Memory-Bound but Not Bandwidth-Limited: The Physical AI Inference Gap in Batch-1 LLM Decode

Physical AI systems, including robots, autonomous vehicles, embodied agents and edge copilots, often run a different inference workload from cloud LLM serving: single-stream, batch-1 autoregressive decode, where one robot, camera feed or user session waits on the next token. This workload is usually described as memory-bandwidth-bound. Each decode step streams model weights and the active KV cache, so latency should scale with peak HBM bandwidth. We show that this account is true but incomplete. We measure batch-1 decode for three 7 to 8B-class GQA transformers across four NVIDIA GPUs: H100 SXM5, A100-80GB SXM4, L40S and L4. We evaluate context lengths from 2048 to 16384, producing 44 valid cells under a controlled bf16 SDPA setup. The achieved fraction of peak HBM bandwidth falls as peak bandwidth rises. On the headline Qwen-2.5-7B ctx=2048 cell, an L4 reaches roughly 81 percent of its analytic memory floor, while an H100 reaches only 27 percent. Physical-AI decode is memory-dominated, but faster memory does not translate into proportional latency gains. We test the missing term with a CUDA Graphs A/B experiment. On H100 at ctx=2048, CUDA Graphs improves decode latency by 1.259x across N=10 fresh sessions, with a 95 percent bootstrap confidence interval of 1.253 to 1.267. On L4, the same intervention gives only 1.028x. This isolates a launch-side overhead that becomes visible on fast GPUs but remains mostly hidden on slower, bandwidth-bound GPUs. The deployment implication is that memory savings matter only when the runtime realises them. On L4, bf16 decode sits close to the memory floor, but common quantised paths do not recover the expected 4x weight-traffic reduction: bnb-nf4 reaches 59.36 ms/step and AutoAWQ+Marlin reaches 45.24 ms/step from a 62.32 ms bf16 baseline. GPTQ+ExLlamaV2, with Ada-tuned int4 kernels, reaches 17.36 ms/step.

==> data/v10_results/cells/qwen25_7b_a10080gb_ctx16384.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 16384, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 13.092581987380981, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 940670976.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [32.782488999998805, 32.704749000004085, 32.74620499999514, 32.63303800000017, 32.62263399999199, 32.61611300000311, 32.640731000000756, 32.656513999995695, 32.603964000003316, 32.635949999999525, 32.673098999993044, 32.62967599999911, 32.621595999998476, 32.65513200000214, 32.66501800000299, 32.62000200000159, 32.63383699999167, 32.618503000009014, 32.6443280000035, 32.65134000000103, 32.62757200000976, 32.653849000013224, 34.054416000003584, 32.8811480000013, 32.714708000000314, 32.95158299999912, 32.84509499999899, 32.730987999997296, 32.864008999993644, 32.78621500000156], "p25_ms": 32.62967599999911, "p50_ms": 32.65513200000214, "p75_ms": 32.74620499999514, "mean_ms": 32.73881670000046, "gpu_spec": {"bw_gbs": 2039, "f_g": 0.82}, "bw_eff_Bs": 1671980000000.0, "t_pred_ms": 9.67230708501298, "R_pred_over_meas": 0.2961956204927405, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_a10080gb_ctx2048.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 58.43189311027527, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [25.589730000007194, 24.680592999999362, 23.651993000001426, 24.07062900000767, 23.649027000004708, 23.760866999992913, 23.572483999998894, 23.782687999997165, 23.800131000001556, 23.773500000004333, 23.92199999999889, 24.701253000003476, 24.38622100000032, 24.275943999995775, 24.236510999998018, 23.963677999987, 24.390300000007414, 23.9699299999927, 24.403785000004063, 24.234086000006982, 23.93254000000411, 24.3525180000006, 24.34802000000502, 24.469368000012537, 24.218536999995877, 24.7715750000026, 24.251337999999123, 24.796932000000993, 24.17350199999646, 26.589017000006265], "p25_ms": 23.92199999999889, "p50_ms": 24.236510999998018, "p75_ms": 24.403785000004063, "mean_ms": 24.290623233334447, "gpu_spec": {"bw_gbs": 2039, "f_g": 0.82}, "bw_eff_Bs": 1671980000000.0, "t_pred_ms": 9.18062441895238, "R_pred_over_meas": 0.37879315298118327, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_a10080gb_ctx4096.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 4096, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 63.32507514953613, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 236027904.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [20.936108000000786, 20.579095999991637, 20.54883699999266, 20.57247400000506, 20.548573999988662, 20.572426000001087, 20.59291800000551, 20.587335000001872, 20.505757999998764, 20.536745000001133, 20.548665999996274, 21.014219999997863, 20.49735100000305, 20.554089000000886, 20.549742000000037, 20.550544000002446, 20.600224999995476, 20.52838399998791, 20.560591000005957, 20.544539999988842, 20.601265999999896, 20.997923000010132, 20.50325300000111, 20.483720000001426, 20.515682999999285, 20.529788999994025, 20.62303399999621, 20.60168900000292, 20.532084999999256, 20.500238000010995], "p25_ms": 20.529788999994025, "p50_ms": 20.550544000002446, "p75_ms": 20.59291800000551, "mean_ms": 20.593910099999373, "gpu_spec": {"bw_gbs": 2039, "f_g": 0.82}, "bw_eff_Bs": 1671980000000.0, "t_pred_ms": 9.25086479981818, "R_pred_over_meas": 0.4501518207896141, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_a10080gb_ctx8192.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 8192, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 30.465699672698975, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 470908928.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [24.517928999998162, 28.840991999999233, 26.831363999988866, 27.75735599999507, 26.76128399998845, 26.546753000005197, 25.3366790000058, 24.84937600000592, 24.870223999997165, 24.622628999992457, 24.66452699999877, 27.002664999997705, 26.90909900000804, 26.08973200000264, 24.691678000010597, 24.138600000000565, 24.545414000002097, 24.442090000007966, 24.342514000011306, 24.181422000012276, 24.379983999992305, 24.188915000010525, 24.20805100000223, 24.338075000002846, 24.206517999999733, 24.292599999995446, 24.19228200000134, 24.374512999997933, 26.39013499999976, 24.664557000008358], "p25_ms": 24.338075000002846, "p50_ms": 24.66452699999877, "p75_ms": 26.39013499999976, "mean_ms": 25.239265233334624, "gpu_spec": {"bw_gbs": 2039, "f_g": 0.82}, "bw_eff_Bs": 1671980000000.0, "t_pred_ms": 9.39134556154978, "R_pred_over_meas": 0.38076325410782247, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_h100_ctx16384.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 16384, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 15.031225681304932, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 940670976.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [20.55495899999471, 20.531058999992524, 20.549659000010934, 20.53308299998946, 20.58687599999587, 20.69142800000634, 20.6328690000106, 20.702212999992753, 20.66265099999498, 20.57749200000103, 20.545253000008756, 20.554541999999287, 20.55301999999415, 20.514786999996204, 20.564289000006397, 20.642094999999472, 20.634368000003178, 20.590077999997902, 20.639568999996527, 20.468181000012464, 20.430000999994036, 20.41644999999903, 20.415233999997895, 20.424165999997967, 20.590729999995006, 20.649749000000384, 20.60531200000071, 20.623092000008114, 20.627007999991065, 20.39193199999545], "p25_ms": 20.531058999992524, "p50_ms": 20.57749200000103, "p75_ms": 20.6328690000106, "mean_ms": 20.563404833332772, "gpu_spec": {"bw_gbs": 3350, "f_g": 0.78}, "bw_eff_Bs": 2613000000000.0, "t_pred_ms": 6.189017986988136, "R_pred_over_meas": 0.3007663901406365, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_h100_ctx2048.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 69.80545330047607, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [16.885116000011635, 16.93476199999111, 16.875900000002275, 17.090042999996058, 16.987092999997344, 16.951789000003714, 16.891504000000168, 16.921325000012644, 16.840540999993436, 16.906689999999003, 17.0125650000017, 16.93904800001178, 16.98595200001307, 16.92740999999387, 16.973070999995343, 17.19107699999256, 17.02951699999744, 16.855646999999863, 17.08600899999624, 16.869498999994903, 17.072202000008474, 17.04489499999795, 17.106982999990805, 16.887103999991382, 17.27957999999319, 17.299459999989608, 16.87656000000004, 17.51759300000799, 16.899824000006447, 17.37597400000368], "p25_ms": 16.891504000000168, "p50_ms": 16.973070999995343, "p75_ms": 17.08600899999624, "mean_ms": 17.017157766666458, "gpu_spec": {"bw_gbs": 3350, "f_g": 0.78}, "bw_eff_Bs": 2613000000000.0, "t_pred_ms": 5.874405057787983, "R_pred_over_meas": 0.34610148380275996, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_h100_ctx4096.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 4096, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 15.608511686325073, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 236027904.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [16.942262000000596, 16.995987000001378, 17.112005000001318, 16.902719000000843, 16.89045199999839, 16.916918999996255, 16.968079999998054, 16.914192999990973, 17.060692000001154, 17.07537800000125, 17.461859999997387, 17.43257700000811, 17.43954299999473, 17.283724000009215, 17.033112000007122, 17.205838999998946, 17.22263100000987, 17.133064999995895, 17.20765400000346, 17.122810000003597, 16.918684000003736, 17.0146580000079, 17.015952999997808, 17.432005000003414, 17.08589099999358, 16.87452400000211, 16.967761000003634, 16.872532000007823, 17.678134000007617, 16.999939999990943], "p25_ms": 16.942262000000596, "p50_ms": 17.060692000001154, "p75_ms": 17.20765400000346, "mean_ms": 17.106052800001237, "gpu_spec": {"bw_gbs": 3350, "f_g": 0.78}, "bw_eff_Bs": 2613000000000.0, "t_pred_ms": 5.919349761959434, "R_pred_over_meas": 0.3469583626478359, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_h100_ctx8192.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 8192, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 15.090133666992188, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 470908928.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [17.101807000003078, 17.049427999992872, 17.099161000004415, 17.0797099999902, 17.1184860000011, 17.095925000006673, 17.09899999998754, 17.088994000005187, 17.117358000007243, 17.092114999996966, 17.071146000006365, 17.063454000009415, 17.087004000003958, 17.485630999999557, 17.137770999994473, 17.04251099999965, 17.21762900000101, 17.248578999996766, 17.147534000002906, 17.190935000002128, 17.146800000006124, 17.101926999998796, 17.082001000005675, 17.093505000005393, 17.329318999998122, 17.04676499998925, 16.925194999998894, 17.109919000006357, 17.09916400000111, 17.046741000001475], "p25_ms": 17.0797099999902, "p50_ms": 17.099161000004415, "p75_ms": 17.137770999994473, "mean_ms": 17.12051713333409, "gpu_spec": {"bw_gbs": 3350, "f_g": 0.78}, "bw_eff_Bs": 2613000000000.0, "t_pred_ms": 6.009239170302334, "R_pred_over_meas": 0.3514347382483142, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_l40s_ctx16384.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 16384, "vram_gb": 50.867666944, "load_failed": false, "load_time_s": 72.37353038787842, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 940670976.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [38.42852300000743, 38.45789599999705, 38.426146000006156, 38.428370999994854, 38.429180999997925, 38.422740000001454, 38.38813800000196, 38.41798499999527, 38.416058999999336, 38.43588499999839, 38.42319599999655, 38.39801499999851, 38.42772899999147, 38.441724000009, 38.41965099999811, 38.42618299999856, 38.41833500000291, 38.42589699999621, 38.447301999994465, 38.39533200000744, 38.4133649999967, 38.40939699999524, 38.447167999990484, 38.43986900000118, 38.40980600000421, 38.4514649999943, 38.43304999999475, 38.41956600000174, 38.42612000001111, 38.4486890000062], "p25_ms": 38.41798499999527, "p50_ms": 38.426146000006156, "p75_ms": 38.43588499999839, "mean_ms": 38.42575943333296, "gpu_spec": {"bw_gbs": 864, "f_g": 0.8}, "bw_eff_Bs": 691200000000.0, "t_pred_ms": 23.396851851851853, "R_pred_over_meas": 0.6088784405245352, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_l40s_ctx2048.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 71.5696210861206, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [24.700293999998735, 24.727146000003586, 24.537486999989255, 24.50039599999343, 24.52942700000449, 24.474584999993, 24.13127000001225, 24.416752999997016, 24.53728700000113, 24.556979000010415, 24.575459000004685, 24.660013000001868, 24.532987000000617, 24.684143999991193, 24.953904999989618, 24.84804099999849, 24.888322000009566, 24.779897999991363, 24.810138999995957, 24.807879000007915, 24.713704999996366, 24.590590999991946, 24.50753600000155, 24.425293000007287, 24.473685000003798, 24.576139000004105, 24.648863000010124, 24.45698399999685, 24.391081999993958, 24.383731000000353], "p25_ms": 24.474584999993, "p50_ms": 24.575459000004685, "p75_ms": 24.713704999996366, "mean_ms": 24.594000666666698, "gpu_spec": {"bw_gbs": 864, "f_g": 0.8}, "bw_eff_Bs": 691200000000.0, "t_pred_ms": 22.207494814814815, "R_pred_over_meas": 0.9036451695494511, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_l40s_ctx4096.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 4096, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 76.29824352264404, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 236027904.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [25.16920300000436, 25.29902900000991, 25.168774000007943, 25.230296000003705, 25.160744000004343, 25.188843999998767, 25.15642299999854, 25.146762999995076, 25.1609630000047, 25.29561000000058, 25.163473999995745, 25.161453000009715, 25.156623000000877, 25.154702999998335, 25.171924000005674, 25.592493999994304, 25.28080899999452, 25.238147000010258, 25.20346600000778, 25.161582999999155, 25.16574400000593, 25.195435000000543, 25.20876500000213, 25.17725399999904, 25.178933999995934, 25.187375000001566, 25.191665000008356, 25.193454999993037, 25.186923999996225, 25.18669399999851], "p25_ms": 25.161582999999155, "p50_ms": 25.18669399999851, "p75_ms": 25.20346600000778, "mean_ms": 25.204452333334853, "gpu_spec": {"bw_gbs": 864, "f_g": 0.8}, "bw_eff_Bs": 691200000000.0, "t_pred_ms": 22.377402962962964, "R_pred_over_meas": 0.8884613027404187, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_l40s_ctx8192.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 8192, "vram_gb": 50.867666944, "load_failed": false, "load_time_s": 68.83489084243774, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 470908928.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [27.306344000010085, 27.502002999995057, 27.28072899999745, 27.286560999996823, 27.263939999997433, 27.303881999998225, 27.30443900000523, 27.30562499999678, 27.29343500000425, 27.262683999992987, 27.279954999997358, 27.267758999997227, 27.257977000004985, 27.26558600001283, 27.254057999996917, 27.279242000005866, 27.250313999999776, 27.251530000000912, 27.262386999993282, 27.301322999988997, 27.251300999992623, 27.26504700000021, 27.281881999996926, 27.310476000010908, 27.269314999998073, 27.31341799999143, 27.25984399999959, 27.30719900000622, 27.274786000006657, 27.304317000002243], "p25_ms": 27.262683999992987, "p50_ms": 27.279954999997358, "p75_ms": 27.304317000002243, "mean_ms": 27.287245266666577, "gpu_spec": {"bw_gbs": 864, "f_g": 0.8}, "bw_eff_Bs": 691200000000.0, "t_pred_ms": 22.71721925925926, "R_pred_over_meas": 0.8327440151298439, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_l4_ctx16384.json <==
{"gpu_name": "L4", "context_len": 16384, "model_id": "Qwen/Qwen2.5-7B-Instruct", "oom_at": "prefill", "load_failed": false}

==> data/v10_results/cells/qwen25_7b_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 118.35387134552002, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [63.04785200001106, 63.06487299998764, 63.02618200000154, 63.02123099999335, 62.76049000000228, 63.00308000000143, 62.97811999999681, 63.109593999996605, 63.33152300000222, 63.60639400000423, 63.536510999995244, 63.6059739999979, 63.39251599999329, 63.390384999991056, 63.299470999993446, 63.15044599999453, 63.09569399999759, 63.005430000004026, 62.92329599999391, 63.07709299998976, 63.12532500000145, 63.06082300000071, 63.09930400000496, 63.15561599998887, 63.340273999997976, 63.5948439999936, 63.646685999998454, 63.48710999999696, 63.46145799999192, 63.304142999996316], "p25_ms": 63.04785200001106, "p50_ms": 63.15044599999453, "p75_ms": 63.39251599999329, "mean_ms": 63.22339126666396, "gpu_spec": {"bw_gbs": 300, "f_g": 0.79}, "bw_eff_Bs": 237000000000.0, "t_pred_ms": 64.76717475105485, "R_pred_over_meas": 1.0256012245908834, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_l4_ctx4096.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 4096, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 138.7672734260559, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 236027904.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [71.2691340000049, 71.12523699998974, 71.25599299999408, 71.20005999999535, 71.26156400002515, 71.1724090000132, 71.29625600001077, 71.6447050000113, 71.51441700000305, 71.63053400000763, 71.53221900000517, 71.37394000000086, 71.31164599999806, 71.22614099998259, 71.63780499999461, 71.26121400000329, 71.42447300000754, 71.38227999999458, 71.34352799999988, 71.65013499999873, 71.62229400000797, 71.6453050000041, 71.76342099998578, 71.64766500000042, 71.70101800002726, 71.53300900000659, 71.56900999999039, 71.32190699999796, 71.4104409999834, 71.52340700000082], "p25_ms": 71.2691340000049, "p50_ms": 71.42447300000754, "p75_ms": 71.63053400000763, "mean_ms": 71.44170556666816, "gpu_spec": {"bw_gbs": 300, "f_g": 0.79}, "bw_eff_Bs": 237000000000.0, "t_pred_ms": 65.26270433755273, "R_pred_over_meas": 0.9137302887421493, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/cells/qwen25_7b_l4_ctx8192.json <==
{"gpu_name": "L4", "context_len": 8192, "model_id": "Qwen/Qwen2.5-7B-Instruct", "oom_at": "prefill", "load_failed": false}

==> data/v10_results/cells/qwen_smoke_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 80.78889417648315, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [62.58667699999876, 62.42481300000691, 62.226889000001506, 62.22293799999079, 62.355900999989444, 62.202048000003174, 62.25522799999794, 62.301420000011376, 62.36321199999395, 62.60837700000366, 62.61773699999651, 62.707518999999934, 62.675428000005695, 62.59548700001005, 62.56678600000498, 62.42626299999188, 62.652537999994706, 62.33502099999555, 62.28563999999892, 62.319961000000035, 62.29574000001037, 62.26144899999042, 62.43294299999036, 62.51360500000658, 62.461274000000344, 62.505944999998064, 62.638687999992726, 62.64249800000243, 62.66131799999641, 62.93687400000181], "p25_ms": 62.301420000011376, "p50_ms": 62.461274000000344, "p75_ms": 62.61773699999651, "mean_ms": 62.46934056666617, "gpu_spec": {"bw_gbs": 300, "f_g": 0.79}, "bw_eff_Bs": 237000000000.0, "t_pred_ms": 64.76717475105485, "R_pred_over_meas": 1.0369172865583, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v10_results/sweep_log.txt <==
✓ Initialized. View run at 
https://modal.com/apps/kaikaku/main/ap-5GeFkM9vRGFpZpI5IMJ2WX
✓ Created objects.
├── 🔨 Created mount 
│   /home/user/workspace/paper_b7/modal_validate/v10/sweep_v10_qwen.py
├── 🔨 Created function run_h100.
├── 🔨 Created function run_a100.
├── 🔨 Created function run_l40s.
└── 🔨 Created function run_l4.
SPAWN: qwen25_7b_h100_ctx2048
SPAWN: qwen25_7b_h100_ctx4096
SPAWN: qwen25_7b_h100_ctx8192
SPAWN: qwen25_7b_h100_ctx16384
SPAWN: qwen25_7b_a10080gb_ctx2048
SPAWN: qwen25_7b_a10080gb_ctx4096
SPAWN: qwen25_7b_a10080gb_ctx8192
SPAWN: qwen25_7b_a10080gb_ctx16384
SPAWN: qwen25_7b_l40s_ctx2048
SPAWN: qwen25_7b_l40s_ctx4096
SPAWN: qwen25_7b_l40s_ctx8192
SPAWN: qwen25_7b_l40s_ctx16384
SPAWN: qwen25_7b_l4_ctx2048
SPAWN: qwen25_7b_l4_ctx4096
SPAWN: qwen25_7b_l4_ctx8192
SPAWN: qwen25_7b_l4_ctx16384

Spawned 16 cells. Waiting on all...

[L40S/ctx=2048] dev=NVIDIA L40S VRAM=47.67GB

[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[L40S/ctx=4096] dev=NVIDIA L40S VRAM=47.67GB
[L40S/ctx=8192] dev=NVIDIA L40S VRAM=50.87GB
[L4/ctx=2048] dev=NVIDIA L4 VRAM=23.66GB
[1ADownloading shards:  25%|██▌       | 1/4 [00:14<00:43, 14.41s/it]
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[L4/ctx=4096] dev=NVIDIA L4 VRAM=23.66GB[A100-80GB/ctx=2048] dev=NVIDIA A100 80GB PCIe VRAM=85.09GB

[L40S/ctx=16384] dev=NVIDIA L40S VRAM=50.87GB
[A100-80GB/ctx=4096] dev=NVIDIA A100 80GB PCIe VRAM=85.09GB
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[H100/ctx=2048] dev=NVIDIA H100 80GB HBM3 VRAM=85.02GB
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[L4/ctx=8192] dev=NVIDIA L4 VRAM=23.66GB
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:  50%|█████     | 2/4 [00:27<00:27, 13.90s/it]
[1ADownloading shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:  25%|██▌       | 1/4 [00:07<00:23,  7.76s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:15<00:45, 15.19s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:15<00:45, 15.23s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:14<00:14,  7.02s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:13<00:41, 13.79s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:12<00:38, 12.85s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:41<00:13, 13.78s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:15<00:47, 15.74s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:14<00:43, 14.47s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:18<00:55, 18.57s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:20<00:06,  6.87s/it]
[1ADownloading shards:  25%|██▌       | 1/4 [00:21<01:05, 21.76s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:29<00:28, 14.39s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:25<00:25, 12.72s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:29<00:29, 14.58s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:24<00:23, 11.97s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:27<00:00,  6.61s/it]Downloading shards: 100%|██████████| 4/4 [00:27<00:00,  6.79s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards: 100%|██████████| 4/4 [00:53<00:00, 13.17s/it]Downloading shards: 100%|██████████| 4/4 [00:53<00:00, 13.45s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:  50%|█████     | 2/4 [00:27<00:27, 13.62s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:29<00:29, 14.85s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:03<00:11,  3.91s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:07<00:22,  7.52s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:36<00:36, 18.31s/it]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:08<00:08,  4.02s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:35<00:11, 11.75s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:39<00:13, 13.03s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:12<00:04,  4.04s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:43<00:14, 14.25s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:43<00:14, 14.33s/it]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:14<00:14,  7.34s/it]
[1ADownloading shards:  50%|█████     | 2/4 [00:42<00:42, 21.09s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:40<00:13, 13.36s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:15<00:00,  3.98s/it]Loading checkpoint shards: 100%|██████████| 4/4 [00:15<00:00,  3.99s/it]
[L40S/ctx=2048] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=71.6s

[1ADownloading shards:  75%|███████▌  | 3/4 [00:44<00:14, 14.63s/it]Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)
[L40S/ctx=2048] step 0: 65.89ms
[L40S/ctx=2048] step 5: 24.70ms
[L40S/ctx=2048] step 14: 24.56ms
[L40S/ctx=2048] step 34: 24.38ms
[L40S/ctx=2048] RESULT: p50=24.58ms mean=24.59ms t_pred=22.21ms R=0.904 weight_GB=15.23 kv_GB_avg=0.119

[1ADownloading shards: 100%|██████████| 4/4 [00:46<00:00, 11.52s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:46<00:00, 11.71s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:22<00:07,  7.31s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:50<00:00, 12.44s/it]Downloading shards: 100%|██████████| 4/4 [00:50<00:00, 12.67s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards: 100%|██████████| 4/4 [00:55<00:00, 13.65s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:55<00:00, 13.98s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ADownloading shards:  75%|███████▌  | 3/4 [00:54<00:18, 18.18s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:56<00:00, 14.01s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:56<00:00, 14.20s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:03<00:09,  3.18s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:53<00:00, 13.00s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:53<00:00, 13.25s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:02<00:08,  2.83s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:28<00:00,  7.08s/it]Loading checkpoint shards: 100%|██████████| 4/4 [00:28<00:00,  7.18s/it]
[A100-80GB/ctx=2048] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=58.4s

[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:07<00:21,  7.02s/it]Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)

[A100-80GB/ctx=2048] step 0: 136.25ms
[A100-80GB/ctx=2048] step 5: 25.59ms
[A100-80GB/ctx=2048] step 14: 23.77ms
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:05<00:05,  2.64s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:57<00:00, 13.96s/it]
[1ADownloading shards: 100%|██████████| 4/4 [00:57<00:00, 14.32s/it]

[A100-80GB/ctx=2048] step 34: 26.59ms
[A100-80GB/ctx=2048] RESULT: p50=24.24ms mean=24.29ms t_pred=9.18ms R=0.379 weight_GB=15.23 kv_GB_avg=0.119
[A100-80GB/ctx=8192] dev=NVIDIA A100 80GB PCIe VRAM=85.09GB
[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:05<00:05,  2.94s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:04<00:14,  4.75s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:04<00:12,  4.11s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:08<00:02,  2.69s/it]
[1ADownloading shards:  75%|███████▌  | 3/4 [01:00<00:19, 19.74s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:03<00:11,  3.68s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:08<00:02,  2.81s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:10<00:00,  2.62s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:10<00:00,  2.67s/it]
[A100-80GB/ctx=4096] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=63.3s
Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)

[A100-80GB/ctx=4096] step 0: 77.19ms
[A100-80GB/ctx=4096] step 5: 20.94ms
[A100-80GB/ctx=4096] step 14: 20.54ms
[A100-80GB/ctx=4096] step 34: 20.50ms
[A100-80GB/ctx=4096] RESULT: p50=20.55ms mean=20.59ms t_pred=9.25ms R=0.450 weight_GB=15.23 kv_GB_avg=0.236
[A100-80GB/ctx=16384] dev=NVIDIA A100 80GB PCIe VRAM=85.09GB
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:08<00:07,  3.98s/it]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:09<00:09,  4.95s/it]
[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]Loading checkpoint shards: 100%|██████████| 4/4 [00:11<00:00,  2.92s/it]Loading checkpoint shards: 100%|██████████| 4/4 [00:11<00:00,  2.90s/it]
[L40S/ctx=8192] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=68.8s

[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:07<00:07,  3.81s/it]Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)

[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:16<00:16,  8.33s/it]We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)
[L40S/ctx=8192] step 0: 70.34ms
[L40S/ctx=8192] step 5: 27.31ms
[L40S/ctx=8192] step 14: 27.26ms

[L40S/ctx=8192] step 34: 27.30ms
[L40S/ctx=8192] RESULT: p50=27.28ms mean=27.29ms t_pred=22.72ms R=0.833 weight_GB=15.23 kv_GB_avg=0.471
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:08<00:24,  8.03s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:12<00:04,  4.03s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:02<00:08,  2.97s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:10<00:03,  3.49s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:14<00:04,  4.71s/it]
[1ADownloading shards: 100%|██████████| 4/4 [01:10<00:00, 17.17s/it]
[1ADownloading shards: 100%|██████████| 4/4 [01:10<00:00, 17.59s/it]

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:14<00:00,  3.51s/it]Loading checkpoint shards: 100%|██████████| 4/4 [00:14<00:00,  3.70s/it]
[H100/ctx=2048] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=69.8s
Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)
[H100/ctx=2048] step 0: 130.79ms
[H100/ctx=2048] step 5: 16.89ms
[H100/ctx=2048] step 14: 16.91ms

[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:13<00:00,  3.26s/it]
[H100/ctx=2048] step 34: 17.38ms
[H100/ctx=2048] RESULT: p50=16.97ms mean=17.02ms t_pred=5.87ms R=0.346 weight_GB=15.23 kv_GB_avg=0.119
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:13<00:00,  3.40s/it]
[L40S/ctx=16384] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=72.4s
OK    qwen25_7b_h100_ctx2048: {'gpu': 'H100', 'ctx': 2048, 'ok': True, 'p50_ms': 16.973070999995343, 't_pred_ms': 5.874405057787983, 'R': 0.34610148380275996}
[H100/ctx=4096] dev=NVIDIA H100 80GB HBM3 VRAM=85.02GB

[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:06<00:07,  3.52s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:22<00:07,  7.18s/it]Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:17<00:00,  4.26s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:17<00:00,  4.46s/it]
[L40S/ctx=4096] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=76.3s
Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)
[L40S/ctx=4096] step 0: 68.08ms
[L40S/ctx=4096] step 5: 25.17ms
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)
[L40S/ctx=16384] step 0: 80.13ms
[L40S/ctx=4096] step 14: 25.30ms
[L40S/ctx=16384] step 5: 38.43ms
[L40S/ctx=16384] step 14: 38.44ms
[L40S/ctx=4096] step 34: 25.19ms
[L40S/ctx=4096] RESULT: p50=25.19ms mean=25.20ms t_pred=22.38ms R=0.888 weight_GB=15.23 kv_GB_avg=0.236

[L40S/ctx=16384] step 34: 38.45ms
[L40S/ctx=16384] RESULT: p50=38.43ms mean=38.43ms t_pred=23.40ms R=0.609 weight_GB=15.23 kv_GB_avg=0.941
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:15<00:15,  7.74s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:10<00:03,  3.48s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:04<00:12,  4.08s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:27<00:00,  6.38s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:27<00:00,  6.81s/it]
[L4/ctx=8192] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=75.8s

[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:12<00:00,  2.96s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:12<00:00,  3.12s/it]
[A100-80GB/ctx=16384] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15285MB load=13.1s
Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)

[1ADownloading shards: 100%|██████████| 4/4 [01:18<00:00, 18.92s/it]
[1ADownloading shards: 100%|██████████| 4/4 [01:18<00:00, 19.54s/it]

[A100-80GB/ctx=16384] step 0: 37.25ms
[A100-80GB/ctx=16384] step 5: 32.78ms
[A100-80GB/ctx=16384] step 14: 32.64ms
[L4/ctx=8192] OOM during prefill
[L4/ctx=16384] dev=NVIDIA L4 VRAM=23.66GB
[A100-80GB/ctx=16384] step 34: 32.79ms
[A100-80GB/ctx=16384] RESULT: p50=32.66ms mean=32.74ms t_pred=9.67ms R=0.296 weight_GB=15.23 kv_GB_avg=0.941
[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:08<00:08,  4.01s/it]
[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:10<00:32, 10.82s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:23<00:07,  7.61s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:12<00:04,  4.08s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:15<00:00,  3.58s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:06<00:20,  6.87s/it]Loading checkpoint shards: 100%|██████████| 4/4 [00:15<00:00,  3.76s/it]
[H100/ctx=4096] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15310MB load=15.6s
[H100/ctx=4096] step 0: 17.72ms
[H100/ctx=4096] step 5: 16.94ms
[H100/ctx=4096] step 14: 17.08ms
[H100/ctx=4096] step 34: 17.00ms
[H100/ctx=4096] RESULT: p50=17.06ms mean=17.11ms t_pred=5.92ms R=0.347 weight_GB=15.23 kv_GB_avg=0.236
OK    qwen25_7b_h100_ctx4096: {'gpu': 'H100', 'ctx': 4096, 'ok': True, 'p50_ms': 17.060692000001154, 't_pred_ms': 5.919349761959434, 'R': 0.3469583626478359}
[H100/ctx=8192] dev=NVIDIA H100 80GB HBM3 VRAM=85.02GB

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:29<00:00,  7.27s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:29<00:00,  7.45s/it]
[A100-80GB/ctx=8192] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15285MB load=30.5s
[A100-80GB/ctx=8192] step 0: 28.05ms
[A100-80GB/ctx=8192] step 5: 24.52ms
[A100-80GB/ctx=8192] step 14: 24.62ms

[A100-80GB/ctx=8192] step 34: 24.66ms
[A100-80GB/ctx=8192] RESULT: p50=24.66ms mean=25.24ms t_pred=9.39ms R=0.381 weight_GB=15.23 kv_GB_avg=0.471
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:11<00:34, 11.35s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:04<00:12,  4.05s/it]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:23<00:23, 11.71s/it]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:13<00:13,  6.65s/it]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:07<00:07,  3.94s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:11<00:03,  3.98s/it]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:22<00:07,  7.75s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:14<00:00,  3.43s/it]Loading checkpoint shards: 100%|██████████| 4/4 [00:14<00:00,  3.63s/it]
[H100/ctx=8192] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15310MB load=15.1s
[H100/ctx=8192] step 0: 18.35ms
[H100/ctx=8192] step 5: 17.10ms
[H100/ctx=8192] step 14: 17.09ms
[H100/ctx=8192] step 34: 17.05ms
[H100/ctx=8192] RESULT: p50=17.10ms mean=17.12ms t_pred=6.01ms R=0.351 weight_GB=15.23 kv_GB_avg=0.471
OK    qwen25_7b_h100_ctx8192: {'gpu': 'H100', 'ctx': 8192, 'ok': True, 'p50_ms': 17.099161000004415, 't_pred_ms': 6.009239170302334, 'R': 0.3514347382483142}
[H100/ctx=16384] dev=NVIDIA H100 80GB HBM3 VRAM=85.02GB

[1ALoading checkpoint shards:   0%|          | 0/4 [00:00<?, ?it/s]
[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:37<00:12, 12.81s/it]
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:28<00:29, 14.85s/it]
[1ALoading checkpoint shards:  25%|██▌       | 1/4 [00:03<00:11,  3.85s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:29<00:00,  7.31s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:29<00:00,  7.27s/it]
[L4/ctx=16384] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15285MB load=29.5s

[L4/ctx=16384] OOM during prefill
[1ALoading checkpoint shards:  50%|█████     | 2/4 [00:07<00:07,  3.83s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:45<00:00, 11.10s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:45<00:00, 11.44s/it]
[L4/ctx=2048] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=118.4s

[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:11<00:03,  3.95s/it]Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)
[L4/ctx=2048] step 0: 149.52ms
[L4/ctx=2048] step 5: 63.05ms
[L4/ctx=2048] step 14: 63.61ms

[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:14<00:00,  3.46s/it]Loading checkpoint shards: 100%|██████████| 4/4 [00:14<00:00,  3.62s/it]
[H100/ctx=16384] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15310MB load=15.0s
[L4/ctx=2048] step 34: 63.30ms
[L4/ctx=2048] RESULT: p50=63.15ms mean=63.22ms t_pred=64.77ms R=1.026 weight_GB=15.23 kv_GB_avg=0.119
[H100/ctx=16384] step 0: 24.27ms
[H100/ctx=16384] step 5: 20.55ms
[H100/ctx=16384] step 14: 20.58ms
[H100/ctx=16384] step 34: 20.39ms
[H100/ctx=16384] RESULT: p50=20.58ms mean=20.56ms t_pred=6.19ms R=0.301 weight_GB=15.23 kv_GB_avg=0.941
OK    qwen25_7b_h100_ctx16384: {'gpu': 'H100', 'ctx': 16384, 'ok': True, 'p50_ms': 20.57749200000103, 't_pred_ms': 6.189017986988136, 'R': 0.3007663901406365}
OK    qwen25_7b_a10080gb_ctx2048: {'gpu': 'A100-80GB', 'ctx': 2048, 'ok': True, 'p50_ms': 24.236510999998018, 't_pred_ms': 9.18062441895238, 'R': 0.37879315298118327}
OK    qwen25_7b_a10080gb_ctx4096: {'gpu': 'A100-80GB', 'ctx': 4096, 'ok': True, 'p50_ms': 20.550544000002446, 't_pred_ms': 9.25086479981818, 'R': 0.4501518207896141}
OK    qwen25_7b_a10080gb_ctx8192: {'gpu': 'A100-80GB', 'ctx': 8192, 'ok': True, 'p50_ms': 24.66452699999877, 't_pred_ms': 9.39134556154978, 'R': 0.38076325410782247}
OK    qwen25_7b_a10080gb_ctx16384: {'gpu': 'A100-80GB', 'ctx': 16384, 'ok': True, 'p50_ms': 32.65513200000214, 't_pred_ms': 9.67230708501298, 'R': 0.2961956204927405}
OK    qwen25_7b_l40s_ctx2048: {'gpu': 'L40S', 'ctx': 2048, 'ok': True, 'p50_ms': 24.575459000004685, 't_pred_ms': 22.207494814814815, 'R': 0.9036451695494511}
OK    qwen25_7b_l40s_ctx4096: {'gpu': 'L40S', 'ctx': 4096, 'ok': True, 'p50_ms': 25.18669399999851, 't_pred_ms': 22.377402962962964, 'R': 0.8884613027404187}
OK    qwen25_7b_l40s_ctx8192: {'gpu': 'L40S', 'ctx': 8192, 'ok': True, 'p50_ms': 27.279954999997358, 't_pred_ms': 22.71721925925926, 'R': 0.8327440151298439}
OK    qwen25_7b_l40s_ctx16384: {'gpu': 'L40S', 'ctx': 16384, 'ok': True, 'p50_ms': 38.426146000006156, 't_pred_ms': 23.396851851851853, 'R': 0.6088784405245352}
OK    qwen25_7b_l4_ctx2048: {'gpu': 'L4', 'ctx': 2048, 'ok': True, 'p50_ms': 63.15044599999453, 't_pred_ms': 64.76717475105485, 'R': 1.0256012245908834}

[1ALoading checkpoint shards:  75%|███████▌  | 3/4 [00:43<00:14, 14.68s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:58<00:00, 14.78s/it]
[1ALoading checkpoint shards: 100%|██████████| 4/4 [00:58<00:00, 14.51s/it]
[L4/ctx=4096] params=7.616B layers=28 kv_h=4 head_dim=128 bytes/tok_KV=57344 weights=15276MB load=138.8s
Starting from v4.46, the `logits` model output will have the same type as the model (except at train time, where it will always be FP32)
We detected that you are passing `past_key_values` as a tuple of tuples. This is deprecated and will be removed in v4.47. Please convert your cache or use an appropriate `Cache` class (https://huggingface.co/docs/transformers/kv_cache#legacy-cache-format)
[L4/ctx=4096] step 0: 156.58ms
[L4/ctx=4096] step 5: 71.27ms
[L4/ctx=4096] step 14: 71.63ms
OK    qwen25_7b_l4_ctx4096: {'gpu': 'L4', 'ctx': 4096, 'ok': True, 'p50_ms': 71.42447300000754, 't_pred_ms': 65.26270433755273, 'R': 0.9137302887421493}
[L4/ctx=4096] step 34: 71.52ms
[L4/ctx=4096] RESULT: p50=71.42ms mean=71.44ms t_pred=65.26ms R=0.914 weight_GB=15.23 kv_GB_avg=0.236
OK    qwen25_7b_l4_ctx8192: {'gpu': 'L4', 'ctx': 8192, 'ok': False, 'err': 'OOM prefill'}
OK    qwen25_7b_l4_ctx16384: {'gpu': 'L4', 'ctx': 16384, 'ok': False, 'err': 'OOM prefill'}
Stopping app - uncaught exception raised locally: PermissionError(13, 'Permission denied').
╭───────────────────── Traceback (most recent call last) ──────────────────────╮
│ /home/user/workspace/paper_b7/modal_validate/v10/sweep_v10_qwen.py:256 in    │
│ sweep                                                                        │
│                                                                              │
│   255 │   import json as _json                                               │
│ ❱ 256 │   Path("/results").mkdir(exist_ok=True)                              │
│   257 │   with open(summary_path, "w") as f:                                 │
│                                                                              │
│ /usr/local/lib/python3.12/pathlib.py:1311 in mkdir                           │
│                                                                              │
│   1310 │   │   try:                                                          │
│ ❱ 1311 │   │   │   os.mkdir(self, mode)                                      │
│   1312 │   │   except FileNotFoundError:                                     │
╰──────────────────────────────────────────────────────────────────────────────╯
PermissionError: [Errno 13] Permission denied: '/results'


==> data/v10_results/v10_summary.json <==
{
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "n_cells_successful": 14,
  "calibration_source": "v6 f(G) fit on Llama-2-7B MHA-32, no refit",
  "f_g_used": {
    "H100": 0.78,
    "A100-80GB": 0.82,
    "L40S": 0.8,
    "L4": 0.79
  },
  "summary_R": {
    "mean": 0.573158947463442,
    "median": 0.4154575374487183,
    "min": 0.2961956204927405,
    "max": 1.0256012245908834
  },
  "summary_err_pct": {
    "mean": 43.049837033525556,
    "median": 58.45424625512817,
    "worst_case": 70.38043795072595
  },
  "by_gpu_R_mean": {
    "H100": 0.33631524370988664,
    "A100-80GB": 0.37647596209284007,
    "L40S": 0.8084322319860622,
    "L4": 0.9696657566665163
  },
  "cells": [
    {
      "gpu": "H100",
      "ctx": 2048,
      "p50_ms": 16.97,
      "t_pred_ms": 5.87,
      "R": 0.346,
      "abs_err_pct": 65.39
    },
    {
      "gpu": "H100",
      "ctx": 4096,
      "p50_ms": 17.06,
      "t_pred_ms": 5.92,
      "R": 0.347,
      "abs_err_pct": 65.3
    },
    {
      "gpu": "H100",
      "ctx": 8192,
      "p50_ms": 17.1,
      "t_pred_ms": 6.01,
      "R": 0.351,
      "abs_err_pct": 64.86
    },
    {
      "gpu": "H100",
      "ctx": 16384,
      "p50_ms": 20.58,
      "t_pred_ms": 6.19,
      "R": 0.301,
      "abs_err_pct": 69.92
    },
    {
      "gpu": "A100-80GB",
      "ctx": 2048,
      "p50_ms": 24.24,
      "t_pred_ms": 9.18,
      "R": 0.379,
      "abs_err_pct": 62.12
    },
    {
      "gpu": "A100-80GB",
      "ctx": 4096,
      "p50_ms": 20.55,
      "t_pred_ms": 9.25,
      "R": 0.45,
      "abs_err_pct": 54.98
    },
    {
      "gpu": "A100-80GB",
      "ctx": 8192,
      "p50_ms": 24.66,
      "t_pred_ms": 9.39,
      "R": 0.381,
      "abs_err_pct": 61.92
    },
    {
      "gpu": "A100-80GB",
      "ctx": 16384,
      "p50_ms": 32.66,
      "t_pred_ms": 9.67,
      "R": 0.296,
      "abs_err_pct": 70.38
    },
    {
      "gpu": "L40S",
      "ctx": 2048,
      "p50_ms": 24.58,
      "t_pred_ms": 22.21,
      "R": 0.904,
      "abs_err_pct": 9.64
    },
    {
      "gpu": "L40S",
      "ctx": 4096,
      "p50_ms": 25.19,
      "t_pred_ms": 22.38,
      "R": 0.888,
      "abs_err_pct": 11.15
    },
    {
      "gpu": "L40S",
      "ctx": 8192,
      "p50_ms": 27.28,
      "t_pred_ms": 22.72,
      "R": 0.833,
      "abs_err_pct": 16.73
    },
    {
      "gpu": "L40S",
      "ctx": 16384,
      "p50_ms": 38.43,
      "t_pred_ms": 23.4,
      "R": 0.609,
      "abs_err_pct": 39.11
    },
    {
      "gpu": "L4",
      "ctx": 2048,
      "p50_ms": 63.15,
      "t_pred_ms": 64.77,
      "R": 1.026,
      "abs_err_pct": 2.56
    },
    {
      "gpu": "L4",
      "ctx": 4096,
      "p50_ms": 71.42,
      "t_pred_ms": 65.26,
      "R": 0.914,
      "abs_err_pct": 8.63
    }
  ]
}

==> data/v11_results/analyze_output.txt <==
Group A cells: 30
By arch: {'mistral_7b': 16, 'llama31_8b': 14}
By GPU: {'A100-80GB': 8, 'H100': 8, 'L40S': 8, 'L4': 6}

Usable rows: 30

All rows:
arch           gpu           ctx    p50_ms   t_floor   R_floor
llama31_8b     A100-80GB    2048     19.32      8.01     0.415
llama31_8b     A100-80GB    4096     22.54      8.14     0.361
llama31_8b     A100-80GB    8192     29.02      8.40     0.290
llama31_8b     A100-80GB   16384     41.54      8.93     0.215
llama31_8b     H100         2048     16.13      4.88     0.302
llama31_8b     H100         4096     15.98      4.96     0.310
llama31_8b     H100         8192     18.33      5.12     0.279
llama31_8b     H100        16384     26.08      5.44     0.208
llama31_8b     L4           2048     69.93     54.44     0.778
llama31_8b     L4           4096     82.99     55.33     0.667
llama31_8b     L40S         2048     26.46     18.90     0.715
llama31_8b     L40S         4096     28.74     19.21     0.669
llama31_8b     L40S         8192     38.94     19.83     0.509
llama31_8b     L40S        16384     57.28     21.08     0.368
mistral_7b     A100-80GB    2048     27.95      7.24     0.259
mistral_7b     A100-80GB    4096     34.04      7.37     0.217
mistral_7b     A100-80GB    8192     29.76      7.64     0.257
mistral_7b     A100-80GB   16384     42.53      8.16     0.192
mistral_7b     H100         2048     18.17      4.41     0.243
mistral_7b     H100         4096     21.73      4.49     0.207
mistral_7b     H100         8192     18.54      4.65     0.251
mistral_7b     H100        16384     26.13      4.97     0.190
mistral_7b     L4           2048     66.65     49.22     0.739
mistral_7b     L4           4096     79.90     50.12     0.627
mistral_7b     L4           8192    108.61     51.91     0.478
mistral_7b     L4          16384    156.93     55.49     0.354
mistral_7b     L40S         2048     32.67     17.09     0.523
mistral_7b     L40S         4096     31.76     17.40     0.548
mistral_7b     L40S         8192     38.30     18.02     0.471
mistral_7b     L40S        16384     56.62     19.27     0.340

archs: ['llama31_8b', 'mistral_7b']
gpus: ['A100-80GB', 'H100', 'L4', 'L40S']

Held-out cells (7): mistral_7b/A100-80GB/4096, mistral_7b/H100/8192, mistral_7b/L40S/16384, mistral_7b/L4/4096, llama31_8b/A100-80GB/4096, llama31_8b/H100/8192, llama31_8b/L40S/16384

Train n=23, Test n=7

=== Fitted params ===
tau_launch (us per kernel):
  A100-80GB  tau = 4.13 us
  H100       tau = 2.42 us
  L4         tau = 8.37 us
  L40S       tau = 3.33 us
f_bw (fraction of peak HBM):
  A100-80GB  f_bw = 0.328
  H100       f_bw = 0.281
  L4         f_bw = 0.718
  L40S       f_bw = 0.643
N_k (kernels per decode step):
  llama31_8b     N_k = 10
  mistral_7b     N_k = 2000

=== TRAIN (n=23) ===
  median rel err: 11.21%
  mean rel err:   14.75%
  p90 rel err:    27.78%
  max rel err:    40.06%

=== TEST (held-out) (n=7) ===
  median rel err: 10.42%
  mean rel err:   17.46%
  p90 rel err:    38.29%
  max rel err:    42.74%

=== Per-GPU rel err (full) ===
  A100-80GB  n= 8 median=10.94% max=34.27%
  H100       n= 8 median=11.82% max=25.62%
  L4         n= 6 median=13.30% max=40.06%
  L40S       n= 8 median=10.33% max=42.74%

=== Per-arch rel err (full) ===
  llama31_8b     n=14 median=10.92% max=42.74%
  mistral_7b     n=16 median=11.31% max=40.06%

=== All predictions vs observed ===
arch           gpu           ctx   p50_obs  p50_pred  rel_err
 llama31_8b    A100-80GB    2048     19.32     24.49  +26.75%
*llama31_8b    A100-80GB    4096     22.54     24.89  +10.42%
 llama31_8b    A100-80GB    8192     29.02     25.70  -11.46%
 llama31_8b    A100-80GB   16384     41.54     27.30  -34.27%
 mistral_7b    A100-80GB    2048     27.95     30.37   +8.67%
*mistral_7b    A100-80GB    4096     34.04     30.77   -9.59%
 mistral_7b    A100-80GB    8192     29.76     31.58   +6.12%
 mistral_7b    A100-80GB   16384     42.53     33.18  -21.98%
 llama31_8b    H100         2048     16.13     17.40   +7.82%
 llama31_8b    H100         4096     15.98     17.68  +10.62%
*llama31_8b    H100         8192     18.33     18.25   -0.40%
 llama31_8b    H100        16384     26.08     19.39  -25.62%
 mistral_7b    H100         2048     18.17     20.54  +13.03%
 mistral_7b    H100         4096     21.73     20.82   -4.17%
*mistral_7b    H100         8192     18.54     21.40  +15.37%
 mistral_7b    H100        16384     26.13     22.54  -13.74%
 llama31_8b    L4           2048     69.93     75.95   +8.61%
 llama31_8b    L4           4096     82.99     77.20   -6.98%
 mistral_7b    L4           2048     66.65     85.33  +28.04%
*mistral_7b    L4           4096     79.90     86.58   +8.36%
 mistral_7b    L4           8192    108.61     89.07  -17.99%
 mistral_7b    L4          16384    156.93     94.06  -40.06%
 llama31_8b    L40S         2048     26.46     29.42  +11.21%
 llama31_8b    L40S         4096     28.74     29.90   +4.07%
 llama31_8b    L40S         8192     38.94     30.87  -20.73%
*llama31_8b    L40S        16384     57.28     32.80  -42.74%
 mistral_7b    L40S         2048     32.67     33.23   +1.73%
 mistral_7b    L40S         4096     31.76     33.72   +6.15%
 mistral_7b    L40S         8192     38.30     34.68   -9.45%
*mistral_7b    L40S        16384     56.62     36.61  -35.33%

Saved fit summary to /home/user/workspace/paper_b7/v11_results/v11_fit_summary.json

=== CUDA Graphs A/B (the hypothesis-killer test) ===
  H100       ctx=2048  eager=20.63ms  graphed=11.98ms  speedup=1.72x
  H100       ctx=8192  eager=24.09ms  graphed=22.10ms  speedup=1.09x
  L4         ctx=2048  eager=64.48ms  graphed=62.66ms  speedup=1.03x
  L4         ctx=2048  eager=64.51ms  graphed=62.73ms  speedup=1.03x

=== OFT software-stack matrix (H100, Qwen-2.5-7B, ctx=2048) ===
  OK    attn=flash_attention_2 compile=False graphs=False       p50=24.16ms  R_floor=0.190
  OK    attn=sdpa compile=False graphs=False                    p50=17.07ms  R_floor=0.268
  OK    attn=sdpa compile=False graphs=True                     p50=11.96ms  R_floor=0.383
  OK    attn=sdpa compile=False graphs=False                    p50=28.44ms  R_floor=0.161

=== Quant baseline (L4, Qwen-2.5-7B, ctx=2048) ===
  awq        p50=45.24ms  t_floor=13.09ms  R_floor=0.289
  bf16       p50=62.32ms  t_floor=51.17ms  R_floor=0.821
  bnb_nf4    p50=59.36ms  t_floor=13.09ms  R_floor=0.220
  bf16       p50=63.02ms  t_floor=51.17ms  R_floor=0.812

=== Profile cells (kernel-level evidence) ===
  A100-80GB  ctx=8192  p50=38.13ms  bw_util=0.0%  cpu/cuda=0.00
  H100       ctx=2048  p50=54.38ms  bw_util=0.0%  cpu/cuda=0.00
  L40S       ctx=8192  p50=31.77ms  bw_util=0.0%  cpu/cuda=0.00
  L4         ctx=2048  p50=63.67ms  bw_util=0.0%  cpu/cuda=0.00
  L4         ctx=2048  p50=63.61ms  bw_util=0.0%  cpu/cuda=0.00


==> data/v11_results/analyze_v2.txt <==
Group A cells: 44
By arch: {'qwen25_7b': 14, 'mistral_7b': 16, 'llama31_8b': 14}
By GPU: {'A100-80GB': 12, 'H100': 12, 'L40S': 12, 'L4': 8}

Usable rows: 44

All rows:
arch           gpu           ctx    p50_ms   t_floor   R_floor
llama31_8b     A100-80GB    2048     19.32      8.01     0.415
llama31_8b     A100-80GB    4096     22.54      8.14     0.361
llama31_8b     A100-80GB    8192     29.02      8.40     0.290
llama31_8b     A100-80GB   16384     41.54      8.93     0.215
llama31_8b     H100         2048     16.13      4.88     0.302
llama31_8b     H100         4096     15.98      4.96     0.310
llama31_8b     H100         8192     18.33      5.12     0.279
llama31_8b     H100        16384     26.08      5.44     0.208
llama31_8b     L4           2048     69.93     54.44     0.778
llama31_8b     L4           4096     82.99     55.33     0.667
llama31_8b     L40S         2048     26.46     18.90     0.715
llama31_8b     L40S         4096     28.74     19.21     0.669
llama31_8b     L40S         8192     38.94     19.83     0.509
llama31_8b     L40S        16384     57.28     21.08     0.368
mistral_7b     A100-80GB    2048     27.95      7.24     0.259
mistral_7b     A100-80GB    4096     34.04      7.37     0.217
mistral_7b     A100-80GB    8192     29.76      7.64     0.257
mistral_7b     A100-80GB   16384     42.53      8.16     0.192
mistral_7b     H100         2048     18.17      4.41     0.243
mistral_7b     H100         4096     21.73      4.49     0.207
mistral_7b     H100         8192     18.54      4.65     0.251
mistral_7b     H100        16384     26.13      4.97     0.190
mistral_7b     L4           2048     66.65     49.22     0.739
mistral_7b     L4           4096     79.90     50.12     0.627
mistral_7b     L4           8192    108.61     51.91     0.478
mistral_7b     L4          16384    156.93     55.49     0.354
mistral_7b     L40S         2048     32.67     17.09     0.523
mistral_7b     L40S         4096     31.76     17.40     0.548
mistral_7b     L40S         8192     38.30     18.02     0.471
mistral_7b     L40S        16384     56.62     19.27     0.340
qwen25_7b      A100-80GB    2048     24.24      7.53     0.311
qwen25_7b      A100-80GB    4096     20.55      7.59     0.369
qwen25_7b      A100-80GB    8192     24.66      7.70     0.312
qwen25_7b      A100-80GB   16384     32.66      7.93     0.243
qwen25_7b      H100         2048     16.97      4.58     0.270
qwen25_7b      H100         4096     17.06      4.62     0.271
qwen25_7b      H100         8192     17.10      4.69     0.274
qwen25_7b      H100        16384     20.58      4.83     0.235
qwen25_7b      L4           2048     63.15     51.17     0.810
qwen25_7b      L4           4096     71.42     51.56     0.722
qwen25_7b      L40S         2048     24.58     17.77     0.723
qwen25_7b      L40S         4096     25.19     17.90     0.711
qwen25_7b      L40S         8192     27.28     18.17     0.666
qwen25_7b      L40S        16384     38.43     18.72     0.487

archs: ['llama31_8b', 'mistral_7b', 'qwen25_7b']
gpus: ['A100-80GB', 'H100', 'L4', 'L40S']
layers per arch: {'qwen25_7b': 28, 'mistral_7b': 32, 'llama31_8b': 32}

Held-out cells (10): qwen25_7b/A100-80GB/4096, qwen25_7b/H100/8192, qwen25_7b/L40S/16384, mistral_7b/A100-80GB/4096, mistral_7b/H100/4096, mistral_7b/L40S/8192, mistral_7b/L4/16384, llama31_8b/A100-80GB/16384, llama31_8b/H100/4096, llama31_8b/L40S/2048

Train n=34, Test n=10

=== Fitted params ===
c (kernels per transformer layer, shared): 7.18
tau_launch (us per kernel):
  A100-80GB  tau = 1.82 us
  H100       tau = 0.10 us
  L4         tau = 100.00 us
  L40S       tau = 58.41 us
f_bw (fraction of peak HBM):
  A100-80GB  f_bw = 0.311
  H100       f_bw = 0.255
  L4         f_bw = 1.000
  L40S       f_bw = 1.000
N_k (kernels per decode step, derived = c * n_layers):
  llama31_8b     n_layers=32  N_k = 230
  mistral_7b     n_layers=32  N_k = 230
  qwen25_7b      n_layers=28  N_k = 201

=== TRAIN (n=34) ===
  median rel err: 11.78%
  mean rel err:   14.54%
  p90 rel err:    34.00%
  max rel err:    42.27%

=== TEST (held-out) (n=10) ===
  median rel err: 21.33%
  mean rel err:   23.88%
  p90 rel err:    31.96%
  max rel err:    50.00%

=== Per-GPU rel err (full) ===
  A100-80GB  n=12 median=19.06% max=37.38%
  H100       n=12 median= 8.79% max=25.20%
  L4         n= 8 median= 9.61% max=50.00%
  L40S       n=12 median=17.80% max=42.27%

=== Per-arch rel err (full) ===
  llama31_8b     n=14 median=17.91% max=39.78%
  mistral_7b     n=16 median=17.04% max=50.00%
  qwen25_7b      n=14 median= 8.73% max=20.89%

=== All predictions vs observed ===
arch           gpu           ctx   p50_obs  p50_pred  rel_err
 llama31_8b    A100-80GB    2048     19.32     26.14  +35.26%
 llama31_8b    A100-80GB    4096     22.54     26.56  +17.81%
 llama31_8b    A100-80GB    8192     29.02     27.41   -5.58%
*llama31_8b    A100-80GB   16384     41.54     29.10  -29.95%
 mistral_7b    A100-80GB    2048     27.95     23.67  -15.29%
*mistral_7b    A100-80GB    4096     34.04     24.10  -29.20%
 mistral_7b    A100-80GB    8192     29.76     24.94  -16.18%
 mistral_7b    A100-80GB   16384     42.53     26.63  -37.38%
 qwen25_7b     A100-80GB    2048     24.24     24.54   +1.25%
*qwen25_7b     A100-80GB    4096     20.55     24.72  +20.31%
 qwen25_7b     A100-80GB    8192     24.66     25.09   +1.74%
 qwen25_7b     A100-80GB   16384     32.66     25.83  -20.89%
 llama31_8b    H100         2048     16.13     19.17  +18.84%
*llama31_8b    H100         4096     15.98     19.49  +21.93%
 llama31_8b    H100         8192     18.33     20.12   +9.78%
 llama31_8b    H100        16384     26.08     21.38  -18.02%
 mistral_7b    H100         2048     18.17     17.34   -4.58%
*mistral_7b    H100         4096     21.73     17.65  -18.76%
 mistral_7b    H100         8192     18.54     18.28   -1.41%
 mistral_7b    H100        16384     26.13     19.54  -25.20%
 qwen25_7b     H100         2048     16.97     18.02   +6.17%
 qwen25_7b     H100         4096     17.06     18.16   +6.43%
*qwen25_7b     H100         8192     17.10     18.43   +7.80%
 qwen25_7b     H100        16384     20.58     18.98   -7.74%
 llama31_8b    L4           2048     69.93     77.42  +10.71%
 llama31_8b    L4           4096     82.99     78.31   -5.64%
 mistral_7b    L4           2048     66.65     72.20   +8.33%
 mistral_7b    L4           4096     79.90     73.10   -8.52%
 mistral_7b    L4           8192    108.61     74.89  -31.05%
*mistral_7b    L4          16384    156.93     78.46  -50.00%
 qwen25_7b     L4           2048     63.15     71.27  +12.86%
 qwen25_7b     L4           4096     71.42     71.66   +0.33%
*llama31_8b    L40S         2048     26.46     32.32  +22.18%
 llama31_8b    L40S         4096     28.74     32.63  +13.56%
 llama31_8b    L40S         8192     38.94     33.25  -14.60%
 llama31_8b    L40S        16384     57.28     34.50  -39.78%
 mistral_7b    L40S         2048     32.67     30.51   -6.60%
 mistral_7b    L40S         4096     31.76     30.82   -2.96%
*mistral_7b    L40S         8192     38.30     31.44  -17.90%
 mistral_7b    L40S        16384     56.62     32.69  -42.27%
 qwen25_7b     L40S         2048     24.58     29.51  +20.07%
 qwen25_7b     L40S         4096     25.19     29.64  +17.70%
 qwen25_7b     L40S         8192     27.28     29.92   +9.66%
*qwen25_7b     L40S        16384     38.43     30.46  -20.73%

Saved fit summary to /home/user/workspace/paper_b7/v11_results/v11_fit_summary.json

=== CUDA Graphs A/B (the hypothesis-killer test) ===
  H100       ctx=2048  eager=20.63ms  graphed=11.98ms  speedup=1.72x
  H100       ctx=8192  eager=24.09ms  graphed=22.10ms  speedup=1.09x
  L4         ctx=2048  eager=64.48ms  graphed=62.66ms  speedup=1.03x
  L4         ctx=2048  eager=64.51ms  graphed=62.73ms  speedup=1.03x

=== OFT software-stack matrix (H100, Qwen-2.5-7B, ctx=2048) ===
  OK    attn=flash_attention_2 compile=False graphs=False       p50=24.16ms  R_floor=0.190
  OK    attn=sdpa compile=False graphs=False                    p50=17.07ms  R_floor=0.268
  OK    attn=sdpa compile=False graphs=True                     p50=11.96ms  R_floor=0.383
  OK    attn=sdpa compile=False graphs=False                    p50=28.44ms  R_floor=0.161

=== Quant baseline (L4, Qwen-2.5-7B, ctx=2048) ===
  awq        p50=45.24ms  t_floor=13.09ms  R_floor=0.289
  bf16       p50=62.32ms  t_floor=51.17ms  R_floor=0.821
  bnb_nf4    p50=59.36ms  t_floor=13.09ms  R_floor=0.220
  bf16       p50=63.02ms  t_floor=51.17ms  R_floor=0.812

=== Profile cells (kernel-level evidence) ===
  A100-80GB  ctx=8192  p50=38.13ms  bw_util=20.2%  cpu/cuda=0.46
  H100       ctx=2048  p50=54.38ms  bw_util=8.4%  cpu/cuda=0.75
  L40S       ctx=8192  p50=31.77ms  bw_util=57.2%  cpu/cuda=0.35
  L4         ctx=2048  p50=63.67ms  bw_util=80.4%  cpu/cuda=0.35
  L4         ctx=2048  p50=63.61ms  bw_util=80.4%  cpu/cuda=0.35


==> data/v11_results/cells/cudagraphs_qwen25_7b_h100_ctx2048.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 82.09672045707703, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "eager_step_times_ms": [20.840935999999033, 20.793568000001983, 20.721093999995333, 20.628774999991606, 20.734159999989288, 24.683558000006656, 21.220607999993035, 20.95554399998889, 20.989925999998604, 20.741943000004426, 21.011365000006776, 20.74555000000089, 20.597577000003753, 20.740164999992317, 20.91689899999949, 20.850957999996922, 18.37178799999606, 17.811359999996057, 17.92677900000683, 17.380344999992303, 17.63701999999512, 17.50267699999597, 17.605967000008604, 17.62241800000197, 17.680526999996005, 17.482477000001495, 17.59709200000259, 17.714644999998086, 17.72806399999638, 18.19075299999895], "graphed_step_times_ms": [11.952323999992132, 11.971117000001641, 11.951737000003959, 11.934834000001615, 11.944612000007737, 11.966884999992544, 11.982485000004317, 11.990769999997042, 11.9762110000039, 11.973511000007875, 11.96093999999448, 11.980898000004458, 11.944907000000171, 11.978393999996229, 11.967596000005187, 11.968772999992439, 11.983570999987592, 11.956666000003224, 11.980045999990807, 11.974854000001756, 11.976075000006858, 11.988875999989546, 11.995957000010549, 11.985757000005037, 11.994442000002437, 11.966074000000049, 11.987767999997345, 11.981293999994591, 12.020684000006554, 11.998985999994716], "eager_stats": {"p25_ms": 17.680526999996005, "p50_ms": 20.628774999991606, "p75_ms": 20.840935999999033, "mean_ms": 19.51415126666518}, "graphed_stats": {"p25_ms": 11.966074000000049, "p50_ms": 11.9762110000039, "p75_ms": 11.985757000005037, "mean_ms": 11.974568133333227}, "speedup_eager_over_graphed": 1.722479254915005, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.582035945074627, "R_floor_eager": 0.2221186641027638, "R_floor_graphed": 0.3825947910464449, "attn_impl": "sdpa", "dtype": "bfloat16", "kv_cache": "StaticCache"}

==> data/v11_results/cells/cudagraphs_qwen25_7b_h100_ctx8192.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 8192, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 21.315717458724976, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 470908928.0, "warmup_steps": 5, "measure_steps": 30, "eager_step_times_ms": [24.130283999994617, 24.164628999997717, 24.215527999999154, 24.200393000000986, 24.0365510000089, 23.992628000002014, 24.08982899999046, 24.108836999999994, 24.096545999995556, 24.123727999992184, 24.010502999999517, 24.044050999989963, 23.97213599999759, 24.08229799999617, 24.190074999992817, 24.07193000000518, 24.056471999998053, 24.065263000011328, 24.061474999996335, 24.060982000008835, 24.19050900000741, 24.101250000001073, 24.08932699999866, 24.06446500000925, 24.15461100000016, 24.031974000010337, 24.086713000002646, 24.084638000005043, 23.986161999999922, 24.113541999994936], "graphed_step_times_ms": [22.331225000002064, 22.334999000008793, 22.191559999996002, 22.100844999997094, 22.075893999996765, 22.101523000003453, 22.12706000000253, 22.116346000004228, 22.087736999992558, 22.11255500000675, 22.059892999990893, 22.096713999999906, 22.085758999992322, 22.092131000007953, 22.071441999997887, 22.12025800000106, 22.143016000001126, 22.125685000006, 22.101539000004777, 22.080609999989065, 22.06044599999757, 22.09040200000345, 22.098732999992876, 22.100351000005958, 22.10415999999782, 22.12364499999353, 22.098962000001166, 22.08248299999127, 22.092827000008697, 22.131960999999478], "eager_stats": {"p25_ms": 24.056471999998053, "p50_ms": 24.086713000002646, "p75_ms": 24.123727999992184, "mean_ms": 24.089244300000228}, "graphed_stats": {"p25_ms": 22.087736999992558, "p50_ms": 22.100844999997094, "p75_ms": 22.12364499999353, "mean_ms": 22.118025366666433}, "speedup_eager_over_graphed": 1.0898548449168262, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.68720655283582, "R_floor_eager": 0.19459718529611347, "R_floor_graphed": 0.21208268520214665, "attn_impl": "sdpa", "dtype": "bfloat16", "kv_cache": "StaticCache"}

==> data/v11_results/cells/cudagraphs_qwen25_7b_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 76.8753981590271, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "eager_step_times_ms": [64.51002099998959, 64.20604800000262, 64.09683399999722, 64.06550200000538, 64.29197200000658, 64.20729799999947, 64.22057899999345, 64.17626699999346, 64.51974200000166, 64.89895800000056, 64.77884400000278, 64.51935299999434, 64.60238600000423, 64.64152700000625, 64.52245300000925, 64.47736100000157, 64.33407500000499, 64.19366000000082, 64.28092299999832, 64.06839400000308, 64.12424600000577, 64.37396699999454, 64.14622799999847, 64.26504200000238, 64.6590579999895, 64.72197099999732, 64.71528000000148, 64.65588800000432, 64.51793200000111, 64.58661499999607], "graphed_step_times_ms": [62.37271199999839, 62.396413999991296, 62.38658200000202, 62.394353000001956, 62.436155000000326, 62.43620499999736, 62.39954299999795, 62.40864299999771, 62.740168000004815, 63.1010219999979, 63.08872200000337, 63.16014499999767, 63.16079500000171, 63.147743999991235, 63.05594100000178, 62.85013199999412, 62.66031399999861, 62.54161900000099, 62.505186999999296, 62.502948000002334, 62.49847700000544, 62.467006000005654, 62.46518700000081, 62.576340999996205, 62.887514999999894, 63.01089000000104, 63.103683999997884, 63.071321999998986, 63.10859399999913, 63.06989200000146], "eager_stats": {"p25_ms": 64.20604800000262, "p50_ms": 64.47736100000157, "p75_ms": 64.60238600000423, "mean_ms": 64.41261413333355}, "graphed_stats": {"p25_ms": 62.43620499999736, "p50_ms": 62.66031399999861, "p75_ms": 63.071321999998986, "mean_ms": 62.73347506666623}, "speedup_eager_over_graphed": 1.0289983704837962, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 51.16606805333333, "R_floor_eager": 0.7935509031353205, "R_floor_graphed": 0.8165625862221896, "attn_impl": "sdpa", "dtype": "bfloat16", "kv_cache": "StaticCache"}

==> data/v11_results/cells/cudagraphs_qwen25_7b_l4_ctx8192.json <==
{"gpu_name": "L4", "context_len": 8192, "oom_at": "prefill"}

==> data/v11_results/cells/cudagraphs_smoke_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 93.68593001365662, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "eager_step_times_ms": [64.52590700000371, 64.46931600000028, 64.15574999999762, 64.50126699999714, 64.43033499999729, 64.42296499999145, 64.41428499999802, 64.63869899999963, 64.8846649999939, 65.15236999999274, 65.20977099999925, 65.07695899999533, 64.63826899999958, 64.50801699999431, 64.25532200000816, 64.28072199999235, 64.28659200000197, 64.49533699999677, 64.38591399999893, 64.45465599999523, 64.47772699999632, 64.46474599999874, 64.51223700000241, 64.87955500000453, 64.94035600000814, 65.30730299999732, 65.14174999999511, 65.27424300000462, 64.94006600000546, 64.58601899998939], "graphed_step_times_ms": [62.70277000000135, 62.56834699999558, 62.66251899999986, 62.64238800000044, 62.593997999996986, 62.583417999988455, 62.61162900000272, 62.64989099999241, 62.92365600000949, 63.302183000004675, 63.319034000002716, 63.34006400000192, 63.37780399999815, 63.286911999995255, 63.05930800000681, 62.90280499999312, 62.728801000005774, 62.72384199999692, 62.697960999997804, 62.66837900000155, 62.6413890000066, 62.63210799998831, 62.61674900000003, 62.714749000008396, 62.927644000012606, 63.18840999999509, 63.290461000008236, 63.33443300000852, 63.31719199999952, 63.2291299999963], "eager_stats": {"p25_ms": 64.43033499999729, "p50_ms": 64.51223700000241, "p75_ms": 64.94006600000546, "mean_ms": 64.65703733333187}, "graphed_stats": {"p25_ms": 62.64238800000044, "p50_ms": 62.728801000005774, "p75_ms": 63.286911999995255, "mean_ms": 62.90793246666719}, "speedup_eager_over_graphed": 1.0284308957219903, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 51.16606805333333, "R_floor_eager": 0.7931219010950034, "R_floor_graphed": 0.815671067159862, "attn_impl": "sdpa", "dtype": "bfloat16", "kv_cache": "StaticCache"}

==> data/v11_results/cells/llama31_8b_a10080gb_ctx16384.json <==
{"gpu_name": "A100-80GB", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 16384, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 18.07172703742981, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 2150105088.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [41.59091099998591, 41.56651399998168, 41.50610900001084, 41.51067999998759, 41.49402100000543, 41.551400000003014, 41.46266800000831, 41.48783400000866, 41.49392899998361, 41.535959000015055, 41.51896899998064, 41.50243699999123, 41.50320400000851, 41.57138100001134, 41.51887899999451, 41.53808999998887, 41.50744400001827, 41.59322199998883, 41.53797499998291, 41.51758500000824, 41.539202000024034, 41.556526999983134, 41.55186399998456, 41.56232299999374, 41.5257639999993, 41.61534800002187, 41.56002199999875, 41.586194000018395, 41.57964300000572, 41.60226899998065], "p25_ms": 41.50744400001827, "p50_ms": 41.53808999998887, "p75_ms": 41.56651399998168, "mean_ms": 41.539612233332456, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 8.931156245218244, "R_floor": 0.21501124017066353, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_a10080gb_ctx2048.json <==
{"gpu_name": "A100-80GB", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 2048, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 82.82126307487488, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [19.26774399998976, 19.310051000005046, 19.3709240000004, 19.332727000005434, 19.29599199999643, 19.290885000003755, 19.371722000002478, 19.352603000001523, 19.318425999998112, 19.3396330000013, 19.391617000010797, 19.31482700000231, 19.3196250000085, 19.311959000006595, 19.38758000000007, 19.323018999998, 19.277638999994906, 19.301205000004984, 19.384646999995425, 19.30948800000465, 19.29001499999572, 19.31971300000157, 19.410492000005775, 19.3252100000052, 19.31662799999856, 19.308011000006786, 19.414799999992738, 19.348214000004305, 19.353018000003885, 19.325812999994696], "p25_ms": 19.30948800000465, "p50_ms": 19.323018999998, "p75_ms": 19.353018000003885, "mean_ms": 19.33280756666799, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 8.009602448258951, "R_floor": 0.41451092338416584, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_a10080gb_ctx4096.json <==
{"gpu_name": "A100-80GB", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 4096, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 18.52077341079712, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [22.509898999999223, 22.513379999992367, 22.550213000002373, 22.48583899999801, 22.544747000011967, 22.497779999994805, 22.54546400000379, 22.490144000002488, 22.519446000003995, 22.507984000000647, 22.55122900000117, 22.52246100000832, 22.543076999994582, 22.529804000001263, 22.56534200000715, 22.531893999996555, 22.54443800001127, 22.5298050000049, 22.583139999994728, 22.511215000008633, 22.568394000003877, 22.518777000001933, 22.577628999997046, 22.570792999999867, 22.548692999990294, 22.53646199999082, 22.607945999993717, 22.588338000005592, 22.593024000002515, 22.568223999996917], "p25_ms": 22.518777000001933, "p50_ms": 22.54443800001127, "p75_ms": 22.568223999996917, "mean_ms": 22.541852700000693, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 8.141252990681707, "R_floor": 0.36112024574210444, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_a10080gb_ctx8192.json <==
{"gpu_name": "A100-80GB", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 8192, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 20.359047174453735, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 1076363264.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [29.031121999992138, 29.326020000013386, 29.287947999989683, 29.202494999992723, 29.268251999980066, 28.90789399998539, 28.969626999980846, 29.015396000005467, 29.02023299998291, 28.923464000001786, 29.00402800000279, 29.013641999995343, 29.015992000012147, 29.223800000011124, 28.993786999990334, 29.339297000007036, 29.290329999980713, 28.932754999999588, 29.172079000005624, 29.010403000000906, 29.300919000007752, 28.936374000011256, 29.018022000002475, 29.299000000008846, 29.287485999986984, 29.21309300000985, 29.313951999995425, 29.02322599999252, 29.00122400001237, 28.9540699999975], "p25_ms": 29.00122400001237, "p50_ms": 29.02322599999252, "p75_ms": 29.287485999986984, "mean_ms": 29.10986433333183, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 8.40455407552722, "R_floor": 0.2895802856487899, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_h100_ctx16384.json <==
{"gpu_name": "H100", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 16384, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 15.06999683380127, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 2150105088.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [26.239848000003008, 26.05980500000271, 26.122629999989044, 26.146874999994907, 26.16925399999559, 26.216961000002925, 26.152401000004488, 26.170300000003976, 26.17651799999976, 26.12594900000431, 26.212541000006695, 26.111700999990717, 26.09674200000711, 26.058078999994905, 26.056561999993733, 26.00418700001228, 26.02137200000243, 26.005210000008105, 26.013761000001523, 26.095963999992478, 26.046340999997142, 25.98115899999698, 25.968814000009388, 26.03716299999803, 26.020470000005957, 26.012808000004384, 26.032792000009408, 26.101852000010695, 26.076231999994093, 26.038052000004086], "p25_ms": 26.02137200000243, "p50_ms": 26.076231999994093, "p75_ms": 26.146874999994907, "mean_ms": 26.08574476666803, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 5.436008234029851, "R_floor": 0.20846601740738777, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_h100_ctx2048.json <==
{"gpu_name": "H100", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 71.23055124282837, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [16.628951999990704, 16.3985370000006, 16.29307399998936, 16.215762000001632, 16.17297800000017, 16.15044300000079, 16.199999000008347, 16.078719999995883, 16.112116000002175, 16.12460700000895, 16.340302999992673, 16.125779000006446, 16.135249000001295, 15.977909000000068, 16.01262500000189, 16.074318000008248, 16.175227000005066, 15.975297000011324, 16.30536899999413, 16.12316899999655, 16.203400999998507, 16.255588999996462, 16.63933599999723, 16.13480700000025, 16.070482000003494, 15.83999800000413, 15.94941099999403, 15.82277299999646, 15.899744999998688, 15.703641000001767], "p25_ms": 16.01262500000189, "p50_ms": 16.13480700000025, "p75_ms": 16.215762000001632, "mean_ms": 16.137987200000243, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.875098325970149, "R_floor": 0.3021479169828355, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_h100_ctx4096.json <==
{"gpu_name": "H100", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 4096, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 15.85173511505127, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [16.397937999997225, 16.480203000000415, 16.23450700000717, 16.691971000000194, 16.05858500001034, 15.98596999998847, 15.93231399999695, 16.099532999987787, 15.838038999987702, 15.775012999995397, 16.07281300000807, 16.248171000000866, 16.19924700000297, 15.9216139999927, 15.780695000003675, 15.771708000002604, 15.91631700000562, 15.777415000002293, 15.873607000003176, 15.884737000007476, 16.87439000001234, 15.901802999991332, 15.983706000000097, 15.910852999994063, 16.025593999998478, 16.07357199999626, 16.035722999987456, 15.944743999995126, 15.889607000005412, 15.78093099999478], "p25_ms": 15.884737000007476, "p50_ms": 15.983706000000097, "p75_ms": 16.099532999987787, "mean_ms": 16.04537733333255, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.95522831283582, "R_floor": 0.3100174836071053, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_h100_ctx8192.json <==
{"gpu_name": "H100", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 8192, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 67.36565852165222, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 1076363264.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [18.5330119999918, 18.548812999995334, 18.537839999993366, 18.49078000000759, 18.387576000009176, 18.39723400000537, 18.36312199999668, 18.388021000006916, 18.391362000002687, 18.34071300000062, 18.34592199999463, 18.339452999995842, 18.336609000002113, 18.30672699999525, 18.33745300000089, 18.298740000005864, 18.296121999995307, 18.304000000000542, 18.287924999995653, 18.28776800000753, 18.28462000000286, 18.291602000005014, 18.298182000009433, 18.302136000002633, 18.26930099998947, 18.276786000001266, 18.29046699999992, 18.325989000004483, 18.304850999996347, 18.313628999990783], "p25_ms": 18.296121999995307, "p50_ms": 18.325989000004483, "p75_ms": 18.387576000009176, "mean_ms": 18.349225166666844, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 5.115488286567165, "R_floor": 0.27913845667843157, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_l40s_ctx16384.json <==
{"gpu_name": "L40S", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 16384, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 17.232089519500732, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 2150105088.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [57.17289800000458, 57.881503000004386, 57.383181000005834, 57.21868999998492, 57.67643100000441, 57.32558700000823, 57.358378999992965, 57.16434600000753, 57.304805000001124, 57.28364399999464, 57.52275000000395, 57.17240699999593, 57.196337999982916, 57.24823200000628, 57.32134699999847, 57.1669159999999, 57.17781699999591, 57.27160300000378, 57.387740999985226, 57.381110999983775, 57.7050220000217, 57.325577000000294, 57.340768000017306, 57.283995000005916, 57.22081999999773, 57.257931999998846, 57.31497599998647, 57.18921800001908, 57.20096900000726, 57.212770000006685], "p25_ms": 57.20096900000726, "p50_ms": 57.283995000005916, "p75_ms": 57.358378999992965, "mean_ms": 57.32225910000087, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 21.07711525925926, "R_floor": 0.36794073561484464, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_l40s_ctx2048.json <==
{"gpu_name": "L40S", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 2048, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 77.98829746246338, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [27.41324600000894, 27.33073099999217, 27.66792399999929, 26.679068999996502, 26.461803999993094, 26.312744999998472, 26.441852999994353, 26.35704699999053, 26.455254000012474, 26.470173999996405, 26.371119000003773, 26.34518700000399, 26.340846000010743, 26.397279999997636, 26.353956999997763, 26.367378000003328, 26.41376100000059, 26.375158999996984, 26.39589999999714, 26.1888459999966, 26.325016000001256, 26.36738800001126, 26.66491700000506, 26.560971000009204, 26.639335999988134, 26.60152299999652, 26.650586999991788, 26.673618000003785, 26.602424000003566, 26.775055000001657], "p25_ms": 26.367378000003328, "p50_ms": 26.455254000012474, "p75_ms": 26.650586999991788, "mean_ms": 26.5666705000001, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 18.90229096296296, "R_floor": 0.7145004528383682, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_l40s_ctx4096.json <==
{"gpu_name": "L40S", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 4096, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 18.522863149642944, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [28.859620999995172, 28.741622999987726, 28.74896399998761, 28.6706090000024, 28.736682999991103, 28.66136800000163, 28.730792999994037, 28.690629999999828, 28.74172300001021, 28.670279000010623, 28.87479199999632, 28.939536999999405, 28.842870000005405, 28.738592999999923, 28.77993599999229, 28.70650100000205, 28.887503000007086, 28.66977800000825, 28.71061199999758, 28.679468999996516, 28.785067000001163, 28.683579000002624, 28.764404000000354, 28.685219999999845, 28.735002000004783, 28.704460000000154, 28.753094999999007, 28.69572999999548, 28.73628300000064, 28.681598999995117], "p25_ms": 28.685219999999845, "p50_ms": 28.73628300000064, "p75_ms": 28.764404000000354, "mean_ms": 28.74354409999948, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 19.212980148148148, "R_floor": 0.6685965665130637, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_l40s_ctx8192.json <==
{"gpu_name": "L40S", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 8192, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 17.457937717437744, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 1076363264.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [38.941231999999104, 38.94994300000576, 39.03352799999027, 38.904189999996674, 38.905339999999455, 38.92865199999562, 38.953452999990645, 38.88198799999998, 38.90994999999009, 38.907719999997425, 38.95902300000387, 38.90141899999833, 38.94146199999682, 38.91586100000666, 38.97672400000829, 38.91210100000819, 38.91658000000575, 38.97839399999725, 38.97949500000664, 38.908520000006774, 38.93778199999076, 38.94467299998894, 38.98311399998988, 38.92022099999792, 38.93965199999627, 38.96005299999672, 38.9718739999978, 38.9380829999908, 38.941213000001085, 38.9791940000066], "p25_ms": 38.91210100000819, "p50_ms": 38.941213000001085, "p75_ms": 38.96005299999672, "mean_ms": 38.94071446666535, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 19.83435851851852, "R_floor": 0.5093410551571151, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_l4_ctx16384.json <==
{"gpu_name": "L4", "context_len": 16384, "model_id": "meta-llama/Llama-3.1-8B-Instruct", "oom_at": "prefill", "load_failed": false}

==> data/v11_results/cells/llama31_8b_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 102.0209972858429, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [69.61975900000539, 69.65858200000241, 69.70284400000537, 69.75819500000568, 69.37771399999804, 69.58708000000513, 69.60018099999843, 70.0545739999967, 70.07912499999236, 70.31909100000178, 70.45079499999929, 70.0424829999946, 69.9097690000059, 69.86010800000031, 69.9279500000074, 69.63693099999091, 69.7051619999911, 69.60805900000366, 69.97923100000492, 69.86136700000145, 69.77155399999901, 70.29714899999817, 70.21750599999166, 70.35129099999438, 70.17823600000384, 70.04975200000274, 70.1718850000077, 69.96466999999029, 69.81565499999931, 70.03713199999595], "p25_ms": 69.70284400000537, "p50_ms": 69.9279500000074, "p75_ms": 70.07912499999236, "mean_ms": 69.91979433333312, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 54.43859797333334, "R_floor": 0.7784955511112163, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_l4_ctx4096.json <==
{"gpu_name": "L4", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 4096, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 98.62938833236694, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [83.06102600000997, 85.02871299999981, 82.78056000000333, 83.03064400000437, 82.8357230000023, 82.98848200000464, 83.1613720000064, 83.97492099999226, 83.03487499999562, 82.93416899999784, 82.95320000000572, 82.86172500000077, 82.79616999999462, 82.86378500000069, 82.82794299999807, 82.86884499999303, 82.92622799999094, 83.08627799999613, 83.11229000000253, 83.27621899999826, 83.05616599999155, 83.10210900000925, 82.99901300000556, 82.84806400000377, 82.8844360000005, 82.94223900000475, 82.88805699999102, 82.94374999999832, 83.02275500000178, 83.15570300000275], "p25_ms": 82.86884499999303, "p50_ms": 82.98848200000464, "p75_ms": 83.08627799999613, "mean_ms": 83.0748486666669, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 55.333382826666664, "R_floor": 0.6667597899508942, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/llama31_8b_l4_ctx8192.json <==
{"gpu_name": "L4", "context_len": 8192, "model_id": "meta-llama/Llama-3.1-8B-Instruct", "oom_at": "prefill", "load_failed": false}

==> data/v11_results/cells/llama_smoke_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "meta-llama/Llama-3.1-8B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 110.41801404953003, "n_params": 8030261248, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 16060522496, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [69.97738399999776, 70.03950700000416, 69.99445799999648, 69.97269900000447, 69.7130969999904, 69.82235000000969, 69.77833599999883, 70.24906099999839, 70.2763709999914, 70.46051400000408, 70.94082500000809, 70.64825199999802, 70.08886599999187, 70.12313600000653, 69.9497970000067, 70.0916790000008, 70.02379600000097, 70.11447600000054, 70.17190199999845, 70.0315699999976, 69.99696200000471, 70.41162199999462, 70.60187800000506, 70.7954700000073, 70.95676500000536, 70.92193900000154, 70.57880300000363, 70.42236099999855, 70.39057100000434, 70.40765899999712], "p25_ms": 69.99696200000471, "p50_ms": 70.17190199999845, "p75_ms": 70.46051400000408, "mean_ms": 70.26507020000093, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 54.43859797333334, "R_floor": 0.7757891181763114, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_a10080gb_ctx16384.json <==
{"gpu_name": "A100-80GB", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 16384, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 30.145319938659668, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 2150105088.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [42.66244200000813, 43.244627000007085, 42.45641800000044, 42.462959000005185, 42.43751199999224, 42.58489599999393, 42.432312000002526, 42.47843800000339, 42.58207999998831, 42.49645100000521, 43.27556399999821, 42.472536000005334, 42.62744499999371, 42.463478999991366, 42.500177000007966, 42.49932599999795, 42.511117999993076, 42.52127699999164, 42.58729999999389, 42.52479299999834, 42.47191400000361, 42.59588600000086, 42.509584000001155, 42.52982199999167, 42.65734100000884, 42.5295229999989, 42.529743000002895, 42.595625000004134, 42.64066000000355, 42.690222000004496], "p25_ms": 42.47843800000339, "p50_ms": 42.5295229999989, "p75_ms": 42.59588600000086, "mean_ms": 42.5857156666666, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 8.163880427660617, "R_floor": 0.19195795889036488, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_a10080gb_ctx2048.json <==
{"gpu_name": "A100-80GB", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 2048, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 59.68867492675781, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [27.993616000003385, 27.973323000011874, 27.930415999989577, 28.046370000012644, 28.06799300000762, 27.946912999993856, 27.86389399999223, 27.992840999999657, 28.00056999998901, 27.959517999988748, 27.981324999998947, 27.935126000002697, 27.913800000007427, 27.898247999999626, 27.950089000000844, 27.794047000000432, 27.80873700000086, 28.163109999994163, 28.125933000012537, 28.198729999999728, 28.063009000007355, 27.940202999999997, 27.867224999994278, 27.874468999996793, 27.98456700000429, 27.92455799999516, 27.8766419999954, 27.88658200000782, 27.829832999998416, 27.908439999990264], "p25_ms": 27.88658200000782, "p50_ms": 27.946912999993856, "p75_ms": 27.993616000003385, "mean_ms": 27.956670899999853, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 7.242326630701324, "R_floor": 0.2591458538087164, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_a10080gb_ctx4096.json <==
{"gpu_name": "A100-80GB", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 4096, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 57.26485848426819, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [29.157103999992273, 30.549332000006757, 29.104254999992918, 28.386756999992713, 28.695732999992174, 28.115150000004974, 28.302210000006767, 28.477586999997584, 28.538019999999165, 28.534312999994427, 36.58723600000258, 34.382421999993085, 35.6837710000093, 35.124065999994514, 34.115485000000945, 34.28884899999218, 34.0171919999932, 33.97165700000926, 34.00439800000754, 34.035584999998036, 34.27095500001087, 34.235688000009645, 34.806603999996355, 34.39336399999604, 34.17869200001178, 34.192679000000226, 33.66528499999788, 34.149256999995714, 34.06611200000498, 33.89432199999476], "p25_ms": 29.104254999992918, "p50_ms": 34.035584999998036, "p75_ms": 34.27095500001087, "mean_ms": 32.530802666666624, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 7.37397717312408, "R_floor": 0.21665492669288647, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_a10080gb_ctx8192.json <==
{"gpu_name": "A100-80GB", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 8192, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 9.510080814361572, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 1076363264.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [29.77676599999768, 29.767606999996588, 29.761684999996874, 29.761336000007077, 29.72288699999126, 29.747516000000473, 29.756282999997552, 29.749142000000006, 29.730709000006073, 29.750827000000868, 29.763232999997058, 29.72944400001154, 29.73318600000141, 29.744441000005395, 30.214759000003255, 29.774717999998757, 29.754517000000646, 29.75017400000013, 29.732676999998375, 29.729311000011194, 29.750183000004427, 29.7526150000067, 29.781983999995987, 29.776652999998987, 29.75530099999446, 29.75705800000128, 29.751864000004957, 29.78287099999477, 29.77764099999547, 29.790935999997714], "p25_ms": 29.747516000000473, "p50_ms": 29.75530099999446, "p75_ms": 29.774717999998757, "mean_ms": 29.7709441333339, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 7.637278257969593, "R_floor": 0.2566695009393793, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_h100_ctx16384.json <==
{"gpu_name": "H100", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 16384, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 11.207877397537231, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 2150105088.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [26.34276700001692, 26.394854000017176, 26.32609999997726, 26.23670099998776, 26.209003999980496, 26.216189000024315, 26.19449900001314, 26.131458999998358, 26.189549000008583, 26.093705000022283, 26.135092999993503, 26.104509000020926, 26.15242999999623, 26.1133559999962, 26.112247000014577, 26.09067899999218, 26.15342899997586, 26.06918899999755, 26.13345199998207, 26.064165999997613, 26.123788000006698, 26.039965000023813, 26.121320000015658, 26.06508200000235, 26.120074000004934, 26.09469999998737, 26.11852200001863, 26.097907999997005, 26.174303000004784, 26.127674000008483], "p25_ms": 26.097907999997005, "p50_ms": 26.127674000008483, "p75_ms": 26.189549000008583, "mean_ms": 26.15155710000276, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.969000654328358, "R_floor": 0.19018151613215722, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_h100_ctx2048.json <==
{"gpu_name": "H100", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 2048, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 130.28800177574158, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [18.427860000002738, 18.190046000000848, 19.092204999992646, 18.160878000003322, 18.295040999987577, 18.279065000001538, 18.51476900000648, 18.105736999984856, 18.46561700000393, 18.42089600000918, 18.1148179999866, 17.93286200000921, 17.90274399999703, 18.13108600001101, 18.373556000000235, 18.161277999979575, 18.24929899999006, 18.28865999999607, 18.158287000005657, 18.117130000007364, 18.04867399999921, 18.039635000008047, 18.233638999987534, 18.171671000004608, 17.970189999999775, 18.4201590000157, 17.99192199999311, 17.96773499998494, 17.929238999983, 19.97390000002497], "p25_ms": 18.04867399999921, "p50_ms": 18.171671000004608, "p75_ms": 18.373556000000235, "mean_ms": 18.270953266665895, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.408090746268657, "R_floor": 0.24258037393850787, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_h100_ctx4096.json <==
{"gpu_name": "H100", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 4096, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 99.14616632461548, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [22.519286999994392, 20.94957299999578, 21.562294000005977, 23.11870299999441, 22.431733000004783, 20.335942999992085, 20.463704000007965, 20.37245299999313, 20.81580800000893, 21.88871699999595, 22.45350900000176, 21.54800899999998, 22.93712099999823, 22.04728399999567, 21.931140999996046, 21.159436000004916, 21.588213000001133, 21.571937000004482, 21.851720000000796, 21.70671900000798, 21.75513000000251, 21.59790800000394, 21.893621000003805, 21.565957000007074, 22.184898000006115, 21.730095999998866, 23.460599999992837, 21.80190600000742, 21.19484600000021, 21.07157700000073], "p25_ms": 21.19484600000021, "p50_ms": 21.730095999998866, "p75_ms": 22.04728399999567, "mean_ms": 21.716994766667597, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.4882207331343285, "R_floor": 0.20654399010177232, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_h100_ctx8192.json <==
{"gpu_name": "H100", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 8192, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 11.58132028579712, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 1076363264.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [18.641008999992437, 18.587575999987394, 18.60312300001965, 18.57891100002007, 18.55495499998483, 18.54463300000475, 18.5593269999913, 18.500465000016675, 18.504762999981494, 18.537368000011156, 18.531340000009777, 18.46808499999497, 18.537757000018473, 18.5311420000005, 18.61542000000327, 18.60553599999548, 18.57918800001812, 18.51370500000371, 18.554346999991367, 18.48571499999707, 18.491617999984555, 18.403184999982614, 18.520890000019108, 18.43786900002442, 18.616884000010714, 18.511067999980924, 18.618070000002263, 18.5655269999927, 18.656558999992967, 18.474616000020205], "p25_ms": 18.504762999981494, "p50_ms": 18.54463300000475, "p75_ms": 18.587575999987394, "mean_ms": 18.544355033335098, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.648480706865672, "R_floor": 0.2506644756390963, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l40s_ctx16384.json <==
{"gpu_name": "L40S", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 16384, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 14.994763135910034, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 2150105088.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [56.61126300000774, 56.61406300001204, 56.628643999999895, 56.46911899998486, 56.46314899999538, 56.542530000001534, 56.56173100001638, 56.51201899999592, 56.60580299999651, 56.560181000008924, 56.683254999995825, 56.520419000008815, 56.651713999997355, 56.657494000006636, 56.71554600002082, 56.66085400000043, 56.6979649999837, 56.65295299999684, 56.89668099998357, 56.53196999998045, 56.660142999987784, 56.572251000005735, 56.63845300000503, 56.57997299999806, 56.53988200000981, 56.643825000008974, 56.67791599998395, 56.617773999988685, 56.54887200000758, 56.63651400001868], "p25_ms": 56.54887200000758, "p50_ms": 56.617773999988685, "p75_ms": 56.657494000006636, "mean_ms": 56.611765200000264, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 19.266379851851852, "R_floor": 0.34028854352090393, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l40s_ctx2048.json <==
{"gpu_name": "L40S", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 2048, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 72.2781195640564, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [31.848423999988995, 31.901835999988748, 31.76259199999265, 31.76390200000867, 32.94864699999778, 31.973307999990652, 31.985557999988146, 31.984997999998654, 32.383440000003816, 32.52646400000003, 32.82324399999936, 32.504173999996055, 33.322648999998705, 31.974808000001076, 32.01587899999936, 31.842014000005747, 32.35349899999562, 32.37037999998904, 33.39344100000119, 33.76779299999555, 33.30577800001322, 33.511355000001686, 33.445732000004114, 32.940057000004686, 32.91185599999835, 32.76298200000838, 32.668039000000704, 32.95573799999829, 32.97152899999389, 32.9077260000048], "p25_ms": 31.984997999998654, "p50_ms": 32.668039000000704, "p75_ms": 32.95573799999829, "mean_ms": 32.594261399998935, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 17.091555555555555, "R_floor": 0.5231889050810545, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l40s_ctx4096.json <==
{"gpu_name": "L40S", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 4096, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 22.73981261253357, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [32.433772000004524, 32.774121000002765, 31.762870999997972, 31.62054699998862, 31.494382000005317, 31.468492000001902, 31.2642760000017, 31.230464999993046, 31.342578000007393, 31.69862899999032, 32.2006239999979, 31.730820000007043, 31.510402999998632, 31.30070699999976, 31.722430000002078, 31.73611999999082, 31.827153000008934, 31.625837000007095, 31.66466800000478, 31.66058800000826, 31.891153999993094, 32.09630100000993, 32.37590999999895, 32.465232999996374, 32.40371100000061, 32.460752000005755, 32.316867999995225, 31.948155999998562, 32.04917000000762, 33.529834999995956], "p25_ms": 31.62054699998862, "p50_ms": 31.762870999997972, "p75_ms": 32.316867999995225, "mean_ms": 31.920219100000697, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 17.40224474074074, "R_floor": 0.5478800937340284, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l40s_ctx8192.json <==
{"gpu_name": "L40S", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 8192, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 16.042802333831787, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 1076363264.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [38.26998800001036, 38.28313799999705, 38.29989899999475, 38.22439700000757, 38.2261270000015, 38.241857999992135, 38.26328799999601, 38.15040400000669, 38.3094299999982, 38.31117999999378, 38.36468100000445, 38.26708900000142, 38.25486700000624, 38.27986899999303, 38.30165899999827, 38.51701499999649, 38.69752099998891, 38.281617999999185, 38.37400000000457, 38.305067999999665, 38.313838999997074, 38.253477000012026, 38.38998100000879, 38.27499800000567, 38.30357900000081, 38.27189700000133, 38.33407000000477, 38.225986999989914, 38.2991689999983, 38.38161100000548], "p25_ms": 38.26328799999601, "p50_ms": 38.2991689999983, "p75_ms": 38.313838999997074, "mean_ms": 38.30905680000048, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 18.023623111111114, "R_floor": 0.47060089244004, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l4_ctx16384.json <==
{"gpu_name": "L4", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 16384, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 25.74254059791565, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 16404.0, "kv_bytes_avg": 2150105088.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [156.89728799999614, 157.11682199999188, 156.61317200000724, 156.5566209999929, 156.75794400000598, 156.77229499999612, 156.9315090000032, 156.9285989999969, 156.88913799999682, 156.61480299999653, 156.6064819999866, 156.6971929999994, 156.93972899998698, 157.08259199999475, 157.238054000004, 156.94929900001853, 156.89341699999204, 156.79955400000267, 157.2815549999973, 157.04608899997652, 157.17989200001625, 156.90101600000617, 156.90690600001744, 156.95214699999838, 157.3042379999947, 157.34708899998395, 157.03843299999676, 156.87566899998728, 156.93164999999, 156.9390500000054], "p25_ms": 156.79955400000267, "p50_ms": 156.9315090000032, "p75_ms": 157.04608899997652, "mean_ms": 156.932941499998, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 55.487173973333334, "R_floor": 0.35357573712830487, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 84.7118821144104, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [66.4755979999967, 66.59060100000147, 66.5733299999971, 66.56135999999435, 66.54890999999452, 66.57733000000121, 66.4376969999978, 66.6117909999997, 67.19302300000152, 67.14766300000008, 67.25218500000096, 67.07701099999497, 66.95387899999616, 66.77420500000153, 66.6467819999923, 66.58700100000203, 66.50316900000064, 66.43371800001319, 66.52464999999097, 66.57525100000328, 66.63369199999636, 66.56889099998864, 66.72577500000898, 66.85124700000245, 67.08443200000147, 67.10677300000611, 67.06508199999917, 66.87572799999941, 66.84035700000379, 66.8616779999951], "p25_ms": 66.56889099998864, "p50_ms": 66.6467819999923, "p75_ms": 66.95387899999616, "mean_ms": 66.75529363333273, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 49.22368, "R_floor": 0.738575494912953, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l4_ctx4096.json <==
{"gpu_name": "L4", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 4096, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 84.29474782943726, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 4116.0, "kv_bytes_avg": 539492352.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [79.63635200000851, 79.81540599999448, 79.75648100000399, 79.4309850000019, 79.42727500000046, 79.96868899999754, 80.21452799999906, 80.37687099999857, 80.1717349999933, 80.09714899999665, 80.07057700000075, 79.77337200000534, 79.88220199999319, 79.74387099999092, 79.87911099999678, 79.75329100000295, 79.86259999999845, 79.77576300000067, 80.13165100000208, 80.24152000000129, 80.26803299999585, 80.00868100000957, 79.95429700000045, 80.07006600000466, 80.05137499999648, 79.62932100001296, 79.70107699999573, 79.68716499999573, 80.00777200000186, 79.90265300000488], "p25_ms": 79.75329100000295, "p50_ms": 79.90265300000488, "p75_ms": 80.07057700000075, "mean_ms": 79.90966230000018, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 50.118464853333336, "R_floor": 0.6272440647662886, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_7b_v03_l4_ctx8192.json <==
{"gpu_name": "L4", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 8192, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 99.84511399269104, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 8212.0, "kv_bytes_avg": 1076363264.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [108.33606200000645, 108.28488099998879, 108.45250500000247, 108.84256500000333, 108.92573600000333, 108.85917499999209, 108.51754599998742, 108.88679599999307, 108.33821299999613, 108.30272200000479, 108.47490500000845, 108.53628700000684, 108.80344299999933, 108.8410739999972, 108.8848750000011, 109.46258799999953, 108.61112899999625, 108.48037600000282, 108.35548299999687, 108.46429499999033, 108.58277900000246, 108.78166299998782, 108.81700400000227, 108.80392400000005, 108.71611000000314, 108.6883400000005, 108.67828899999665, 108.52026500000989, 108.54327600000602, 108.60021700000289], "p25_ms": 108.47490500000845, "p50_ms": 108.61112899999625, "p75_ms": 108.81700400000227, "mean_ms": 108.64641743333297, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 51.908034560000004, "R_floor": 0.4779255591754487, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/mistral_smoke_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "mistralai/Mistral-7B-Instruct-v0.3", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 74.50937843322754, "n_params": 7248023552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "weight_bytes": 14496047104, "bytes_per_token_kv": 131072, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 271056896.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [66.6460749999942, 66.63712499999974, 66.56277300000113, 66.86808899999619, 66.83565900000588, 66.72036599999842, 66.78986699999712, 66.99577099999487, 67.32510800000568, 67.38964899999189, 67.49376099999438, 67.34710899999641, 67.32433799999171, 66.98292099999037, 66.88735000000179, 66.80290699999603, 66.72026600000436, 66.8104679999999, 67.01061100000061, 66.83396799999741, 66.96234000000345, 67.07212300000265, 67.31562699999927, 67.24895600000025, 67.29287699999986, 67.27561600000342, 67.47088099999132, 67.23257500000557, 67.09297300000117, 66.95086999999944], "p25_ms": 66.8104679999999, "p50_ms": 66.99577099999487, "p75_ms": 67.29287699999986, "mean_ms": 67.02996729999882, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 49.22368, "R_floor": 0.7347281666480675, "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/oft_h100_qwen25_7b_attn-flash_attention_2_compile-False_graphs-False.json <==
{"cell_tag": "attn=flash_attention_2 compile=False graphs=False", "gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "attn_impl": "flash_attention_2", "use_compile": false, "use_graphs": false, "dtype": "bfloat16", "kv_cache": "StaticCache", "load_failed": false, "load_time_s": 23.69260334968567, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [24.801191999983985, 24.34331300000281, 23.767712999983814, 23.342403999976113, 23.587278000007927, 24.1688639999893, 24.61209500000905, 23.8550269999962, 24.42902999999319, 23.905958000000282, 24.100961999977244, 23.95540700001675, 24.16209699998717, 24.271433999984993, 24.480536000027087, 24.052092999994557, 24.223619999986568, 24.708786999980248, 24.1129100000137, 23.576300000001993, 24.754278000017393, 24.036187999996628, 24.349811999996973, 24.446091999976716, 23.348804999983486, 24.17980500001704, 24.246728999997913, 23.82356800001162, 23.502772000000505, 23.793372999989515], "p25_ms": 23.82356800001162, "p50_ms": 24.16209699998717, "p75_ms": 24.349811999996973, "mean_ms": 24.09794806666336, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.582035945074627, "R_floor": 0.18963734584283226, "bw_eff_Bs": 635285108573.488, "bw_util_pct_of_peak": 18.963734584283227}

==> data/v11_results/cells/oft_h100_qwen25_7b_attn-flash_attention_2_compile-False_graphs-True.json <==
{"cell_tag": "attn=flash_attention_2 compile=False graphs=True", "graph_capture_failed": true, "graph_error": "RuntimeError: CUDA error: operation failed due to a previous error during capture\nCUDA kernel errors might be asynchronously reported at some other API call, so the stacktrace below might be incorrect.\nFor debugging consider passing CUDA_LAUNCH_BLOCKING=1\nCompile with `TORCH_USE_CUDA_DSA` to enable device-side assertions.\n\nTraceback (most recent call last):\n  File \"/root/oft_software_stack.py\", line 160, in _run_cell\n    _ = model(g_tok, past_key_values=cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1167, in forward\n    outputs = self.model(\n              ^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 976, in forward\n    layer_outputs = decoder_layer(\n                    ^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n ", "attn_impl": "flash_attention_2", "use_compile": false, "use_graphs": true}

==> data/v11_results/cells/oft_h100_qwen25_7b_attn-flash_attention_2_compile-True_graphs-False.json <==
{"cell_tag": "attn=flash_attention_2 compile=True graphs=False", "load_failed": true, "load_error": "RuntimeError: captures_underway.empty() INTERNAL ASSERT FAILED at \"../c10/cuda/CUDACachingAllocator.cpp\":2716, please report a bug to PyTorch. \nTraceback (most recent call last):\n  File \"/root/oft_software_stack.py\", line 89, in _run_cell\n    model = AutoModelForCausalLM.from_pretrained(\n            ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/auto/auto_factory.py\", line 564, in from_pretrained\n    return model_class.from_pretrained(\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/modeling_utils.py\", line 4014, in from_pretrained\n    ) = cls._load_pretrained_model(\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/modeling_utils.py\", line 4502, in _load_pretrained_model\n    new_error_msgs, offload_index, state_dict_index = _load_state_dict_into_meta_model(\n                                                      ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/modeling_utils.py\", line 973, in _load_state_dict_into_meta_model\n    set_module_tensor_to_device(model, param_name, param_device, **set_module_kwargs)\n  File \"/usr/local/lib/python3.11/site-packages/accelerate/utils/modeling.py\", line 472, in set_module_tensor_to_device\n    clear_device_cache()\n  File \"/usr/local/lib/python3.11/site-packages/accelerate/utils/memory.py\", line 55, in clear_device_cache\n    torch.cuda.empty_cache()\n  File \"/usr/local/lib/python3.11/site-packages/torch/cuda/memory.py\", line 170, in empty_cache\n    torch._C._cuda_emptyCache()\nRunti", "attn_impl": "flash_attention_2", "use_compile": true, "use_graphs": false}

==> data/v11_results/cells/oft_h100_qwen25_7b_attn-sdpa_compile-False_graphs-False.json <==
{"cell_tag": "attn=sdpa compile=False graphs=False", "gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "attn_impl": "sdpa", "use_compile": false, "use_graphs": false, "dtype": "bfloat16", "kv_cache": "StaticCache", "load_failed": false, "load_time_s": 87.26178359985352, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [19.1179859999977, 17.95625500000142, 17.018028999999046, 16.663934999996854, 16.68725400000426, 15.792041000011636, 16.633920000003855, 16.52005200000417, 16.818720000003395, 17.18841800000348, 16.344208000006688, 17.082448000010686, 17.62312799999677, 17.082821999991893, 17.317120000001296, 18.357862000002, 17.532001000006403, 15.253977000000418, 15.965933000003929, 16.660172000001694, 17.067630999989092, 16.72139500000469, 17.174788999994917, 16.933007999995198, 17.14119899999389, 17.381650000004356, 17.113467999990917, 16.120095999994533, 16.66500199999632, 17.904739999991648], "p25_ms": 16.660172000001694, "p50_ms": 17.067630999989092, "p75_ms": 17.317120000001296, "mean_ms": 16.994641966666773, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.582035945074627, "R_floor": 0.2684634994204852, "bw_eff_Bs": 899352723058.6255, "bw_util_pct_of_peak": 26.84634994204852}

==> data/v11_results/cells/oft_h100_qwen25_7b_attn-sdpa_compile-False_graphs-True.json <==
{"cell_tag": "attn=sdpa compile=False graphs=True", "gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "attn_impl": "sdpa", "use_compile": false, "use_graphs": true, "dtype": "bfloat16", "kv_cache": "StaticCache", "load_failed": false, "load_time_s": 21.529059171676636, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [11.97211400000242, 11.973678000003929, 11.967986000001929, 11.971723999991468, 11.976947999997378, 11.98039599999845, 11.981673000008186, 11.986970999998903, 11.977471999998102, 11.962177000000906, 11.955235999991487, 11.934669000012832, 11.942942000004564, 11.950734000009788, 11.937494000008542, 11.952026000003002, 11.942046000001483, 11.936018000000104, 11.957993000009992, 11.951709999991067, 11.951746000008256, 11.947419000009063, 11.955552000003422, 11.974107000000345, 11.961807999995244, 11.953310000009765, 11.957459000001336, 11.96163900000613, 11.94810600000551, 11.950419000001489], "p25_ms": 11.950419000001489, "p50_ms": 11.957459000001336, "p75_ms": 11.97211400000242, "mean_ms": 11.95911906666917, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.582035945074627, "R_floor": 0.383194786206176, "bw_eff_Bs": 1283702533790.6895, "bw_util_pct_of_peak": 38.319478620617595}

==> data/v11_results/cells/oft_h100_qwen25_7b_attn-sdpa_compile-True_graphs-False.json <==
{"cell_tag": "attn=sdpa compile=True graphs=False", "load_failed": true, "load_error": "RuntimeError: captures_underway.empty() INTERNAL ASSERT FAILED at \"../c10/cuda/CUDACachingAllocator.cpp\":2716, please report a bug to PyTorch. \nTraceback (most recent call last):\n  File \"/root/oft_software_stack.py\", line 89, in _run_cell\n    model = AutoModelForCausalLM.from_pretrained(\n            ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/auto/auto_factory.py\", line 564, in from_pretrained\n    return model_class.from_pretrained(\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/modeling_utils.py\", line 4014, in from_pretrained\n    ) = cls._load_pretrained_model(\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/modeling_utils.py\", line 4502, in _load_pretrained_model\n    new_error_msgs, offload_index, state_dict_index = _load_state_dict_into_meta_model(\n                                                      ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/modeling_utils.py\", line 973, in _load_state_dict_into_meta_model\n    set_module_tensor_to_device(model, param_name, param_device, **set_module_kwargs)\n  File \"/usr/local/lib/python3.11/site-packages/accelerate/utils/modeling.py\", line 472, in set_module_tensor_to_device\n    clear_device_cache()\n  File \"/usr/local/lib/python3.11/site-packages/accelerate/utils/memory.py\", line 55, in clear_device_cache\n    torch.cuda.empty_cache()\n  File \"/usr/local/lib/python3.11/site-packages/torch/cuda/memory.py\", line 170, in empty_cache\n    torch._C._cuda_emptyCache()\nRunti", "attn_impl": "sdpa", "use_compile": true, "use_graphs": false}

==> data/v11_results/cells/oft_smoke_h100_eager_sdpa.json <==
{"cell_tag": "attn=sdpa compile=False graphs=False", "gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "attn_impl": "sdpa", "use_compile": false, "use_graphs": false, "dtype": "bfloat16", "kv_cache": "StaticCache", "load_failed": false, "load_time_s": 109.8391444683075, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [28.044265999994877, 28.13482300000203, 28.070708000001332, 28.47445900000878, 28.61100100000158, 28.19668699999056, 28.15502400000014, 29.8322670000033, 28.65662300000338, 28.439237000000617, 28.484350999988806, 28.420976000006704, 28.46764999999607, 28.37513199999364, 28.462548999996784, 28.43361600000094, 28.465229000005365, 28.41095499999824, 28.470260000005965, 28.46508899999378, 28.47674000000211, 28.352449999999862, 28.64422300000058, 28.454408000001763, 28.37861199999736, 28.325667999993698, 28.450587999998334, 28.395473000003335, 28.425325999990037, 28.35856000000092], "p25_ms": 28.35856000000092, "p50_ms": 28.439237000000617, "p75_ms": 28.470260000005965, "mean_ms": 28.44443166666603, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.582035945074627, "R_floor": 0.16111669750755014, "bw_eff_Bs": 539740936650.29297, "bw_util_pct_of_peak": 16.111669750755013}

==> data/v11_results/cells/profile_qwen25_7b_a10080gb_ctx8192.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 8192, "vram_gb": 85.094825984, "load_failed": false, "load_time_s": 60.532819747924805, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 8202.0, "kv_bytes_avg": 470335488.0, "bytes_swept_per_step": 15701568512.0, "warmup_steps": 5, "profile_steps": 10, "step_times_ms": [37.606940999992844, 38.81605400000865, 39.56042800000148, 38.121099000008485, 40.61684699999546, 36.59945900000139, 36.624928999998474, 38.13145799999518, 37.29024000000436, 39.96131499999933], "p25_ms": 37.29024000000436, "p50_ms": 38.13145799999518, "p75_ms": 39.56042800000148, "mean_ms": 38.332877000000565, "gpu_spec": {"bw_gbs": 2039}, "bw_peak_Bs": 2039000000000.0, "t_floor_ms": 7.700622124570868, "R_floor": 0.2019493229073969, "bw_eff_Bs_at_p50": 411774669408.18225, "bw_util_pct_of_peak_at_p50": 20.19493229073969, "total_cuda_us_over_profile": 841703, "total_cpu_us_over_profile": 385958, "cpu_to_cuda_ratio": 0.4585441658162083, "top_kernels": [{"key": "aten::linear", "count": 1970, "cpu_time_us_total": 82888, "cuda_time_us_total": 105401, "self_cpu_time_us_total": 6764, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 42.0751269035533, "cuda_time_us_avg": 53.50304568527919}, {"key": "aten::matmul", "count": 1140, "cpu_time_us_total": 39068, "cuda_time_us_total": 90735, "self_cpu_time_us_total": 4678, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 34.27017543859649, "cuda_time_us_avg": 79.59210526315789}, {"key": "aten::mm", "count": 1130, "cpu_time_us_total": 30878, "cuda_time_us_total": 90709, "self_cpu_time_us_total": 20859, "self_cuda_time_us_total": 90709, "cpu_time_us_avg": 27.32566371681416, "cuda_time_us_avg": 80.27345132743363}, {"key": "aten::copy_", "count": 1740, "cpu_time_us_total": 20436, "cuda_time_us_total": 62009, "self_cpu_time_us_total": 11211, "self_cuda_time_us_total": 62009, "cpu_time_us_avg": 11.744827586206897, "cuda_time_us_avg": 35.63735632183908}, {"key": "aten::reshape", "count": 2560, "cpu_time_us_total": 19781, "cuda_time_us_total": 56869, "self_cpu_time_us_total": 3791, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 7.726953125, "cuda_time_us_avg": 22.214453125}, {"key": "aten::clone", "count": 560, "cpu_time_us_total": 13169, "cuda_time_us_total": 56869, "self_cpu_time_us_total": 1821, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 23.51607142857143, "cuda_time_us_avg": 101.55178571428571}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1})", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 56869, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 56869, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 101.55178571428571}, {"key": "ampere_bf16_s16816gemm_bf16_128x64_ldg8_f2f_stages_32x6_tn", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 49408, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 49408, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 88.22857142857143}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 40476, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 40476, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 40476.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 39840, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 39840, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 39840.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 39435, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 39435, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 39435.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 38687, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 38687, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 38687.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 38016, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 38016, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 38016.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 37967, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 37967, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 37967.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 37447, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 37447, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 37447.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 37167, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 37167, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 37167.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 36503, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 36503, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 36503.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 36467, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 36467, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 36467.0}, {"key": "ampere_bf16_s16816gemm_bf16_64x64_sliced1x2_ldg8_f2f_stages_64x6_tn", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 31443, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31443, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 56.14821428571429}, {"key": "aten::scaled_dot_product_attention", "count": 280, "cpu_time_us_total": 22652, "cuda_time_us_total": 25842, "self_cpu_time_us_total": 2316, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 80.9, "cuda_time_us_avg": 92.29285714285714}, {"key": "aten::_scaled_dot_product_flash_attention", "count": 280, "cpu_time_us_total": 20336, "cuda_time_us_total": 25842, "self_cpu_time_us_total": 2119, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 72.62857142857143, "cuda_time_us_avg": 92.29285714285714}, {"key": "aten::_flash_attention_forward", "count": 280, "cpu_time_us_total": 16601, "cuda_time_us_total": 25842, "self_cpu_time_us_total": 5459, "self_cuda_time_us_total": 25842, "cpu_time_us_avg": 59.28928571428571, "cuda_time_us_avg": 92.29285714285714}, {"key": "void pytorch_flash::flash_fwd_splitkv_kernel<pytorch_flash::Flash_fwd_kernel_traits<128, 64, 128, 4, false, false, cutlass::bfloat16_t, pytorch_flash::Flash_kernel_traits<128, 64, 128, 4, cutlass::bfloat16_t> >, false, false, false, false, true, true, false>(pytorch_flash::Flash_fwd_params)", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 24183, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 24183, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 86.36785714285715}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 38185, "cuda_time_us_total": 22994, "self_cpu_time_us_total": 9572, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 38185.0, "cuda_time_us_avg": 22994.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 38204, "cuda_time_us_total": 22992, "self_cpu_time_us_total": 10164, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 38204.0, "cuda_time_us_avg": 22992.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 37845, "cuda_time_us_total": 22988, "self_cpu_time_us_total": 9858, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 37845.0, "cuda_time_us_avg": 22988.0}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 40684, "cuda_time_us_total": 22988, "self_cpu_time_us_total": 10011, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 40684.0, "cuda_time_us_avg": 22988.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 39651, "cuda_time_us_total": 22987, "self_cpu_time_us_total": 9774, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 39651.0, "cuda_time_us_avg": 22987.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 40024, "cuda_time_us_total": 22986, "self_cpu_time_us_total": 9816, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 40024.0, "cuda_time_us_avg": 22986.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 36675, "cuda_time_us_total": 22978, "self_cpu_time_us_total": 9082, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 36675.0, "cuda_time_us_avg": 22978.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 37340, "cuda_time_us_total": 22977, "self_cpu_time_us_total": 9509, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 37340.0, "cuda_time_us_avg": 22977.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 38890, "cuda_time_us_total": 22976, "self_cpu_time_us_total": 9981, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 38890.0, "cuda_time_us_avg": 22976.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 36652, "cuda_time_us_total": 22964, "self_cpu_time_us_total": 9223, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 36652.0, "cuda_time_us_avg": 22964.0}, {"key": "aten::cat", "count": 1130, "cpu_time_us_total": 19061, "cuda_time_us_total": 17347, "self_cpu_time_us_total": 13575, "self_cuda_time_us_total": 17347, "cpu_time_us_avg": 16.868141592920352, "cuda_time_us_avg": 15.351327433628319}, {"key": "aten::addmm", "count": 840, "cpu_time_us_total": 27339, "cuda_time_us_total": 14691, "self_cpu_time_us_total": 17145, "self_cuda_time_us_total": 14691, "cpu_time_us_avg": 32.54642857142857, "cuda_time_us_avg": 17.489285714285714}, {"key": "void at::native::(anonymous namespace)::CatArrayBatchedCopy_contig<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 4, 128, 1>(at::native::(anonymous namespace)::OpaqueType<2u>*, at::native::(anonymous namespace)::CatArrInputTensorMetadata<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 128, 1>, at::native::(anonymous namespace)::TensorSizeStride<unsigned int, 4u>, int, unsigned int)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 14402, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 14402, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 25.71785714285714}, {"key": "aten::mul", "count": 2560, "cpu_time_us_total": 35731, "cuda_time_us_total": 7792, "self_cpu_time_us_total": 23763, "self_cuda_time_us_total": 7792, "cpu_time_us_avg": 13.957421875, "cuda_time_us_avg": 3.04375}, {"key": "ampere_bf16_s16816gemm_bf16_64x64_sliced1x2_ldg8_f2f_stages_64x5_tn", "count": 10, "cpu_time_us_total": 0, "cuda_time_us_total": 6318, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 6318, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 631.8}, {"key": "ampere_bf16_s16816gemm_bf16_64x64_sliced1x2_ldg8_relu_f2f_stages_64x6_tn", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 6236, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 6236, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 22.271428571428572}, {"key": "void gemv2T_kernel_val<int, int, __nv_bfloat16, float, float, float, 128, 16, 4, 4, false, true, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<float const>, cublasGemvTensorStridedBatched<float>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<float const>, cublasGemvTensorStridedBatched<float>, float>, float, float)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 5504, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 5504, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 9.82857142857143}], "trace_path": "/results/profile_qwen25_7b_a10080gb_ctx8192.trace.json", "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/profile_qwen25_7b_h100_ctx2048.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 85.017624576, "load_failed": false, "load_time_s": 108.85015630722046, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2058.0, "kv_bytes_avg": 118013952.0, "bytes_swept_per_step": 15349246976.0, "warmup_steps": 5, "profile_steps": 10, "step_times_ms": [54.38007700000469, 53.36705099999506, 56.48477799999796, 52.66442800001414, 56.76366499999119, 52.169347000003086, 52.950013999989665, 55.1904780000001, 53.45802699999069, 56.434976999995], "p25_ms": 52.950013999989665, "p50_ms": 54.38007700000469, "p75_ms": 56.434976999995, "mean_ms": 54.38628419999816, "gpu_spec": {"bw_gbs": 3350}, "bw_peak_Bs": 3350000000000.0, "t_floor_ms": 4.581864768955224, "R_floor": 0.0842563126373438, "bw_eff_Bs_at_p50": 282258647335.10175, "bw_util_pct_of_peak_at_p50": 8.425631263734381, "total_cuda_us_over_profile": 730851, "total_cpu_us_over_profile": 547467, "cpu_to_cuda_ratio": 0.7490815501381266, "top_kernels": [{"key": "aten::linear", "count": 1970, "cpu_time_us_total": 129361, "cuda_time_us_total": 61742, "self_cpu_time_us_total": 9726, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 65.66548223350254, "cuda_time_us_avg": 31.341116751269034}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 56576, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 56576, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 56576.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 56312, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 56312, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 56312.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 56283, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 56283, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 56283.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 55006, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 55006, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 55006.0}, {"key": "aten::matmul", "count": 1140, "cpu_time_us_total": 72450, "cuda_time_us_total": 54347, "self_cpu_time_us_total": 9931, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63.55263157894737, "cuda_time_us_avg": 47.67280701754386}, {"key": "aten::mm", "count": 1130, "cpu_time_us_total": 57036, "cuda_time_us_total": 54316, "self_cpu_time_us_total": 36027, "self_cuda_time_us_total": 54316, "cpu_time_us_avg": 50.47433628318584, "cuda_time_us_avg": 48.06725663716814}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 53979, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 53979, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 53979.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 53293, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 53293, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 53293.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 53140, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 53140, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 53140.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 52779, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 52779, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 52779.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 52448, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 52448, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 52448.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 51949, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 51949, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 51949.0}, {"key": "sm90_xmma_gemm_bf16bf16_bf16f32_f32_tn_n_tilesize64x64x64_warpgroupsize1x1x1_execute_segment_k_off_kernel__5x_cublas", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 29273, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 29273, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 52.27321428571429}, {"key": "sm90_xmma_gemm_bf16bf16_bf16f32_f32_tn_n_tilesize64x64x64_warpgroupsize1x1x1_execute_segment_k_on_kernel__5x_cublas", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 14733, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 14733, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 52.61785714285714}, {"key": "aten::copy_", "count": 1740, "cpu_time_us_total": 30027, "cuda_time_us_total": 12473, "self_cpu_time_us_total": 14291, "self_cuda_time_us_total": 12473, "cpu_time_us_avg": 17.25689655172414, "cuda_time_us_avg": 7.168390804597701}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 56604, "cuda_time_us_total": 9466, "self_cpu_time_us_total": 15379, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 56604.0, "cuda_time_us_avg": 9466.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 53034, "cuda_time_us_total": 9462, "self_cpu_time_us_total": 14244, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 53034.0, "cuda_time_us_avg": 9462.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 53473, "cuda_time_us_total": 9457, "self_cpu_time_us_total": 15061, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 53473.0, "cuda_time_us_avg": 9457.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 52761, "cuda_time_us_total": 9455, "self_cpu_time_us_total": 15242, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 52761.0, "cuda_time_us_avg": 9455.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 56514, "cuda_time_us_total": 9455, "self_cpu_time_us_total": 14450, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 56514.0, "cuda_time_us_avg": 9455.0}, {"key": "aten::reshape", "count": 2560, "cpu_time_us_total": 30938, "cuda_time_us_total": 9453, "self_cpu_time_us_total": 4583, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 12.08515625, "cuda_time_us_avg": 3.692578125}, {"key": "aten::clone", "count": 560, "cpu_time_us_total": 22486, "cuda_time_us_total": 9453, "self_cpu_time_us_total": 3320, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 40.15357142857143, "cuda_time_us_avg": 16.880357142857143}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1})", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 9453, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 9453, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 16.880357142857143}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 56872, "cuda_time_us_total": 9452, "self_cpu_time_us_total": 15760, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 56872.0, "cuda_time_us_avg": 9452.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 55269, "cuda_time_us_total": 9451, "self_cpu_time_us_total": 14805, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 55269.0, "cuda_time_us_avg": 9451.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 53523, "cuda_time_us_total": 9450, "self_cpu_time_us_total": 15015, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 53523.0, "cuda_time_us_avg": 9450.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 52256, "cuda_time_us_total": 9447, "self_cpu_time_us_total": 14783, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 52256.0, "cuda_time_us_avg": 9447.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 54727, "cuda_time_us_total": 9446, "self_cpu_time_us_total": 16071, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 54727.0, "cuda_time_us_avg": 9446.0}, {"key": "aten::addmm", "count": 840, "cpu_time_us_total": 32590, "cuda_time_us_total": 7425, "self_cpu_time_us_total": 20892, "self_cuda_time_us_total": 7425, "cpu_time_us_avg": 38.79761904761905, "cuda_time_us_avg": 8.839285714285714}, {"key": "void gemv2T_kernel_val<int, int, __nv_bfloat16, __nv_bfloat16, __nv_bfloat16, float, 128, 16, 4, 4, false, false, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float>, float, float)", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 5768, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 5768, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 20.6}, {"key": "aten::scaled_dot_product_attention", "count": 280, "cpu_time_us_total": 28126, "cuda_time_us_total": 4775, "self_cpu_time_us_total": 2748, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 100.45, "cuda_time_us_avg": 17.053571428571427}, {"key": "aten::_scaled_dot_product_flash_attention", "count": 280, "cpu_time_us_total": 25377, "cuda_time_us_total": 4775, "self_cpu_time_us_total": 2605, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 90.63214285714285, "cuda_time_us_avg": 17.053571428571427}, {"key": "aten::_flash_attention_forward", "count": 280, "cpu_time_us_total": 20274, "cuda_time_us_total": 4775, "self_cpu_time_us_total": 6308, "self_cuda_time_us_total": 4775, "cpu_time_us_avg": 72.40714285714286, "cuda_time_us_avg": 17.053571428571427}, {"key": "aten::mul", "count": 2560, "cpu_time_us_total": 49034, "cuda_time_us_total": 4697, "self_cpu_time_us_total": 29732, "self_cuda_time_us_total": 4697, "cpu_time_us_avg": 19.15390625, "cuda_time_us_avg": 1.834765625}, {"key": "aten::cat", "count": 1130, "cpu_time_us_total": 26196, "cuda_time_us_total": 4293, "self_cpu_time_us_total": 18490, "self_cuda_time_us_total": 4293, "cpu_time_us_avg": 23.18230088495575, "cuda_time_us_avg": 3.7991150442477877}, {"key": "void pytorch_flash::flash_fwd_splitkv_kernel<pytorch_flash::Flash_fwd_kernel_traits<128, 64, 128, 4, false, false, cutlass::bfloat16_t, pytorch_flash::Flash_kernel_traits<128, 64, 128, 4, cutlass::bfloat16_t> >, false, false, false, false, true, true, false>(pytorch_flash::Flash_fwd_params)", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 4002, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 4002, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 14.292857142857143}, {"key": "sm90_xmma_gemm_bf16bf16_bf16f32_f32_tn_n_tilesize64x128x64_warpgroupsize1x1x1_execute_segment_k_off_kernel__5x_cublas", "count": 10, "cpu_time_us_total": 0, "cuda_time_us_total": 3822, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 3822, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 382.2}, {"key": "void cutlass::Kernel<cutlass_80_tensorop_bf16_s16816gemm_bf16_64x64_32x10_tn_align8>(cutlass_80_tensorop_bf16_s16816gemm_bf16_64x64_32x10_tn_align8::Params)", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 3688, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 3688, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 13.17142857142857}, {"key": "void at::native::(anonymous namespace)::CatArrayBatchedCopy_contig<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 4, 128, 1>(at::native::(anonymous namespace)::OpaqueType<2u>*, at::native::(anonymous namespace)::CatArrInputTensorMetadata<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 128, 1>, at::native::(anonymous namespace)::TensorSizeStride<unsigned int, 4u>, int, unsigned int)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 3250, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 3250, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 5.803571428571429}], "trace_path": "/results/profile_qwen25_7b_h100_ctx2048.trace.json", "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/profile_qwen25_7b_l40s_ctx8192.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 8192, "vram_gb": 47.665709056, "load_failed": false, "load_time_s": 69.38576674461365, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 8202.0, "kv_bytes_avg": 470335488.0, "bytes_swept_per_step": 15701568512.0, "warmup_steps": 5, "profile_steps": 10, "step_times_ms": [31.618369000000257, 31.673001999990902, 31.49762999998984, 31.765562999993335, 32.09693300000538, 33.42386900000349, 31.50072200000409, 32.21874800000535, 31.913256999999362, 31.68251200000327], "p25_ms": 31.618369000000257, "p50_ms": 31.765562999993335, "p75_ms": 32.09693300000538, "mean_ms": 31.939060499999528, "gpu_spec": {"bw_gbs": 864}, "bw_peak_Bs": 864000000000.0, "t_floor_ms": 18.173111703703704, "R_floor": 0.572101042368036, "bw_eff_Bs_at_p50": 494295300605.9831, "bw_util_pct_of_peak_at_p50": 57.210104236803595, "total_cuda_us_over_profile": 916596, "total_cpu_us_over_profile": 322277, "cpu_to_cuda_ratio": 0.3516020144098381, "top_kernels": [{"key": "aten::linear", "count": 1970, "cpu_time_us_total": 40478, "cuda_time_us_total": 205232, "self_cpu_time_us_total": 4302, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 20.54720812182741, "cuda_time_us_avg": 104.17868020304569}, {"key": "aten::matmul", "count": 1140, "cpu_time_us_total": 19982, "cuda_time_us_total": 189994, "self_cpu_time_us_total": 2991, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 17.528070175438597, "cuda_time_us_avg": 166.66140350877194}, {"key": "aten::mm", "count": 1130, "cpu_time_us_total": 15089, "cuda_time_us_total": 189980, "self_cpu_time_us_total": 11334, "self_cuda_time_us_total": 189980, "cpu_time_us_avg": 13.353097345132744, "cuda_time_us_avg": 168.12389380530973}, {"key": "std::enable_if<!(false), void>::type internal::gemvx::kernel<int, int, __nv_bfloat16, __nv_bfloat16, __nv_bfloat16, float, false, true, true, false, 7, false, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float>)", "count": 1400, "cpu_time_us_total": 0, "cuda_time_us_total": 164242, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 164242, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 117.31571428571428}, {"key": "aten::copy_", "count": 1740, "cpu_time_us_total": 12057, "cuda_time_us_total": 41796, "self_cpu_time_us_total": 5931, "self_cuda_time_us_total": 41796, "cpu_time_us_avg": 6.929310344827586, "cuda_time_us_avg": 24.020689655172415}, {"key": "std::enable_if<!(false), void>::type internal::gemvx::kernel<int, int, __nv_bfloat16, __nv_bfloat16, __nv_bfloat16, float, false, true, true, false, 6, false, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float>)", "count": 570, "cpu_time_us_total": 0, "cuda_time_us_total": 40989, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 40989, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 71.91052631578947}, {"key": "aten::reshape", "count": 2560, "cpu_time_us_total": 11709, "cuda_time_us_total": 39117, "self_cpu_time_us_total": 2235, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 4.573828125, "cuda_time_us_avg": 15.280078125}, {"key": "aten::clone", "count": 560, "cpu_time_us_total": 8014, "cuda_time_us_total": 39117, "self_cpu_time_us_total": 1286, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 14.310714285714285, "cuda_time_us_avg": 69.85178571428571}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1})", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 39117, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 39117, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 69.85178571428571}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 33331, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 33331, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 33331.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 32125, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 32125, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 32125.0}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 32002, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 32002, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 32002.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 31817, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31817, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 31817.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 31667, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31667, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 31667.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 31588, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31588, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 31588.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 31565, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31565, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 31565.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 31478, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31478, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 31478.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 31403, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31403, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 31403.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 31399, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 31399, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 31399.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 31738, "cuda_time_us_total": 29959, "self_cpu_time_us_total": 5452, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31738.0, "cuda_time_us_avg": 29959.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 33474, "cuda_time_us_total": 29934, "self_cpu_time_us_total": 5425, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 33474.0, "cuda_time_us_avg": 29934.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 31826, "cuda_time_us_total": 29930, "self_cpu_time_us_total": 5712, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31826.0, "cuda_time_us_avg": 29930.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 31728, "cuda_time_us_total": 29917, "self_cpu_time_us_total": 6156, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31728.0, "cuda_time_us_avg": 29917.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 31550, "cuda_time_us_total": 29906, "self_cpu_time_us_total": 5060, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31550.0, "cuda_time_us_avg": 29906.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 31957, "cuda_time_us_total": 29901, "self_cpu_time_us_total": 5987, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31957.0, "cuda_time_us_avg": 29901.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 32269, "cuda_time_us_total": 29900, "self_cpu_time_us_total": 5545, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 32269.0, "cuda_time_us_avg": 29900.0}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 32153, "cuda_time_us_total": 29889, "self_cpu_time_us_total": 5355, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 32153.0, "cuda_time_us_avg": 29889.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 31565, "cuda_time_us_total": 29885, "self_cpu_time_us_total": 6189, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31565.0, "cuda_time_us_avg": 29885.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 31867, "cuda_time_us_total": 29883, "self_cpu_time_us_total": 5581, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31867.0, "cuda_time_us_avg": 29883.0}, {"key": "aten::scaled_dot_product_attention", "count": 280, "cpu_time_us_total": 15752, "cuda_time_us_total": 28627, "self_cpu_time_us_total": 1600, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 56.25714285714286, "cuda_time_us_avg": 102.23928571428571}, {"key": "aten::_scaled_dot_product_flash_attention", "count": 280, "cpu_time_us_total": 14151, "cuda_time_us_total": 28627, "self_cpu_time_us_total": 1322, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 50.53928571428571, "cuda_time_us_avg": 102.23928571428571}, {"key": "aten::_flash_attention_forward", "count": 280, "cpu_time_us_total": 11643, "cuda_time_us_total": 28627, "self_cpu_time_us_total": 3557, "self_cuda_time_us_total": 28627, "cpu_time_us_avg": 41.582142857142856, "cuda_time_us_avg": 102.23928571428571}, {"key": "void pytorch_flash::flash_fwd_splitkv_kernel<pytorch_flash::Flash_fwd_kernel_traits<128, 64, 128, 4, false, false, cutlass::bfloat16_t, pytorch_flash::Flash_kernel_traits<128, 64, 128, 4, cutlass::bfloat16_t> >, false, false, false, false, true, true, false>(pytorch_flash::Flash_fwd_params)", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 27859, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 27859, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 99.49642857142857}, {"key": "aten::addmm", "count": 840, "cpu_time_us_total": 11058, "cuda_time_us_total": 15251, "self_cpu_time_us_total": 8369, "self_cuda_time_us_total": 15251, "cpu_time_us_avg": 13.164285714285715, "cuda_time_us_avg": 18.15595238095238}, {"key": "aten::cat", "count": 1130, "cpu_time_us_total": 13756, "cuda_time_us_total": 13498, "self_cpu_time_us_total": 9802, "self_cuda_time_us_total": 13498, "cpu_time_us_avg": 12.173451327433629, "cuda_time_us_avg": 11.945132743362832}, {"key": "void at::native::(anonymous namespace)::CatArrayBatchedCopy_contig<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 4, 128, 1>(at::native::(anonymous namespace)::OpaqueType<2u>*, at::native::(anonymous namespace)::CatArrInputTensorMetadata<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 128, 1>, at::native::(anonymous namespace)::TensorSizeStride<unsigned int, 4u>, int, unsigned int)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 12111, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 12111, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 21.626785714285713}, {"key": "aten::mul", "count": 2560, "cpu_time_us_total": 21638, "cuda_time_us_total": 4073, "self_cpu_time_us_total": 13575, "self_cuda_time_us_total": 4073, "cpu_time_us_avg": 8.45234375, "cuda_time_us_avg": 1.591015625}, {"key": "aten::to", "count": 1780, "cpu_time_us_total": 13940, "cuda_time_us_total": 2679, "self_cpu_time_us_total": 643, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 7.831460674157303, "cuda_time_us_avg": 1.5050561797752808}, {"key": "aten::_to_copy", "count": 1180, "cpu_time_us_total": 13296, "cuda_time_us_total": 2679, "self_cpu_time_us_total": 1883, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 11.267796610169492, "cuda_time_us_avg": 2.2703389830508476}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > >(at::TensorIteratorBase&, at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > >(at::TensorIteratorBase&, at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > const&)::{lambda(int)#1})", "count": 1120, "cpu_time_us_total": 0, "cuda_time_us_total": 2183, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 2183, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 1.949107142857143}], "trace_path": "/results/profile_qwen25_7b_l40s_ctx8192.trace.json", "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/profile_qwen25_7b_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 171.20072054862976, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2058.0, "kv_bytes_avg": 118013952.0, "bytes_swept_per_step": 15349246976.0, "warmup_steps": 5, "profile_steps": 10, "step_times_ms": [63.30764500000896, 63.48376399998301, 63.56101800000147, 63.5638289999747, 64.04437200001212, 64.72203399999898, 63.656393000002254, 64.61924900000326, 63.66858399999842, 63.9343560000043], "p25_ms": 63.56101800000147, "p50_ms": 63.66858399999842, "p75_ms": 64.04437200001212, "mean_ms": 63.85612439999875, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 51.16415658666667, "R_floor": 0.8036012955254029, "bw_eff_Bs_at_p50": 241080388657.62088, "bw_util_pct_of_peak_at_p50": 80.3601295525403, "total_cuda_us_over_profile": 1860091, "total_cpu_us_over_profile": 642816, "cpu_to_cuda_ratio": 0.34558309244010105, "top_kernels": [{"key": "aten::linear", "count": 1970, "cpu_time_us_total": 92477, "cuda_time_us_total": 550525, "self_cpu_time_us_total": 8466, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 46.94263959390863, "cuda_time_us_avg": 279.4543147208122}, {"key": "aten::matmul", "count": 1140, "cpu_time_us_total": 45047, "cuda_time_us_total": 511612, "self_cpu_time_us_total": 6992, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 39.51491228070176, "cuda_time_us_avg": 448.78245614035086}, {"key": "aten::mm", "count": 1130, "cpu_time_us_total": 33613, "cuda_time_us_total": 511594, "self_cpu_time_us_total": 23734, "self_cuda_time_us_total": 511594, "cpu_time_us_avg": 29.746017699115043, "cuda_time_us_avg": 452.73805309734513}, {"key": "std::enable_if<!(false), void>::type internal::gemvx::kernel<int, int, __nv_bfloat16, __nv_bfloat16, __nv_bfloat16, float, false, true, true, false, 7, false, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float>)", "count": 1410, "cpu_time_us_total": 0, "cuda_time_us_total": 491561, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 491561, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 348.62482269503545}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 64551, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 64551, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 64551.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 64425, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 64425, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 64425.0}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63834, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63834, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63834.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63797, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63797, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63797.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63499, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63499, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63499.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63470, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63470, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63470.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63410, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63410, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63410.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63383, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63383, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63383.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63310, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63310, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63310.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63111, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63111, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63111.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 64022, "cuda_time_us_total": 61597, "self_cpu_time_us_total": 13190, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 64022.0, "cuda_time_us_avg": 61597.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 63753, "cuda_time_us_total": 61310, "self_cpu_time_us_total": 13651, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63753.0, "cuda_time_us_avg": 61310.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 63769, "cuda_time_us_total": 61202, "self_cpu_time_us_total": 13030, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63769.0, "cuda_time_us_avg": 61202.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 63658, "cuda_time_us_total": 61194, "self_cpu_time_us_total": 13639, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63658.0, "cuda_time_us_avg": 61194.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 63678, "cuda_time_us_total": 61151, "self_cpu_time_us_total": 13128, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63678.0, "cuda_time_us_avg": 61151.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 64826, "cuda_time_us_total": 61119, "self_cpu_time_us_total": 13554, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 64826.0, "cuda_time_us_avg": 61119.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 63565, "cuda_time_us_total": 61107, "self_cpu_time_us_total": 13398, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63565.0, "cuda_time_us_avg": 61107.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 64718, "cuda_time_us_total": 61087, "self_cpu_time_us_total": 13512, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 64718.0, "cuda_time_us_avg": 61087.0}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 64173, "cuda_time_us_total": 61081, "self_cpu_time_us_total": 13603, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 64173.0, "cuda_time_us_avg": 61081.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 64584, "cuda_time_us_total": 60794, "self_cpu_time_us_total": 13730, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 64584.0, "cuda_time_us_avg": 60794.0}, {"key": "std::enable_if<!(false), void>::type internal::gemvx::kernel<int, int, __nv_bfloat16, __nv_bfloat16, __nv_bfloat16, float, false, true, true, false, 6, false, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float>)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 58963, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 58963, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 105.29107142857143}, {"key": "aten::addmm", "count": 840, "cpu_time_us_total": 25985, "cuda_time_us_total": 38930, "self_cpu_time_us_total": 18810, "self_cuda_time_us_total": 38930, "cpu_time_us_avg": 30.93452380952381, "cuda_time_us_avg": 46.345238095238095}, {"key": "aten::copy_", "count": 1740, "cpu_time_us_total": 27296, "cuda_time_us_total": 26209, "self_cpu_time_us_total": 13376, "self_cuda_time_us_total": 26209, "cpu_time_us_avg": 15.687356321839081, "cuda_time_us_avg": 15.062643678160919}, {"key": "aten::reshape", "count": 2560, "cpu_time_us_total": 25796, "cuda_time_us_total": 22607, "self_cpu_time_us_total": 4347, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 10.0765625, "cuda_time_us_avg": 8.830859375}, {"key": "aten::clone", "count": 560, "cpu_time_us_total": 17740, "cuda_time_us_total": 22607, "self_cpu_time_us_total": 2394, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 31.678571428571427, "cuda_time_us_avg": 40.36964285714286}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1})", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 22607, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 22607, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 40.36964285714286}, {"key": "aten::cat", "count": 1130, "cpu_time_us_total": 25812, "cuda_time_us_total": 12213, "self_cpu_time_us_total": 17878, "self_cuda_time_us_total": 12213, "cpu_time_us_avg": 22.842477876106194, "cuda_time_us_avg": 10.807964601769912}, {"key": "void at::native::(anonymous namespace)::CatArrayBatchedCopy_contig<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 4, 128, 1>(at::native::(anonymous namespace)::OpaqueType<2u>*, at::native::(anonymous namespace)::CatArrInputTensorMetadata<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 128, 1>, at::native::(anonymous namespace)::TensorSizeStride<unsigned int, 4u>, int, unsigned int)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 10487, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 10487, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 18.726785714285715}, {"key": "aten::scaled_dot_product_attention", "count": 280, "cpu_time_us_total": 26680, "cuda_time_us_total": 10127, "self_cpu_time_us_total": 2693, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 95.28571428571429, "cuda_time_us_avg": 36.167857142857144}, {"key": "aten::_scaled_dot_product_flash_attention", "count": 280, "cpu_time_us_total": 23987, "cuda_time_us_total": 10127, "self_cpu_time_us_total": 2373, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 85.66785714285714, "cuda_time_us_avg": 36.167857142857144}, {"key": "aten::_flash_attention_forward", "count": 280, "cpu_time_us_total": 19006, "cuda_time_us_total": 10127, "self_cpu_time_us_total": 5744, "self_cuda_time_us_total": 10127, "cpu_time_us_avg": 67.87857142857143, "cuda_time_us_avg": 36.167857142857144}, {"key": "void pytorch_flash::flash_fwd_splitkv_kernel<pytorch_flash::Flash_fwd_kernel_traits<128, 64, 128, 4, false, false, cutlass::bfloat16_t, pytorch_flash::Flash_kernel_traits<128, 64, 128, 4, cutlass::bfloat16_t> >, false, false, false, false, true, true, false>(pytorch_flash::Flash_fwd_params)", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 9400, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 9400, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 33.57142857142857}, {"key": "aten::mul", "count": 2560, "cpu_time_us_total": 43894, "cuda_time_us_total": 5078, "self_cpu_time_us_total": 27992, "self_cuda_time_us_total": 5078, "cpu_time_us_avg": 17.14609375, "cuda_time_us_avg": 1.98359375}, {"key": "aten::to", "count": 1780, "cpu_time_us_total": 29865, "cuda_time_us_total": 3602, "self_cpu_time_us_total": 1454, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 16.778089887640448, "cuda_time_us_avg": 2.0235955056179775}, {"key": "aten::_to_copy", "count": 1180, "cpu_time_us_total": 28411, "cuda_time_us_total": 3602, "self_cpu_time_us_total": 4480, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 24.077118644067795, "cuda_time_us_avg": 3.052542372881356}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > >(at::TensorIteratorBase&, at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > >(at::TensorIteratorBase&, at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > const&)::{lambda(int)#1})", "count": 1120, "cpu_time_us_total": 0, "cuda_time_us_total": 2731, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 2731, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 2.438392857142857}], "trace_path": "/results/profile_qwen25_7b_l4_ctx2048.trace.json", "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/profile_qwen25_7b_l4_ctx8192.json <==
{"gpu_name": "L4", "context_len": 8192, "oom_at": "prefill"}

==> data/v11_results/cells/profile_smoke_l4_ctx2048.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B-Instruct", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 98.232102394104, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes": 15231233024, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2058.0, "kv_bytes_avg": 118013952.0, "bytes_swept_per_step": 15349246976.0, "warmup_steps": 5, "profile_steps": 10, "step_times_ms": [63.60530199999914, 63.77862400000822, 63.54937800000471, 64.11366700000087, 63.48835299999678, 63.42672899999968, 63.4920229999949, 64.05036200000325, 63.33019200000933, 63.656785000006266], "p25_ms": 63.48835299999678, "p50_ms": 63.60530199999914, "p75_ms": 63.77862400000822, "mean_ms": 63.649141500002315, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 51.16415658666667, "R_floor": 0.8044008121629131, "bw_eff_Bs_at_p50": 241320243648.8739, "bw_util_pct_of_peak_at_p50": 80.4400812162913, "total_cuda_us_over_profile": 1851710, "total_cpu_us_over_profile": 639990, "cpu_to_cuda_ratio": 0.3456210745743124, "top_kernels": [{"key": "aten::linear", "count": 1970, "cpu_time_us_total": 96198, "cuda_time_us_total": 550218, "self_cpu_time_us_total": 8560, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 48.83147208121827, "cuda_time_us_avg": 279.2984771573604}, {"key": "aten::matmul", "count": 1140, "cpu_time_us_total": 46083, "cuda_time_us_total": 511445, "self_cpu_time_us_total": 7411, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 40.42368421052632, "cuda_time_us_avg": 448.6359649122807}, {"key": "aten::mm", "count": 1130, "cpu_time_us_total": 34155, "cuda_time_us_total": 511428, "self_cpu_time_us_total": 23854, "self_cuda_time_us_total": 511428, "cpu_time_us_avg": 30.22566371681416, "cuda_time_us_avg": 452.5911504424779}, {"key": "std::enable_if<!(false), void>::type internal::gemvx::kernel<int, int, __nv_bfloat16, __nv_bfloat16, __nv_bfloat16, float, false, true, true, false, 7, false, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float>)", "count": 1410, "cpu_time_us_total": 0, "cuda_time_us_total": 491351, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 491351, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 348.47588652482267}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63908, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63908, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63908.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63868, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63868, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63868.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63507, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63507, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63507.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63495, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63495, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63495.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63322, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63322, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63322.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63310, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63310, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63310.0}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63307, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63307, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63307.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63261, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63261, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63261.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63233, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63233, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63233.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 0, "cuda_time_us_total": 63123, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 63123, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 63123.0}, {"key": "decode_step_9", "count": 1, "cpu_time_us_total": 63757, "cuda_time_us_total": 61328, "self_cpu_time_us_total": 13090, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63757.0, "cuda_time_us_avg": 61328.0}, {"key": "decode_step_8", "count": 1, "cpu_time_us_total": 63431, "cuda_time_us_total": 60921, "self_cpu_time_us_total": 14051, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63431.0, "cuda_time_us_avg": 60921.0}, {"key": "decode_step_6", "count": 1, "cpu_time_us_total": 63609, "cuda_time_us_total": 60887, "self_cpu_time_us_total": 13501, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63609.0, "cuda_time_us_avg": 60887.0}, {"key": "decode_step_5", "count": 1, "cpu_time_us_total": 63554, "cuda_time_us_total": 60865, "self_cpu_time_us_total": 13701, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63554.0, "cuda_time_us_avg": 60865.0}, {"key": "decode_step_4", "count": 1, "cpu_time_us_total": 63606, "cuda_time_us_total": 60855, "self_cpu_time_us_total": 14364, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63606.0, "cuda_time_us_avg": 60855.0}, {"key": "decode_step_7", "count": 1, "cpu_time_us_total": 64164, "cuda_time_us_total": 60807, "self_cpu_time_us_total": 13585, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 64164.0, "cuda_time_us_avg": 60807.0}, {"key": "decode_step_1", "count": 1, "cpu_time_us_total": 63936, "cuda_time_us_total": 60797, "self_cpu_time_us_total": 14253, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63936.0, "cuda_time_us_avg": 60797.0}, {"key": "decode_step_2", "count": 1, "cpu_time_us_total": 63722, "cuda_time_us_total": 60796, "self_cpu_time_us_total": 14495, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63722.0, "cuda_time_us_avg": 60796.0}, {"key": "decode_step_3", "count": 1, "cpu_time_us_total": 64235, "cuda_time_us_total": 60744, "self_cpu_time_us_total": 13644, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 64235.0, "cuda_time_us_avg": 60744.0}, {"key": "decode_step_0", "count": 1, "cpu_time_us_total": 63954, "cuda_time_us_total": 60679, "self_cpu_time_us_total": 13362, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 63954.0, "cuda_time_us_avg": 60679.0}, {"key": "std::enable_if<!(false), void>::type internal::gemvx::kernel<int, int, __nv_bfloat16, __nv_bfloat16, __nv_bfloat16, float, false, true, true, false, 6, false, cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float> >(cublasGemvParamsEx<int, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16 const>, cublasGemvTensorStridedBatched<__nv_bfloat16>, float>)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 58866, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 58866, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 105.11785714285715}, {"key": "aten::addmm", "count": 840, "cpu_time_us_total": 26779, "cuda_time_us_total": 38789, "self_cpu_time_us_total": 19129, "self_cuda_time_us_total": 38789, "cpu_time_us_avg": 31.879761904761907, "cuda_time_us_avg": 46.17738095238095}, {"key": "aten::copy_", "count": 1740, "cpu_time_us_total": 28641, "cuda_time_us_total": 24928, "self_cpu_time_us_total": 13893, "self_cuda_time_us_total": 24928, "cpu_time_us_avg": 16.46034482758621, "cuda_time_us_avg": 14.326436781609196}, {"key": "aten::reshape", "count": 2560, "cpu_time_us_total": 26445, "cuda_time_us_total": 21523, "self_cpu_time_us_total": 4353, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 10.330078125, "cuda_time_us_avg": 8.407421875}, {"key": "aten::clone", "count": 560, "cpu_time_us_total": 18326, "cuda_time_us_total": 21523, "self_cpu_time_us_total": 2655, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 32.725, "cuda_time_us_avg": 38.433928571428574}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1}>(at::TensorIteratorBase&, at::native::direct_copy_kernel_cuda(at::TensorIteratorBase&)::{lambda()#3}::operator()() const::{lambda()#12}::operator()() const::{lambda(c10::BFloat16)#1} const&)::{lambda(int)#1})", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 21523, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 21523, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 38.433928571428574}, {"key": "aten::cat", "count": 1130, "cpu_time_us_total": 26517, "cuda_time_us_total": 12000, "self_cpu_time_us_total": 18352, "self_cuda_time_us_total": 12000, "cpu_time_us_avg": 23.46637168141593, "cuda_time_us_avg": 10.619469026548673}, {"key": "void at::native::(anonymous namespace)::CatArrayBatchedCopy_contig<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 4, 128, 1>(at::native::(anonymous namespace)::OpaqueType<2u>*, at::native::(anonymous namespace)::CatArrInputTensorMetadata<at::native::(anonymous namespace)::OpaqueType<2u>, unsigned int, 128, 1>, at::native::(anonymous namespace)::TensorSizeStride<unsigned int, 4u>, int, unsigned int)", "count": 560, "cpu_time_us_total": 0, "cuda_time_us_total": 10367, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 10367, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 18.5125}, {"key": "aten::scaled_dot_product_attention", "count": 280, "cpu_time_us_total": 26262, "cuda_time_us_total": 9655, "self_cpu_time_us_total": 2575, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 93.79285714285714, "cuda_time_us_avg": 34.482142857142854}, {"key": "aten::_scaled_dot_product_flash_attention", "count": 280, "cpu_time_us_total": 23686, "cuda_time_us_total": 9655, "self_cpu_time_us_total": 2285, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 84.59285714285714, "cuda_time_us_avg": 34.482142857142854}, {"key": "aten::_flash_attention_forward", "count": 280, "cpu_time_us_total": 18786, "cuda_time_us_total": 9655, "self_cpu_time_us_total": 5958, "self_cuda_time_us_total": 9655, "cpu_time_us_avg": 67.09285714285714, "cuda_time_us_avg": 34.482142857142854}, {"key": "void pytorch_flash::flash_fwd_splitkv_kernel<pytorch_flash::Flash_fwd_kernel_traits<128, 64, 128, 4, false, false, cutlass::bfloat16_t, pytorch_flash::Flash_kernel_traits<128, 64, 128, 4, cutlass::bfloat16_t> >, false, false, false, false, true, true, false>(pytorch_flash::Flash_fwd_params)", "count": 280, "cpu_time_us_total": 0, "cuda_time_us_total": 8970, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 8970, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 32.035714285714285}, {"key": "aten::mul", "count": 2560, "cpu_time_us_total": 45624, "cuda_time_us_total": 4804, "self_cpu_time_us_total": 28861, "self_cuda_time_us_total": 4804, "cpu_time_us_avg": 17.821875, "cuda_time_us_avg": 1.8765625}, {"key": "aten::to", "count": 1780, "cpu_time_us_total": 31632, "cuda_time_us_total": 3404, "self_cpu_time_us_total": 1521, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 17.77078651685393, "cuda_time_us_avg": 1.9123595505617978}, {"key": "aten::_to_copy", "count": 1180, "cpu_time_us_total": 30110, "cuda_time_us_total": 3404, "self_cpu_time_us_total": 4671, "self_cuda_time_us_total": 0, "cpu_time_us_avg": 25.516949152542374, "cuda_time_us_avg": 2.8847457627118644}, {"key": "void at::native::elementwise_kernel<128, 4, at::native::gpu_kernel_impl_nocast<at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > >(at::TensorIteratorBase&, at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > const&)::{lambda(int)#1}>(int, at::native::gpu_kernel_impl_nocast<at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > >(at::TensorIteratorBase&, at::native::BinaryFunctor<c10::BFloat16, c10::BFloat16, c10::BFloat16, at::native::binary_internal::MulFunctor<float> > const&)::{lambda(int)#1})", "count": 1120, "cpu_time_us_total": 0, "cuda_time_us_total": 2583, "self_cpu_time_us_total": 0, "self_cuda_time_us_total": 2583, "cpu_time_us_avg": 0.0, "cuda_time_us_avg": 2.30625}], "trace_path": "/results/profile_smoke_l4_ctx2048.trace.json", "attn_impl": "sdpa", "dtype": "bfloat16"}

==> data/v11_results/cells/quant_l4_qwen25_7b_ctx2048_awq.json <==
{"variant": "awq", "gpu_name": "L4", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 43.06434631347656, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes_actual": 2180398080, "weight_bytes_analytic": 3807808256, "quant_bytes_per_weight": 0.5, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [45.40112300000487, 49.6196560000044, 46.3673520000043, 45.76745900001811, 45.22456999998781, 45.563224000005675, 45.22584000000052, 46.593216999980314, 46.17605799998614, 44.807819999988396, 46.79917199999295, 46.24416300001144, 44.714843000008386, 44.861523000008674, 44.88991499999884, 45.12262200000805, 44.75936599999386, 44.63818700000388, 44.602604999994355, 44.68835099999069, 44.68409099999349, 45.02462499999638, 47.93085400001473, 44.9970129999997, 45.12461199999507, 45.41316300000631, 45.46837699999173, 45.363959000013665, 45.24138099998254, 45.66309199998386], "p25_ms": 44.861523000008674, "p50_ms": 45.24138099998254, "p75_ms": 45.76745900001811, "mean_ms": 45.56594109999897, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 13.087985493333335, "R_floor": 0.2892923514721707, "bw_eff_Bs": 86787705441.6512, "bw_util_pct_of_peak": 28.929235147217064, "attn_impl": "sdpa", "kv_cache": "DynamicCache"}

==> data/v11_results/cells/quant_l4_qwen25_7b_ctx2048_bf16.json <==
{"variant": "bf16", "gpu_name": "L4", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 81.04760479927063, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes_actual": 15231233024, "weight_bytes_analytic": 15231233024, "quant_bytes_per_weight": 2.0, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [62.19292999999482, 62.99004699999955, 62.06568099999288, 62.0448380000056, 62.098062000004006, 62.200220000008244, 62.182239000009076, 62.15801599999793, 62.37722199999496, 62.65505200001087, 62.574275999992324, 62.62513999999442, 62.64763199999379, 62.56495599998857, 62.48821999999166, 62.44781700000601, 62.31529800000146, 62.23934300000167, 62.173967999996194, 62.090702000006104, 62.155086999993614, 62.17525899999998, 62.222321999996666, 62.204680000007784, 62.32452000000421, 62.40806600000326, 62.594458000006625, 62.699107000000254, 62.73034799998811, 62.59228899999414], "p25_ms": 62.17525899999998, "p50_ms": 62.32452000000421, "p75_ms": 62.59228899999414, "mean_ms": 62.37459316666617, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 51.16606805333333, "R_floor": 0.8209620876876368, "bw_eff_Bs": 246288626306.29105, "bw_util_pct_of_peak": 82.09620876876367, "attn_impl": "sdpa", "kv_cache": "DynamicCache"}

==> data/v11_results/cells/quant_l4_qwen25_7b_ctx2048_bnb_nf4.json <==
{"variant": "bnb_nf4", "gpu_name": "L4", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 125.52160739898682, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes_actual": 5443300352, "weight_bytes_analytic": 3807808256, "quant_bytes_per_weight": 0.5, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [58.07023200000572, 58.12803399999211, 59.5278609999923, 58.77755599999546, 61.87799299999597, 62.623430000002145, 61.46899399999484, 76.34074699998905, 74.2043639999963, 68.08170100001121, 68.89664999999923, 69.47902799998928, 72.44843099999798, 69.21077499998773, 69.76848300001848, 69.00954600001796, 59.48645999998803, 58.69601200001284, 57.847402000021475, 59.24330799999211, 58.28948199999218, 58.84415899998885, 59.36044299997434, 59.03849800000671, 58.314553000002434, 58.22139900001844, 57.664181999996345, 58.11429199999907, 57.96526599999652, 57.987107000002425], "p25_ms": 58.22139900001844, "p50_ms": 59.36044299997434, "p75_ms": 68.89664999999923, "mean_ms": 62.56621293333259, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 13.087985493333335, "R_floor": 0.2204832853646155, "bw_eff_Bs": 66144985609.38464, "bw_util_pct_of_peak": 22.048328536461547, "attn_impl": "sdpa", "kv_cache": "DynamicCache"}

==> data/v11_results/cells/quant_smoke_l4_bf16.json <==
{"variant": "bf16", "gpu_name": "L4", "context_len": 2048, "vram_gb": 23.65915136, "load_failed": false, "load_time_s": 121.27643132209778, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "weight_bytes_actual": 15231233024, "weight_bytes_analytic": 15231233024, "quant_bytes_per_weight": 2.0, "bytes_per_token_kv": 57344, "avg_ctx_during_measure": 2068.0, "kv_bytes_avg": 118587392.0, "warmup_steps": 5, "measure_steps": 30, "step_times_ms": [62.736296000025504, 62.85590300001331, 62.73195599999326, 62.71384499999044, 62.87217199999873, 62.90730399999234, 62.938586999990775, 62.951936000018804, 63.130854999997155, 63.26615200001129, 63.42310899998438, 63.25395999999728, 63.38577700000769, 63.127944000001435, 62.92786600002387, 62.79438999999343, 63.020300000005136, 62.78328900000929, 62.83943200000408, 62.69534500000873, 63.23138900000913, 62.847441999991815, 62.92075499999328, 63.139355000004116, 63.219218999989835, 63.310602999990806, 65.51616499999113, 63.10972400001447, 63.17565699998795, 63.12202399999478], "p25_ms": 62.847441999991815, "p50_ms": 63.020300000005136, "p75_ms": 63.219218999989835, "mean_ms": 63.09829170000114, "gpu_spec": {"bw_gbs": 300}, "bw_peak_Bs": 300000000000.0, "t_floor_ms": 51.16606805333333, "R_floor": 0.8118981987284917, "bw_eff_Bs": 243569459618.5475, "bw_util_pct_of_peak": 81.18981987284917, "attn_impl": "sdpa", "kv_cache": "DynamicCache"}

==> data/v11_results/v11_fit_summary.json <==
{
  "fitted_params": {
    "c_kernels_per_layer_shared": 7.180313833930105,
    "tau_launch_us_per_kernel": {
      "A100-80GB": 1.8168079126844934,
      "H100": 0.10000000000000002,
      "L4": 99.99993615901185,
      "L40S": 58.40557321107963
    },
    "f_bw": {
      "A100-80GB": 0.3114213684558608,
      "H100": 0.25455673179737964,
      "L4": 0.9999999999999999,
      "L40S": 0.9999999999999999
    },
    "N_k_per_decode_step": {
      "llama31_8b": 229.77004268576337,
      "mistral_7b": 229.77004268576337,
      "qwen25_7b": 201.04878735004294
    },
    "n_layers": {
      "llama31_8b": 32,
      "mistral_7b": 32,
      "qwen25_7b": 28
    }
  },
  "bw_peak_gbs": {
    "H100": 3350,
    "A100-80GB": 2039,
    "L40S": 864,
    "L4": 300
  },
  "n_train": 34,
  "n_test": 10,
  "train_err_pct": {
    "median": 11.783301077473329,
    "mean": 14.5350585787503,
    "p90": 33.999946873395544,
    "max": 42.268604728870784
  },
  "test_err_pct": {
    "median": 21.331191843205787,
    "mean": 23.87617188094203,
    "p90": 31.957909551259142,
    "max": 50.00101377145266
  },
  "held_out_cells": [
    {
      "arch": "qwen25_7b",
      "gpu": "A100-80GB",
      "ctx": 4096
    },
    {
      "arch": "qwen25_7b",
      "gpu": "H100",
      "ctx": 8192
    },
    {
      "arch": "qwen25_7b",
      "gpu": "L40S",
      "ctx": 16384
    },
    {
      "arch": "mistral_7b",
      "gpu": "A100-80GB",
      "ctx": 4096
    },
    {
      "arch": "mistral_7b",
      "gpu": "H100",
      "ctx": 4096
    },
    {
      "arch": "mistral_7b",
      "gpu": "L40S",
      "ctx": 8192
    },
    {
      "arch": "mistral_7b",
      "gpu": "L4",
      "ctx": 16384
    },
    {
      "arch": "llama31_8b",
      "gpu": "A100-80GB",
      "ctx": 16384
    },
    {
      "arch": "llama31_8b",
      "gpu": "H100",
      "ctx": 4096
    },
    {
      "arch": "llama31_8b",
      "gpu": "L40S",
      "ctx": 2048
    }
  ],
  "all_cells": [
    {
      "arch": "qwen25_7b",
      "gpu": "A100-80GB",
      "ctx": 16384,
      "p50_ms": 32.65513200000214,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 940670976.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 7.931291809710642,
      "R_floor": 0.24288040880404718,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "A100-80GB",
      "ctx": 2048,
      "p50_ms": 24.236510999998018,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 118587392.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 7.5281120235409515,
      "R_floor": 0.31061038544457026,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "A100-80GB",
      "ctx": 4096,
      "p50_ms": 20.550544000002446,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 236027904.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 7.585709135850907,
      "R_floor": 0.3691244930474835,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "A100-80GB",
      "ctx": 8192,
      "p50_ms": 24.66452699999877,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 470908928.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 7.70090336047082,
      "R_floor": 0.3122258683684144,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "H100",
      "ctx": 16384,
      "p50_ms": 20.57749200000103,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 940670976.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.827434029850746,
      "R_floor": 0.23459778430969647,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "H100",
      "ctx": 2048,
      "p50_ms": 16.973070999995343,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 118587392.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.582035945074627,
      "R_floor": 0.2699591573661528,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "H100",
      "ctx": 4096,
      "p50_ms": 17.060692000001154,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 236027904.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.617092814328358,
      "R_floor": 0.270627522865312,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "H100",
      "ctx": 8192,
      "p50_ms": 17.099161000004415,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 470908928.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.68720655283582,
      "R_floor": 0.27411909583368504,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "L40S",
      "ctx": 16384,
      "p50_ms": 38.426146000006156,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 940670976.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 18.71748148148148,
      "R_floor": 0.4871027524196281,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "L40S",
      "ctx": 2048,
      "p50_ms": 24.575459000004685,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 118587392.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 17.76599585185185,
      "R_floor": 0.7229161356395608,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "L40S",
      "ctx": 4096,
      "p50_ms": 25.18669399999851,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 236027904.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 17.90192237037037,
      "R_floor": 0.7107690421923349,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "L40S",
      "ctx": 8192,
      "p50_ms": 27.279954999997358,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 470908928.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 18.173775407407405,
      "R_floor": 0.666195212103875,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "L4",
      "ctx": 2048,
      "p50_ms": 63.15044599999453,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 118587392.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 51.16606805333333,
      "R_floor": 0.810224967426798,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "qwen25_7b",
      "gpu": "L4",
      "ctx": 4096,
      "p50_ms": 71.42447300000754,
      "weight_bytes": 15231233024,
      "bytes_per_token_kv": 57344,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 236027904.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 51.557536426666665,
      "R_floor": 0.721846928106298,
      "n_layers": 28,
      "source": "v10"
    },
    {
      "arch": "mistral_7b",
      "gpu": "A100-80GB",
      "ctx": 16384,
      "p50_ms": 42.5295229999989,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 2150105088.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 8.163880427660617,
      "R_floor": 0.19195795889036488,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "A100-80GB",
      "ctx": 2048,
      "p50_ms": 27.946912999993856,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 7.242326630701324,
      "R_floor": 0.2591458538087164,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "A100-80GB",
      "ctx": 4096,
      "p50_ms": 34.035584999998036,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 7.37397717312408,
      "R_floor": 0.21665492669288647,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "A100-80GB",
      "ctx": 8192,
      "p50_ms": 29.75530099999446,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 1076363264.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 7.637278257969593,
      "R_floor": 0.2566695009393793,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "H100",
      "ctx": 16384,
      "p50_ms": 26.127674000008483,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 2150105088.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.969000654328358,
      "R_floor": 0.19018151613215722,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "H100",
      "ctx": 2048,
      "p50_ms": 18.171671000004608,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.408090746268657,
      "R_floor": 0.24258037393850787,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "H100",
      "ctx": 4096,
      "p50_ms": 21.730095999998866,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.4882207331343285,
      "R_floor": 0.20654399010177232,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "H100",
      "ctx": 8192,
      "p50_ms": 18.54463300000475,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 1076363264.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.648480706865672,
      "R_floor": 0.2506644756390963,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L40S",
      "ctx": 16384,
      "p50_ms": 56.617773999988685,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 2150105088.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 19.266379851851852,
      "R_floor": 0.34028854352090393,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L40S",
      "ctx": 2048,
      "p50_ms": 32.668039000000704,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 17.091555555555555,
      "R_floor": 0.5231889050810545,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L40S",
      "ctx": 4096,
      "p50_ms": 31.762870999997972,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 17.40224474074074,
      "R_floor": 0.5478800937340284,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L40S",
      "ctx": 8192,
      "p50_ms": 38.2991689999983,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 1076363264.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 18.023623111111114,
      "R_floor": 0.47060089244004,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L4",
      "ctx": 16384,
      "p50_ms": 156.9315090000032,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 2150105088.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 55.487173973333334,
      "R_floor": 0.35357573712830487,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L4",
      "ctx": 2048,
      "p50_ms": 66.6467819999923,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 49.22368,
      "R_floor": 0.738575494912953,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L4",
      "ctx": 4096,
      "p50_ms": 79.90265300000488,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 50.118464853333336,
      "R_floor": 0.6272440647662886,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "mistral_7b",
      "gpu": "L4",
      "ctx": 8192,
      "p50_ms": 108.61112899999625,
      "weight_bytes": 14496047104,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 1076363264.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 51.908034560000004,
      "R_floor": 0.4779255591754487,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "A100-80GB",
      "ctx": 16384,
      "p50_ms": 41.53808999998887,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 2150105088.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 8.931156245218244,
      "R_floor": 0.21501124017066353,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "A100-80GB",
      "ctx": 2048,
      "p50_ms": 19.323018999998,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 8.009602448258951,
      "R_floor": 0.41451092338416584,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "A100-80GB",
      "ctx": 4096,
      "p50_ms": 22.54443800001127,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 8.141252990681707,
      "R_floor": 0.36112024574210444,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "A100-80GB",
      "ctx": 8192,
      "p50_ms": 29.02322599999252,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 1076363264.0,
      "bw_peak_gbs": 2039,
      "t_floor_ms": 8.40455407552722,
      "R_floor": 0.2895802856487899,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "H100",
      "ctx": 16384,
      "p50_ms": 26.076231999994093,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 2150105088.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 5.436008234029851,
      "R_floor": 0.20846601740738777,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "H100",
      "ctx": 2048,
      "p50_ms": 16.13480700000025,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.875098325970149,
      "R_floor": 0.3021479169828355,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "H100",
      "ctx": 4096,
      "p50_ms": 15.983706000000097,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 4.95522831283582,
      "R_floor": 0.3100174836071053,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "H100",
      "ctx": 8192,
      "p50_ms": 18.325989000004483,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 1076363264.0,
      "bw_peak_gbs": 3350,
      "t_floor_ms": 5.115488286567165,
      "R_floor": 0.27913845667843157,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "L40S",
      "ctx": 16384,
      "p50_ms": 57.283995000005916,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 16404.0,
      "kv_bytes_avg": 2150105088.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 21.07711525925926,
      "R_floor": 0.36794073561484464,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "L40S",
      "ctx": 2048,
      "p50_ms": 26.455254000012474,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 18.90229096296296,
      "R_floor": 0.7145004528383682,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "L40S",
      "ctx": 4096,
      "p50_ms": 28.73628300000064,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 19.212980148148148,
      "R_floor": 0.6685965665130637,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "L40S",
      "ctx": 8192,
      "p50_ms": 38.941213000001085,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 8212.0,
      "kv_bytes_avg": 1076363264.0,
      "bw_peak_gbs": 864,
      "t_floor_ms": 19.83435851851852,
      "R_floor": 0.5093410551571151,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "L4",
      "ctx": 2048,
      "p50_ms": 69.9279500000074,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 2068.0,
      "kv_bytes_avg": 271056896.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 54.43859797333334,
      "R_floor": 0.7784955511112163,
      "n_layers": 32,
      "source": "v11"
    },
    {
      "arch": "llama31_8b",
      "gpu": "L4",
      "ctx": 4096,
      "p50_ms": 82.98848200000464,
      "weight_bytes": 16060522496,
      "bytes_per_token_kv": 131072,
      "avg_ctx_during_measure": 4116.0,
      "kv_bytes_avg": 539492352.0,
      "bw_peak_gbs": 300,
      "t_floor_ms": 55.333382826666664,
      "R_floor": 0.6667597899508942,
      "n_layers": 32,
      "source": "v11"
    }
  ]
}

==> data/v12_results/replication/extracted_from_log.json <==
{
  "note": "Extracted from stdout log because per-session JSONs failed deserialization on driver side; raw step_times_ms arrays are inside the failed container returns and not recoverable for this run. Per-session p50/p25/p75 from container stdout.",
  "sessions": [
    {
      "session_idx": 1,
      "gpu": "L4",
      "eager_p50_ms": 64.495,
      "graphed_p50_ms": 62.868,
      "speedup": 1.026
    },
    {
      "session_idx": 2,
      "gpu": "L4",
      "eager_p50_ms": 64.435,
      "graphed_p50_ms": 62.767,
      "speedup": 1.027
    },
    {
      "session_idx": 0,
      "gpu": "L4",
      "eager_p50_ms": 64.643,
      "graphed_p50_ms": 62.683,
      "speedup": 1.031
    },
    {
      "session_idx": 0,
      "gpu": "H100",
      "eager_p50_ms": 14.925,
      "graphed_p50_ms": 11.765,
      "speedup": 1.269
    },
    {
      "session_idx": 1,
      "gpu": "H100",
      "eager_p50_ms": 27.284,
      "graphed_p50_ms": 12.002,
      "speedup": 2.273
    },
    {
      "session_idx": 2,
      "gpu": "H100",
      "eager_p50_ms": 15.983,
      "graphed_p50_ms": 11.958,
      "speedup": 1.337
    }
  ]
}

==> data/v12_results/replication/v12_replication/FAILED_H100_session0.json <==
{
  "gpu_name": "H100",
  "session_idx": 0,
  "failed": true,
  "err": "Deserialization failed because the 'torch' module is not available in the local environment."
}

==> data/v12_results/replication/v12_replication/FAILED_H100_session1.json <==
{
  "gpu_name": "H100",
  "session_idx": 1,
  "failed": true,
  "err": "Deserialization failed because the 'torch' module is not available in the local environment."
}

==> data/v12_results/replication/v12_replication/FAILED_H100_session2.json <==
{
  "gpu_name": "H100",
  "session_idx": 2,
  "failed": true,
  "err": "Deserialization failed because the 'torch' module is not available in the local environment."
}

==> data/v12_results/replication/v12_replication/FAILED_L4_session0.json <==
{
  "gpu_name": "L4",
  "session_idx": 0,
  "failed": true,
  "err": "Deserialization failed because the 'torch' module is not available in the local environment."
}

==> data/v12_results/replication/v12_replication/FAILED_L4_session1.json <==
{
  "gpu_name": "L4",
  "session_idx": 1,
  "failed": true,
  "err": "Deserialization failed because the 'torch' module is not available in the local environment."
}

==> data/v12_results/replication/v12_replication/FAILED_L4_session2.json <==
{
  "gpu_name": "L4",
  "session_idx": 2,
  "failed": true,
  "err": "Deserialization failed because the 'torch' module is not available in the local environment."
}

==> data/v12_results/replication/v12_replication/summary.json <==
{
  "per_session": []
}

==> data/v13_results/data/v13_batch4_replicate/h100_ctx2048_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344,
  "eager_step_times_ms": [
    16.786753000005206,
    16.812036999994007,
    16.78987900000095,
    16.773585000009916,
    16.73785600000599,
    16.75614100000189,
    16.767811000008237,
    16.74076499999444,
    16.74667700000043,
    16.746932000003767,
    16.755427999996186,
    16.755907000003845,
    16.77649900000233,
    16.785409999997114,
    16.806973000001335,
    16.782113999994408,
    16.70877299999063,
    16.684142000002566,
    16.71024000000898,
    16.695998999992412,
    16.675319000000854,
    16.694474999994213,
    16.689988999999628,
    16.694363999988582,
    16.69498800001179,
    16.714582999995287,
    16.92354800000828,
    16.688056000006668,
    16.695718999997666,
    16.717248999995604
  ],
  "graphed_step_times_ms": [
    15.016618999993625,
    14.908306000009475,
    14.854196000001707,
    14.848384000003989,
    14.853681000005281,
    14.855152999999177,
    14.855299000004152,
    14.864263000006872,
    15.0507090000076,
    15.039076999997292,
    15.032576999999492,
    15.02957599998922,
    15.03939199999138,
    15.042715000006979,
    15.041643000003546,
    15.019818000013174,
    15.020404999987136,
    15.00990200000274,
    15.003414000005932,
    15.020601000003353,
    15.031726999993111,
    15.02750900000649,
    15.03256900001304,
    15.031737000001044,
    15.038955000008514,
    15.02895899999146,
    15.017159000009883,
    15.033474000006208,
    15.030594999998925,
    15.025225000002251
  ],
  "eager_p50_ms": 16.74667700000043,
  "graphed_p50_ms": 15.02750900000649,
  "speedup_eager_over_graphed": 1.1144013954670198,
  "eager_peak_mem_gb": 23.27656192,
  "graphed_peak_mem_gb": 23.75770368,
  "ok": true
}

==> data/v13_results/data/v13_batch4_replicate/h100_ctx2048_b4_s1.json <==
{
  "session_idx": 1,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344,
  "eager_step_times_ms": [
    16.884937000000377,
    16.91068500001336,
    16.85822700000017,
    16.888736000012727,
    16.876136999997016,
    16.918605999990177,
    16.90560999999491,
    16.90091700000096,
    16.917215000006536,
    16.898120000007566,
    16.889393000013797,
    16.85920699999599,
    16.87849699999333,
    16.88259799999514,
    16.87955700000998,
    16.86943699999688,
    16.830749999996897,
    16.840181999995707,
    16.838749000001485,
    16.83579899999188,
    16.845441999990385,
    16.833426000005147,
    16.79182899999887,
    16.807321000001707,
    16.82583400000226,
    16.805942000004848,
    16.812411000003635,
    16.815258999997695,
    16.828193999998575,
    16.82727399999351
  ],
  "graphed_step_times_ms": [
    14.889115999991986,
    14.883844999999951,
    14.894511999997917,
    14.900349000001256,
    14.913165999999478,
    14.923901999992495,
    14.90920099999471,
    14.90395799999078,
    14.907681000011053,
    14.91665799998998,
    14.888267000003452,
    14.902090999996176,
    14.892508000002636,
    14.902788000000555,
    14.904989999990903,
    14.906835999994428,
    14.918327000003728,
    14.9204989999987,
    14.910912000004828,
    14.904262999991147,
    14.9095370000083,
    14.908469999994622,
    14.921560999994199,
    14.922588999993991,
    14.90374799999472,
    14.900910999998018,
    14.913501999998857,
    14.900260999993975,
    14.939932999993744,
    14.929541000000768
  ],
  "eager_p50_ms": 16.85920699999599,
  "graphed_p50_ms": 14.907681000011053,
  "speedup_eager_over_graphed": 1.1309074161154569,
  "eager_peak_mem_gb": 23.343670784,
  "graphed_peak_mem_gb": 23.824812544,
  "ok": true
}

==> data/v13_results/data/v13_batch4_replicate/h100_ctx2048_b4_s2.json <==
{
  "session_idx": 2,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344,
  "eager_step_times_ms": [
    16.93851499999255,
    16.883362999990936,
    16.881032999989998,
    16.87154200000407,
    16.864139999995587,
    16.85107400000163,
    16.867375000003904,
    16.886236999994253,
    16.87589700000558,
    16.869260000007102,
    16.88123200000291,
    16.882804999994505,
    16.861971000011522,
    16.8707380000086,
    16.861486999999897,
    16.861377999987326,
    16.877647999990586,
    16.84449700000812,
    16.841082999988544,
    16.803687999995987,
    16.834226000000285,
    16.837765000005334,
    16.835900999993214,
    16.824010999997085,
    16.82471699999155,
    16.82557600000223,
    16.80636100000754,
    16.81832900000302,
    16.82845099999497,
    17.00984100000369
  ],
  "graphed_step_times_ms": [
    14.885541999987595,
    14.883124999997221,
    14.875841999995032,
    14.96797800000138,
    14.961754000012206,
    14.92569099998775,
    14.907581000002779,
    14.903871000001345,
    14.905604000006178,
    14.904604000008703,
    14.890261000005012,
    14.900289999999927,
    14.897083999997562,
    14.895384999988437,
    14.901160999997387,
    14.909599999995748,
    14.893881999995529,
    14.897740999998632,
    14.87916699998948,
    14.890922000006412,
    14.891887999993969,
    14.899418000013043,
    14.896354999990535,
    14.924776999990286,
    14.899525999993557,
    14.907636999993201,
    14.923631000002047,
    14.915509000005045,
    14.909567000003676,
    14.907901000000834
  ],
  "eager_p50_ms": 16.861971000011522,
  "graphed_p50_ms": 14.901160999997387,
  "speedup_eager_over_graphed": 1.1315877333326227,
  "eager_peak_mem_gb": 23.377225216,
  "graphed_peak_mem_gb": 23.858366976,
  "ok": true
}

==> data/v13_results/data/v13_batch4_sweep/FAILED_l4_ctx16384_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "context_len": 16384,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 2.01 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.33 GiB is free. Process 1 has 20.70 GiB memory in use. Of the allocated memory 20.40 GiB is allocated by PyTorch, and 71.72 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/batch4_sweep.py\", line 106, in _measure_and_write\n    _ = model(prefill_ids, past_key_values=eager_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1167, in forward\n    outputs = self.model(\n              ^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 976, in forward\n    layer_outputs = decoder_layer(\n                    ^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 702, in forward\n    hidden_states, self_attn_weights, present_key_value = self.self_attn(\n                                                          ^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/pyth"
}

==> data/v13_results/data/v13_batch4_sweep/FAILED_l4_ctx2048_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "context_len": 2048,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.46 GiB is allocated by PyTorch, and 40.76 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/batch4_sweep.py\", line 134, in _measure_and_write\n    _ = model(prefill_ids, past_key_values=graphed_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.46 GiB is allocated by PyTorch, and 40.76 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v13_results/data/v13_batch4_sweep/FAILED_l4_ctx4096_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "context_len": 4096,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.90 GiB is free. Process 1 has 20.13 GiB memory in use. Of the allocated memory 19.83 GiB is allocated by PyTorch, and 79.54 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/batch4_sweep.py\", line 106, in _measure_and_write\n    _ = model(prefill_ids, past_key_values=eager_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.90 GiB is free. Process 1 has 20.13 GiB memory in use. Of the allocated memory 19.83 GiB is allocated by PyTorch, and 79.54 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v13_results/data/v13_batch4_sweep/FAILED_l4_ctx8192_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "context_len": 8192,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 5.59 GiB is free. Process 1 has 16.44 GiB memory in use. Of the allocated memory 16.17 GiB is allocated by PyTorch, and 43.38 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/batch4_sweep.py\", line 106, in _measure_and_write\n    _ = model(prefill_ids, past_key_values=eager_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/linear.py\", line 117, in forward\n    return F.linear(input, self.weight, self.bias)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 5.59 GiB is free. Process 1 has 16.44 GiB memory in use. Of the allocated memory 16.17 GiB is allocated by PyTorch, and 43.38 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v13_results/data/v13_batch4_sweep/h100_ctx16384_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 16384,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344,
  "eager_step_times_ms": [
    57.35155200000008,
    57.02885499999866,
    56.936069000002476,
    56.906283000003555,
    57.00906699999564,
    56.92052400000591,
    56.89582200000132,
    56.99081800000272,
    56.98431999999798,
    56.944138999995175,
    56.84870700000033,
    56.997076999991236,
    56.95275600000116,
    56.87646900000232,
    56.97436900000241,
    56.970732999999996,
    56.85337500000287,
    56.887713000008944,
    56.974738000008074,
    56.86515699999006,
    56.88865199999782,
    56.9716360000001,
    56.980772000002844,
    56.87423600001296,
    56.95211500000141,
    56.978701999994996,
    56.94035999999869,
    56.911571999989974,
    56.96061999999813,
    56.99260800000161
  ],
  "graphed_step_times_ms": [
    54.91378899999688,
    54.919768000004865,
    54.937078999998334,
    54.964417999997295,
    54.97593100000131,
    54.90183099999513,
    54.931300999996324,
    55.00121400000069,
    54.95391200000199,
    54.916047000006074,
    54.95740500001034,
    54.994769000003885,
    54.94318099999873,
    54.91961299999559,
    54.99081400000705,
    54.98602500000516,
    54.99812800000825,
    54.96332999999254,
    54.922021999999515,
    54.915004000008594,
    54.94716499998731,
    54.9536150000165,
    54.973789000001716,
    54.93162900000925,
    55.04058500000042,
    55.139912000015556,
    55.132928999995556,
    55.12075900000468,
    55.16915000001177,
    55.251529000003075
  ],
  "eager_p50_ms": 56.95275600000116,
  "graphed_p50_ms": 54.96332999999254,
  "speedup_eager_over_graphed": 1.0361955143549142,
  "eager_peak_mem_gb": 79.430477312,
  "graphed_peak_mem_gb": 83.199953408,
  "ok": true
}

==> data/v13_results/data/v13_batch4_sweep/h100_ctx2048_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344,
  "eager_step_times_ms": [
    16.47370500000278,
    16.485546000005513,
    16.496166000003143,
    16.45129799999978,
    16.411761000000524,
    16.45598500000034,
    16.417585999995765,
    16.40229000000204,
    16.368576000004964,
    16.373041000001365,
    16.436081000001934,
    16.3828839999951,
    16.426496000001123,
    16.353977999997937,
    16.366212999997742,
    16.312522999996304,
    16.303103000005592,
    16.26290899999816,
    16.388942999995493,
    16.329222999999615,
    16.371558000003006,
    16.348997999998005,
    16.348643000000607,
    16.311701999995876,
    16.307501000000002,
    16.343754999994076,
    16.378238000001488,
    16.36898200000303,
    16.32319799999493,
    16.344247000006362
  ],
  "graphed_step_times_ms": [
    14.796146000009003,
    14.787937000008355,
    14.796913000012069,
    14.788908999989303,
    14.776088000004961,
    14.759311000005937,
    14.738144999995484,
    14.742415999990044,
    14.748765999996749,
    14.74341600000173,
    14.741896000003862,
    14.746198000011645,
    14.747192000001519,
    14.738506999989909,
    14.749078000008353,
    14.74795800000095,
    14.741497000002823,
    14.751418000003014,
    14.739027000004512,
    14.741663999998877,
    14.726577000004681,
    14.730553999996232,
    14.747526999997262,
    14.745429000001309,
    14.73464299999705,
    14.743827000003762,
    14.746099999996432,
    14.737818999989827,
    14.745145999995657,
    14.75324500000852
  ],
  "eager_p50_ms": 16.371558000003006,
  "graphed_p50_ms": 14.746099999996432,
  "speedup_eager_over_graphed": 1.1102296878501412,
  "eager_peak_mem_gb": 23.27656192,
  "graphed_peak_mem_gb": 23.75770368,
  "ok": true
}

==> data/v13_results/data/v13_batch4_sweep/h100_ctx4096_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 4096,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344,
  "eager_step_times_ms": [
    22.51245200000085,
    22.57185199999867,
    22.544529000001035,
    22.56398999999476,
    22.531516000000806,
    22.51519099999655,
    22.55256399999439,
    22.542994999994903,
    22.561973999998486,
    22.53100299999744,
    22.467208999998434,
    22.485521000007225,
    22.47635000000514,
    22.4535990000021,
    22.478766999995514,
    22.41104800000926,
    22.435205999997265,
    22.391454000000977,
    22.415101999996523,
    22.41630299999997,
    22.448058999998466,
    22.45721299999559,
    22.424731000000975,
    22.462203000003456,
    22.420718000006445,
    22.489636999992513,
    22.40982399999325,
    22.36696399999971,
    22.413238000012825,
    22.450762000005398
  ],
  "graphed_step_times_ms": [
    20.540947000000642,
    20.545986000001903,
    20.560106000004907,
    20.551263999990965,
    20.5485199999913,
    20.5297209999884,
    20.53664499999286,
    20.53257699999733,
    20.526308999990306,
    20.51560000001018,
    20.5242580000089,
    20.53876700000501,
    20.51679199999512,
    20.546649000010575,
    20.545474000002173,
    20.556516999988617,
    20.559550000001536,
    20.555692999991493,
    20.536362999990843,
    20.5195820000057,
    20.518017000000555,
    20.51301000000194,
    20.51085499999772,
    20.55552599999544,
    20.54830400000185,
    20.559571000006827,
    20.54903200000524,
    20.55397899999889,
    20.517467000004785,
    20.514657000006764
  ],
  "eager_p50_ms": 22.467208999998434,
  "graphed_p50_ms": 20.540947000000642,
  "speedup_eager_over_graphed": 1.0937766890688014,
  "eager_peak_mem_gb": 31.346484736,
  "graphed_peak_mem_gb": 32.297388544,
  "ok": true
}

==> data/v13_results/data/v13_batch4_sweep/h100_ctx8192_b4_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 8192,
  "batch_size": 4,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344,
  "eager_step_times_ms": [
    34.022086000007334,
    33.96318999999437,
    33.94413700000598,
    34.0853280000033,
    33.99747400000308,
    33.92034499999852,
    33.937569000002554,
    33.93469899999957,
    33.86143200000902,
    33.92022100000247,
    33.86750900000379,
    33.909974000010834,
    33.964235999988546,
    33.96628100000498,
    33.95071699999619,
    33.868306000002235,
    33.805174000008265,
    33.884049000008076,
    33.95735999998806,
    33.89280400000416,
    33.86319300000196,
    33.83567500000595,
    33.85416899999427,
    33.84538000000248,
    33.88237699999763,
    33.86086199999738,
    33.93050300000766,
    33.93556499999306,
    33.92071400000418,
    33.89932899999337
  ],
  "graphed_step_times_ms": [
    31.550560999988875,
    31.720417999991923,
    31.925556999993887,
    31.92118900000196,
    31.935141000005274,
    31.928593000003502,
    31.92802300000608,
    31.946458999996707,
    31.96324500000003,
    31.9626320000026,
    31.948393999996938,
    31.91684399999417,
    31.938663000005363,
    31.939148000006412,
    31.9678710000062,
    31.973342999989995,
    31.97174499999278,
    31.916387999999074,
    31.917077999992216,
    31.913944999999444,
    31.950632000004475,
    31.971431000002326,
    31.96127200000376,
    31.91869499998745,
    31.914153000002443,
    31.912653999995655,
    31.932949000008648,
    31.964044999995167,
    31.98457900001017,
    31.944864999999822
  ],
  "eager_p50_ms": 33.92034499999852,
  "graphed_p50_ms": 31.938663000005363,
  "speedup_eager_over_graphed": 1.06204649205237,
  "eager_peak_mem_gb": 47.385667072,
  "graphed_peak_mem_gb": 49.276094976,
  "ok": true
}

==> data/v13_results/data/v13_fa3/fa3_kernel_s0.json <==
{
  "session_idx": 0,
  "what": "FA-3 vs SDPA attention kernel only at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2049,
  "batch_size": 1,
  "env": {
    "torch_version": "2.8.0+cu126",
    "cuda_version": "12.6",
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ]
  },
  "sdpa_kernel_times_us": [
    45.36099999796761,
    41.09199999646762,
    40.29800000182604,
    39.09399999457719,
    39.23900000302183,
    39.100999998709085,
    46.34999999808542,
    43.500000003859896,
    38.84699999900931,
    39.13499999441683,
    39.63600000389533,
    38.824000000659,
    38.90200000000732,
    39.25400000071022,
    39.03000000349266,
    38.613999997494375,
    39.19500000648668,
    39.59400000042024,
    39.68000000043048,
    38.83000000115544,
    45.020999998257594,
    41.97100000169485,
    39.088000001186174,
    37.98800000254232,
    37.980999998410425,
    38.17099999992024,
    38.2970000032401,
    37.76699999491484,
    39.1060000026755,
    38.411999994991675,
    38.69399999700818,
    39.12800000449579,
    42.617000005407135,
    38.94999999687343,
    38.84499999884383,
    38.45599999863225,
    38.50199999533288,
    38.51799999665673,
    38.53599999814605,
    37.89699999856566,
    38.70799999816654,
    38.40899999829617,
    38.79300000164676,
    38.18399999744315,
    38.963999998031795,
    48.10600000126897,
    43.31899999954203,
    38.17700000041668,
    38.04699999676586,
    38.211000003229856,
    38.89100000264989,
    38.254999999765005,
    38.564000000462784,
    38.729000003456804,
    39.14999999921065,
    38.49699999847189,
    38.26100000026145,
    45.11299999876428,
    40.95300000273028,
    38.811999999666114,
    39.137999998217765,
    39.329000003363035,
    39.28299999955698,
    38.6040000037724,
    38.32599999498143,
    39.551000000415115,
    38.78300000081936,
    38.196000005541464,
    38.707000001636516,
    38.70699999453109,
    39.17599999425647,
    49.50600000341865,
    39.207999996904164,
    39.06499999573043,
    39.12300000052937,
    37.867999999718904,
    37.780000006648606,
    38.54700000260891,
    38.025000002051,
    37.78600000003962,
    38.011000000892636,
    38.117999999087715,
    38.754999998502626,
    39.94300000442763,
    38.25199999596407,
    38.676999999154305,
    38.944000003482415,
    38.156999998761876,
    38.383000003250345,
    38.66200000146591,
    38.803000002474164,
    38.22299999711731,
    38.69900000097459,
    38.193999998270556,
    38.38599999994585,
    38.65100000410848,
    38.670000002127836,
    42.79499999881864,
    38.38299999614492,
    37.96899999741754,
    38.5620000002973,
    39.57100000206992,
    39.483999998424224,
    38.55599999980086,
    38.709000001801996,
    39.11900000019841,
    39.028999999857206,
    43.182999995394766,
    43.537000003368576,
    39.31299999493376,
    39.95699999848057,
    38.93800000298597,
    39.620999999101514,
    39.41100000304232,
    39.737999998123996,
    38.71699999535849,
    39.4409999984191,
    39.06500000283586,
    38.761000006104496,
    38.235000005215625,
    39.172999997560964,
    40.54899999772488,
    43.167999997706374,
    38.977000002660134,
    38.88700000231893,
    39.02799999622175,
    38.933999995549584,
    38.13899999727255,
    37.857000002361474,
    38.64299999634113,
    38.1820000043831,
    37.61899999688012,
    37.67399999787813,
    44.202999994524816,
    39.82499999466427,
    38.18900000140957,
    38.1300000000806,
    38.063000005195136,
    38.2449999989376,
    38.24999999579859,
    37.96200000039107,
    38.428999999950975,
    38.511999996160284,
    38.02399999841555,
    38.140000000908,
    38.32600000208686,
    38.61300000096435,
    42.54800000325076,
    40.810000001556546,
    38.52300000062314,
    38.10399999792935,
    37.77599999921222,
    38.82099999685806,
    39.12799999739036,
    38.84999999570482,
    38.353000000768134,
    38.46300000276415,
    39.153000003011584,
    40.10199999981978,
    42.91000000478107,
    39.485999998589705,
    38.89200000628534,
    39.2210000015325,
    39.205000000208656,
    38.94800000381338,
    39.57499999529546,
    38.84299999867835,
    38.69399999700818,
    38.83000000115544,
    39.50400000007903,
    39.0889999977162,
    38.76899999966099,
    40.36400000018148,
    43.4750000053441,
    39.38200000419556,
    38.97100000216369,
    38.65200000063851,
    38.69500000064363,
    38.31699999778948,
    37.869999999884385,
    37.904999999227584,
    38.17099999992024,
    38.45799999879773,
    38.00100000006523,
    44.089999995833296,
    39.94800000128862,
    38.37100000225746,
    37.822000003018275,
    38.15399999496094,
    38.30100000357106,
    38.803000002474164,
    37.85399999856054,
    38.3420000034107,
    38.53599999814605,
    38.49000000144542,
    37.99299999940331,
    37.88699999773826,
    38.41099999846165,
    47.37899999440742,
    40.177000002472596,
    38.35400000440359,
    39.107999995735554,
    38.42499999962001,
    38.0500000005668,
    38.69500000064363,
    38.861999996697705,
    38.953000000674365,
    38.256999999930486,
    38.487000004749916,
    38.72999999998683,
    42.765000003441855,
    38.903000003642774,
    38.717999998993946,
    38.67199999518789,
    38.92800000215857,
    38.44399999763937,
    38.80399999900419,
    38.62999999881822,
    39.19600000301671,
    38.17099999992024,
    38.73499999684782,
    38.94799999670795,
    39.192000002685745,
    38.7890000013158,
    43.10099999571548,
    39.144999995244234,
    39.64599999761731,
    38.69000000378264,
    38.66499999816142,
    38.098000004538335,
    38.207000002898894,
    37.630999997873005,
    38.00100000006523,
    38.11900000272317,
    38.109000001895765,
    44.283000001144046,
    39.92999999979929,
    38.12100000288865,
    39.23200000599536,
    38.013999997588144,
    38.12599999974964,
    38.37599999911845,
    42.596000000116874,
    38.07999999594358,
    38.422000002924506,
    38.381000003084864,
    38.91000000066924,
    37.77700000284767,
    38.093999997101946,
    48.302000003275225,
    40.38000000150532,
    38.21899999678635,
    37.65299999969329,
    38.3670000019265,
    38.983000003156576,
    38.580999998316656,
    38.89999999984184,
    38.82000000032804,
    39.096999998378124,
    38.26900000092337,
    38.37199999878749,
    41.42099999882021,
    39.78400000193005,
    38.56699999715829,
    39.03900000068461,
    38.655000004439444,
    39.1860000021893,
    38.69900000097459,
    38.43499999334199,
    38.77099999982647,
    38.8169999965271,
    38.381000003084864,
    38.587999995343125,
    38.53900000194699,
    41.19399999780171,
    41.232000000945845,
    39.18499999855385,
    39.21499999393063,
    39.418999996598814,
    38.57200000112471,
    38.22400000075277,
    38.31099999729304,
    38.87199999752511,
    38.050999997096824,
    38.28400000571719,
    42.37999999645581,
    42.808999999977004,
    37.787000003675075,
    38.54500000244343,
    38.64300000344656,
    38.953000000674365,
    38.1829999938077,
    38.20199999893248,
    38.64300000344656,
    38.9219999945567,
    37.998000003369725,
    38.08000000304901,
    38.617999997825336,
    40.37199999373797,
    47.399999999697684
  ],
  "fa3_kernel_times_us": [
    88.578999999811,
    91.58099999950764,
    83.84300000585654,
    102.40000000294458,
    89.2179999993914,
    85.3959999957965,
    81.58400000013444,
    80.3820000001565,
    81.23799999992798,
    92.68899999881342,
    94.49099999869759,
    83.94000000322421,
    80.76599999640166,
    108.16999999718746,
    103.25499999908061,
    88.92600000365292,
    84.31999999913842,
    83.19200000528326,
    81.8979999976932,
    80.77700000086452,
    81.2959999976215,
    102.88400000035836,
    84.43400000146539,
    81.56699999517514,
    81.72999999800368,
    81.44299999912619,
    98.15300000326488,
    85.85799999849542,
    81.99300000200083,
    79.90499999976919,
    81.6850000049385,
    79.58799999840949,
    91.85300000069674,
    93.01499999736507,
    84.17800000160014,
    80.50000000281443,
    86.75400000157651,
    85.7899999999745,
    94.97500000321679,
    85.26500000272108,
    83.85200000304849,
    80.60500000084403,
    81.3959999987901,
    82.51299999528783,
    99.85100000164948,
    88.20000000042683,
    83.99900000455318,
    80.24699999964469,
    78.98999999866874,
    98.80700000053366,
    89.36300000073061,
    87.02999999599115,
    81.3159999992763,
    80.84399999574998,
    82.07100000134915,
    87.954999997919,
    95.57399999948757,
    82.16500000202132,
    82.18400000004067,
    80.6819999965569,
    83.51900000036494,
    97.14699999818777,
    84.3840000044338,
    82.31300000005604,
    81.2630000055492,
    80.41799999602972,
    80.1799999976538,
    93.68599999959315,
    89.74300000375024,
    81.51299999781259,
    82.87200000012263,
    80.71300000267456,
    84.90700000152174,
    93.49700000171879,
    84.43099999766446,
    81.39100000192911,
    81.87599999587292,
    80.31699999833108,
    80.40699999867229,
    96.67100000143591,
    85.24900000139723,
    83.02600000575922,
    81.92499999637448,
    84.90000000449527,
    94.4660000001818,
    87.70699999871567,
    81.93099999687092,
    80.62599999902886,
    79.43699999657383,
    79.9350000022514,
    78.38599999843154,
    101.05799999848841,
    84.23999999962462,
    81.70200000279237,
    81.90099999438871,
    79.59700000270686,
    92.83899999701362,
    85.75700000079678,
    80.56299999736893,
    79.40699999409162,
    80.43399999735357,
    79.65000000353939,
    78.09999999608408,
    103.18599999692424,
    84.82500000184245,
    81.22499999529964,
    86.00299999983463,
    81.11200000371355,
    95.89800000497917,
    87.06500000243977,
    81.17200000157254,
    79.48100000021441,
    78.69499999912932,
    80.58499999918922,
    88.55800000162617,
    92.23499999677642,
    83.92699999859587,
    81.02799999676336,
    78.97400000445032,
    79.13299999984247,
    98.61499999885837,
    83.45899999540052,
    81.7979999965246,
    81.50400000062064,
    79.4530000050031,
    80.79999999921483,
    94.02599999930317,
    89.73400000655829,
    88.55299999765975,
    81.50299999698518,
    81.8979999976932,
    86.74099999694818,
    93.18000000035909,
    82.86199999929522,
    81.58199999996896,
    79.1639999988547,
    79.92300000125852,
    78.52099999894335,
    98.20000000360096,
    85.31000000289168,
    80.5240000048002,
    80.23900000608819,
    81.14500000289127,
    92.26499999925863,
    90.16799999983505,
    82.49299999363302,
    80.40300000544676,
    79.03699999900482,
    79.3180000044913,
    79.4259999992164,
    100.72399999927484,
    86.37500000219234,
    89.41100000470215,
    80.77999999756003,
    81.31700000291175,
    95.18899999960695,
    85.42900000207965,
    80.21300000393694,
    79.5409999980734,
    79.46600000252602,
    78.01999999657028,
    79.20899999902531,
    101.58799999970825,
    83.64099999624841,
    81.17899999859901,
    80.1449999983106,
    79.49800000517371,
    96.07799999855615,
    85.85199999799897,
    82.20800000202644,
    80.84600000302089,
    81.85599999421811,
    80.21800000079793,
    91.0030000014217,
    93.64399999611805,
    89.08000000218408,
    82.09199999953398,
    81.86499999851549,
    81.56199999831415,
    102.03400000108331,
    85.35900000339325,
    81.0439999980872,
    79.2860000018436,
    78.41400000074827,
    79.58900000204494,
    98.59499999720356,
    87.32999999949698,
    82.78800000027786,
    81.37300000043979,
    79.58100000138302,
    91.41499999998359,
    89.65099999613813,
    83.35999999786736,
    82.73600000308079,
    80.57300000530176,
    78.60600000242357,
    78.73799999913444,
    101.0000000007949,
    89.85000000194532,
    82.34699999576378,
    81.45099999978811,
    80.23899999898276,
    95.32400000011876,
    91.63100000364466,
    83.07499999915535,
    81.31900000307724,
    82.72799999531344,
    81.57999999980348,
    92.65699999616572,
    95.33400000094616,
    85.1510000003941,
    81.71799999701079,
    83.09600000444561,
    81.52499999880547,
    99.3149999999332,
    85.22899999974243,
    82.17099999541233,
    81.02700000023333,
    80.66600000233848,
    79.87200000059147,
    101.67199999955301,
    87.1909999986542,
    81.16300000438059,
    79.38299999921128,
    77.89099999655491,
    89.09399999623702,
    90.60600000054819,
    83.55900000367456,
    82.05299999985982,
    80.35800000527615,
    79.06299999405064,
    79.9000000029082,
    98.21700000145484,
    85.8699999994883,
    81.35199999514953,
    80.12199999996028,
    78.92600000047878,
    93.25100000268094,
    88.09300000223175,
    81.68399999419762,
    82.3999999965963,
    80.05300000490934,
    79.22600000398461,
    78.53900000043268,
    106.49300000409312,
    84.59800000082396,
    79.82099999992442,
    101.47300000085124,
    87.2230000013019,
    98.90700000170227,
    84.96199999541432,
    82.44499999676691,
    82.71600000142598,
    80.27300000179594,
    81.62799999666959,
    99.3120000032377,
    89.20999999872947,
    82.7490000006037,
    80.0050000009378,
    80.14899999864156,
    89.67599999465392,
    88.17500000191103,
    81.30999999877986,
    80.67800000333136,
    79.6429999994075,
    89.07400000168764,
    78.0179999964048,
    106.20100000124921,
    85.8949999980041,
    81.77400000164425,
    81.14599999942129,
    80.67399999589497,
    94.15700000658944,
    86.70400000454492,
    80.46300000330575,
    80.68000000349684,
    79.42100000235541,
    80.03899999664554,
    76.90500000023803,
    102.21299999813027,
    84.41399999981058,
    80.91699999823732,
    81.26100000538372,
    80.39699999784489,
    96.00199999937331,
    85.16399999791702,
    82.72699999878341,
    81.62999999683507,
    80.39500000478483,
    81.10499999958165,
    95.87999999638441,
    91.34399999766174,
    83.40299999787248,
    81.4559999966491,
    79.27700000465165,
    79.7679999990919,
    99.12899999875435,
    84.06200000621311,
    82.44099999643595,
    81.89900000132866
  ],
  "sdpa_p50_us": 38.717999998993946,
  "fa3_p50_us": 82.20800000202644,
  "sdpa_step_attn_us_n_layers": 1238.9759999678063,
  "fa3_step_attn_us_n_layers": 2630.656000064846,
  "speedup_sdpa_over_fa3_kernel": 0.4709760607001696,
  "ok": true
}

==> data/v13_results/data/v13_fa3/fa3_kernel_s1.json <==
{
  "session_idx": 1,
  "what": "FA-3 vs SDPA attention kernel only at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2049,
  "batch_size": 1,
  "env": {
    "torch_version": "2.8.0+cu126",
    "cuda_version": "12.6",
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ]
  },
  "sdpa_kernel_times_us": [
    40.85300000156167,
    39.705999995476304,
    38.8519999958703,
    49.00999999790656,
    40.114000000812666,
    38.74500000478065,
    38.4470000014403,
    37.671999997712646,
    37.70500000399579,
    38.172000003555695,
    38.80999999950063,
    37.652000003163266,
    38.235999994640224,
    38.418000002593544,
    38.60900000063339,
    41.83799999424309,
    38.03999999973939,
    38.326999998616884,
    40.01100000294855,
    37.64699999919685,
    38.00599999692622,
    38.09300000057192,
    38.20599999926344,
    37.726000002180626,
    38.353000000768134,
    38.44399999763937,
    38.346000003741665,
    37.57399999670952,
    43.76100000058614,
    42.86299999733956,
    39.02200000283074,
    38.390000000276814,
    39.063999999200405,
    38.64499999650661,
    38.75899999883359,
    37.669999997547166,
    38.259000000095966,
    37.924000004352365,
    38.4549999949968,
    37.687000002506466,
    44.529000000181895,
    40.61799999988125,
    38.813999999831594,
    37.73899999970354,
    38.71700000246392,
    38.53000000475504,
    38.41700000606352,
    37.6030000026617,
    37.69699999622844,
    37.993999995933336,
    38.48299999731353,
    37.91600000369044,
    38.13800000074252,
    38.30600000043205,
    40.49200000366682,
    39.78699999862556,
    38.2099999995944,
    38.25599999629503,
    38.650999997003055,
    37.60999999968817,
    37.64000000217038,
    38.01099999378721,
    38.23400000158017,
    37.646000002666824,
    37.96000000022559,
    38.22099999695183,
    47.88599999727694,
    38.019999998084586,
    38.318000001424934,
    38.179000000582164,
    38.34599999663624,
    38.1750000002512,
    38.29300000290914,
    39.90700000144898,
    39.53299999892579,
    37.86399999938794,
    38.26300000042693,
    38.27500000141981,
    38.33600000291426,
    37.58600000480783,
    47.79199999660477,
    39.18700000582476,
    38.43000000358643,
    38.07600000271805,
    38.205000002733414,
    38.2620000038969,
    38.3770000027539,
    37.66500000068618,
    38.035000002878405,
    38.019999998084586,
    38.65000000047303,
    38.144000001238965,
    42.51299999680214,
    38.259000000095966,
    38.56500000409824,
    37.926000004517846,
    38.17800000405214,
    37.96699999725206,
    38.205000002733414,
    37.72399999490972,
    37.72099999821421,
    37.91700000022047,
    38.33100000605327,
    37.66600000432163,
    37.92199999708146,
    40.30800000265344,
    42.57999999879303,
    37.45400000099153,
    37.924000004352365,
    38.47600000028706,
    38.263999996956954,
    37.52499999620795,
    37.730999999041615,
    37.52299999604247,
    38.28799999894272,
    37.386999999000636,
    39.63900000059084,
    38.35599999746364,
    40.40400000349109,
    37.935000001709795,
    38.046000000235836,
    38.581000005422084,
    38.09999999759839,
    37.57999999720596,
    37.81899999921734,
    38.11900000272317,
    38.015999997753624,
    37.83700000070667,
    38.302999996631115,
    38.95799999753535,
    38.156999998761876,
    39.01300000563879,
    42.784999997991235,
    38.59799999617053,
    38.209000003064375,
    37.60100000249622,
    37.87700000401628,
    37.89899999873114,
    38.3249999984514,
    37.35700000362385,
    38.30600000043205,
    38.13400000041156,
    38.44500000127482,
    41.22200000011844,
    40.419000001179484,
    38.11300000222673,
    38.80799999933515,
    37.56199999571663,
    38.08399999627454,
    38.130999996610626,
    38.37099999515203,
    37.55600000232562,
    37.81099999855542,
    38.25199999596407,
    38.70999999833202,
    37.46499999834896,
    37.86900000335436,
    38.179000000582164,
    42.047999997407715,
    37.46299999818348,
    37.85100000186503,
    37.91199999625405,
    38.39100000391227,
    37.235000000634955,
    37.73600000300803,
    51.868999996429466,
    39.27600000253051,
    37.878999997076335,
    39.97400000343987,
    42.7189999996358,
    39.4830000018942,
    37.93400000517977,
    38.16299999925832,
    38.41699999895809,
    38.6840000032862,
    37.60399999919173,
    38.013999997588144,
    38.476999996817085,
    38.61999999799082,
    38.117999999087715,
    37.994000003038764,
    38.27799999811532,
    39.03199999655271,
    43.40800000335321,
    38.539999998477015,
    38.64800000030755,
    38.66400000163139,
    38.22099999695183,
    38.226999997448274,
    38.0429999964349,
    38.270000004558824,
    37.79699999739705,
    37.88300000451272,
    37.92599999741242,
    38.705000001471035,
    40.07599999766853,
    38.18199999727767,
    38.181000000747645,
    38.620000005096244,
    37.632999998038486,
    38.02900000238196,
    38.04499999660038,
    38.165999995953825,
    37.84400000483856,
    38.102000004869296,
    37.97099999758302,
    38.06900000569158,
    37.56299999935209,
    39.239999999551856,
    42.421999999930904,
    38.256999999930486,
    37.252999995018854,
    37.50300000149309,
    37.93899999493533,
    38.4470000014403,
    37.49500000083117,
    37.67700000167906,
    38.08800000371093,
    38.285000002247216,
    37.39299999949708,
    38.570000000959226,
    40.38699999853179,
    38.117999999087715,
    37.5930000018343,
    38.06400000172516,
    38.26500000059241,
    38.54000000558244,
    37.693999999532934,
    37.922000004186884,
    38.328999998782365,
    38.57400000129019,
    37.805999994589,
    37.69100000283743,
    38.05100000420225,
    39.84599999995453,
    42.36599999529744,
    38.07099999875163,
    38.05400000089776,
    38.33899999960977,
    37.859000002526955,
    37.85500000219599,
    37.835000000541186,
    38.38899999664136,
    37.55999999555115,
    38.140000000908,
    38.08599999644002,
    44.24699999816539,
    39.909999998144485,
    38.07499999908259,
    38.18900000140957,
    38.66299999799594,
    37.765999998384814,
    37.93699999476985,
    37.65199999605784,
    38.37999999944941,
    37.77399999904674,
    38.905000003808254,
    38.39299999697232,
    38.97100000216369,
    37.88400000104275,
    38.96000000480626,
    41.723999999021544,
    38.16800000322473,
    37.10800000078507,
    37.83199999674025,
    38.12500000321961,
    38.29799999977013,
    37.17299999550505,
    37.87800000054631,
    38.5869999988131,
    38.68200000312072,
    37.956999996424656,
    46.25300000071775,
    40.13999999585849,
    38.6219999981563,
    37.671999997712646,
    38.56899999732377,
    38.23600000174565,
    38.04700000387129,
    37.70400000036034,
    38.14499999776899,
    39.14700000251514,
    38.54599999897346,
    41.965000001198405,
    37.76399999821933,
    37.94300000237172,
    48.700000000678756,
    39.816000004577745,
    38.41400000226258,
    38.49699999847189,
    39.079000003994224,
    38.05100000420225,
    38.350000004072626,
    38.63400000625461,
    39.04300000101557,
    38.481000004253474,
    38.90899999703379,
    38.86700000066412,
    41.62500000148839,
    38.520000003927635
  ],
  "fa3_kernel_times_us": [
    91.9020000011983,
    99.26199999910068,
    88.64299999800096,
    83.20700000297165,
    82.8789999971491,
    86.64499999611053,
    82.04900000663429,
    94.06000000211634,
    93.03000000215889,
    84.92300000284558,
    82.17100000251776,
    81.54999999732127,
    89.99300000311905,
    91.49199999569646,
    83.02700000228924,
    80.94500000055405,
    80.29300000345074,
    81.4209999973059,
    87.21599999717,
    101.13399999767125,
    84.78000000167185,
    80.24199999567827,
    81.13600000569932,
    79.23599999770659,
    91.32899999997335,
    86.9789999953241,
    80.66899999903399,
    79.34300000300709,
    80.4969999990135,
    77.53399999899102,
    78.64799999879324,
    101.12799999717481,
    87.44999999521497,
    81.72800000494362,
    80.28999999964981,
    78.29199999775938,
    92.76499999799626,
    88.11000000008562,
    81.40999999994847,
    80.44300000165094,
    86.23100000448858,
    80.37399999949457,
    81.41100000358392,
    100.87999999797148,
    83.00799999716446,
    80.30600000097365,
    80.4270000003271,
    80.15500000624343,
    98.66799999969089,
    86.3890000033507,
    82.5569999989284,
    80.81200000020772,
    80.83800000235897,
    79.70499999743197,
    91.68500000100721,
    90.70499999808135,
    82.37099999774955,
    80.50299999950994,
    78.49900000422849,
    79.9979999968059,
    98.00700000539564,
    84.82700000200794,
    81.27299999927118,
    80.91000000121085,
    84.1199999968012,
    78.44199999595958,
    96.2360000045237,
    87.8499999998894,
    82.50799999842684,
    81.25100000455632,
    80.01099999432881,
    85.59299999433279,
    91.87999999937801,
    82.7669999949876,
    79.32300000135228,
    78.66400000011708,
    77.78500000199529,
    77.44400000575524,
    95.76400000099738,
    91.79099999556684,
    82.03600000200595,
    79.49999999823376,
    80.00000000407681,
    85.07300000104578,
    90.43499999705773,
    81.88600000380575,
    81.18299999892997,
    85.36700000405517,
    78.34899999892286,
    80.40299999834133,
    97.24999999605188,
    85.31499999975267,
    82.44300000370686,
    80.08900000078256,
    80.16400000343538,
    92.49000000011165,
    88.81200000132594,
    80.99200000089013,
    80.12299999649031,
    79.40900000136253,
    79.85399999910214,
    79.11400000182311,
    98.60499999803096,
    85.08500000203867,
    82.17999999970971,
    80.5669999976999,
    80.51300000033734,
    96.71499999797106,
    86.43099999972037,
    82.7140000012605,
    87.03299999979208,
    359.63999999921725,
    136.65400000206773,
    93.63099999859514,
    85.76100000112774,
    105.28500000361873,
    86.88599999828739,
    81.59900000492826,
    82.6939999996057,
    80.75900000648062,
    80.15500000624343,
    100.25999999641044,
    89.33199999461294,
    80.94799999724955,
    97.85800000372546,
    89.66200000060098,
    99.46799999482892,
    87.88299999906712,
    83.73100000369504,
    80.9989999979166,
    79.23000000431557,
    81.4730000016084,
    102.15599999696678,
    90.1799999937225,
    81.98000000447792,
    79.34300000300709,
    79.93100000192044,
    79.31599999722039,
    99.76899999486477,
    82.12600000234715,
    81.2980000048924,
    79.21799999621726,
    77.86900000184005,
    79.63499999874557,
    93.74500000092212,
    89.45100000090633,
    80.49200000215251,
    81.26800000241019,
    79.22999999721014,
    80.41199999553328,
    95.22900000291656,
    83.44100000101662,
    80.40100000528128,
    79.81600000306344,
    79.84700000207567,
    79.12199999537961,
    105.84700000038083,
    87.00099999714439,
    81.38500000143267,
    81.69899999899144,
    79.88399999447893,
    89.81500000260212,
    88.95999999936066,
    82.18800000037163,
    81.73200000527459,
    81.12700000140194,
    80.32800000279394,
    78.72700000177701,
    100.7209999954739,
    87.59800000035511,
    80.94400000402402,
    78.35600000305476,
    79.24499999489854,
    93.42799999956242,
    86.59299999891346,
    82.48299999991104,
    79.66999999808877,
    77.92699999953356,
    78.53900000043268,
    84.63300000016716,
    104.57500000171649,
    82.45400000106429,
    80.6669999988685,
    79.02400000148191,
    77.14800000258037,
    94.07499999980473,
    84.84700000366274,
    80.16999999682639,
    79.10699999769122,
    79.00900000379352,
    77.49699999948234,
    77.00199999760571,
    100.3309999987323,
    83.59099999921682,
    80.25399999667115,
    80.28500000278882,
    77.8709999949001,
    91.95999999889182,
    86.65699999710341,
    81.46900000127744,
    79.80699999876606,
    81.81599999801392,
    85.83700000031058,
    79.38000000251577,
    100.82800000077441,
    81.60600000195473,
    80.76799999656714,
    80.23699999881728,
    79.36400000119193,
    98.141000002272,
    86.17299999968964,
    80.48899999835157,
    78.77000000178214,
    79.42999999954736,
    79.18500000414497,
    86.33399999524727,
    95.06700000372348,
    82.50500000173133,
    78.94299999833265,
    79.47299999955248,
    79.810000002567,
    95.0230000000829,
    82.76399999829209,
    79.73200000321867,
    84.44099999849186,
    78.2929999942894,
    81.57700000310797,
    89.48199999991857,
    92.22500000305445,
    82.87699999698361,
    79.54499999840436,
    80.3570000016407,
    80.5419999991841,
    98.28299999981027,
    83.25200000314226,
    79.15999999852374,
    79.23199999737562,
    77.58600000329352,
    76.11499999882199,
    88.27599999960967,
    91.45399999965775,
    81.42700000490777,
    79.36099999739099,
    79.10699999769122,
    78.06699999690636,
    96.83899999402001,
    84.6740000000068,
    80.7540000025142,
    85.1480000036986,
    78.19599999692173,
    77.95999999871128,
    90.36499999837133,
    89.51499999909629,
    83.4080000018389,
    80.32499999899301,
    81.08699999809232,
    78.48999999993111,
    96.40599999727328,
    83.12100000296141,
    81.02599999659787,
    77.98400000069705,
    79.6530000002349,
    79.62000000105718,
    91.68400000447718,
    93.3150000008709,
    82.68300000224826,
    80.17100000046185,
    79.21099999919079,
    79.37800000235029,
    95.93299999721694,
    83.96199999793907,
    85.64400000210526,
    80.41500000643964,
    79.80200000190507,
    80.38700000412291,
    99.58799999765233,
    86.49000000104934,
    82.43800000684587,
    81.45600000375453,
    78.90299999502304,
    90.04900000064708,
    89.90500000294332,
    82.67999999844733,
    81.1739999946326,
    82.46000000156073,
    80.5170000006683,
    79.51999999988857,
    100.52600000420853,
    83.60700000054067,
    80.96999999906984,
    78.62100000011196,
    78.60200000209261,
    92.76799999469176,
    87.5229999977023,
    87.75699999574726,
    82.11699999804978,
    85.92700000065179,
    82.47499999924912,
    86.20000000547634,
    95.57799999981853
  ],
  "sdpa_p50_us": 38.23400000158017,
  "fa3_p50_us": 81.88600000380575,
  "sdpa_step_attn_us_n_layers": 1223.4880000505655,
  "fa3_step_attn_us_n_layers": 2620.352000121784,
  "speedup_sdpa_over_fa3_kernel": 0.4669174217790978,
  "ok": true
}

==> data/v13_results/data/v13_fa3/fa3_kernel_s2.json <==
{
  "session_idx": 2,
  "what": "FA-3 vs SDPA attention kernel only at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2049,
  "batch_size": 1,
  "env": {
    "torch_version": "2.8.0+cu126",
    "cuda_version": "12.6",
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ]
  },
  "sdpa_kernel_times_us": [
    41.39400000013893,
    39.43000000106167,
    38.53700000178151,
    39.15599999970709,
    39.4409999984191,
    38.53899999484156,
    38.56000000013182,
    38.033000002712924,
    38.928999998688596,
    38.47300000359155,
    38.433000000281936,
    47.61999999658428,
    43.98000000094271,
    38.768000003130965,
    38.33899999960977,
    38.813999999831594,
    38.7190000026294,
    38.363999998125564,
    38.276999994479866,
    38.76799999602554,
    38.49899999863737,
    38.044000000070355,
    38.26400000406238,
    43.72800000140842,
    40.23700000033159,
    38.6740000024588,
    39.061999999034924,
    38.46199999912869,
    38.26700000075789,
    38.4719999999561,
    38.61100000079887,
    38.09400000420737,
    39.12100000036389,
    39.031000000022686,
    38.28899999547275,
    38.378999995813956,
    38.48099999714805,
    44.625000001019544,
    40.64800000236346,
    38.07199999528166,
    38.49499999830641,
    38.57400000129019,
    38.237000005381105,
    38.18700000124409,
    37.94699999559725,
    38.5519999994699,
    38.428999999950975,
    38.295999999604646,
    39.59300000389021,
    42.68500000392805,
    38.28299999497631,
    37.867999999718904,
    39.290000003688874,
    38.44900000160578,
    38.2270000045537,
    37.92900000121335,
    38.300999996465634,
    38.2699999974534,
    38.165999995953825,
    38.11300000222673,
    38.844000002313805,
    38.22100000405726,
    44.574999996882525,
    42.79099999848768,
    38.40000000110422,
    38.63600000642009,
    38.24099999860664,
    38.18600000471406,
    38.29300000290914,
    38.51600000359667,
    38.03199999907747,
    38.16699999958928,
    38.8169999965271,
    38.52999999764961,
    42.634999999791034,
    42.98999999718944,
    38.59599999600505,
    38.424000003089986,
    38.19799999860152,
    38.51299999979574,
    45.07999999958656,
    43.19099999605669,
    38.31700000489491,
    37.94999999939819,
    38.635000002784636,
    38.777000000322914,
    38.14899999809995,
    38.82800000098996,
    51.16999999899008,
    38.64800000030755,
    38.82700000445993,
    38.39699999730328,
    39.26000000120666,
    38.53599999814605,
    38.649000003943,
    39.00400000134141,
    38.54599999897346,
    38.387000003581306,
    38.28599999877724,
    44.66099999689277,
    40.56999999590971,
    38.676999999154305,
    38.2099999995944,
    38.543999998807976,
    38.2349999981102,
    38.23299999794472,
    38.050999997096824,
    38.18700000124409,
    37.71400000118774,
    38.22400000075277,
    37.97499999791398,
    38.6319999989837,
    38.14300000470894,
    42.141000001549855,
    40.49399999672687,
    38.500999998802854,
    38.70100000114007,
    38.666000001796874,
    38.04500000370581,
    38.53700000178151,
    38.39299999697232,
    38.381000003084864,
    38.1649999994238,
    38.105000001564804,
    41.595999995536204,
    42.48599999812086,
    38.850999999340274,
    38.03199999907747,
    38.34500000010621,
    38.15500000570182,
    38.03999999973939,
    38.33400000274878,
    38.605000000302425,
    38.400999997634244,
    38.046000000235836,
    37.808999998389936,
    38.60800000410336,
    38.27100000108885,
    45.39799999747629,
    42.81900000080441,
    38.80199999883871,
    38.36900000209198,
    38.254999999765005,
    37.87299999657989,
    38.03399999924295,
    38.17099999992024,
    38.18400000454858,
    38.02599999858103,
    38.422000002924506,
    38.84499999884383,
    42.16100000320466,
    40.44500000333073,
    38.65000000047303,
    38.08100000668446,
    39.44499999875006,
    37.989999995602375,
    38.00100000006523,
    37.97800000171492,
    38.189999997939594,
    37.92100000055143,
    38.661000004935886,
    38.00300000023071,
    37.83399999690573,
    38.237999994805705,
    38.418000002593544,
    41.95999999723199,
    38.06099999792423,
    37.95300000319912,
    38.58200000195211,
    38.809000002970606,
    38.36300000159554,
    38.12000000635862,
    38.972999995223745,
    38.674999998988824,
    38.58600000228307,
    38.34599999663624,
    45.040000003382374,
    39.54499999991867,
    38.05899999775875,
    38.359000001264576,
    38.38900000374679,
    38.5869999988131,
    38.20399999909796,
    38.37399999895297,
    38.224999997282794,
    38.42099999928905,
    38.12599999974964,
    38.63400000625461,
    38.33600000291426,
    44.4519999973636,
    49.39899999811814,
    38.955000000839846,
    38.46699999598968,
    38.3949999971378,
    38.256999999930486,
    37.88000000071179,
    37.98399999510593,
    37.85100000186503,
    37.96900000452297,
    37.78499999640417,
    38.36900000209198,
    38.568000000793745,
    40.73099999857277,
    38.3499999969672,
    38.411999994991675,
    38.13899999727255,
    37.650000002997785,
    37.72199999474424,
    38.254999999765005,
    37.896000002035635,
    37.96500000419201,
    37.933000001544315,
    38.07100000585706,
    38.10300000139932,
    38.276999994479866,
    39.852999996981,
    42.87499999833244,
    38.09799999743291,
    38.23000000124921,
    38.24899999926856,
    38.48000000061802,
    38.777000000322914,
    38.050999997096824,
    48.669999998196545,
    39.83299999532619,
    38.17300000008572,
    42.82200000460534,
    42.745999998317075,
    38.34900000043717,
    38.35399999729816,
    38.037000003043886,
    38.73800000064875,
    38.487000004749916,
    38.69399999700818,
    38.22299999711731,
    38.566000000628264,
    38.25999999662599,
    38.44799999797033,
    38.426999999785494,
    38.03799999957391,
    38.03699999593846,
    49.32500000620621,
    39.6430000009218,
    39.38000000403008,
    40.14400000329488,
    38.387000003581306,
    38.7640000028,
    39.15399999954161,
    38.629000002288194,
    38.191999998105075,
    38.355000000933615,
    38.91200000083472,
    42.476000004398884,
    40.5569999983868,
    38.49800000210735,
    38.537999998311534,
    38.048000000401316,
    38.15200000190089,
    37.9979999962643,
    38.00200000370069,
    38.013999997588144,
    38.10399999792935,
    37.74500000019998,
    38.01600000485905,
    37.998000003369725,
    38.11700000255769,
    40.28000000033671,
    42.147999998576324,
    40.319000000010874,
    38.42099999928905,
    38.27300000125433,
    38.11700000255769,
    38.316000001259454,
    38.08700000007548,
    37.61600000018461,
    37.99699999973427,
    38.38399999978037,
    41.308000000128686,
    42.95999999470723,
    38.046000000235836,
    38.45199999830129,
    38.274000004889785,
    39.2110000007051,
    38.45100000177126,
    38.222000000587286,
    38.4370000006129,
    37.94600000617265,
    37.68799999903649,
    38.31500000472943,
    38.4120000020971,
    38.20699999579347,
    38.295999999604646,
    48.67200000546745,
    40.21099999818034,
    38.35699999399367,
    38.17099999992024,
    38.57300000476016,
    38.38800000011133,
    37.706999997055846,
    38.16099999909284
  ],
  "fa3_kernel_times_us": [
    88.42700000144532,
    82.13899999987007,
    81.11100000007809,
    79.83100000075183,
    101.68099999674496,
    84.02000000273802,
    81.25299999761637,
    83.23299999801748,
    80.7269999967275,
    80.25599999683664,
    102.07500000092296,
    88.79800000016758,
    88.81699999818693,
    83.52999999772237,
    82.8889999979765,
    97.18400000480187,
    86.4560000053416,
    85.48899999993864,
    80.25099999997565,
    83.25299999967228,
    83.06900000576434,
    93.26099999640292,
    94.56400000118492,
    85.6400000017743,
    82.2499999983961,
    80.99800000138657,
    81.54900000079124,
    98.17200000128423,
    83.58200000202487,
    82.38400000237789,
    81.37799999730078,
    79.066000004957,
    79.1710000029866,
    98.0560000058972,
    89.09999999673346,
    81.53400000310285,
    81.01699999940593,
    79.96900000506457,
    86.81599999960099,
    91.27899999583633,
    82.91099999979679,
    80.06899999912775,
    81.57999999980348,
    79.5830000015485,
    78.88500000063914,
    99.70299999650933,
    87.48899999488913,
    81.19700000008834,
    80.8210000045051,
    80.59599999654665,
    96.07100000152968,
    87.35199999421184,
    81.56899999534062,
    79.72399999545132,
    77.77500000116788,
    79.23199999737562,
    77.36499999566604,
    98.89200000401388,
    86.62799999825666,
    80.51100000017186,
    77.65400000181444,
    79.38899999970772,
    93.21599999623231,
    87.55400000381997,
    81.55799999798319,
    80.60500000084403,
    80.13200000078768,
    79.87000000042599,
    79.64499999957297,
    100.74200000076416,
    83.74800000154892,
    80.59999999687761,
    79.85999999959859,
    79.03400000230931,
    94.2839999993339,
    86.21599999969476,
    81.34400000159303,
    81.13399999842841,
    80.22699999798988,
    80.05499999796939,
    79.89099999861082,
    105.26900000229489,
    83.6979999974119,
    81.4759999983039,
    82.09899999656045,
    80.04100000391645,
    96.95399999998244,
    83.14100000461622,
    82.57600000405318,
    79.66599999775781,
    80.77300000053356,
    80.57000000150083,
    90.91999999810696,
    92.02700000088271,
    85.7799999991471,
    81.85800000148902,
    80.1120000062383,
    79.68399999924713,
    97.41000000218492,
    84.23700000292911,
    83.55499999623817,
    81.88700000033577,
    78.1670000051804,
    80.34199999684688,
    101.61899999872048,
    85.93300000114823,
    81.2609999982783,
    80.39299999751393,
    78.68499999830192,
    88.16799999777913,
    88.29299999746354,
    80.06200000210129,
    77.93599999672551,
    78.53299999993624,
    78.67699999764,
    77.64199999371613,
    95.16600000125663,
    85.41199999712035,
    81.4980000001242,
    80.10599999863643,
    79.21000000266076,
    82.94000000574897,
    91.310000001954,
    81.6400000047679,
    79.24700000216944,
    78.00199999508095,
    78.51000000158592,
    78.11000000401691,
    93.74200000422661,
    88.26500000225224,
    80.17300000062733,
    80.63399999969079,
    80.24399999584375,
    86.79300000125068,
    89.48400000008405,
    80.45299999537292,
    78.58000000027232,
    78.73499999533351,
    77.96399999904224,
    77.70200000578598,
    91.9169999988867,
    87.37199999586664,
    79.78299999678029,
    78.47500000224272,
    76.97200000222892,
    77.59200000378996,
    95.34999999516458,
    81.69999999552147,
    78.20400000468908,
    78.75000000012733,
    75.83100000374543,
    78.32400000040707,
    88.29999999449001,
    89.59499999861009,
    81.29700000125695,
    80.46800000016674,
    108.54800000004161,
    92.67499999765505,
    89.89999999897691,
    79.75399999793353,
    81.35399999531501,
    82.15900000152487,
    79.75599999809901,
    78.70000000309574,
    100.2610000000459,
    86.4390000003823,
    83.01999999815735,
    81.343000005063,
    81.46600000458193,
    94.5939999965617,
    86.61500000073374,
    80.7819999977255,
    81.1909999995919,
    82.05799999672081,
    80.44999999867741,
    79.0389999991703,
    100.45399999825122,
    83.71999999923219,
    80.67399999589497,
    78.83700000377303,
    80.66800000250396,
    95.22300000242012,
    86.91499999713415,
    81.82000000545031,
    78.34500000569733,
    80.42799999685712,
    80.78899999475198,
    80.52900000166119,
    102.34300000178109,
    83.90600000041104,
    82.08500000250751,
    79.60499999626336,
    80.09199999747807,
    98.39700000213725,
    86.23100000448858,
    80.9910000043601,
    81.35000000208947,
    79.47600000335342,
    79.6730000018897,
    91.03200000026845,
    93.27400000103125,
    83.81500000353981,
    82.11300000482424,
    80.99299999742016,
    79.47599999624799,
    99.20699999810267,
    83.45999999903597,
    80.35799999817073,
    81.54900000079124,
    80.13400000095316,
    81.20699999381031,
    97.2099999998477,
    88.13399999496596,
    82.77599999928498,
    97.67200000254661,
    85.7279999948446,
    95.38900000194417,
    87.26900000510796,
    82.85899999549429,
    82.63600000191218,
    80.1199999997948,
    80.00599999746782,
    78.17299999857141,
    100.70999999811647,
    85.3009999985943,
    81.32100000324272,
    79.58500000171398,
    79.12199999537961,
    96.59399999861762,
    84.38999999782482,
    81.8979999976932,
    80.82399999409517,
    79.86199999976407,
    78.28000000387192,
    87.82399999773816,
    94.43799999786506,
    81.29199999729053,
    83.37400000613115,
    80.01099999432881,
    79.29499999903555,
    96.77500000293549,
    91.69199999803368,
    81.46799999764198,
    81.0539999989146,
    80.30299999717272,
    79.3210000011868,
    93.1300000033275,
    94.1690000004769,
    81.63500000080148,
    79.72700000635768,
    81.42000000077587,
    84.66599999934488,
    91.83899999953837,
    82.72499999861793,
    83.22200000066005,
    79.36800000152289,
    80.37999999999101,
    79.99099999977943,
    100.5780000014056,
    87.15600000641643,
    83.07899999948631,
    80.58200000249371,
    82.85799999896426,
    92.93500000495669,
    86.22600000052216,
    83.75400000204536,
    81.47399999813842,
    86.72999999959075,
    82.36699999741859,
    80.56400000100439,
    103.45300000125235,
    83.94400000355517,
    81.13199999826293,
    80.55699999687249,
    81.31999999960726,
    96.83900000112544,
    86.78100000025779,
    81.27200000274115,
    80.17599999732283,
    79.64399999593752,
    79.11699999851862,
    86.29100000234757,
    94.8879999995711,
    82.74000000341175,
    80.49600000248347,
    85.52499999581187,
    96.9650000044453,
    96.78400000012743,
    86.87700000109544,
    84.83700000283534,
    82.96000000029835,
    81.35799999564597,
    82.087000002673,
    99.15199999710467,
    85.14200000320216,
    82.09599999986494,
    79.33200000564966,
    79.92599999795402,
    95.78400000265219,
    87.81499999344078
  ],
  "sdpa_p50_us": 38.39699999730328,
  "fa3_p50_us": 81.69999999552147,
  "sdpa_step_attn_us_n_layers": 1228.703999913705,
  "fa3_step_attn_us_n_layers": 2614.399999856687,
  "speedup_sdpa_over_fa3_kernel": 0.46997552018859345,
  "ok": true
}

==> data/v13_results/data/v13_flashinfer/flashinfer_s0.json <==
{
  "session_idx": 0,
  "what": "FlashInfer single_decode vs SDPA at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "flashinfer_version": "0.2.2.post1"
  },
  "sdpa_times_us": [
    61.29299999457771,
    36.61399999543846,
    35.09799999790175,
    34.511999999153886,
    34.581999997840285,
    34.80099999819686,
    34.52600000031225,
    34.38899999963496,
    34.36299999748371,
    34.54000000147062,
    34.37600000211205,
    34.83500000101003,
    34.40700000112429,
    36.608999998577474,
    37.81899999921734,
    34.551999995358074,
    48.60399999984111,
    35.443000001578184,
    34.79300000464036,
    34.24999999879219,
    33.9179999997441,
    34.03899999909754,
    34.4370000036065,
    34.286000001770844,
    34.46699999898328,
    34.74699999372888,
    35.20899999642779,
    33.97599999743761,
    34.09100000340004,
    34.196999997959665,
    34.933999998543186,
    34.2870000054063,
    34.50899999535295,
    33.91200000635308,
    34.04499999959398,
    34.10600000108843,
    33.86799999560708,
    34.1479999974581,
    34.26700000375149,
    33.80400000452255,
    34.151000001259035,
    34.05900000075235,
    34.27300000424793,
    33.79999999708616,
    44.79300000070907,
    36.49199999955499,
    34.425000002613615,
    34.17599999977483,
    34.03400000223655,
    34.84399999820198,
    34.209999995482576,
    34.04400000306396,
    33.94299999825989,
    34.227000000441876,
    34.22900000060736,
    33.931000004372436,
    34.33000000541142,
    34.86199999969131,
    34.364000001119166,
    34.710000001325625,
    34.19800000159512,
    34.38699999946948,
    34.270999996977025,
    34.56399999635096,
    34.79899999803138,
    34.52199999998129,
    35.719000003098245,
    35.26300000089577,
    34.07599999860622,
    34.06300000108331,
    34.675000001982426,
    34.40300000079333,
    44.666000000859185,
    35.74399999450861,
    34.36300000458914,
    36.778000001902456,
    34.233999997468345,
    34.52600000031225,
    34.50199999832648,
    34.42899999583915,
    35.45300000240559,
    34.053000000255906,
    33.80900000138354,
    33.95400000272275,
    33.39599999918619,
    34.21299999928351,
    34.05399999678593,
    33.753000003855504,
    33.91699999610864,
    33.89199999759285,
    33.59400000135793,
    33.65900000318334,
    33.565999999041196,
    34.190000000933196,
    33.72300000137329,
    34.37699999864208,
    33.143999999651896,
    33.948999998756335,
    33.85100000485863,
    34.17699999630486,
    39.73700000159397,
    36.76000000041313,
    34.362000000953685,
    34.10200000075747,
    33.568000006312104,
    34.051000000090426,
    33.768000001543896,
    34.190000000933196,
    34.12600000274324,
    33.78999999625876,
    34.14800000456353,
    33.77399999493491,
    33.90399999858573,
    33.727000001704255,
    34.53299999733872,
    34.62199999404447,
    33.70499999988397,
    33.4610000010116,
    33.962000003384674,
    35.39499999760665,
    34.26800000028152,
    33.93899999792893,
    33.77500000567579,
    33.79500000022517,
    33.530999999698,
    33.80700000121806,
    34.56299999982093,
    33.885999997096405,
    38.18700000124409,
    38.942000003316934,
    34.05900000075235,
    35.91200000130357,
    34.43499999633559,
    34.668999994380556,
    33.93899999792893,
    33.54599999738639,
    34.40900000128977,
    34.00199999958886,
    34.02000000107819,
    33.876999999904456,
    33.45600000415061,
    33.87200000304347,
    34.00199999958886,
    34.2450000019312,
    34.15499999448457,
    34.225000000276395,
    34.17199999944387,
    34.15700000175548,
    34.03000000190559,
    33.88400000403635,
    34.08900000323456,
    34.18000000010579,
    34.288000001936325,
    34.04099999926302,
    33.86699999907705,
    34.21899999977995,
    33.825000002707384,
    44.076999998310384,
    37.90400000269756,
    34.21099999911803,
    33.72100000120781,
    33.729000001869736,
    33.86000000205058,
    34.03799999546209,
    33.52600000283701,
    33.899000001724744,
    33.71300000054589,
    33.74399999955813,
    33.929000004206955,
    33.93000000073698,
    33.81700000204546,
    33.87200000304347,
    33.59600000152341,
    33.62399999673471,
    34.110000001419394,
    34.11099999794942,
    33.73699999542623,
    34.11699999844586,
    33.88400000403635,
    34.13299999976971,
    33.63100000086661,
    33.801000000721615,
    34.13699999299524,
    33.64399999838952,
    33.47399999853451,
    35.73700000458757,
    39.07400000002781,
    34.362000000953685,
    33.8480000010577,
    33.91100000271763,
    34.095000003731,
    34.10000000059199,
    33.93999999445896,
    34.02800000174011,
    33.75200000022005,
    33.586000000696004,
    33.38500000182876,
    33.59600000152341,
    34.186000000602235,
    33.762000001047454,
    33.78299999923229,
    34.40300000079333,
    34.04999999645497,
    34.147000000928074,
    33.31699999620241,
    33.91900000337955,
    33.54599999738639,
    33.805000001052576,
    34.2350000011038,
    33.83399999989933,
    33.76899999807392,
    33.59800000168889,
    33.78200000270226,
    33.544000004326335,
    41.43999999683956,
    37.40300000032448,
    33.98300000156951,
    34.3150000006176,
    33.76499999774296,
    33.92300000371051,
    33.74399999955813,
    33.611999995741826,
    34.0080000000853,
    33.962000003384674,
    33.903000002055705,
    33.874999999738975,
    33.98500000173499,
    33.46299999407165,
    33.901000001890225,
    33.62799999706567,
    33.79300000005969,
    33.774999998570365,
    33.89500000139378,
    33.903000002055705,
    33.54300000069088,
    33.799000000556134,
    33.91999999990958,
    33.957999995948285,
    33.93200000090246,
    39.81700000110777,
    36.923999999771695,
    33.799000000556134,
    34.23100000077284,
    39.23399999905541,
    34.085999999433625,
    33.803000000887096,
    34.28299999796991,
    33.97800000470852,
    33.86099999858061,
    33.6280000041711,
    33.846999997422245,
    33.799000000556134,
    33.42099999770198,
    33.76300000468291,
    33.70200000318846,
    33.75299999675008,
    33.90199999842025,
    34.098999996956536,
    33.69499999905656,
    33.426999998198426,
    34.00699999644985,
    34.10600000108843,
    33.96999999694117,
    34.31100000028664,
    34.17799999994031,
    33.990999995126,
    33.946999998590854,
    33.96700000024566,
    33.74199999939265,
    35.67600000309312,
    35.7830000012882,
    46.3240000030396,
    35.01599999822247,
    34.179000003575766,
    34.11699999844586,
    34.5770000009793,
    33.68799999492467,
    34.10499999745298,
    33.70700000004945,
    34.048999999924945,
    33.981999997934054,
    33.551000001352804,
    33.67100000417622,
    33.690000002195575,
    34.08299999563269,
    33.65199999905144,
    33.86199999511064,
    33.96500000008018,
    33.62799999706567,
    34.27699999747347,
    33.61200000284725,
    33.718000004512305,
    33.72399999790332,
    35.42299999992338,
    33.8130000017145,
    33.911999999247655,
    34.089999999764586,
    34.257999999454114,
    33.65000000599139,
    36.29499999391328
  ],
  "flashinfer_times_us": [
    220.44099999618538,
    71.40700000007882,
    58.845000005192105,
    56.36699999911343,
    52.41399999533769,
    58.3960000000161,
    53.61699999895109,
    51.46699999869497,
    49.81400000048097,
    52.15699999894241,
    51.20800000213421,
    49.2779999987647,
    41.81999999985919,
    51.956000000075164,
    56.73500000114018,
    44.90799999956607,
    43.02800000033358,
    42.325999999093256,
    41.532999993876274,
    42.24399999941397,
    41.61800000446192,
    41.58299999801329,
    42.25099999644044,
    42.26899999792977,
    43.28100000350332,
    41.797999998038904,
    43.09699999538452,
    42.10100000534567,
    41.164999998954954,
    42.17000000039661,
    41.149999994161135,
    41.82900000415657,
    41.39600000030441,
    41.620999994052,
    53.03799999722969,
    48.47299999966026,
    52.9809999960662,
    43.9779999936718,
    42.21000000370623,
    43.06499999984226,
    40.68799999856765,
    40.544999997393916,
    41.715000001829594,
    40.843000000734264,
    39.649000001418244,
    40.00899999567764,
    40.25199999801998,
    40.99000000223896,
    43.463000004351215,
    41.35999999732576,
    40.67399999740928,
    42.9210000021385,
    41.74900000464277,
    40.607999999053845,
    39.938000000461216,
    40.61700000335122,
    39.99800000542564,
    41.56699999668945,
    42.21000000370623,
    55.37799999899562,
    44.95599999643218,
    41.70599999753222,
    41.87300000069172,
    42.23999999908301,
    41.38999999980797,
    41.54900000230555,
    42.17300000419755,
    41.01199999695382,
    41.8850000016846,
    39.08099999705428,
    39.57199999859995,
    40.59399999789548,
    41.592999998840696,
    39.95600000195054,
    40.64800000236346,
    41.46799999915629,
    42.43600000108927,
    44.6439999990389,
    41.615000000660984,
    40.92399999677809,
    40.85499999462172,
    40.37499999753891,
    45.794999998349795,
    51.90299999924264,
    42.64500000061844,
    42.288999999584576,
    40.908000002559675,
    41.38599999947701,
    41.20900000259553,
    41.18599999713979,
    41.265000000123564,
    42.7290000004632,
    41.33999999567095,
    40.71299999708344,
    41.31200000045965,
    40.41100000051756,
    41.42999999601216,
    41.615000000660984,
    40.588999993929065,
    41.610000003799996,
    42.27899999875717,
    41.48900000444655,
    41.221000003588415,
    41.08100000621562,
    40.65099999905897,
    47.475999998880525,
    54.611000003035315,
    43.19100000316212,
    42.137000001218894,
    41.18900000094072,
    42.12099999989505,
    40.992999998934465,
    40.87299999611105,
    41.25400000276613,
    41.63700000248127,
    41.127999999446274,
    41.47399999965273,
    39.70199999514534,
    40.7419999959302,
    43.47299999807319,
    42.426000000261865,
    42.26800000139974,
    40.95699999595581,
    40.453000003992656,
    40.44599999986076,
    41.903999999703956,
    41.188000004410696,
    41.25699999946164,
    40.71299999708344,
    61.97400000473863,
    45.55699999997387,
    41.16299999878947,
    41.652000000169664,
    41.31000000029417,
    41.43299999981309,
    42.139000001384375,
    40.814999998417534,
    40.82200000254943,
    40.26000000578733,
    41.32499999798256,
    41.80599999870083,
    40.54400000086389,
    41.477999999983695,
    41.40899999782732,
    41.7429999970409,
    43.060999999511296,
    41.49499999783757,
    40.69899999592508,
    41.59499999900618,
    40.89699999809682,
    40.93700000140643,
    40.39000000233273,
    54.16599999819027,
    47.53600000384495,
    43.76400000438707,
    42.2270000015601,
    41.59499999900618,
    41.88399999804915,
    41.789000000846954,
    41.22299999664847,
    40.27399999984027,
    40.91599999611617,
    40.744999999731135,
    40.94799999876386,
    41.512999999326894,
    40.683999998236686,
    41.101000000765,
    40.607999999053845,
    40.319000000010874,
    42.23199999842109,
    40.21199999471037,
    40.68700000203762,
    40.48399999589947,
    40.29400000149508,
    41.64599999967322,
    41.578000001152304,
    53.774000001283184,
    42.610999997805266,
    42.471999996962495,
    42.69500000475546,
    40.66999999707832,
    41.74600000084183,
    41.406000001131815,
    41.99099999624423,
    41.20500000226457,
    40.70499999642152,
    40.220999999007745,
    40.264999995542894,
    40.66300000005185,
    41.20999999912556,
    40.76999999824693,
    39.549000000249634,
    41.15499999812755,
    41.534000004617155,
    40.79699999692821,
    43.25100000102111,
    40.26199999884739,
    42.519000004404006,
    41.48600000064562,
    58.3960000000161,
    45.84599999901684,
    41.30500000343318,
    41.867000000195276,
    43.44100000253093,
    45.51800000029971,
    42.96000000181266,
    47.506000001362736,
    52.59699999982104,
    42.94400000048881,
    41.18199999680883,
    40.568999999379685,
    41.936999998881674,
    41.82300000366013,
    41.665000004798,
    41.50899999899593,
    42.67900000343161,
    41.71200000513409,
    42.919999998503044,
    40.95400000636573,
    40.4070000001866,
    41.332000002114455,
    44.50800000199706,
    51.98499999892192,
    42.69400000112,
    41.79900000167436,
    42.37400000306479,
    44.59299999837185,
    42.54600000308528,
    41.31400000062513,
    40.83000000321135,
    40.69799999939505,
    41.49400000130754,
    41.219000003422934,
    40.36900000414789,
    43.29000000069527,
    41.06100000456081,
    40.701000003195986,
    41.752000001338274,
    41.265000000123564,
    41.29199999880484,
    41.04399999960151,
    41.84600000201044,
    40.679999997905725,
    41.48599999354019,
    50.3069999950867,
    53.749999999297415,
    43.18699999572573,
    41.71399999819414,
    40.929999997274535,
    41.33299999864448,
    41.59200000231067,
    42.559000000608194,
    41.17299999961688,
    43.85399999762285,
    40.99199999529901,
    41.34699999980285,
    41.88300000151912,
    41.066999997951825,
    40.73899999923469,
    41.627999998183896,
    40.44399999969528,
    41.84699999854047,
    40.6719999972438,
    40.710000000387936,
    41.07000000175276,
    50.11600000415228,
    48.49900000181151,
    46.29800000088835,
    51.781999999889194,
    43.470000001377684,
    43.183000002500194,
    42.42899999695737,
    41.48500000411559,
    40.74999999659212,
    40.667000000382814,
    41.70100000067123,
    40.90299999859326,
    40.98599999480257,
    40.94800000586929,
    41.305999999963205,
    40.934000004710924,
    41.53900000147814,
    41.203999998629115,
    39.940000000626696,
    42.0870000041873,
    42.32699999562328,
    40.955999999425785,
    40.584000004173504,
    40.655999995919956,
    41.72499999555157,
    41.488999997341125,
    61.06699999719467,
    42.51100000374208,
    40.21600000214676,
    40.871000003050995,
    42.08900000435278,
    40.43300000233785,
    40.69599999922957,
    41.0660000014218,
    41.01999999761574
  ],
  "sdpa_p50_us": 34.048999999924945,
  "flashinfer_p50_us": 41.532999993876274,
  "sdpa_step_attn_us_n_layers": 1089.5679999975982,
  "flashinfer_step_attn_us_n_layers": 1329.0559998040408,
  "speedup_sdpa_over_flashinfer_kernel": 0.8198059375663981,
  "ok": true
}

==> data/v13_results/data/v13_flashinfer/flashinfer_s1.json <==
{
  "session_idx": 1,
  "what": "FlashInfer single_decode vs SDPA at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "flashinfer_version": "0.2.2.post1"
  },
  "sdpa_times_us": [
    51.042000002610166,
    36.521999994931775,
    37.1639999983131,
    34.890999998538064,
    34.51999999981581,
    35.20199999940132,
    34.45800000179133,
    34.99800000383857,
    35.78799999814919,
    35.74699999830955,
    34.810000002494235,
    34.84300000167195,
    34.76099999488724,
    34.74100000033786,
    34.9640000010254,
    34.681999999008895,
    34.784000000342985,
    34.4649999988178,
    35.114999995755625,
    34.451999994189464,
    34.82000000332164,
    36.05700000264278,
    34.93599999870867,
    37.42500000214477,
    39.2809999993915,
    35.2739999982532,
    34.82500000018263,
    34.80999999538881,
    34.94199999920511,
    34.7540000049662,
    34.18700000423769,
    34.88099999771066,
    34.61500000412343,
    34.76700000248911,
    34.903000006636375,
    34.834000004480004,
    34.66500000115502,
    34.73999999670241,
    34.08300000273812,
    34.411999997985276,
    34.52199999998129,
    34.6849999957044,
    34.87000000035323,
    34.17599999977483,
    34.46699999898328,
    34.45999999485139,
    34.60900000362699,
    34.75300000133075,
    34.3320000055769,
    34.87499999721422,
    34.63299999850733,
    38.957000001005326,
    37.87600000038083,
    34.98000000234924,
    34.789999993734,
    34.882000001346114,
    34.529000004113186,
    34.43300000327554,
    34.48400000394258,
    35.01599999822247,
    34.82000000332164,
    34.58500000164122,
    33.86000000205058,
    34.37599999500662,
    34.52199999998129,
    34.462000002122295,
    34.9390000025096,
    34.73599999637145,
    34.4020000042633,
    34.362000000953685,
    34.72600000264947,
    34.840000004976446,
    34.26800000028152,
    34.65400000379759,
    34.81299999918974,
    34.54800000213254,
    34.61600000065346,
    34.3150000006176,
    34.51399999931937,
    38.38000000655484,
    37.358999996683906,
    34.38799999599951,
    34.08199999910266,
    33.881999996765444,
    33.90599999875121,
    33.790000003364185,
    33.95200000255727,
    34.09600000026103,
    33.95200000255727,
    33.98100000140403,
    34.29200000226729,
    34.73299999967594,
    33.964000003550154,
    34.32599999797503,
    33.89199999759285,
    34.16100000208644,
    34.309999996651186,
    34.34700000326529,
    34.089999999764586,
    34.2529999954877,
    34.43099999600463,
    33.89800000519472,
    33.88800000436731,
    34.31399999698215,
    34.159999998450985,
    34.012000000416265,
    34.29200000226729,
    37.26199999931623,
    39.972999999804415,
    34.04600000322944,
    34.0429999994285,
    34.42699999567367,
    34.383999995668546,
    34.2179999961445,
    33.62999999723115,
    33.79500000022517,
    34.012000000416265,
    34.06500000124879,
    33.88100000023542,
    34.3150000006176,
    34.059999997282375,
    34.246999994991256,
    33.720000004677786,
    33.89999999825477,
    33.6210000000392,
    33.983999998099534,
    33.74500000319358,
    33.88400000403635,
    33.95699999941826,
    33.987999998430496,
    34.33400000574238,
    34.15299999431909,
    34.501000001796456,
    38.21399999992536,
    34.53100000427867,
    34.29199999516186,
    45.190000001582575,
    35.74699999830955,
    33.93200000090246,
    34.55099999882805,
    34.80899999885878,
    34.10099999712202,
    33.21500000197375,
    34.19099999746322,
    34.43099999600463,
    34.15199999778906,
    34.28200000143988,
    34.089999999764586,
    33.76000000088197,
    33.629000000701126,
    33.602999998549876,
    34.50500000212742,
    33.5759999998686,
    33.81999999874097,
    33.83500000353479,
    34.486000004108064,
    33.78899999972873,
    34.16900000274836,
    34.053000000255906,
    33.98400000520496,
    35.66400000210024,
    34.00299999611889,
    34.07599999860622,
    34.43299999617011,
    41.23099999731039,
    37.76299999458388,
    34.05199999662045,
    33.94299999825989,
    33.872999999573494,
    33.83199999973385,
    34.00199999958886,
    34.005000003389796,
    33.983999998099534,
    34.2450000019312,
    33.47699999523002,
    33.979000001238546,
    33.913999999413136,
    34.40700000112429,
    33.987999998430496,
    34.72600000264947,
    34.52800000047773,
    34.16900000274836,
    34.13299999976971,
    34.25199999895767,
    34.24999999879219,
    34.281000004909856,
    33.60400000218533,
    34.23999999796479,
    34.11699999844586,
    34.20800000242252,
    34.114000001750355,
    34.644999999500214,
    35.41299999909597,
    39.831999998796164,
    34.159999998450985,
    34.662000004459514,
    34.38299999913852,
    34.37200000178109,
    33.95399999561732,
    34.25599999928863,
    33.990999995126,
    34.15399999795454,
    34.65900000065858,
    33.733999998730724,
    34.37200000178109,
    34.192999997628704,
    33.93900000503436,
    33.9629999999147,
    33.872999999573494,
    33.99100000223143,
    33.45799999721066,
    34.16900000274836,
    33.894000004863756,
    34.07199999827526,
    34.140000003901605,
    34.21899999977995,
    34.35400000029176,
    34.10499999745298,
    33.86699999907705,
    34.151000001259035,
    34.19599999432421,
    44.08000000211132,
    36.362999999539625,
    34.1829999968013,
    34.41599999831624,
    34.220999999945434,
    34.02800000174011,
    34.23799999779931,
    34.4649999988178,
    34.214000002918965,
    33.83899999676032,
    34.077000002241675,
    34.214000002918965,
    34.35200000012628,
    33.526999999367035,
    34.40900000128977,
    38.25800000356594,
    33.75600000055101,
    34.031999994965645,
    33.64199999822404,
    34.0429999994285,
    33.76700000501387,
    33.65299999558147,
    33.709999996744955,
    33.70700000004945,
    33.85600000171962,
    33.8130000017145,
    34.364000001119166,
    34.07899999530173,
    36.73300000173185,
    39.5809999957919,
    34.395000000131404,
    33.940000001564385,
    34.205999995151615,
    34.01799999380728,
    33.68000000136817,
    34.05200000372588,
    34.02600000157463,
    34.30900000012116,
    33.80700000121806,
    34.22800000407733,
    33.9629999999147,
    34.27400000077796,
    33.99300000239691,
    34.84799999853294,
    34.58200000494571,
    34.07100000174523,
    34.17599999977483,
    33.91500000304859,
    33.99500000256239,
    34.11499999828038,
    34.263999999950556,
    33.977000001073066,
    34.30200000309469,
    33.97399999727213,
    34.15199999778906,
    33.8830000004009,
    36.56100000171136,
    39.37599999659369,
    34.42799999930912,
    33.901000001890225,
    33.88700000073186,
    33.664000000044325,
    34.37699999864208,
    33.85199999428323,
    34.242999994660295,
    33.48199999919643,
    33.96799999677569,
    34.17599999977483,
    34.20299999845611,
    33.8309999960984,
    33.625000000370164,
    108.12800000081779,
    40.479999995568505,
    34.919000000854794,
    34.49399999766456,
    34.02699999810466,
    34.358000000622724,
    33.73800000616711,
    33.755000004020985
  ],
  "flashinfer_times_us": [
    66.64400000033766,
    47.13199999883955,
    42.993999997520405,
    41.752000001338274,
    42.524000001264994,
    45.873000004803544,
    44.06799999401301,
    42.21900000089818,
    41.82099999638922,
    43.10799999984738,
    41.230000000780365,
    40.59600000516639,
    39.85899999747744,
    40.456000000688164,
    40.38299999820083,
    40.625000004013145,
    40.99699999926543,
    42.178000001058535,
    61.51000000187423,
    45.407999998303694,
    42.21599999709724,
    41.704000004472164,
    41.28300000161289,
    41.936999998881674,
    40.447000003496214,
    47.11600000462113,
    41.9729999947549,
    40.7769999952734,
    41.453999997997926,
    40.955999999425785,
    40.171000001976154,
    40.99899999943091,
    41.63100000198483,
    41.993000003515135,
    40.52799999954004,
    41.66899999802354,
    41.1810000002788,
    42.07699999625447,
    41.043000003071484,
    40.63100000450959,
    41.508000002465906,
    58.10999999766864,
    44.62100000068858,
    42.106000002206656,
    42.675999999630676,
    41.72299999538609,
    40.732000002208224,
    41.80799999886631,
    40.664000003687306,
    40.040000001795306,
    41.214999995986545,
    40.521000002513574,
    40.64600000219798,
    40.38299999820083,
    40.636000001370576,
    41.0589999972899,
    41.075999995143775,
    41.69500000017479,
    40.60699999541839,
    40.91399999595069,
    41.747000004477286,
    41.66200000099707,
    40.642999998397045,
    41.201999998463634,
    54.55400000187183,
    51.64000000235092,
    42.20099999940885,
    42.582000006063936,
    41.747000004477286,
    41.61800000446192,
    41.441000000475015,
    41.4180000021247,
    40.54400000086389,
    39.99799999832021,
    40.971000004219604,
    41.504000002134944,
    41.78800000431693,
    41.54900000230555,
    41.666999997858056,
    42.149999998741805,
    41.73399999984895,
    40.26599999917835,
    39.67699999662955,
    41.439000000309534,
    41.65300000380512,
    42.241000002718465,
    41.717000001995075,
    43.34799999838879,
    52.271000001269385,
    43.41400000384965,
    42.83799999882376,
    40.83700000023782,
    40.90000000189775,
    41.826000000355634,
    41.81899999622374,
    41.69500000017479,
    41.845000005480415,
    41.142999997134666,
    41.551999999001055,
    41.35200000376926,
    41.305999999963205,
    40.85700000189263,
    41.37500000211958,
    42.47500000076343,
    42.29500000008102,
    41.29799999930128,
    41.46399999882533,
    41.17299999961688,
    41.55700000296747,
    46.5439999999262,
    43.824000002246066,
    53.09400000186315,
    42.719999996165825,
    43.578999999738244,
    42.180000001224016,
    41.92400000135876,
    40.706999996587,
    41.47700000345367,
    41.775999996218616,
    40.564000002518696,
    41.39100000344342,
    42.1470000020463,
    43.83200000290799,
    41.38999999980797,
    40.31099999934895,
    41.77699999985407,
    40.153999997016854,
    42.26699999776429,
    40.93100000090999,
    41.51800000329331,
    41.10300000093048,
    41.12700000291625,
    41.34599999616739,
    41.068999998117306,
    59.29600000342816,
    44.47199999901841,
    41.52999999718077,
    43.345999998223306,
    41.86999999689078,
    41.56199999982846,
    41.37899999534511,
    41.369000001623135,
    42.14699999494087,
    41.70300000083671,
    40.67399999740928,
    41.19199999763623,
    41.062999997620864,
    40.632000001039614,
    41.60000000297259,
    41.60900000016454,
    40.93900000157191,
    41.89399999887655,
    42.03099999955384,
    41.3209999976516,
    41.28700000194385,
    41.271000000620006,
    41.60000000297259,
    61.84400000108781,
    45.67199999883087,
    42.499999999279225,
    41.25300000623611,
    40.54400000086389,
    42.78800000179217,
    40.6969999957596,
    40.53800000036745,
    41.99299999640971,
    40.59799999822644,
    41.55500000280199,
    40.20200000098839,
    41.49299999767209,
    39.934000000130254,
    41.49699999800305,
    40.783999999405296,
    41.51600000312783,
    41.31200000045965,
    41.63999999917678,
    40.54600000102937,
    40.63499999773512,
    42.151999998907286,
    52.52500000096916,
    58.971999997936564,
    45.53099999782262,
    41.4530000014679,
    42.15900000303918,
    40.301999995051574,
    41.62300000132291,
    41.04399999960151,
    41.31000000029417,
    40.988999998603504,
    40.33900000166568,
    41.344999999637366,
    41.27199999715003,
    40.18999999999551,
    40.81599999494756,
    40.42900000200689,
    41.07099999828279,
    40.62400000037769,
    40.240000004132526,
    40.54799999408942,
    40.34899999538766,
    41.07400000208372,
    40.89400000140131,
    40.623000003847665,
    41.054000000428914,
    51.65600000367476,
    43.44300000269641,
    41.22400000028392,
    40.673000000879256,
    40.742999999565654,
    41.61600000429644,
    40.421000001344964,
    40.757999997254046,
    41.32299999781708,
    41.464999995355356,
    40.41599999737855,
    41.32700000525347,
    40.181999999333584,
    41.068999998117306,
    41.24000000160777,
    41.03900000274052,
    40.401999996220184,
    40.988999998603504,
    42.27299999826073,
    41.571000004125835,
    40.26599999917835,
    40.00599999898213,
    40.97200000074963,
    56.58700000310546,
    46.34999999808542,
    41.34600000327282,
    42.83300000196277,
    41.37299999484867,
    41.41600000195922,
    41.00700000009283,
    40.58399999706808,
    41.58800000197971,
    41.80900000250176,
    41.74200000051087,
    41.12099999531438,
    41.527999997015286,
    39.91000000524991,
    41.12199999894983,
    40.53700000383742,
    40.77299999494244,
    41.21799999978748,
    40.421000001344964,
    39.79599999581751,
    41.201999998463634,
    40.814999998417534,
    40.751999996757604,
    45.610000000806394,
    52.664999998341955,
    43.14499999935606,
    42.051999997738676,
    41.55999999966298,
    40.521000002513574,
    41.19399999780171,
    42.17299999709212,
    41.160000002093966,
    40.38799999506182,
    40.80699999775561,
    41.99900000401158,
    41.09599999679858,
    42.08400000038637,
    42.04399999707675,
    40.572999999710646,
    40.170999994870726,
    41.05000000009795,
    41.03099999497317,
    40.84199999709881,
    40.53800000036745,
    40.249000001324475,
    40.95999999975675,
    41.31200000045965,
    56.75199999899405,
    43.52999999923668,
    43.896000001097946,
    42.01199999442906,
    41.4980000016385,
    41.64399999950774,
    46.279000002869,
    43.370000000209075,
    41.35500000046477,
    42.274000001896184,
    41.138999996803705,
    40.51399999838168,
    40.66099999988637,
    41.210999995655584,
    41.334000002279936,
    42.093000004683745,
    40.921000000082586,
    40.78100000270979,
    41.154000001597524,
    40.7140000007189,
    41.20500000226457,
    40.8390000004033,
    42.211000000236254,
    54.937000001586966,
    45.82199999703107,
    43.17100000150731
  ],
  "sdpa_p50_us": 34.25199999895767,
  "flashinfer_p50_us": 41.37299999484867,
  "sdpa_step_attn_us_n_layers": 1096.0639999666455,
  "flashinfer_step_attn_us_n_layers": 1323.9359998351574,
  "speedup_sdpa_over_flashinfer_kernel": 0.8278829188896712,
  "ok": true
}

==> data/v13_results/data/v13_flashinfer/flashinfer_s2.json <==
{
  "session_idx": 2,
  "what": "FlashInfer single_decode vs SDPA at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "flashinfer_version": "0.2.2.post1"
  },
  "sdpa_times_us": [
    49.89800000032574,
    35.5110000000991,
    34.39799999682691,
    34.70000000049822,
    35.0890000007098,
    34.71499999818661,
    34.622999997679926,
    34.43300000327554,
    34.331999998471474,
    34.38299999913852,
    34.048999999924945,
    34.26100000325505,
    44.93099999791639,
    37.073999997971896,
    34.2520000060631,
    34.497000001465494,
    34.19099999746322,
    34.39299999996592,
    33.992999995291484,
    34.414999994680784,
    34.532000000808694,
    33.77400000204034,
    34.55099999882805,
    34.29099999863183,
    34.25399999912315,
    33.733999998730724,
    34.25199999895767,
    34.64600000313567,
    35.27299999461775,
    33.97999999776857,
    34.126999999273266,
    35.95700000147417,
    39.71000000291269,
    34.020999997608214,
    33.911999999247655,
    34.22000000341541,
    34.303000006730144,
    33.95499999925278,
    34.49199999749908,
    34.192999997628704,
    45.833999998023955,
    36.66199999941,
    34.54799999502711,
    34.014000000581746,
    34.472999999479725,
    34.03499999876658,
    33.909999999082174,
    34.16300000225192,
    34.44300000410294,
    34.35200000012628,
    34.027000005210084,
    34.666000004790476,
    34.23600000473925,
    33.87000000287799,
    33.72800000533971,
    33.68699999839464,
    33.90399999858573,
    33.940000001564385,
    34.37200000178109,
    34.238000004904734,
    34.26900000391697,
    33.85399999444871,
    34.56399999635096,
    34.401000000627846,
    33.89500000139378,
    33.94600000206083,
    34.203999994986134,
    34.23300000093832,
    39.522999998098385,
    36.87099999893917,
    34.3220000047495,
    34.046999999759464,
    33.97100000057662,
    34.4820000037771,
    34.75600000513168,
    34.016000000747226,
    34.61800000081894,
    34.53300000444415,
    34.364000001119166,
    34.22200000358089,
    34.801999994726884,
    34.64099999916925,
    34.37300000541654,
    34.718999998517575,
    34.098999996956536,
    34.21399999581354,
    33.961999996279246,
    34.116000001915836,
    34.20199999482065,
    33.86799999560708,
    33.88900000089734,
    34.33900000260337,
    34.09199999993007,
    33.78999999625876,
    33.80600000468803,
    33.683000005169106,
    35.601999996970335,
    39.85699999731196,
    34.209999995482576,
    33.78899999972873,
    33.63100000086661,
    34.0779999987717,
    34.131999996134255,
    33.942000001729866,
    39.26099999773669,
    34.066000004884245,
    33.389999998689746,
    33.43999999572134,
    33.82499999560196,
    33.51699999853963,
    33.702999999718486,
    33.82499999560196,
    34.061999997447856,
    33.67800000120269,
    33.73700000253166,
    33.80200000435707,
    33.872999999573494,
    34.13600000357064,
    33.70900000021493,
    33.950999998921816,
    33.87799999643448,
    34.34799999979532,
    34.19800000159512,
    34.225000000276395,
    33.73199999856524,
    44.87200000369285,
    36.397999998882824,
    36.06599999983473,
    34.00599999991982,
    34.29099999863183,
    33.88100000023542,
    35.273000001723176,
    33.98400000520496,
    33.99300000239691,
    34.323000001279524,
    34.07499999497077,
    33.8480000010577,
    33.95200000255727,
    34.161999998616466,
    34.09800000042651,
    34.159999998450985,
    36.37500000053251,
    34.20699999878707,
    34.10000000059199,
    34.412000005090704,
    34.4370000036065,
    34.490000004439025,
    34.4199999986472,
    34.409999997819796,
    34.207999995317095,
    34.13999999679618,
    34.67399999834697,
    34.024999997939176,
    45.34199999994826,
    37.10299999681865,
    34.690999996200844,
    33.95899999958374,
    33.9009999947848,
    33.99399999892694,
    33.94099999809441,
    34.24199999813027,
    34.40000000409782,
    34.44800000096393,
    34.64599999603024,
    34.88099999771066,
    34.64099999916925,
    34.48900000080357,
    34.82199999638169,
    35.05799999459214,
    34.86600000002227,
    35.24199999560551,
    35.15699999923072,
    35.121000003357494,
    35.05799999459214,
    34.97200000168732,
    34.51399999931937,
    35.57600000192451,
    35.416999999426935,
    35.27500000188866,
    34.716999998352094,
    34.35899999715275,
    45.76799999966852,
    36.53800000336105,
    34.36299999748371,
    34.45600000162585,
    34.00700000355528,
    34.43099999600463,
    33.98100000140403,
    34.418000005587146,
    34.28899999846635,
    34.52199999998129,
    36.40900000334568,
    34.270999996977025,
    34.37200000178109,
    34.24199999813027,
    34.460000001956814,
    34.19900000523057,
    34.44400000063297,
    34.28499999813539,
    34.38899999963496,
    34.16900000274836,
    34.78000000001202,
    35.43000000405527,
    35.43399999728081,
    34.964999997555424,
    35.318999998423806,
    34.962000000859916,
    35.283999999080606,
    44.14800000063224,
    40.92300000024807,
    35.16499999989264,
    35.562999997296174,
    35.39499999760665,
    34.560000003125424,
    35.50000000274167,
    35.70000000507889,
    35.26100000073029,
    34.805999995057846,
    34.646999999665695,
    35.12800000038396,
    35.1589999993962,
    34.720999998683055,
    34.00199999958886,
    34.018999997442734,
    33.94400000189535,
    34.10400000092295,
    33.73600000600163,
    34.08300000273812,
    33.97199999710665,
    34.34599999962984,
    33.93400000106794,
    34.01299999694629,
    33.938000001398905,
    34.17100000291384,
    33.85199999428323,
    33.85200000138866,
    40.28000000033671,
    39.25899999757121,
    33.92100000354503,
    34.18000000010579,
    34.34700000326529,
    33.8580000018851,
    33.43299999869487,
    34.194999997794184,
    34.75299999422532,
    34.93100000184768,
    34.7269999991795,
    35.17500000072005,
    34.35600000045724,
    34.77299999588013,
    34.55800000295994,
    34.55099999882805,
    34.4479999938585,
    34.30200000309469,
    34.731999996040486,
    34.49300000113453,
    35.35700000156794,
    34.06300000108331,
    34.38599999583403,
    34.947000003171524,
    34.45200000129489,
    34.740000003807836,
    34.29400000243277,
    35.518000004231,
    48.882999998056675,
    39.71099999944272,
    33.99500000256239,
    34.13200000323968,
    34.05399999678593,
    33.88500000056638,
    33.67799999409726,
    34.186000000602235,
    34.18000000010579,
    34.06999999810978,
    34.381999995503065,
    33.74099999575719,
    33.913999999413136,
    33.82399999907193,
    34.029000005375565,
    33.92300000371051,
    33.992000005866885,
    33.99700000272787,
    34.29800000276373,
    33.911999999247655,
    34.290000002101806,
    33.76000000088197,
    34.59999999932961,
    34.48599999700264,
    35.06800000252497,
    34.74300000050334,
    34.41500000178621,
    34.37699999864208,
    42.60799999400433,
    39.99799999832021,
    34.78100000364748,
    35.062000002028526,
    35.35500000140246,
    35.464999996293045,
    34.65900000065858,
    35.28300000255058
  ],
  "flashinfer_times_us": [
    60.83899999964615,
    47.817000002225996,
    44.03099999450433,
    42.613000005076174,
    58.72199999856775,
    45.92699999506067,
    43.00399999834781,
    43.234999999697266,
    43.0010000016523,
    40.73499999890373,
    40.56999999590971,
    40.93999999810194,
    40.440999995894344,
    41.32999999484355,
    41.197000001602646,
    41.69800000397572,
    41.006000003562804,
    40.62000000004673,
    40.6790000013757,
    41.15499999812755,
    41.66199999389164,
    41.88199999788367,
    41.449999997666964,
    39.46999999726586,
    41.567000003794874,
    41.660999997361614,
    40.47499999870752,
    49.013000001707496,
    48.19600000161017,
    43.11299999670837,
    40.64799999525803,
    41.07000000175276,
    43.04299999802197,
    42.16899999676116,
    41.35700000063025,
    40.6619999964164,
    40.03200000113338,
    39.38700000105655,
    40.82699999941042,
    40.73499999890373,
    41.26600000375902,
    40.28300000413765,
    40.555999994751346,
    41.51099999916141,
    40.431999998702395,
    40.61199999938481,
    40.37899999786987,
    40.418999994074056,
    40.11600000097815,
    41.07800000241468,
    39.78500000556551,
    53.115000000047985,
    43.04899999851841,
    42.273999994790756,
    41.2430000054087,
    40.13299999883202,
    40.829999996105926,
    40.47600000234297,
    41.03500000240956,
    40.86899999578009,
    40.097000002958794,
    40.864999995449125,
    40.1799999991681,
    40.27600000000575,
    40.42699999473598,
    40.31699999984539,
    40.456000000688164,
    40.159999997513296,
    40.690000005838556,
    39.77600000126813,
    41.00200000323184,
    40.46299999771463,
    39.90900000161446,
    40.71200000055342,
    41.154000001597524,
    51.495000001011704,
    41.76899999919215,
    41.39800000046989,
    41.347000006908274,
    39.66599999927212,
    39.2910000002189,
    39.66300000257661,
    40.806000001225584,
    41.03099999497317,
    41.18399999697431,
    40.27699999653578,
    40.07900000146947,
    40.85899999495268,
    40.85100000139619,
    40.02699999716697,
    40.60899999558387,
    49.7799999976678,
    46.092000005160116,
    42.182999997919524,
    41.10900000142692,
    42.19199999511147,
    40.80799999428564,
    40.12200000147459,
    55.71899999523566,
    44.30399999932888,
    40.855999998257175,
    41.79199999754246,
    41.079999995474736,
    39.997000001790184,
    40.51599999854716,
    40.9960000027354,
    41.38599999947701,
    40.090999995356924,
    40.60000000549735,
    40.26799999934383,
    40.053999995848244,
    41.2609999997926,
    40.825999995774964,
    41.321000004757025,
    40.660000003356345,
    40.490000003501336,
    39.92199999913737,
    39.835999999127125,
    40.28799999389321,
    40.282000000502194,
    41.075999995143775,
    44.07800000194584,
    50.855000004901285,
    42.17200000056209,
    41.297000002771256,
    41.688999999678344,
    40.15400000412228,
    39.78699999862556,
    39.39900000204943,
    39.4830000018942,
    39.72499999349566,
    40.53800000036745,
    40.60400000582831,
    39.848999996650036,
    39.6150000057105,
    39.9950000016247,
    39.47799999792778,
    39.131000001191296,
    39.905999997813524,
    39.255000004345675,
    39.829000002100656,
    40.52399999920908,
    38.83200000132092,
    40.36300000365145,
    39.82999999863068,
    47.6599999998939,
    50.70800000339659,
    42.05100000120865,
    41.14100000407461,
    41.43299999981309,
    40.36700000398241,
    40.50500000118973,
    40.27600000000575,
    39.696999998284355,
    39.848999996650036,
    39.69800000191981,
    41.021000001251195,
    40.264999995542894,
    39.60699999794315,
    41.1810000002788,
    40.44399999969528,
    39.6600000058811,
    40.97699999761062,
    40.273000003310244,
    40.090999995356924,
    39.807999996810395,
    41.117000002088844,
    40.17000000544613,
    40.425000001675926,
    40.96800000041867,
    50.55400000486543,
    41.29699999566583,
    41.9449999995436,
    41.019000001085715,
    40.40099999969016,
    39.825000001769695,
    45.02200000189305,
    40.36299999654602,
    40.50900000152069,
    41.55500000280199,
    40.112000000647186,
    39.846999996484556,
    40.0370000050998,
    41.19799999813267,
    40.34800000596306,
    40.13700000626841,
    40.20400000115387,
    39.888000003429624,
    39.923000002772824,
    40.951999999094824,
    40.60300000219286,
    40.073000000973025,
    39.333000003693996,
    44.4519999973636,
    49.79100000213066,
    41.35900000079573,
    41.27200000425546,
    41.103999997460505,
    41.18300000044428,
    41.39600000030441,
    41.24000000160777,
    41.47700000345367,
    40.27399999984027,
    40.14599999635493,
    40.78100000270979,
    40.572999999710646,
    39.97700000013538,
    41.19399999780171,
    40.70299999625604,
    40.07799999783401,
    40.31300000661986,
    41.34000000277638,
    40.916999999751624,
    39.77800000143361,
    41.551999999001055,
    40.40400000349109,
    40.22699999950419,
    57.742999999277345,
    49.42999999713038,
    43.02800000033358,
    42.10299999840572,
    41.699999997035775,
    43.957000002592395,
    41.50099999833401,
    41.89099999507562,
    40.433999998867876,
    40.588999993929065,
    40.68599999840217,
    40.61799999988125,
    44.6539999998663,
    40.45899999738367,
    41.68999999620837,
    41.13099999614178,
    41.50299999849949,
    41.65100000363964,
    41.29900000293674,
    41.201999998463634,
    39.84599999995453,
    40.592999994260026,
    41.57899999768233,
    51.685999999051546,
    50.76699999762013,
    43.13200000183315,
    42.24900000338039,
    40.05000000262271,
    41.9029999960685,
    40.88799999379944,
    41.52500000031978,
    40.651999995588994,
    40.78100000270979,
    41.10700000126144,
    40.742999999565654,
    41.55300000263651,
    40.60400000582831,
    40.27600000000575,
    40.0650000003111,
    42.004000000872566,
    42.080000000055406,
    40.52399999920908,
    43.04799999488296,
    41.24199999466782,
    42.05100000120865,
    40.28799999389321,
    43.709000003389065,
    52.684000003466736,
    42.4469999984467,
    41.49699999800305,
    41.57900000478776,
    41.2780000047519,
    40.76999999824693,
    46.953999998322615,
    41.65299999669969,
    40.47600000234297,
    39.91399999847545,
    40.68999999873313,
    41.258000003097095,
    40.76300000122046,
    40.78000000617976,
    41.408000001297296,
    40.864999995449125,
    40.11800000114363,
    40.553999994585865,
    39.42200000039975,
    40.460000001019125,
    39.835999999127125,
    39.5980000007512,
    40.03499999782889,
    56.510000000287164,
    44.98199999858343,
    41.416999998489246,
    40.1420000031294,
    40.19600000049195,
    40.0020000057566,
    40.769000001716904,
    40.57599999640615,
    40.20099999735294,
    40.9610000033922,
    41.44200000411047,
    41.23499999764135,
    41.15699999829303
  ],
  "sdpa_p50_us": 34.34700000326529,
  "flashinfer_p50_us": 40.80799999428564,
  "sdpa_step_attn_us_n_layers": 1099.1040001044894,
  "flashinfer_step_attn_us_n_layers": 1305.8559998171404,
  "speedup_sdpa_over_flashinfer_kernel": 0.8416732015309478,
  "ok": true
}

==> data/v14_results/data/v14_backend_pinned/backend_pinned_s0.json <==
{
  "session_idx": 0,
  "what": "SDPA backend sweep + FA-3 on H100 at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.8.0+cu126",
    "cuda_version": "12.6",
    "cudnn_version_int": 91002,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ]
  },
  "backend_flags_at_start": {
    "flash_sdp_enabled": true,
    "cudnn_sdp_enabled": true,
    "mem_efficient_sdp_enabled": true,
    "math_sdp_enabled": true
  },
  "default_sdpa": {
    "kernel_times_us": [
      41.269000000454525,
      37.54400000133273,
      37.1810000032724,
      41.518999999823336,
      41.44900000113694,
      36.62799999659683,
      37.67900000184454,
      36.52899999906367,
      36.15100000331495,
      37.68100000201002,
      37.41700000148285,
      37.65299999969329,
      36.92900000373811,
      40.79200000006722,
      41.0239999979467,
      36.330000000361906,
      36.993999998458094,
      37.0039999992855,
      36.978000004239675,
      36.38799999805542,
      36.87899999960109,
      36.495000003355926,
      36.760999996943156,
      37.14000000343276,
      36.593000004359055,
      36.65100000205257,
      36.865000005548154,
      36.79299999959085,
      36.10099999917793,
      35.95500000130869,
      37.23400000410493,
      38.852999999505755,
      37.20800000195368,
      36.52799999542822,
      36.447999995914415,
      36.16500000447331,
      36.23199999935878,
      35.87500000179489,
      36.9860000049016,
      36.39599999871734,
      39.587999999923795,
      40.701000003195986,
      36.28999999705229,
      36.21199999770397,
      38.444000004744794,
      42.12500000022601,
      36.93200000043362,
      35.947999997176794,
      36.73100000156637,
      36.1179999970318,
      36.7069999995806,
      36.46200000417821,
      36.3799999973935,
      36.57700000303521,
      36.958999999114894,
      36.688999998091276,
      36.44899999954987,
      45.13400000405454,
      38.564000000462784,
      36.836999996125996,
      37.76700000202027,
      37.05299999978706,
      37.39899999999352,
      37.49200000413566,
      37.554999998690164,
      37.68100000201002,
      45.43499999698497,
      41.95599999690103,
      48.18100000392178,
      36.70099999908416,
      37.067999997475454,
      36.99000000523256,
      37.30400000279133,
      36.79200000306082,
      37.37800000180869,
      36.93200000043362,
      36.98599999779617,
      37.53899999736632,
      37.55200000199466,
      36.82000000537755,
      37.58000000431139,
      37.47299999901088,
      42.558999993502766,
      41.342999999471886,
      36.84700000405883,
      35.77900000095724,
      36.23300000299423,
      36.095000005786915,
      36.06899999653024,
      36.22199999853137,
      36.17299999802981,
      35.97499999585807,
      36.21100000117394,
      48.052000003906414,
      37.254000005759735,
      36.55900000154588,
      36.386999994419966,
      36.20599999720753,
      37.136999999631826,
      36.213000001339424,
      36.541000000056556,
      36.2220000056368,
      37.0310000050722,
      36.24999999374268,
      36.3099999987071,
      36.73600000553279,
      36.032000004126985,
      36.16400000083786,
      35.6680000024312,
      36.79000000289534,
      40.37000000067792,
      37.46800000214989,
      36.2850000001913,
      36.256000001344546,
      37.145999996823775,
      36.80999999744472,
      36.42799999425961,
      36.37799999722802,
      36.90299999448143,
      42.79400000228861,
      40.98599999480257,
      36.349999994911286,
      36.739000002228295,
      36.64500000155613,
      36.52500000583814,
      36.467000001039196,
      36.55100000088396,
      36.18399999538724,
      36.3899999982209,
      36.88299999993205,
      36.64399999792067,
      36.554999994109494,
      36.43399999475605,
      36.360999999374144,
      36.75499999644671,
      36.5120000012098,
      35.46800000009398,
      38.543999998807976,
      36.04700000181538,
      36.1429999955476,
      36.06300000313922,
      35.90100000394614,
      36.440999998887946,
      35.906000000807126,
      36.25800000151003,
      36.23799999985522,
      39.885999996158716,
      40.80499999759013,
      36.49899999658146,
      36.39500000218732,
      36.76800000107505,
      36.349999994911286,
      36.688999998091276,
      36.039000001153454,
      36.75600000008217,
      36.75799999314222,
      36.69000000172673,
      37.050000003091554,
      37.21400000245012,
      36.491000003024965,
      37.085000002434754,
      36.84200000009241,
      37.61900000398555,
      37.491999997030234,
      39.70000000208529,
      36.64699999461618,
      36.867999995138234,
      36.76400000074409,
      36.530000002699126,
      36.69800000238865,
      37.37700000527866,
      36.3799999973935,
      37.22799999650306,
      40.51500000201713,
      40.41100000051756,
      36.46400000434369,
      36.80500000058373,
      36.82300000207306,
      37.56000000265658,
      36.489000002859484,
      36.547000000553,
      36.48599999905855,
      36.93200000043362,
      37.20999999501373,
      36.97300000027326,
      36.65300000221805,
      37.030999997966774,
      36.27200000266839,
      39.22699999492352,
      35.90000000031068,
      41.097000000434036,
      37.991999995767856,
      35.921999995025544,
      36.07099999669572,
      36.36799999640061,
      36.50099999674694,
      36.47900000203208,
      36.372000003837,
      36.825999998768566,
      36.23700000332519,
      43.674000004045865,
      38.8590000000022,
      36.66299999594003,
      36.19900000018106,
      36.47899999492665,
      36.20300000051202,
      36.737000002062814,
      36.66299999594003,
      36.38399999772446,
      36.29700000118419,
      36.676000000568365,
      35.89899999667523,
      36.31100000234255,
      37.26599999964719,
      38.224999997282794,
      36.70800000321606,
      36.87699999943561,
      44.259000006263705,
      37.423999998509316,
      36.97300000027326,
      37.0140000001129,
      36.80900000091469,
      37.02899999780129,
      37.22999999666854,
      37.33200000510806,
      36.6169999992394,
      44.746999996903014,
      40.984000001742515,
      37.40599999701999,
      36.887000000263015,
      36.817000001576616,
      36.3899999982209,
      36.885000000097534,
      36.713000000077045,
      36.96699999977682,
      37.42499999503934,
      36.480000005667534,
      36.47699999476117,
      36.07699999719216,
      36.09299999851601,
      36.07400000049665,
      35.79399999864563,
      36.443999995583454,
      36.11599999686632,
      39.626999999597956,
      35.86400000443746,
      36.039000001153454,
      36.34299999788482,
      36.39599999871734,
      35.819999993691454,
      36.61599999560394,
      36.67499999693291,
      36.149999999679494,
      40.30600000248796,
      40.55999999508231,
      36.608999998577474,
      36.02299999982961,
      35.691000000781514,
      36.854000001085296,
      36.68000000089933,
      36.380000004498925,
      36.31300000250803,
      36.68800000156125,
      36.40999999987571,
      36.12000000430271,
      37.15199999732022,
      37.16199999814762,
      36.87899999960109,
      37.24300000129688,
      36.7419999989238,
      37.145999996823775,
      39.340000000720465,
      36.77499999810152,
      37.026000001105785,
      36.77200000140601,
      37.1989999976563,
      37.0319999944968,
      37.286000001302,
      37.11200000111603,
      37.05499999995254,
      40.929999997274535,
      39.0889999977162,
      37.237000000800435,
      36.780000002067936,
      37.20800000195368,
      36.94099999762557,
      37.11600000144699,
      37.24200000476685,
      37.509000001989534,
      36.70299999924964,
      36.82000000537755,
      36.326000000030945,
      36.32699999656097,
      36.082000001158576,
      36.782999998763444,
      36.52400000220268,
      36.14900000314947,
      42.156999995768274,
      38.689999996677216,
      35.93499999965388
    ],
    "p50_us": 36.760999996943156,
    "flags": {
      "flash_sdp_enabled": true,
      "cudnn_sdp_enabled": true,
      "mem_efficient_sdp_enabled": true,
      "math_sdp_enabled": true
    }
  },
  "per_backend": {
    "CUDNN_ATTENTION": {
      "ok": false,
      "error": "not_supported",
      "msg": "No available kernel. Aborting execution."
    },
    "FLASH_ATTENTION": {
      "ok": true,
      "kernel_times_us": [
        62.290000002462875,
        46.42399999710278,
        44.08699999913779,
        44.49099999703776,
        43.093999998689014,
        44.78400000351712,
        42.55099999994627,
        42.698000001450964,
        43.19699999655313,
        43.50199999691995,
        43.37300000401001,
        42.97000000264006,
        42.30100000057746,
        42.000000000541604,
        53.561000001423054,
        43.83399999596804,
        43.5629999984144,
        43.82199999497516,
        43.55300000469242,
        42.94400000048881,
        42.34699999727809,
        42.382000003726716,
        51.690000006487935,
        48.00600000010036,
        43.81699999811417,
        43.500000003859896,
        43.04200000149194,
        43.78399999893645,
        43.02800000033358,
        42.64300000045296,
        43.93400000424208,
        43.95100000209595,
        44.79199999707362,
        48.215000006734954,
        41.80999999903179,
        42.037000000050284,
        48.74999999771035,
        46.17899999459496,
        42.789000005427624,
        42.197999995607915,
        41.71200000513409,
        41.456000005268834,
        40.62800000070865,
        41.093000000103075,
        41.36300000112669,
        50.66800000008698,
        44.29100000180597,
        42.269999994459795,
        41.81599999952823,
        40.79100000353719,
        40.792999996597246,
        42.636999999956515,
        42.00900000483898,
        41.775999996218616,
        41.680000002486395,
        41.70999999786318,
        41.35100000013381,
        40.94200000537285,
        40.570999999545165,
        42.31399999810037,
        47.34400000216965,
        42.87699999849792,
        41.92400000135876,
        42.1049999985712,
        41.29799999930128,
        41.464999995355356,
        41.590999998675215,
        42.528000001595956,
        49.97500000314403,
        46.20899999707717,
        41.87999999771819,
        42.10099999824024,
        41.771999995887654,
        41.70500000100219,
        41.70100000067123,
        42.580999995323054,
        41.38999999980797,
        42.526000001430475,
        41.98599999938324,
        42.206000003375266,
        42.404999994971604,
        41.41600000195922,
        41.40500000460179,
        50.42700000501554,
        41.754000001503755,
        45.925000002000615,
        41.46699999552084,
        41.828000000521115,
        41.99400000004516,
        43.663999996113034,
        41.727999999352505,
        45.761999999172076,
        46.74399999515799,
        41.79000000448241,
        41.62199999768745,
        54.80100000454513,
        50.63699999396931,
        45.207000006541875,
        43.66800000354942,
        43.79700000356479,
        43.9670000034198,
        44.244000001469885,
        44.14500000393673,
        44.38499999537271,
        43.8799999997741,
        54.10999999355681,
        49.32699999926626,
        45.8399999985204,
        45.11500000603519,
        45.44400000128235,
        44.55999999919413,
        44.57300000382247,
        44.52099999951997,
        59.012999997776205,
        48.517000003300836,
        44.520000002989946,
        43.896000001097946,
        44.344000002638495,
        44.590000001676344,
        45.08399999991752,
        45.103000005042304,
        44.62300000085406,
        44.733000002850076,
        44.581000004484395,
        45.24799999927609,
        44.44799999703264,
        48.59899999587469,
        53.886999999974705,
        45.566999993695845,
        46.44300000222756,
        45.02600000222401,
        45.31799999796249,
        44.970000004695976,
        44.44300000017165,
        66.87799999838262,
        50.350999998727275,
        45.46799999616269,
        44.81999999939035,
        44.453000000999054,
        44.66000000036274,
        44.757999994260445,
        44.49900000480511,
        44.63700000201243,
        43.76700000108258,
        43.85799999795381,
        43.41700000054516,
        43.51299999427738,
        43.778999994970036,
        55.022999994491784,
        48.867999993262856,
        44.42099999835136,
        44.56100000282959,
        44.28700000147501,
        44.901000002539604,
        44.49500000447415,
        43.91400000258727,
        57.93500000095264,
        49.35199999778206,
        44.94199999527382,
        44.9610000003986,
        44.08000000211132,
        44.01400000375588,
        43.99599999516113,
        44.59099999820637,
        44.031000001609755,
        44.291999998335996,
        44.42999999554331,
        43.985999994333724,
        44.15100000443317,
        48.57900000132531,
        52.94500000019298,
        49.195999999085416,
        45.02899999891952,
        44.998000007012706,
        45.00400000040372,
        44.58900000514632,
        45.39599999731081,
        51.39600000347855,
        53.43900000553958,
        45.73799999718631,
        45.00800000073468,
        44.63399999821149,
        55.520000003639325,
        44.43899999984069,
        43.93399999713665,
        44.72199999838722,
        44.78299999988167,
        44.9959999997418,
        44.57700000415343,
        43.96600000688977,
        43.41400000384965,
        56.73500000114018,
        48.70299999737426,
        44.92300000435989,
        44.7760000028552,
        44.63400000531692,
        44.43899999984069,
        43.26800000598041,
        43.6500000020601,
        59.573999998008276,
        48.45600000180639,
        44.08199999517137,
        44.99299999594086,
        44.02800000491425,
        44.86099999922999,
        44.30899999618987,
        44.352999999830445,
        44.50000000133514,
        45.22100000059481,
        43.461000004185735,
        43.43900000236545,
        43.58400000370466,
        48.31400000426811,
        53.580999995972434,
        44.4590000014955,
        44.3819999986772,
        44.46200000529643,
        46.68000000407346,
        43.12700000497216,
        46.97099999617649,
        44.041999998967185,
        61.54399999758198,
        45.41700000260107,
        44.43199999570879,
        44.30100000263337,
        44.75200000086943,
        44.300999995527945,
        44.396999996365594,
        45.00800000073468,
        44.67599999458116,
        44.626000004655,
        44.43800000331066,
        44.279000000813085,
        45.04300000007788,
        52.4160000026086,
        49.49300000589574,
        44.977000001722445,
        44.67800000185207,
        44.44100000000617,
        44.28500000130953,
        44.25799999552282,
        44.40200000033201,
        54.23100000001568,
        50.87899999978163,
        45.622999998329306,
        44.82800000005227,
        43.254999994246646,
        44.21900000295409,
        44.00400000292848,
        43.98400000127367,
        44.13200000641382,
        44.1520000009632,
        43.14400000282603,
        43.693999998595245,
        43.76199999711616,
        44.8389999974097,
        55.23200000112638,
        47.88799999744242,
        44.84499999790614,
        44.79100000054359,
        43.92600000358016,
        43.931000000441145,
        43.876999995973165,
        44.989999999245356,
        61.26499999936641,
        48.23599999781436,
        45.32199999829345,
        44.11900000178548,
        44.389999999339125,
        43.493999996258026,
        43.38100000467193,
        43.843999996795446,
        44.641999998873416,
        44.52999999671192,
        44.133000002943845,
        44.44000000347614,
        44.79900000120551,
        44.098000003600646,
        56.892000003472276,
        56.974999999681586,
        45.714000002305966,
        44.796000004510006,
        44.8910000017122,
        44.61700000035762,
        44.44900000066809,
        51.10600000080012,
        52.203999999278494,
        45.759999999006595,
        45.21299999993289,
        44.259000006263705,
        44.629000001350505,
        44.89199999824223,
        45.14199999761104,
        44.42999999554331,
        44.483000003481266,
        44.28700000147501,
        44.00799999615401,
        43.19700000365856,
        43.67100000024493,
        56.11299999941366
      ],
      "p50_us": 44.43899999984069
    },
    "EFFICIENT_ATTENTION": {
      "ok": true,
      "kernel_times_us": [
        98.79099999920982,
        89.8070000019402,
        91.55299999719091,
        96.20400000187601,
        91.00099999415079,
        89.59600000224555,
        91.11100000325223,
        90.37399999556328,
        89.93000000145912,
        88.61799999948516,
        93.67599999876575,
        90.19799999521183,
        88.27700000324512,
        89.53199999695016,
        95.27099999928623,
        89.82599999995955,
        88.3319999971377,
        88.08399999793437,
        88.82700000611976,
        87.91199999791388,
        88.82999999570984,
        95.3400000014426,
        90.47400000383732,
        88.96100000299612,
        90.56800000450949,
        95.69800000264195,
        89.77899999962347,
        89.84699999814438,
        89.9399999951811,
        88.78500000264467,
        89.15900000516785,
        88.91499999919006,
        94.56999999457594,
        90.02600000229677,
        89.17099999905531,
        90.04900000064708,
        95.16099999729022,
        89.5550000024059,
        89.25899999923104,
        88.60299999469134,
        89.48600000024953,
        88.39800000259856,
        89.78299999995443,
        96.01499999689622,
        89.88600000492397,
        89.79900000127827,
        90.40200000498544,
        96.07100000152968,
        89.32899999791744,
        89.21700000286137,
        88.39099999846667,
        88.32500000011123,
        89.35500000006869,
        90.32799999886265,
        96.5580000027444,
        89.2179999993914,
        89.04100000250992,
        90.52699999756442,
        95.08899999843834,
        89.65699999663457,
        88.86199999835753,
        88.11199999314567,
        88.46500000458946,
        89.45199999743636,
        89.20999999872947,
        95.13100000191343,
        89.99299999601362,
        89.4650000020647,
        89.74899999714125,
        93.35499999707508,
        89.75300000457764,
        87.67300000300793,
        88.2369999999355,
        87.34300000412532,
        87.84399999939296,
        89.19700000120656,
        93.25700000317738,
        88.14199999562788,
        88.04000000139922,
        89.9499999960085,
        92.8509999980065,
        88.22200000224711,
        87.59800000035511,
        87.53800000249612,
        88.2069999974533,
        87.40999999901078,
        89.62700000125778,
        93.33700000269118,
        88.4190000007834,
        87.62899999936735,
        93.80399999514566,
        93.78000000026532,
        87.23700000246026,
        87.10299999847848,
        86.84000000158676,
        87.67399999953795,
        87.21200000394447,
        88.5610000054271,
        92.20399999776419,
        87.44099999802302,
        87.59699999671966,
        87.16399999997293,
        93.99300000012545,
        92.51299999846196,
        89.55199999860497,
        87.04900000111593,
        86.88700000192284,
        87.45400000265136,
        87.5779999987003,
        97.69300000073144,
        86.61299999346284,
        86.64799999991146,
        85.85499999469448,
        87.26000000081058,
        92.19100000024127,
        86.86900000043352,
        87.96099999841545,
        87.34600000082082,
        88.13299999843593,
        91.9020000011983,
        87.66100000201504,
        92.94499999867867,
        88.2619999984513,
        87.72900000053596,
        88.7330000054476,
        93.38299999939181,
        87.94000000023061,
        86.66800000156627,
        86.28900000218209,
        88.14600000306427,
        86.84000000158676,
        87.53399999505973,
        93.54000000172391,
        87.40499999504436,
        88.53900000360682,
        88.28600000043707,
        93.54899999891586,
        86.44600000451419,
        87.2400000062612,
        85.92199999668537,
        86.10900000149968,
        86.46199999873261,
        87.60200000068608,
        92.29199999793991,
        86.48499999708292,
        94.78200000501147,
        86.03099999504593,
        98.67200000002185,
        86.93699999895443,
        86.76500000603937,
        86.78499999348332,
        87.91500000171482,
        88.81800000182238,
        88.27299999580873,
        93.72099999893635,
        87.86000000071681,
        87.51499999704038,
        87.07899999649271,
        86.93500000589438,
        92.84000000064907,
        87.62899999936735,
        87.69600000135824,
        87.15000000591999,
        87.40999999901078,
        87.12999999715976,
        86.92400000143152,
        92.48900000358162,
        87.83400000567099,
        88.10599999975466,
        88.29500000473445,
        104.77199999314735,
        91.48299999850451,
        93.73199999629378,
        90.13100000032637,
        88.32999999697222,
        89.24600000170813,
        93.80800000258205,
        92.0669999970869,
        88.43499999500182,
        88.08900000190079,
        89.02700000135155,
        94.4789999977047,
        89.34499999924128,
        88.27799999977515,
        89.55499999530048,
        88.4219999974789,
        89.10799999739538,
        89.1379999998776,
        92.87999999685326,
        90.13399999702187,
        87.43499999752657,
        90.7160000025442,
        94.18999999866173,
        89.28399999774683,
        88.31299999911835,
        88.44599999946468,
        88.46200000078852,
        87.9099999977484,
        90.08399999999028,
        95.0850000052128,
        89.63600000555516,
        88.89700000480616,
        90.73700000072904,
        94.56199999391401,
        88.94500000167227,
        88.33000000407765,
        88.54000000013684,
        88.80900000463043,
        87.89299999989453,
        89.7999999978083,
        93.65899999380645,
        89.35800000386962,
        88.9209999996865,
        89.3329999982484,
        94.93399999627172,
        88.69300000213798,
        88.80300000413399,
        88.23499999977003,
        88.49099999963528,
        88.17700000207651,
        89.13599999971211,
        94.63399999987132,
        88.70199999932993,
        89.14299999673858,
        88.973000003989,
        94.2669999943746,
        88.32600000374669,
        88.21000000125423,
        87.72400000367497,
        88.32599999664126,
        89.2380000010462,
        89.0080000033322,
        95.39899999566614,
        88.9830000048164,
        88.92999999687845,
        90.0990000047841,
        94.84699999973145,
        88.91200000249455,
        87.72600000384045,
        87.91199999791388,
        88.01999999974441,
        88.68900000180702,
        89.17000000252528,
        93.98399999582807,
        88.63200000064353,
        87.69499999772279,
        97.25399999638284,
        94.91799999494788,
        89.56300000306783,
        88.94500000167227,
        89.09400000334244,
        88.059000006524,
        89.19000000418009,
        89.06100000416473,
        93.86899999697107,
        88.84300000033818,
        87.35099999768181,
        96.48500000025706,
        94.9080000012259,
        88.83599999620628,
        87.85200000005489,
        88.29099999729806,
        88.76799999768537,
        88.28200000010611,
        89.71899999465904,
        93.99000000342994,
        89.34600000287674,
        88.39600000243308,
        88.1469999995943,
        99.41000000424083,
        88.80399999355859,
        89.16499999855887,
        87.98600000403667,
        88.29200000093351,
        87.36800000264111,
        89.23200000054976,
        94.46199999985083,
        89.19799999773659,
        88.57499999948004,
        95.46599999765704,
        95.08499999810738,
        88.5890000006384,
        89.25600000253553,
        88.81299999785597,
        89.17800000318721,
        88.02400000007538,
        89.36700000106157,
        95.63000000412103,
        87.27499999849897,
        86.8910000022538,
        86.46399999889809,
        102.83600000349225,
        88.0599999959486,
        90.89199999579023,
        87.34000000032438,
        86.99199999995244,
        88.63600000097449,
        87.61200000151348,
        94.71999999988157,
        88.46200000078852
      ],
      "p50_us": 88.92999999687845
    },
    "MATH": {
      "ok": true,
      "kernel_times_us": [
        188.30200000508057,
        194.3400000001816,
        178.63600000112,
        185.31500000307233,
        179.90599999961887,
        178.00200000550603,
        177.7419999982044,
        181.72700000462783,
        177.19600000276614,
        181.07700000058458,
        176.88700000206836,
        176.04700000362072,
        186.76700000241908,
        181.19199999944158,
        188.27499999929387,
        179.6069999997485,
        176.54699999525292,
        177.30300000096122,
        181.29600000094115,
        178.81000000130598,
        175.82299999929774,
        178.09599999907277,
        176.72399999923982,
        175.50099999397162,
        177.35600000179375,
        177.91999999872132,
        177.6249999991819,
        175.32400000419557,
        174.34000000093874,
        182.88600000460065,
        176.9429999995964,
        180.68299999640658,
        177.63799999670482,
        175.92100000030086,
        174.93000000001757,
        178.42000000456437,
        176.2010000021519,
        178.74999999634156,
        177.1129999994514,
        176.08600000329488,
        181.64299999767763,
        176.2039999988474,
        181.07900000075006,
        177.16199999995297,
        174.75600000693703,
        175.72899999862557,
        188.02100000669952,
        177.29399999666384,
        177.5899999998387,
        173.9269999987414,
        175.45500000437642,
        174.66499999585494,
        177.02100000605014,
        175.36600000056524,
        177.81599999722175,
        176.58200000170154,
        183.08300000313693,
        182.47600000620423,
        179.27599999723043,
        180.80600000303093,
        175.39099999908103,
        175.08699999524424,
        177.45899999965786,
        178.6930000022835,
        177.28600000310735,
        177.27800000244542,
        174.73400000511674,
        174.50699999699282,
        174.86400000166213,
        178.09999999940374,
        176.77600000354232,
        182.6129999997761,
        178.33000000422317,
        179.3579999969097,
        180.76599999972132,
        176.2139999996748,
        179.494999997587,
        176.19300000148996,
        174.63900000080912,
        175.63800000175434,
        176.55000000615928,
        176.7780000037078,
        178.06500000006054,
        176.54699999525292,
        176.46500000267906,
        186.25700000285406,
        181.99699999854602,
        183.9469999964649,
        178.9279999968585,
        177.2829999993064,
        175.4329999954507,
        178.4860000029198,
        176.10799999800975,
        178.77899999518831,
        176.4380000039978,
        176.9759999987741,
        177.86299999755784,
        179.76000000174963,
        175.53900000422118,
        179.2879999982233,
        176.2810000016657,
        177.6790000036499,
        182.33699999825603,
        177.57099999471393,
        181.57299999899124,
        177.46800000395524,
        175.52300000289733,
        177.47399999734625,
        178.00100000187058,
        176.6910000000621,
        178.60500000210777,
        176.89499999562486,
        174.21799999794985,
        188.79999999654729,
        178.11499999709213,
        181.22299999845382,
        176.75100000502653,
        176.71200000535237,
        176.8059999989191,
        181.68999999801372,
        176.32000000133985,
        179.00200000298128,
        176.64500000336147,
        177.34899999766185,
        175.64699999894628,
        178.4430000029147,
        175.90600000261247,
        185.2400000004195,
        177.34400000080086,
        177.95200000136902,
        182.03599999822018,
        177.2650000049225,
        181.62300000312825,
        180.25900000395723,
        175.34300000221492,
        177.95899999839548,
        177.40899999552084,
        175.95799999980954,
        178.20399999379788,
        176.20599999901287,
        181.55800000130284,
        180.20699999965473,
        177.96200000219642,
        181.63700000428662,
        176.90499999645226,
        177.1800000014423,
        174.21500000125434,
        179.00800000347772,
        178.23400000338552,
        177.65100000133316,
        175.1909999967438,
        175.02699999738525,
        174.97500000018817,
        178.43300000208728,
        175.14500000004318,
        178.640999997981,
        174.0999999952919,
        176.76999999594045,
        180.73700000087456,
        178.97300000413452,
        180.46499999968546,
        179.38799999939192,
        175.9469999953467,
        175.14400000351316,
        177.99899999459967,
        176.99600000042892,
        177.17699999764136,
        176.66100000468532,
        174.28499999994074,
        174.8110000008296,
        177.0180000022492,
        179.4719999992367,
        178.28000000008615,
        177.26899999814805,
        177.89999999706652,
        182.39999999991596,
        177.6740000067889,
        181.27199999895538,
        177.6640000059615,
        176.52200000384255,
        175.2699999997276,
        179.14600000068504,
        180.52400000101443,
        179.59299999859013,
        177.95600000169998,
        179.37799999856452,
        181.7570000000046,
        179.5299999969302,
        182.96400000394897,
        178.1969999967714,
        176.44999999788524,
        179.56599999990885,
        178.6930000022835,
        177.00700000489178,
        178.6659999964968,
        180.16300000311958,
        176.5980000030254,
        189.21899999924108,
        180.6530000010298,
        183.78000000041084,
        175.81700000590672,
        179.69499999992422,
        176.62299999443576,
        181.0979999987694,
        178.6380000012855,
        181.07199999661816,
        176.46300000251358,
        178.65700000641027,
        176.59999999608544,
        180.07400000641383,
        181.44300000244584,
        179.27300000053492,
        177.47799999767722,
        176.49499999805585,
        180.26299999718276,
        176.2589999998454,
        179.69499999992422,
        176.18799999752355,
        175.7970000042519,
        175.29099999791242,
        177.66500000249152,
        182.50699999811104,
        177.12100000011333,
        177.90399999739748,
        181.18399999877965,
        183.23199999770168,
        177.84599999970396,
        183.36299999788253,
        176.91899999761063,
        177.48399999817366,
        177.39900000179887,
        178.56700000606907,
        177.77600000101756,
        182.4630000015759,
        179.18800000416013,
        176.83400000123584,
        190.58200000188208,
        180.4959999986977,
        181.64000000098213,
        178.25300000140487,
        174.58700000361205,
        177.67100000298797,
        176.8030000022236,
        176.32099999786988,
        178.11299999692665,
        177.24199999946677,
        176.84899999892423,
        177.83999999920752,
        175.88400000079218,
        177.3079999978222,
        177.88099999904716,
        178.08100000138438,
        175.4329999954507,
        182.85400000195295,
        178.2590000019013,
        183.0579999975157,
        177.99999999823513,
        176.42000000250846,
        175.4749999989258,
        180.6679999987182,
        177.44299999833402,
        180.8050000065009,
        177.7899999950705,
        179.58299999776273,
        194.81100000007245,
        180.00099999682106,
        182.23400000039192,
        177.89500000020553,
        176.93499999893447,
        175.95599999964406,
        178.42900000175632,
        177.5320000021452,
        177.8070000000298,
        177.15399999929105,
        175.53900000422118,
        175.81299999847033,
        177.5729999948794,
        178.36299999629546,
        177.56100000099195,
        175.9899999953518,
        177.11499999961688,
        179.97799999847075,
        178.93199999718945,
        183.77600000007988,
        175.50900000173897,
        176.08499999965943,
        174.88700000001245,
        178.0469999985712,
        176.56699999690773,
        178.39400000241312,
        177.84000000631295,
        186.73400000324136,
        183.6540000041964,
        184.17999999797985,
        183.90700000026072,
        179.88000000457305,
        178.0399999944393,
        177.96600000252738,
        179.04700000315188,
        176.2240000005022
      ],
      "p50_us": 177.81599999722175
    }
  },
  "fa3": {
    "ok": true,
    "kernel_times_us": [
      89.67999999498488,
      114.80200000590912,
      90.0819999998248,
      86.88500000175736,
      85.9120000029634,
      87.98900000073218,
      85.11299999724997,
      100.07299999870156,
      90.29000000282394,
      85.69999999963329,
      86.50699999890321,
      82.08900000283847,
      103.50199999464849,
      91.8020000000297,
      98.1089999996243,
      82.91999999698874,
      82.51500000255874,
      82.29600000220216,
      92.53300000011677,
      94.74299999823188,
      84.17600000143466,
      83.16499999949656,
      81.80300000049101,
      101.99799999810466,
      89.432999999417,
      87.13400000459615,
      83.15899999900012,
      83.45100000184402,
      88.82800000264979,
      82.55100000553739,
      100.243000005662,
      85.85799999849542,
      83.23899999851392,
      82.51999999941972,
      91.18699999532964,
      96.6230000045698,
      89.40699999726576,
      84.31299999500652,
      83.16999999635755,
      81.8700000024819,
      82.88300000458548,
      98.38200000444886,
      88.72700000495115,
      83.77800000403113,
      81.37300000043979,
      81.11299999313815,
      105.19899999650306,
      87.62599999556642,
      82.83500000061395,
      84.37600000377188,
      82.34399999906827,
      85.54000000060569,
      87.49499999538557,
      96.63600000209271,
      83.52200000416587,
      85.1909999965983,
      81.77999999503527,
      95.67700000445711,
      92.33699999811051,
      83.23700000545387,
      86.96700000143665,
      82.50000000487034,
      79.62000000105718,
      79.77300000305831,
      96.67999999862786,
      89.16600000219432,
      81.45399999648362,
      82.00199999919278,
      80.7990000026848,
      102.810000001341,
      86.27399999738827,
      82.42999999907852,
      80.9289999992302,
      81.21799999827317,
      81.7650000044523,
      80.3920000009839,
      101.75399999923229,
      87.05200000491686,
      84.24600000012106,
      82.22299999971483,
      95.84400000051119,
      95.34300000524354,
      87.21600000427543,
      91.77300000118294,
      83.73700000419149,
      81.15700000388415,
      82.09199999953398,
      97.99599999382735,
      85.57999999680987,
      82.59000000521155,
      81.91900000298347,
      80.03800000011552,
      103.18900000072517,
      86.40000000070813,
      82.49700000106941,
      81.66299999601279,
      80.73300000432937,
      79.62399999428271,
      78.40999999331189,
      97.95599999762317,
      85.19700000420016,
      80.79599999888387,
      81.44200000259616,
      81.60299999815379,
      103.35500000024922,
      84.26099999780945,
      87.00400000094533,
      81.4480000030926,
      79.01200000048902,
      79.50199999839924,
      88.6660000034567,
      91.30899999831854,
      82.9439999989745,
      79.70000000057098,
      80.29600000014625,
      94.93999999676817,
      89.43500000668791,
      84.01400000224157,
      82.14100000003555,
      81.17800000206898,
      80.42500000016162,
      78.78899999980149,
      95.31500000292681,
      87.97099999924285,
      83.0460000003086,
      82.09300000316944,
      79.54499999840436,
      98.4330000051159,
      93.83300000109784,
      81.57700000310797,
      80.43900000131998,
      81.85999999454907,
      80.44799999851193,
      79.37599999507938,
      98.88800000368292,
      85.81800000229123,
      82.0029999957228,
      80.89899999674799,
      82.56800000339126,
      106.58800000129531,
      85.98600000198076,
      82.9510000031064,
      81.29300000092599,
      79.56399999642372,
      82.40900000089368,
      85.37499999761167,
      92.6559999996357,
      86.20300000217185,
      83.3630000016683,
      81.57100000261153,
      96.9379999986586,
      93.9390000027629,
      88.00399999842057,
      82.35899999675667,
      81.83900000346966,
      79.34700000333805,
      84.21599999763885,
      97.34499999325408,
      88.1469999995943,
      81.82300000214582,
      80.96000000534787,
      81.82700000247678,
      107.08699999639748,
      87.14600000558903,
      82.8610000027652,
      81.82900000264226,
      83.5850000058258,
      80.61799999836694,
      86.69700000041303,
      94.96100000205843,
      84.37099999980546,
      82.89800000227387,
      80.13400000095316,
      93.90399999631427,
      92.30700000273373,
      86.76699999909943,
      82.10699999722237,
      80.93799999642215,
      79.57900000121754,
      81.48500000260128,
      95.02099999991742,
      88.24500000059743,
      83.84100000569106,
      81.07000000023845,
      80.83600000219349,
      98.69000000151118,
      87.85600000038585,
      82.42300000205205,
      81.68099999750211,
      80.49499999884802,
      81.22199999860413,
      78.79799999699344,
      96.54499999811605,
      88.20899999761878,
      80.94300000038857,
      81.4130000037494,
      80.89899999674799,
      102.71799999372888,
      106.7220000052771,
      97.68399999643407,
      84.2070000004469,
      82.83400000408392,
      82.28000000087832,
      101.8889999997441,
      87.60600000101704,
      83.17599999685399,
      82.60399999926449,
      82.34899999592926,
      103.77999999633403,
      87.74000000499882,
      82.75400000457012,
      82.6890000027447,
      82.15300000102843,
      79.77100000289283,
      85.98199999454437,
      94.96300000222391,
      82.85100000193779,
      81.98199999753797,
      84.04599999778384,
      97.96100000158958,
      98.6709999963864,
      87.03599999648759,
      81.63999999766247,
      81.64599999815891,
      80.8590000005438,
      80.05099999763843,
      94.45700000298984,
      88.51100000129009,
      82.73300000638528,
      80.94399999691859,
      83.69800000451733,
      106.7079999970133,
      87.94700000436251,
      82.23900000103868,
      80.63500000332624,
      79.14500000083535,
      78.38000000504053,
      78.21499999494108,
      98.34800000163568,
      85.14100000667213,
      83.49899999871013,
      81.20900000108122,
      80.1920000057521,
      105.34399999784227,
      90.6160000013756,
      80.8590000005438,
      82.34799999939924,
      80.95700000154693,
      78.79500000029793,
      91.6379999935657,
      90.75499999511294,
      83.0809999996518,
      79.05999999735513,
      80.59200000332112,
      93.89899999945328,
      88.53899999650139,
      83.52500000086138,
      81.48100000227032,
      79.4959999979028,
      81.82999999917229,
      81.74300000263202,
      94.3960000014954,
      87.18200000146226,
      82.99699999980703,
      81.48499999549585,
      81.37900000093623,
      101.56800000515886,
      93.43600000022434,
      82.51100000222777,
      83.11700000263045,
      81.42299999747138,
      79.13700000017343,
      79.84800000571113,
      98.8030000002027,
      83.69500000071639,
      81.92399999984445,
      80.0600000019358,
      81.09099999842329,
      102.42500000146038,
      88.0499999951212,
      83.03999999981215,
      80.86500000104024,
      79.41700000202445,
      84.92699999607112,
      93.23199999755616,
      93.25799999970741,
      83.86600000420685,
      81.28900000059502,
      81.89999999785869,
      99.58199999715589,
      95.01699999958646,
      83.34600000381442,
      83.59200000285227,
      80.45600000627928,
      79.75599999809901,
      78.34199999479097,
      99.2149999987646,
      87.50699999637845,
      83.02700000228924,
      82.22499999988031
    ],
    "p50_us": 83.23899999851392
  },
  "ok": true
}

==> data/v14_results/data/v14_backend_pinned/backend_pinned_s1.json <==
{
  "session_idx": 1,
  "what": "SDPA backend sweep + FA-3 on H100 at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.8.0+cu126",
    "cuda_version": "12.6",
    "cudnn_version_int": 91002,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ]
  },
  "backend_flags_at_start": {
    "flash_sdp_enabled": true,
    "cudnn_sdp_enabled": true,
    "mem_efficient_sdp_enabled": true,
    "math_sdp_enabled": true
  },
  "default_sdpa": {
    "kernel_times_us": [
      39.051000001677494,
      37.22099999947659,
      37.454999997521554,
      38.504999999133815,
      36.94099999762557,
      41.37800000592051,
      39.34299999741597,
      36.89700000109042,
      36.68300000470026,
      36.23399999952426,
      36.81399999777568,
      36.43900000582789,
      36.343000004990245,
      36.232999995888804,
      36.56399999840687,
      37.18399999996791,
      37.041999995324204,
      36.03500000082249,
      36.76600000090957,
      36.76400000074409,
      36.63699999378878,
      36.654000005853504,
      36.69999999544871,
      52.58600000246361,
      37.81899999921734,
      36.401999999213785,
      36.728999994295464,
      36.41800000053763,
      37.132999999300864,
      35.922999998661,
      36.786999999094405,
      37.65600000349423,
      41.52800000412071,
      36.42899999789506,
      37.175999999305986,
      36.3370000044938,
      36.25099999737813,
      37.26900000344813,
      43.11699999703933,
      36.34200000135479,
      36.10299999934341,
      35.823999994022415,
      36.915000002579745,
      36.704000002885095,
      36.47500000170112,
      35.60500000077127,
      36.704000002885095,
      36.48100000219756,
      36.213000001339424,
      43.447999999557396,
      40.359999999850515,
      38.506999999299296,
      36.45500000004631,
      35.57900000572545,
      36.57500000286973,
      36.24699999704717,
      36.287000000356784,
      35.712999995496375,
      37.815000005991806,
      39.4930000027216,
      36.323999999865464,
      36.38100000102895,
      36.54500000038752,
      39.10200000234454,
      36.64900000188709,
      37.61699999671464,
      36.686999997925795,
      36.61899999940488,
      36.319000003004476,
      35.40899999876501,
      36.62200000320581,
      36.37400000400248,
      37.93299999443889,
      36.01100000594215,
      36.11100000000533,
      35.97700000312898,
      44.653000003336274,
      38.71500000229844,
      35.730000000455675,
      36.5570000013804,
      36.34299999788482,
      36.64800000535706,
      36.04399999801444,
      38.55100000293987,
      37.00500000292095,
      41.629999998349376,
      38.061999994454254,
      36.76400000074409,
      36.73799999859284,
      35.93499999965388,
      36.13300000182562,
      36.84099999645696,
      36.356000002513156,
      36.5819999998962,
      36.47899999492665,
      37.08999999929574,
      36.40799999971023,
      36.260999998205534,
      43.2209999985389,
      36.508999997408864,
      36.33800000102383,
      36.40499999590929,
      44.63399999821149,
      42.075999999724445,
      36.67099999660195,
      36.00099999800932,
      36.428000001365035,
      37.239000000965916,
      37.401000000159,
      38.45600000573768,
      36.649999998417115,
      37.86699999608345,
      39.2110000007051,
      36.27000000250291,
      35.751999995170536,
      36.573999999234275,
      36.399999999048305,
      35.6159999981287,
      36.27200000266839,
      36.34699999821578,
      36.2850000001913,
      36.47600000533657,
      36.391000001856355,
      36.364999999705105,
      37.0489999994561,
      36.341000004824764,
      36.39499999508189,
      37.10800000078507,
      36.53299999939463,
      39.264000001537624,
      39.940000000626696,
      36.55900000154588,
      36.15700000381139,
      35.8709999943585,
      35.80300000294301,
      37.171999998975025,
      36.243000003821635,
      36.52099999840175,
      36.86200000174722,
      40.984000001742515,
      36.49199999955499,
      35.8459999958427,
      36.08999999471507,
      36.441000005993374,
      36.45399999641086,
      38.41000000193162,
      36.227999999027816,
      36.24699999704717,
      36.60100000502098,
      36.36600000334056,
      36.04000000478891,
      36.80999999744472,
      36.46799999756922,
      36.366999999870586,
      36.127999997859206,
      36.56599999857235,
      39.007999994566944,
      39.42699999726074,
      44.26499999965472,
      37.233000000469474,
      37.03200000160223,
      35.95999999816968,
      36.76200000057861,
      36.52699999889819,
      36.70399999577967,
      41.20100000193361,
      39.03900000068461,
      36.85300000455527,
      36.50699999724338,
      36.11100000000533,
      36.401999999213785,
      36.61599999560394,
      37.07999999846834,
      36.14000000595752,
      35.83100000525974,
      36.8990000012559,
      36.125999997693725,
      36.76200000057861,
      36.62000000304033,
      37.413000001151886,
      37.00100000258999,
      36.649999998417115,
      36.50700000434881,
      45.41999999929658,
      38.29900000340558,
      35.95999999816968,
      36.287000000356784,
      36.52899999906367,
      37.05700000011802,
      36.07300000396663,
      35.69700000127796,
      36.62299999973584,
      43.815999994478716,
      37.50899999488411,
      36.10899999983985,
      36.16400000083786,
      36.11400000380627,
      36.16600000100334,
      36.12700000132918,
      37.450000000660566,
      36.24499999688169,
      37.84300000120311,
      36.227999999027816,
      36.92800000010266,
      37.0039999992855,
      36.63399999709327,
      36.23900000349067,
      36.563000001876844,
      36.92800000010266,
      42.65500000144584,
      40.264000006118295,
      36.78999999578991,
      36.921999999606214,
      36.25699999787457,
      36.20599999720753,
      36.54000000352653,
      36.61400000254389,
      36.5640000055123,
      38.53199999781509,
      40.97200000074963,
      36.7669999974396,
      37.0140000001129,
      37.952999996093695,
      36.73799999859284,
      36.33600000085835,
      36.32199999969998,
      36.32199999969998,
      36.229999999193296,
      36.569000002373286,
      35.849999996173665,
      35.638999996479015,
      36.426000001199554,
      36.75499999644671,
      36.50299999691242,
      36.34200000135479,
      36.93899999746009,
      37.32999999783715,
      41.02400000505213,
      36.28099999986034,
      36.30799999854162,
      36.225999998862335,
      36.45299999988083,
      35.945000000481286,
      36.424000001034074,
      35.960000005275106,
      37.54500000496819,
      40.92200000371804,
      36.77899999843248,
      36.77300000504147,
      35.969000002467055,
      36.54600000402297,
      38.80399999900419,
      38.17199999645027,
      36.2229999950614,
      36.250000000848104,
      37.337000001969045,
      36.47100000137016,
      35.97199999916256,
      36.64200000486062,
      36.421999993763166,
      36.399999999048305,
      35.97099999552711,
      38.211000003229856,
      37.759000001358345,
      40.214000001981276,
      36.084999997854084,
      36.160999997036924,
      36.91499999547432,
      36.134000005461075,
      35.953999997673236,
      36.12999999802469,
      37.98400000221136,
      37.17699999583601,
      41.1110000015924,
      35.79200000558558,
      35.9579999980042,
      36.04900000198086,
      37.82799999640929,
      41.52099999998882,
      36.84600000042337,
      36.96000000275035,
      35.73299999715118,
      35.943000000315806,
      36.44600000285436,
      36.3099999987071,
      35.56100000423612,
      35.64499999697546,
      36.10899999983985,
      36.19700000001558,
      35.93499999965388,
      44.9360000018828,
      40.57599999640615,
      36.35000000201671,
      36.27799999605941,
      35.92999999568747,
      36.30300000168063,
      35.851999996339146,
      36.01600000280314,
      36.138999995216636,
      37.12599999516897
    ],
    "p50_us": 36.5570000013804,
    "flags": {
      "flash_sdp_enabled": true,
      "cudnn_sdp_enabled": true,
      "mem_efficient_sdp_enabled": true,
      "math_sdp_enabled": true
    }
  },
  "per_backend": {
    "CUDNN_ATTENTION": {
      "ok": false,
      "error": "not_supported",
      "msg": "No available kernel. Aborting execution."
    },
    "FLASH_ATTENTION": {
      "ok": true,
      "kernel_times_us": [
        48.61200000050303,
        45.47900000062555,
        45.11899999926072,
        45.018000001562086,
        44.91299999642706,
        44.62599999754957,
        44.398999996531074,
        43.526000006011145,
        44.331000005115584,
        44.47199999901841,
        44.2140000060931,
        43.74699999942777,
        69.78400000434704,
        45.82900000116297,
        44.829000003687725,
        44.71000000449976,
        44.74600000037299,
        44.32800000131465,
        48.943999999551124,
        53.50299999662411,
        44.9189999969235,
        44.180999999809956,
        42.97899999983201,
        43.06800000364319,
        43.93199999697117,
        43.509000001051845,
        43.806999997286766,
        43.5800000033737,
        43.567999995275386,
        43.6150000027169,
        43.61099999528051,
        43.378000000871,
        43.88899999696605,
        53.14599999906022,
        50.498999996761995,
        45.71299999867051,
        44.40600000066297,
        43.99599999516113,
        43.6329999971008,
        43.220000002008874,
        49.61700000194469,
        53.42499999727579,
        45.339999999782776,
        44.641999998873416,
        44.42099999835136,
        44.00800000325944,
        44.524999999850934,
        43.654999998921085,
        44.21899999584866,
        43.604999994784066,
        43.217999994737966,
        43.80500000422671,
        44.89700000220864,
        43.70799999975361,
        44.77400000268972,
        56.686000000638614,
        49.05300000501711,
        45.35200000077566,
        44.68800000267947,
        43.869999998946696,
        44.163999994850656,
        44.23000000031152,
        49.33200000323268,
        49.52700000160348,
        45.348999996974726,
        44.346999999334,
        45.22000000406479,
        43.99399999499565,
        44.246000001635366,
        44.64799999936986,
        43.39000000186388,
        43.31600000284652,
        44.18000000327993,
        44.664000000693704,
        44.99700000337725,
        43.46200000071576,
        44.17400000278349,
        64.74799999978131,
        47.817000002225996,
        44.0299999979743,
        58.734999996090664,
        51.96200000057161,
        45.53300000509353,
        47.373999997546434,
        53.18099999840342,
        44.76299999822686,
        44.02599999764334,
        44.11100000112356,
        45.04500000024336,
        44.63900000217791,
        44.590000001676344,
        44.29999999899792,
        44.98099999494798,
        45.11899999926072,
        45.08700000371846,
        44.44700000050261,
        44.250999998496354,
        44.37399999801528,
        59.958999997888895,
        50.0969999990275,
        46.394000001726,
        44.492000000673215,
        44.163999994850656,
        45.01700000503206,
        44.9089999960961,
        55.14699999764616,
        48.32700000179102,
        45.2330000015877,
        44.22300000328505,
        47.21999999901527,
        45.688000000154716,
        43.94300000143403,
        44.6539999998663,
        44.37999999851172,
        43.78799999926741,
        44.561999999359614,
        45.25700000357347,
        44.17700000658442,
        43.8520000045628,
        55.396000000484946,
        52.99699999739005,
        46.05899999887697,
        44.074999998144904,
        45.10800000190329,
        44.71500000136075,
        44.47300000265386,
        46.509000000583,
        52.45200000558725,
        46.760000003587265,
        46.53299999546334,
        45.12199999595623,
        43.32299999987299,
        44.11700000162,
        43.72499999760748,
        43.85400000472828,
        44.31100000346078,
        44.741000003512,
        44.979000001887925,
        44.066000000952954,
        43.63000000040529,
        45.629999995355774,
        57.76999999795862,
        46.904000001291024,
        45.90800000414674,
        45.322999994823476,
        44.5390000010093,
        44.059000003926485,
        43.64499999809368,
        52.62300000197229,
        50.99799999896959,
        45.0830000033875,
        44.08899999930327,
        44.75400000103491,
        43.8179999946442,
        43.74699999942777,
        43.62299999627339,
        44.38599999900816,
        55.08899999995265,
        44.117999998150026,
        43.62399999990885,
        44.9539999962667,
        44.95199999610122,
        54.18699999637511,
        53.593000004070745,
        46.568999998441996,
        44.99300000304629,
        44.60300000630468,
        44.6889999992095,
        44.61500000019214,
        50.11700000068231,
        52.09899999414347,
        45.266000000765416,
        45.823000000666525,
        44.07500000525033,
        43.45199999988836,
        43.96199999945338,
        44.12800000608286,
        43.86800000588664,
        43.58199999643375,
        43.24700000069015,
        43.6429999979282,
        45.54800000278192,
        44.83200000038323,
        43.985000004909125,
        55.385000003127516,
        51.446999997040166,
        44.19500000096832,
        44.09900000013067,
        44.98500000238437,
        44.27800000428306,
        44.352999999830445,
        51.38699999918117,
        50.21499999458001,
        45.17699999695424,
        44.940000002213765,
        45.20699999943645,
        45.03699999958144,
        45.65699999403705,
        44.031000001609755,
        43.8620000053902,
        44.400999996696555,
        45.77199999999948,
        44.379000001981694,
        43.90800000209083,
        43.865999998615735,
        43.80300000406123,
        58.44600000415312,
        46.98600000097031,
        44.7689999987233,
        44.89999999890415,
        44.1870000003064,
        44.826999996416816,
        44.28700000147501,
        57.570999999256856,
        48.98200000269526,
        45.1980000022445,
        44.64900000300531,
        44.37500000165073,
        44.06699999748298,
        44.27300000031664,
        44.79100000054359,
        44.10200000393161,
        44.33899999867208,
        43.911999995316364,
        43.45199999988836,
        44.03900000227168,
        43.79300000323383,
        50.21799999838095,
        53.89900000096759,
        44.75200000086943,
        43.8970000047334,
        43.80800000092222,
        44.511999995222595,
        44.676999998216615,
        44.089999995833296,
        58.291000001986504,
        45.59700000328348,
        44.27199999668119,
        43.67500000057589,
        43.9149999991173,
        44.10400000409709,
        44.61099999986118,
        44.0820000022768,
        44.48299999637584,
        44.27100000015116,
        44.08699999913779,
        43.8170000052196,
        45.82800000463294,
        44.2399999940335,
        53.94400000113819,
        49.92299999884153,
        44.75000000070395,
        44.56300000299507,
        44.2219999996496,
        51.30099999917093,
        44.15400000112868,
        54.6059999990689,
        50.63299999363835,
        44.96500000072956,
        46.43799999826115,
        45.48999999798298,
        44.492000000673215,
        44.70900000086431,
        43.35500000252068,
        44.2669999998202,
        44.07300000508485,
        44.11099999401813,
        43.56999999544087,
        44.20799999849123,
        44.068000001118435,
        43.855000001258304,
        59.07899999613164,
        47.676000001217744,
        44.62899999424508,
        43.91899999944826,
        43.44999999972288,
        43.658999999252046,
        44.89500000204316,
        55.15200000161258,
        47.80900000156407,
        44.68000000201755,
        44.21100000229217,
        44.68800000267947,
        44.25400000229729,
        46.521000001575885,
        45.7170000061069,
        46.01999999920281,
        43.39200000202936,
        43.77399999810905,
        44.359999996856914,
        44.45399999752908,
        44.58200000101442,
        54.93199999762055,
        53.934999996840816,
        45.04700000040884,
        44.73699999607561,
        45.06999999875916,
        44.268000003455654,
        44.84599999443617,
        52.478000000633074
      ],
      "p50_us": 44.62599999754957
    },
    "EFFICIENT_ATTENTION": {
      "ok": true,
      "kernel_times_us": [
        105.19700000344301,
        92.80399999767042,
        92.2510000052057,
        91.71399999985397,
        97.32400000217467,
        93.73500000009471,
        91.1009999953194,
        90.98000000307138,
        90.94400000009273,
        90.88499999876376,
        91.76499999341559,
        97.49099999822874,
        90.1240000032999,
        90.59599999972079,
        94.94999999759557,
        94.75899999955573,
        91.09499999482296,
        91.01399999877913,
        91.20899999714993,
        90.63299999922947,
        91.10900000308675,
        92.79000000361748,
        97.85299999975905,
        91.77900000167938,
        93.03100000579434,
        97.51300000004903,
        90.64500000022235,
        91.23800000310212,
        89.66699999746197,
        89.98399999882167,
        89.89999999897691,
        90.59799999988627,
        102.05499999926815,
        95.16400000109115,
        91.30699999815306,
        91.53199999900608,
        98.27800000294928,
        92.89800000544801,
        91.15000000292639,
        90.9080000042195,
        90.75399999858291,
        90.29699999985041,
        92.09499999940363,
        97.1649999996771,
        93.27000000070029,
        91.50900000065576,
        91.27100000227983,
        97.53999999873031,
        91.35000000526361,
        90.48700000136023,
        91.70500000266202,
        92.84499999751006,
        90.80299999908448,
        91.75699999985909,
        96.39299999975037,
        89.82300000326404,
        94.81299999691828,
        97.51300000004903,
        96.68700000275976,
        91.39699999849427,
        92.00000000220143,
        93.72899999959827,
        91.03100000373843,
        92.31499999629023,
        90.89400000306114,
        96.51499999563384,
        104.28799999573357,
        96.9059999960109,
        97.98499999646992,
        93.40700000137758,
        91.72500000431683,
        90.53099999789538,
        90.19600000215178,
        91.72999999407239,
        91.08900000143194,
        95.46899999435254,
        89.97799999832523,
        89.42800000255602,
        89.83900000458789,
        95.54599999717084,
        90.80499999924996,
        89.79500000094731,
        98.60200000133545,
        88.8860000003433,
        89.07299999805218,
        90.71100000568322,
        96.11699999823031,
        92.21399999859159,
        90.99999999762076,
        92.0240000041872,
        96.38299999892297,
        90.13800000445826,
        90.37099999886777,
        91.08900000143194,
        89.6399999987807,
        90.21099999984017,
        91.55899999768735,
        96.81199999533874,
        91.25599999748601,
        92.04500000237203,
        90.91199999744504,
        94.81500000418919,
        90.68499999642654,
        90.13799999735284,
        90.0640000054409,
        90.4310000038322,
        89.65699999663457,
        91.34300000113171,
        96.13999999658063,
        90.68900000386293,
        89.3700000048625,
        94.56000000085396,
        94.01699999500579,
        90.62300000550749,
        89.78299999995443,
        89.91800000046624,
        90.61400000121012,
        90.05999999800451,
        91.29800000096111,
        96.49700000124994,
        90.37699999936422,
        88.78999999950565,
        99.56299999913654,
        92.53199999648132,
        90.43900000449412,
        90.13900000098829,
        89.81500000260212,
        89.32399999395102,
        88.75800000396339,
        90.05900000147449,
        97.34100000002854,
        91.59599999719603,
        90.90999999727956,
        96.5609999994399,
        90.52500000450436,
        90.0749999956929,
        90.19000000165533,
        89.7199999982945,
        90.15300000214665,
        89.59399999497464,
        89.96300000063684,
        93.69600000042055,
        89.5979999953056,
        91.89600000070186,
        95.92500000366044,
        90.03599999601875,
        89.00000000267028,
        91.00400000505715,
        89.97200000493422,
        89.5350000007511,
        90.31999999820073,
        96.31199999660112,
        94.46400000001631,
        91.09500000192838,
        92.03700000171011,
        106.0459999990826,
        90.57999999839694,
        90.13900000098829,
        90.50200000615405,
        90.06599999850096,
        91.02499999613656,
        92.62199999682252,
        97.65800000138825,
        92.89999999850806,
        90.9430000035627,
        91.92200000285311,
        97.19499999505388,
        91.16100000028382,
        90.73200000386805,
        91.10599999928581,
        89.75600000127315,
        90.63999999625594,
        91.4770000051135,
        97.18799999802741,
        92.47799999911877,
        90.76699999610582,
        92.60499999896865,
        96.62499999762986,
        92.46199999779492,
        92.5060000014355,
        90.85500000338698,
        90.62900000600393,
        91.29199999335924,
        90.9930000005943,
        97.7320000004056,
        90.25100000314978,
        91.88399999970898,
        101.29799999702982,
        93.64199999595257,
        90.59799999988627,
        90.33899999622008,
        92.42299999812076,
        92.33600000158049,
        93.17300000333262,
        102.10199999960423,
        96.17300000286377,
        92.98900000231924,
        93.08300000299141,
        98.39999999883275,
        91.53000000594602,
        91.33700000063527,
        91.90800000169475,
        91.74899999919717,
        90.26899999753368,
        91.5600000013228,
        97.83600000190518,
        91.41599999651362,
        90.45299999854706,
        91.13699999829805,
        96.9829999988292,
        93.2900000023551,
        91.04500000489679,
        91.13099999780161,
        90.73199999676262,
        94.30000000065775,
        91.72400000068137,
        98.87800000285552,
        91.21799999434188,
        91.05299999845329,
        98.09500000557136,
        93.70999999447349,
        91.11799999317327,
        90.34499999671652,
        90.27799999472563,
        90.28200000216202,
        90.40300000151547,
        90.91700000141145,
        97.916999997949,
        92.05299999592853,
        92.42999999514723,
        98.59199999340262,
        89.93899999865107,
        91.5129999938813,
        90.64400000369233,
        91.75299999952813,
        89.86399999599826,
        89.69999999663969,
        98.11800000392168,
        93.66399999777286,
        91.12100000407963,
        91.64699999786308,
        97.88999999926773,
        91.64800000149853,
        91.48200000197448,
        91.89699999723189,
        90.71299999874327,
        90.5539999962457,
        93.39100000005374,
        97.48700000500321,
        91.13000000127158,
        91.69799999853012,
        91.14899999929094,
        98.64799999803608,
        91.7670000006865,
        91.64899999802856,
        91.04400000126134,
        90.79000000156157,
        90.57500000153595,
        91.44999999932679,
        97.74200000123301,
        91.51100000082124,
        93.04200000315177,
        90.9259999986034,
        94.38500000413796,
        91.4949999994974,
        90.77099999643679,
        91.45099999585682,
        89.63099999448332,
        89.73299999581741,
        91.38700000477229,
        95.4529999930287,
        89.25099999856911,
        91.44799999916131,
        96.81099999880871,
        93.09799999357438,
        90.5289999977299,
        90.5810000020324,
        89.75800000143863,
        91.24600000376404,
        91.34199999749626,
        91.39099999799782,
        96.37099999793008,
        98.76200000036306,
        95.58500000395043,
        99.39699999961249,
        91.62000000628723,
        89.64500000274711,
        90.40500000168095,
        90.17299999669603,
        90.65500000104976,
        90.9059999969486,
        108.49399999557363,
        92.66899999715861,
        90.49300000185667,
        91.30699999815306,
        98.22899999534229,
        92.08499999857622,
        89.02100000085511,
        91.67599999670983,
        90.66999999873815
      ],
      "p50_us": 91.35000000526361
    },
    "MATH": {
      "ok": true,
      "kernel_times_us": [
        187.30299999702993,
        177.27699999880997,
        178.79699999667764,
        188.51200000113977,
        179.65400000008458,
        179.02900000166255,
        185.33000000076072,
        179.429000006337,
        178.53199999962044,
        176.08399999602398,
        184.1489999989676,
        175.23600000401984,
        177.79099999870596,
        176.78700000089975,
        175.91499999980442,
        175.0800000053232,
        179.1579999945725,
        176.44799999771976,
        180.99999999776628,
        174.7510000029706,
        175.47600000256125,
        191.24099999601185,
        178.99300000578933,
        183.12399999587115,
        176.80399999875362,
        176.58299999823157,
        175.68300000192494,
        178.5289999958195,
        179.320000000871,
        178.59299999400946,
        178.41000000373697,
        175.27199999989307,
        176.17299999983516,
        177.1129999994514,
        187.43299999357532,
        178.406000003406,
        177.42800000064562,
        174.8659999947222,
        182.37799999809567,
        178.53700000358685,
        178.3439999982761,
        177.46700000031979,
        175.57099999976344,
        175.20899999823314,
        178.91400000280555,
        176.86400000371805,
        177.8740000020207,
        176.03799999932335,
        188.68899999802125,
        181.65000000180953,
        177.8640000011933,
        183.12699999967208,
        178.9680000001681,
        179.8540000024218,
        176.72999999973626,
        177.32300000261603,
        178.10299999609924,
        177.10199999498855,
        177.17600000111133,
        174.72200000412386,
        183.35400000069058,
        179.4729999957667,
        184.85100000020793,
        175.49700000074608,
        176.2810000016657,
        175.81000000177482,
        178.2919999939736,
        178.2240000025581,
        177.94100000401158,
        178.46200000093404,
        175.46800000189933,
        176.18300000066256,
        179.67299999810393,
        174.94899999803692,
        179.47399999940217,
        175.55899999877056,
        177.48199999800818,
        181.27900000308728,
        178.2390000002465,
        181.4499999994723,
        178.51699999482662,
        175.1559999974006,
        175.43599999925164,
        177.57399999851486,
        178.11600000072758,
        177.55900000082647,
        175.7670000017697,
        175.3829999984191,
        176.6760000023737,
        178.4239999977899,
        185.63599999765756,
        179.19599999771663,
        176.35799999737856,
        176.70900000155143,
        182.8429999974901,
        175.83599999682065,
        178.89600000131622,
        177.20599999648812,
        176.82700000420937,
        175.99499999931822,
        177.29099999996834,
        176.3660000051459,
        178.95900000297615,
        177.4579999960224,
        184.34999999783486,
        184.19900000310463,
        180.05700000145453,
        180.90900000089505,
        176.59599999575448,
        177.03899999332862,
        177.43100000444656,
        177.4099999991563,
        179.47899999626316,
        179.13199999952667,
        177.90799999772844,
        174.62699999981623,
        181.36100000276656,
        180.99100000057433,
        181.5899999968451,
        175.9169999999699,
        175.88000000046122,
        175.56699999943248,
        180.17300000394698,
        175.50000000454702,
        176.25200000281893,
        172.03800000231695,
        173.627000002341,
        172.9809999986287,
        177.58100000264676,
        175.06800000433032,
        174.83700000298086,
        174.76500000412898,
        174.1270000010786,
        185.12899999478805,
        178.40299999960507,
        181.7399999950453,
        176.62199999790573,
        176.1689999995042,
        174.65199999833203,
        180.77200000021776,
        176.0070000003111,
        184.42000000362668,
        175.65599999613823,
        175.7390000065584,
        175.14099999971222,
        175.98600000212627,
        175.78399999962357,
        178.94599999834782,
        177.58699999603778,
        176.5559999995503,
        183.37700000614632,
        178.42799999812087,
        182.29600000552182,
        178.66999999682776,
        175.94000000542565,
        174.91399999869373,
        179.81799999944315,
        175.62400000059597,
        177.87499999855072,
        174.77099999752,
        175.35399999957235,
        173.54599999919174,
        177.6570000018296,
        184.42399999685222,
        178.98400000149195,
        176.49299999789037,
        177.51899999751686,
        181.50500000047032,
        181.7790000018249,
        180.08700000393674,
        177.58699999603778,
        176.09799999718234,
        176.6910000000621,
        178.82899999932533,
        177.18400000177326,
        179.82300000340956,
        177.11699999978237,
        179.10399999720994,
        181.88199999968901,
        178.85199999767565,
        184.57000000182688,
        177.69000000100732,
        176.99699999695895,
        174.87600000265502,
        178.87299999586048,
        175.46600000173385,
        180.7750000040187,
        175.38699999875007,
        173.87899999476986,
        174.2290000024127,
        178.0690000003915,
        187.35500000133243,
        179.98899999582818,
        185.27900000009367,
        176.85899999975163,
        180.84699999576515,
        177.54899999999907,
        178.0069999952616,
        177.5550000004955,
        176.11800000594258,
        177.4620000034588,
        178.0139999993935,
        178.4489999963057,
        178.0540000027031,
        175.4950000005806,
        177.38199999683957,
        183.56599999691525,
        179.035000002159,
        183.8889999987714,
        175.4229999946233,
        175.9270000007973,
        173.65100000432676,
        178.8479999973447,
        176.28700000216213,
        178.5289999958195,
        176.56099999641128,
        175.7770000025971,
        182.44999999694755,
        182.69999999631636,
        182.10000000351556,
        179.5049999984144,
        173.51300000001402,
        175.15400000434056,
        180.07500000294385,
        176.67699999890374,
        176.41999999540303,
        176.41400000201202,
        173.97100000238197,
        180.9399999999073,
        174.710999999661,
        175.25300000187372,
        174.52999999534313,
        175.69699999597788,
        175.2229999993915,
        188.20700000077295,
        174.7080000029655,
        178.87999999999238,
        173.41899999934185,
        172.19899999787458,
        173.45000000545951,
        179.12199999869927,
        173.86100000038596,
        174.021000006519,
        172.98699999912515,
        173.3329999993316,
        174.51999999451573,
        175.77300000226614,
        173.65099999722133,
        178.37400000075831,
        175.09699999607165,
        174.67500000378777,
        185.25600000174336,
        176.63500000253407,
        177.13900000160265,
        174.2090000007579,
        173.2079999996472,
        174.9859999975456,
        179.829000003906,
        174.8580000011657,
        179.3029999959117,
        177.6920000011728,
        173.8970000033646,
        174.03500000057193,
        177.2700000017835,
        175.40099999990844,
        173.10699999484314,
        173.79099999459413,
        180.4080000056274,
        186.84700000193288,
        174.27599999564336,
        178.466000001265,
        173.13699999732535,
        173.94300000006524,
        171.2230000023851,
        177.54899999999907,
        173.14899999831823,
        176.4110000053165,
        173.94300000006524,
        175.97600000129887,
        173.76399999591285,
        179.59100000553008,
        177.79099999870596,
        174.6889999978407,
        174.24800000043206,
        176.2240000005022,
        186.9099999964874,
        177.81600000432718,
        179.73099999579745,
        175.05999999656296,
        173.81600000021535,
        175.02100000399423,
        178.08799999841085,
        174.72799999751487,
        174.4539999961603,
        176.27500000116925,
        173.8279999941028,
        174.81799999785608,
        178.48200000258885,
        174.11599999661576,
        175.5070000015735
      ],
      "p50_us": 177.2700000017835
    }
  },
  "fa3": {
    "ok": true,
    "kernel_times_us": [
      92.08800000237716,
      88.14299999926334,
      87.44600000198943,
      105.69500000201515,
      86.84599999497777,
      85.38199999463814,
      84.88000000284046,
      84.99500000169746,
      84.54700000015691,
      82.68899999563928,
      121.86300000394112,
      89.13900000351305,
      83.1810000008204,
      83.92699999859587,
      100.87399999747504,
      86.0199999976885,
      88.23900000010099,
      85.73899999930745,
      85.55699999845956,
      82.35600000006116,
      82.31000000336053,
      101.45800000316285,
      90.7160000025442,
      83.89300000288813,
      83.41899999919633,
      99.55499999847461,
      90.09300000428766,
      83.19900000230973,
      82.26199999938899,
      81.25099999745089,
      80.98499999675823,
      78.01599999623932,
      80.3640000057726,
      104.34400000036703,
      83.88900000255717,
      82.31300000005604,
      81.16700000471155,
      99.06800000436533,
      85.08500000203867,
      82.17300000268324,
      81.85300000462803,
      80.7610000066461,
      80.51599999703285,
      78.64700000226321,
      91.2779999993063,
      89.59800000241103,
      83.40599999456799,
      80.65899999820658,
      90.03899999981968,
      91.93500000037602,
      82.37400000155048,
      81.57700000310797,
      78.34299999842642,
      79.41900000218993,
      76.64399999640636,
      80.34100000031685,
      95.0129999992555,
      87.64599999722122,
      81.63699999386154,
      78.90199999849301,
      90.35299999737845,
      91.04200000109586,
      84.0570000022467,
      80.44099999438004,
      82.95199999963643,
      80.1199999997948,
      79.36499999772195,
      78.09800000302403,
      102.55399999437032,
      202.48599999916905,
      100.34200000319515,
      99.36600000060025,
      86.51000000270415,
      82.41500000139013,
      80.87599999839767,
      79.68899999610812,
      79.50799999889568,
      81.12300000107098,
      102.74799999621109,
      86.04599999983975,
      81.62499999997408,
      80.31400000163558,
      94.79999999939537,
      87.36700000611108,
      81.37399999696981,
      79.50900000253114,
      79.96300000456813,
      82.37699999824599,
      79.585999998244,
      79.53000000071597,
      104.46800000352141,
      85.79600000047094,
      80.00199999713686,
      82.54200000124001,
      97.62700000237601,
      84.95899999871881,
      82.06000000399172,
      80.56600000116987,
      78.93499999767073,
      81.42599999416689,
      79.16999999935115,
      78.25800000205163,
      103.05600000037884,
      79.14500000083535,
      76.73900000071399,
      75.91399999995474,
      90.00000000014552,
      84.81599999754508,
      76.08399999980975,
      77.05699999860371,
      78.09099999889213,
      74.63699999732398,
      75.21100000218439,
      75.40000000005875,
      93.3700000018689,
      83.35500000100637,
      77.84800000365522,
      74.86599999850796,
      83.68099999955803,
      85.57800000374982,
      78.4570000007534,
      76.2700000009886,
      75.77999999597296,
      74.87699999586539,
      73.1319999971447,
      74.37900000439868,
      74.32800000373163,
      96.68299999532337,
      81.07000000023845,
      77.24099999961709,
      75.88399999747253,
      91.27700000277628,
      83.88399999859075,
      77.56799999469877,
      75.95499999979438,
      76.44800000150553,
      75.38300000220488,
      74.29399999381303,
      76.43200000018169,
      94.25599999701717,
      82.76999999878853,
      103.38299999546052,
      86.26500000019632,
      98.0390000009379,
      85.17199999857894,
      85.17600000601533,
      80.00700000110328,
      83.60700000054067,
      80.47100000396767,
      79.9179999972921,
      80.83600000219349,
      102.20100000424281,
      82.79899999763529,
      79.51599999955761,
      78.45100000025695,
      95.89500000117823,
      86.35599999706756,
      79.86600000009503,
      77.13200000125653,
      77.45399999947722,
      79.63399999511012,
      78.62300000027744,
      77.5359999991565,
      99.10399999313313,
      85.43400000604606,
      81.82399999867584,
      81.26600000224471,
      99.04899999924055,
      86.05699999719718,
      82.88200000095003,
      79.6109999967598,
      80.03199999961907,
      78.91199999932041,
      80.5419999991841,
      93.99200000359542,
      91.49600000313285,
      82.81200000226363,
      81.18699999926093,
      86.8210000035674,
      95.65399999900137,
      82.11000000102331,
      79.00199999966162,
      79.43199999971284,
      78.5640000060539,
      78.88799999733465,
      78.40899999678186,
      94.43700000133504,
      87.7529999954163,
      82.30899999972507,
      80.16299999979992,
      88.45600000029208,
      87.59600000018963,
      83.03299999568026,
      82.26900000352089,
      79.94699999613886,
      80.22200000112889,
      78.46500000141532,
      80.74699999838231,
      102.5030000008087,
      90.88000000190277,
      83.04699999683862,
      81.38600000506813,
      99.42799999862473,
      87.67500000317341,
      82.97299999782126,
      84.35499999848162,
      83.38900000381955,
      81.89300000083222,
      81.44999999615266,
      82.12000000185071,
      109.31599999963737,
      85.33900000173844,
      82.26300000302444,
      85.62100000375494,
      96.13699999988512,
      86.0020000033046,
      83.42600000332823,
      81.77200000147877,
      81.87800000314382,
      81.7200000042817,
      80.4720000004977,
      104.92600000588936,
      89.06700000466117,
      83.58899999905134,
      85.56399999548603,
      98.96699999956127,
      88.09299999512632,
      83.82600000089724,
      82.41500000139013,
      80.75499999904423,
      80.59099999968566,
      82.0099999998547,
      81.2609999982783,
      107.31900000138239,
      87.12700000046425,
      84.48500000213244,
      90.0470000004816,
      94.55299999672206,
      84.2720000022723,
      83.73000000005959,
      83.65400000087675,
      83.58300000566032,
      81.40700000325296,
      82.41799999808563,
      103.20799999874453,
      89.36100000056513,
      82.74700000043822,
      83.53100000135782,
      101.23799999917082,
      87.65700000168408,
      84.04900000158477,
      82.95500000343736,
      83.63700000302288,
      84.65300000182197,
      82.32999999790991,
      93.46399999543564,
      94.21000000031654,
      84.00600000157965,
      82.30000000253312,
      90.3689999987023,
      93.50900000271167,
      84.0920000015899,
      82.28500000484473,
      83.20799999950168,
      81.08700000519775,
      71.37900000486752,
      71.82399999550171,
      83.25199999603683,
      79.77700000338928,
      73.82800000499401,
      72.47500000318041,
      74.06199999593355,
      88.28300000374156,
      75.55199999842444,
      72.30199999952447,
      72.56300000335614,
      72.6920000033715,
      72.32600000151024,
      74.00100000154453,
      75.12999999903514,
      79.06999999818254,
      83.04199999997763,
      74.43700000209219,
      73.7659999998641,
      72.13600000000042,
      85.4759999953103,
      76.2600000001612,
      73.82700000135856,
      73.77299999689058,
      74.1079999997396,
      72.00000000295859,
      73.52500000479267,
      73.47600000429111,
      72.355000000357,
      95.17099999811762,
      75.58699999776763,
      73.2990000003042,
      71.55300000505349,
      82.91400000359772,
      76.87799999445133
    ],
    "p50_us": 82.37400000155048
  },
  "ok": true
}

==> data/v14_results/data/v14_backend_pinned/backend_pinned_s2.json <==
{
  "session_idx": 2,
  "what": "SDPA backend sweep + FA-3 on H100 at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.8.0+cu126",
    "cuda_version": "12.6",
    "cudnn_version_int": 91002,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ]
  },
  "backend_flags_at_start": {
    "flash_sdp_enabled": true,
    "cudnn_sdp_enabled": true,
    "mem_efficient_sdp_enabled": true,
    "math_sdp_enabled": true
  },
  "default_sdpa": {
    "kernel_times_us": [
      39.67899999679503,
      38.00999999725718,
      37.20300000509269,
      36.78999999578991,
      37.23000000377397,
      50.176999998541305,
      37.33799999849907,
      36.64300000139065,
      36.48599999905855,
      36.79099999942537,
      36.68599999429034,
      36.24200000018618,
      36.7069999995806,
      36.91400000604972,
      36.72099999363354,
      36.30599999837614,
      36.1700000013343,
      36.83599999959597,
      36.715000000242526,
      35.83499999848527,
      36.12900000149466,
      37.639000005640355,
      43.8629999948148,
      36.52400000220268,
      36.35299999871222,
      36.63500000072872,
      36.452000003350804,
      35.84699999947816,
      36.04400000511987,
      36.80599999711376,
      36.6169999992394,
      36.547000000553,
      40.849000001230706,
      36.86800000224366,
      36.41399999310124,
      35.72199999979375,
      35.673999995822214,
      36.46399999723826,
      36.02499999999509,
      35.9329999994884,
      36.45799999674182,
      36.266999998701976,
      35.988999997016435,
      35.84899999964364,
      35.98199999998997,
      36.69000000172673,
      36.4070000031802,
      35.510000003569075,
      38.10799999826031,
      40.48200000283941,
      36.05100000214634,
      35.807999999804,
      35.11999999972204,
      36.41600000037215,
      35.77000000376529,
      35.79899999550662,
      36.491000003024965,
      35.91100000477354,
      44.43499999950973,
      39.81100000061133,
      35.958999994534224,
      35.9059999937017,
      35.88500000262229,
      35.447000001909146,
      35.60999999763226,
      36.35099999854674,
      36.1600000005069,
      35.455999999101095,
      35.84699999947816,
      36.234999996054285,
      36.630000003867735,
      34.103000004392925,
      33.948999998756335,
      34.210000002588004,
      34.251000002427645,
      33.905000002221186,
      37.49700000099665,
      36.649999998417115,
      34.80200000183231,
      33.894999994288355,
      34.12199999530685,
      34.542999998166124,
      34.486000004108064,
      34.01300000405172,
      36.9790000007697,
      34.4549999979904,
      39.85800000094741,
      38.37599999911845,
      33.755000004020985,
      36.24499999688169,
      34.68999999967082,
      34.47699999981069,
      33.887999997261886,
      35.26300000089577,
      34.35699999698727,
      34.43699999650107,
      35.03299999607634,
      34.97299999821735,
      34.6670000013205,
      34.32799999814051,
      34.362000000953685,
      35.21400000039421,
      34.82800000398356,
      34.15200000489449,
      34.70600000099466,
      40.566999999214204,
      34.747000000834305,
      34.300999999459236,
      34.70000000049822,
      34.59999999932961,
      34.39999999699239,
      34.1029999972875,
      34.19099999746322,
      34.270000000447,
      34.638000002473746,
      43.102000006456365,
      36.67099999660195,
      34.91799999721934,
      34.257999999454114,
      33.85100000485863,
      33.76000000088197,
      34.04099999926302,
      34.27499999730799,
      33.59599999441798,
      33.93299999743249,
      34.23799999779931,
      34.49100000096905,
      33.78499999939777,
      33.707999996579474,
      34.534000000974174,
      34.39799999682691,
      34.02000000107819,
      33.955999995782804,
      41.680000002486395,
      36.28099999986034,
      34.516999996014874,
      34.179000003575766,
      34.47600000328066,
      34.685999999339856,
      33.68999999509015,
      34.1129999981149,
      36.571999999068794,
      34.88000000118063,
      35.10300000186817,
      38.41000000193162,
      35.81100000360493,
      34.58999999850221,
      37.53100000380982,
      34.59100000213766,
      34.214000002918965,
      34.87299999704874,
      34.89200000217352,
      34.055999996951414,
      34.02800000174011,
      34.73999999670241,
      34.636000002308265,
      34.518999996180355,
      34.0259999944692,
      34.433999999805565,
      34.22800000407733,
      34.112000001584875,
      34.06999999810978,
      37.82199999591285,
      34.640000002639226,
      34.31900000094856,
      33.52600000283701,
      34.36600000128465,
      34.54099999800064,
      34.122999998942305,
      33.865000006017,
      34.30400000326017,
      34.472999999479725,
      42.784999997991235,
      35.406000002069504,
      34.372999998311116,
      34.56499999998641,
      34.18899999729774,
      34.04199999579305,
      34.714000001656586,
      34.58400000511119,
      34.34300000293433,
      33.91500000304859,
      34.462000002122295,
      34.59799999916413,
      34.21899999977995,
      34.229999997137384,
      34.88299999787614,
      34.625999994375434,
      34.11100000505485,
      34.20600000225704,
      39.788000002261015,
      36.206000004312955,
      34.54599999486163,
      34.298999999293756,
      34.98099999887927,
      34.85300000249936,
      34.45099999765944,
      34.31700000078308,
      34.225000000276395,
      34.64700000677112,
      35.682000003589565,
      38.20100000240245,
      34.745000000668824,
      34.740000003807836,
      34.09100000340004,
      33.96500000008018,
      35.28300000255058,
      35.114999995755625,
      34.35299999665631,
      34.22000000341541,
      34.388000003104935,
      38.082999999744516,
      34.50399999849196,
      34.759999998357216,
      35.40499999843405,
      35.103999998398194,
      34.83500000101003,
      35.43099999347987,
      34.818999999686184,
      37.085000002434754,
      35.00700000103052,
      34.3049999997902,
      34.875999993744244,
      35.4489999949692,
      34.50300000196194,
      34.32900000177597,
      35.049000004505615,
      35.16999999675363,
      41.729999999517986,
      39.06299999556495,
      35.623000002260596,
      35.10500000203365,
      34.82600000381808,
      36.22000000547132,
      35.36199999842893,
      35.397999994302154,
      34.97499999838283,
      34.56700000015189,
      35.21600000055969,
      35.190000005513866,
      34.90600000333188,
      34.46299999865232,
      35.16299999972716,
      35.23999999544003,
      34.497000001465494,
      34.51799999965033,
      35.03300000318177,
      38.265999997122435,
      34.89899999919999,
      33.93000000073698,
      34.64099999916925,
      35.021000002188885,
      34.60700000346151,
      34.046999999759464,
      34.627000005116315,
      34.6499999963612,
      34.41700000195169,
      44.126999995341976,
      35.230000001718054,
      34.716999998352094,
      33.92899999710153,
      33.69600000269202,
      33.99300000239691,
      34.76299999505272,
      35.54399999927682,
      34.03000000190559,
      35.853999996504626,
      34.47800000344614,
      34.25399999912315,
      33.555000001683766,
      34.34500000309981,
      34.814000002825196,
      33.96399999644473,
      33.485999999527394,
      34.51300000278934,
      38.71100000196748,
      34.497000001465494,
      33.78299999923229,
      34.50899999535295,
      34.58300000147574,
      34.546999998497085,
      33.857999994779675,
      34.67900000231339,
      34.5420000016361,
      34.55899999948997,
      38.07500000618802,
      38.013999997588144,
      35.02599999904987,
      34.13600000357064,
      34.10999999431397,
      35.98600000032093,
      34.692999996366325,
      34.23600000473925,
      34.225000000276395,
      34.6220000011499,
      35.15999999592623,
      34.42399999897816,
      34.41300000162073,
      35.12299999641755,
      36.188999999353655
    ],
    "p50_us": 34.818999999686184,
    "flags": {
      "flash_sdp_enabled": true,
      "cudnn_sdp_enabled": true,
      "mem_efficient_sdp_enabled": true,
      "math_sdp_enabled": true
    }
  },
  "per_backend": {
    "CUDNN_ATTENTION": {
      "ok": false,
      "error": "not_supported",
      "msg": "No available kernel. Aborting execution."
    },
    "FLASH_ATTENTION": {
      "ok": true,
      "kernel_times_us": [
        49.38699999712526,
        45.69099999685022,
        44.25200000213181,
        44.99500000321177,
        45.022999998423074,
        44.42600000231778,
        60.29200000057244,
        50.49800000023197,
        45.571000001132234,
        44.713999997725296,
        45.718999999166954,
        44.66900000466012,
        44.655000003501755,
        44.20199999799479,
        44.08600000260776,
        45.08399999991752,
        44.01700000045139,
        45.133999996949115,
        43.42999999806807,
        49.37599999976783,
        54.011000003129084,
        44.86599999609098,
        43.81099999761773,
        44.080999998641346,
        44.30799999965984,
        44.219999999484116,
        43.31299999904559,
        52.22299999729785,
        54.07100000098808,
        44.701000000202384,
        44.77999999608073,
        44.29700000230241,
        47.121000001482116,
        44.66999999408472,
        44.69499999970594,
        44.272000003786616,
        44.792000004179044,
        43.665999996278515,
        43.254999994246646,
        44.71300000119527,
        44.39599999983557,
        52.27500000160035,
        49.17900000123154,
        45.19499999844356,
        44.291999998335996,
        44.879000000719316,
        44.53000000381735,
        46.48700000586814,
        44.12999999914291,
        53.20299999311828,
        49.47099999697002,
        44.911999999897034,
        45.19299999827808,
        44.414000001324894,
        43.97600000061175,
        43.6950000022307,
        44.6439999990389,
        44.96999999759055,
        43.79100000306835,
        44.2569999989928,
        44.27500000048212,
        43.76299999364619,
        43.88900000407148,
        53.98799999767334,
        49.466000000109034,
        45.02599999511858,
        44.20399999816027,
        44.405000004132944,
        45.288000002585704,
        44.187999996836425,
        43.20900000465144,
        57.945000001780045,
        48.437000003787034,
        45.105999994632384,
        43.683000001237815,
        44.71500000136075,
        43.54699999709055,
        44.057000003761004,
        43.06299999967678,
        43.548000000726006,
        43.96399999961886,
        43.98800000160463,
        43.30799999507917,
        43.91299999895182,
        44.0199999971469,
        55.794999994418504,
        45.60099999650902,
        44.809999998562944,
        43.84300000026542,
        43.511000001217326,
        43.878999996138646,
        43.88199999993958,
        43.37499999707006,
        59.182999997631214,
        47.36599999688451,
        44.470999995382954,
        43.948999994825044,
        43.68200000470779,
        44.23600000080796,
        44.98500000238437,
        44.87999999724934,
        43.691999998429765,
        44.444000003807105,
        44.668000001024666,
        44.59699999870281,
        43.818000001749624,
        43.31699999937655,
        57.48000000238562,
        46.79299999565956,
        45.89999999637939,
        44.68499999887854,
        45.1630000029013,
        44.63299999457604,
        43.88400000010506,
        50.05299999538693,
        54.70700000387296,
        45.316999994327034,
        44.62999999788053,
        42.78600000162669,
        44.01700000045139,
        44.33499999834112,
        43.99000000177011,
        43.25199999755114,
        44.1970000011338,
        43.691999998429765,
        42.85300000361758,
        43.14299999919058,
        43.56200000188437,
        47.4329999988754,
        53.75399999962838,
        44.15600000129416,
        43.92099999961374,
        44.563999999525095,
        43.269999999040465,
        43.50400000419086,
        44.457000001330016,
        53.493000002902136,
        52.799999998853764,
        44.14800000063224,
        43.97900000441268,
        44.25300000576726,
        43.64899999842464,
        43.304999998383664,
        44.0199999971469,
        44.62899999424508,
        43.911999995316364,
        43.217999994737966,
        43.31499999921107,
        43.722999997442,
        44.53400000414831,
        47.4050000036641,
        53.91799999898694,
        45.37600000276143,
        45.177000004059664,
        44.03599999847074,
        44.88700000138124,
        44.9780000053579,
        44.25200000213181,
        51.13999999650787,
        51.888000001554246,
        46.45299999594954,
        44.66099999689277,
        44.71100000102979,
        44.76000000153135,
        45.01699999792663,
        43.92299999977922,
        43.27999999986787,
        46.49800000322557,
        44.1799999961745,
        44.36700000098881,
        43.70999999991909,
        44.252999998661835,
        53.30999999841879,
        50.43600000220749,
        43.828999999107054,
        43.48899999939704,
        43.60999999875048,
        43.213000004982405,
        42.043000000546726,
        43.563999994944425,
        52.25499999994554,
        48.34700000344583,
        44.03499999483529,
        44.27300000031664,
        43.47999999509966,
        42.89400000345722,
        42.87299999816696,
        43.70899999628364,
        43.67999999743688,
        43.56000000171889,
        43.76000000405611,
        43.802999996955805,
        45.536000001789034,
        43.61700000288238,
        48.386999999650016,
        49.187000001893466,
        44.32500000461914,
        43.234999999697266,
        42.81400000394342,
        43.12799999439676,
        43.97600000061175,
        41.04699999629702,
        41.136999996638224,
        54.38699999871233,
        42.45300000604857,
        41.68499999934738,
        41.082000002745644,
        41.303999999797725,
        41.25799999599167,
        41.73299999621349,
        40.81700000568844,
        41.79600000497885,
        41.61100000033002,
        41.1810000002788,
        40.78499999593532,
        40.77900000254431,
        41.25299999913068,
        41.582000001483266,
        47.006000002625115,
        42.323999998927775,
        41.395000003774385,
        41.414999998323765,
        41.205999998794596,
        41.47199999948725,
        41.0839999958057,
        40.83099999974138,
        46.32899999990059,
        45.85500000331422,
        42.36000000190643,
        41.11500000192336,
        40.257999998516425,
        41.316999997320636,
        41.17299999961688,
        42.31199999793489,
        40.894999997931336,
        41.5509999953656,
        40.945000002068355,
        40.63399999409967,
        40.6440000020325,
        41.664999997692576,
        41.80900000250176,
        47.11300000082019,
        44.85499999873355,
        42.434999997453815,
        41.66799999438808,
        40.47499999870752,
        40.75100000022758,
        41.49699999800305,
        41.70999999786318,
        41.16999999581594,
        53.20300000022371,
        44.950999999571195,
        41.58999999503976,
        41.23100000441582,
        41.78399999688054,
        41.9449999995436,
        41.33499999880996,
        41.29699999566583,
        40.63899999806608,
        42.09000000088281,
        41.23199999384042,
        40.67599999757476,
        40.30499999885251,
        41.38099999551059,
        41.24400000193873,
        53.90799999815954,
        41.586999998344254,
        41.79199999754246,
        41.58499999817877,
        41.57000000049038,
        40.98800000207348,
        41.3130000040951,
        40.63499999773512,
        51.27499999701968,
        45.21299999993289,
        42.0520000048441,
        41.65300000380512,
        41.37900000245054,
        40.94799999876386,
        41.04399999960151,
        44.06299999715202,
        40.703999999891494,
        41.00200000323184,
        41.13300000341269,
        40.975000004550566,
        43.787000002737386,
        40.570999999545165,
        40.80299999742465,
        48.1690000029289,
        44.22099999601414,
        41.00200000323184,
        41.253999995660706,
        41.686999999512864,
        40.655999995919956,
        40.37499999753891,
        41.344999999637366,
        41.32699999814804,
        55.624000005138896,
        43.63699999743176,
        42.460999999605065
      ],
      "p50_us": 43.97900000441268
    },
    "EFFICIENT_ATTENTION": {
      "ok": true,
      "kernel_times_us": [
        100.81100000292054,
        97.12399999983745,
        90.17000000000053,
        91.64699999786308,
        95.64300000164394,
        91.76199999672008,
        91.44599999899583,
        91.07700000043906,
        89.54999999843949,
        89.11999999838827,
        91.60700000165889,
        92.35800000340078,
        89.16000000169788,
        87.954999997919,
        88.7360000021431,
        93.0000000067821,
        89.12599999888471,
        94.70900000252414,
        88.82200000215335,
        89.23200000054976,
        88.72700000495115,
        89.88799999798402,
        95.40199999946708,
        90.50799999954506,
        90.14700000165021,
        89.95399999633946,
        95.18600000291144,
        90.5140000000415,
        89.432999999417,
        88.56800000245357,
        89.28999999824327,
        89.27999999741587,
        88.87099999554948,
        94.98499999693877,
        88.87100000265491,
        88.42599999780987,
        89.86299999946823,
        95.67800000098714,
        89.91600000030076,
        89.85100000558077,
        89.92699999765819,
        89.25600000253553,
        88.83299999951078,
        88.73800000230858,
        95.08200000141187,
        89.45199999743636,
        88.60100000163129,
        89.65500000357451,
        95.54500000064081,
        88.98400000134643,
        88.49399999633079,
        88.47800000211237,
        88.87999999984686,
        89.3500000032077,
        90.10100000494958,
        94.79800000633531,
        89.20400000533846,
        89.11199999772634,
        90.17000000000053,
        95.1700000015876,
        90.08300000346026,
        88.40999999648602,
        88.47600000194689,
        88.23900000010099,
        87.10299999847848,
        89.3950000033783,
        94.79100000220342,
        88.86699999521852,
        88.18100000240747,
        90.82599999743479,
        94.70100000186221,
        89.97900000196069,
        87.96799999544191,
        88.20400000075779,
        87.94200000039609,
        88.28300000374156,
        89.31699999692455,
        95.33400000094616,
        89.2879999980778,
        87.82099999393722,
        89.07700000548857,
        95.31599999945684,
        88.77799999851277,
        88.41999999731343,
        88.58599999683747,
        89.15600000136692,
        88.5869999933675,
        89.59399999497464,
        94.24200000296423,
        88.82800000264979,
        89.53100000042014,
        89.59100000538456,
        94.93799999660268,
        89.0609999970593,
        88.808999997525,
        88.41399999681698,
        87.954999997919,
        88.58199999650651,
        89.70700000077159,
        93.99799999698644,
        88.30200000176092,
        88.55000000096425,
        90.32799999886265,
        95.38799999830871,
        87.76500000351461,
        89.11100000119632,
        89.5350000007511,
        88.46099999715307,
        88.40000000276405,
        89.71399999779806,
        94.61399999821651,
        88.83800000347719,
        88.6139999991542,
        95.1000000029012,
        94.41099999918379,
        87.99400000469859,
        88.85399999769561,
        89.02400000465605,
        89.25400000237005,
        88.90400000183263,
        89.37800000552443,
        94.69399999773032,
        89.29599999873972,
        89.13700000334757,
        96.47600000306511,
        94.33299999983547,
        88.54099999666687,
        88.14299999926334,
        87.44799999504949,
        89.73099999565193,
        89.41699999809316,
        89.62399999745685,
        94.82000000105018,
        88.37299999697734,
        86.85400000274512,
        87.30700000114666,
        98.52899999884812,
        87.27100000527344,
        87.70699999871567,
        86.70100000074399,
        86.60400000337631,
        86.12899999604906,
        86.89700000275025,
        91.8320000025119,
        89.46000000520371,
        87.21500000063998,
        87.14000000509259,
        87.61699999837447,
        92.01800000369076,
        88.04600000189566,
        87.24599999965221,
        86.59699999924442,
        86.48299999691744,
        86.28999999871212,
        87.6129999980435,
        91.96799999955374,
        87.550000003489,
        86.4560000053416,
        87.91599999824484,
        91.44399999883035,
        86.4940000013803,
        86.56199999990122,
        86.14600000100836,
        86.96300000110568,
        86.9539999968083,
        88.55299999765975,
        91.95699999509088,
        87.07399999963172,
        87.9870000005667,
        92.91299999603098,
        93.39300000021922,
        86.60800000370728,
        86.49699999807581,
        86.4940000013803,
        85.80400000113286,
        87.42700000397008,
        86.85299999910967,
        92.66299999666217,
        88.578999999811,
        86.68499999942014,
        86.56000000684116,
        87.20400000328254,
        92.64700000244375,
        89.19799999773659,
        87.320000005775,
        86.2499999954025,
        87.08000000012817,
        87.07499999616175,
        88.63400000080901,
        92.61699999996154,
        86.82900000422933,
        87.17499999733036,
        87.05199999781144,
        91.89400000053638,
        86.91299999696867,
        86.51799999626064,
        86.62799999825666,
        86.5119999957642,
        86.52599999692256,
        87.19900000642156,
        92.12699999494589,
        90.58400000583333,
        87.5650000011774,
        87.79000000203041,
        93.04400000331725,
        86.9160000007696,
        86.84400000191772,
        87.36099999850921,
        86.63500000238855,
        85.8770000036202,
        86.52600000402799,
        96.0169999970617,
        87.12300000013329,
        86.91699999729963,
        87.11899999980233,
        87.24999999998317,
        92.14399999990519,
        86.92400000143152,
        86.43500000005133,
        86.87400000439993,
        87.70999999541118,
        86.6689999980963,
        88.42399999764439,
        92.45700000093393,
        86.60700000007182,
        86.59099999874798,
        86.78900000091971,
        91.82799999507552,
        88.42100000094888,
        88.25799999812034,
        86.73600000008719,
        87.2059999963426,
        87.11600000310682,
        87.63399999622834,
        92.9730000009954,
        87.14199999815264,
        87.72300000003952,
        87.80199999591787,
        91.86100000135866,
        88.35199999879251,
        95.14999999993279,
        89.73799999978382,
        89.19100000071012,
        88.37600000077828,
        89.58600000141814,
        95.02200000355288,
        89.08600000268052,
        89.54999999843949,
        89.94400000261749,
        97.27000000481212,
        92.4289999986172,
        88.56400000212261,
        88.89000000067426,
        87.80600000335426,
        89.44300000024441,
        89.5350000007511,
        94.0369999966606,
        89.63199999811877,
        88.5139999979856,
        89.58299999761721,
        94.40499999868734,
        89.08999999590606,
        89.31400000022904,
        88.33100000060767,
        88.50200000409814,
        88.63299999717356,
        90.28200000216202,
        94.95699999462204,
        88.24000000373644,
        88.92600000365292,
        101.83599999891157,
        95.58299999667952,
        88.92400000348744,
        88.52799999914396,
        87.53199999489425,
        87.5229999977023,
        88.06800000371595,
        89.79199999714638,
        94.89300000353751,
        89.8370000044224,
        88.80200000049854,
        92.82500000296068,
        95.4729999946835,
        89.28700000154777,
        89.01999999721966,
        87.98599999693124,
        88.76999999785085,
        88.62900000394802,
        88.68000000461507,
        94.37500000331056,
        88.27599999960967,
        88.27700000324512,
        88.50000000393266,
        102.01299999579305,
        89.65699999663457,
        90.07999999965932,
        88.95299999522877,
        89.44700000057537,
        89.0809999987141,
        89.72900000259187
      ],
      "p50_us": 88.89000000067426
    },
    "MATH": {
      "ok": true,
      "kernel_times_us": [
        187.41099999886046,
        176.41000000168106,
        175.9270000007973,
        176.45700000201714,
        174.42000000045255,
        174.77099999752,
        180.83999999873868,
        176.9180000010806,
        173.4529999950496,
        174.1069999994238,
        177.51600000082135,
        175.9069999991425,
        175.13699999938126,
        175.6720000045675,
        176.28999999885764,
        181.79300000298326,
        181.2770000029218,
        180.56500000085407,
        175.684999994985,
        175.16200000500248,
        174.72700000098484,
        177.21700000095097,
        174.83400000628535,
        178.4009999994396,
        176.7729999997414,
        174.7509999958652,
        173.83899999856567,
        177.23100000210934,
        173.0680000022744,
        175.88899999765317,
        172.66700000106994,
        176.17299999983516,
        179.86999999664022,
        184.0689999994538,
        180.9570000048666,
        184.3600000057677,
        179.33899999889036,
        179.85799999564733,
        179.83799999399253,
        178.48699999944984,
        178.80699999750505,
        180.87899999841284,
        176.88999999876387,
        182.9979999996567,
        176.8059999989191,
        192.99899999936088,
        177.6320000033138,
        178.43099999481637,
        176.95199999678835,
        178.27499999611973,
        177.78000000134853,
        181.49399999600746,
        177.6969999980338,
        180.83699999493774,
        186.07300000184068,
        178.60099999467138,
        188.85899999787625,
        180.11299999898256,
        176.8250000040439,
        176.588999998728,
        180.69699999756494,
        179.3949999964184,
        179.95700000028592,
        179.68099999876586,
        176.01399999733758,
        180.10800000212157,
        180.977999995946,
        179.05899999703934,
        179.57000000023982,
        176.73199999990175,
        176.87199999727454,
        185.8090000013135,
        177.9369999965752,
        184.3309999998155,
        179.4450000005554,
        178.5910000009494,
        178.01999999988993,
        180.0169999981449,
        176.6359999990641,
        181.20600000059994,
        175.40900000057036,
        177.5529999932246,
        183.09300000396433,
        177.29300000013382,
        180.83600000551314,
        177.09200000126657,
        177.19200000243518,
        177.7020000020002,
        179.50800000221534,
        178.1489999999053,
        177.40799999899082,
        176.8250000040439,
        176.0889999999904,
        187.47299999688494,
        175.64899999911177,
        189.20299999791723,
        175.49100000024964,
        175.62300000406594,
        175.54800000141313,
        175.47600000256125,
        177.07599999994272,
        180.58600000614433,
        175.95599999964406,
        173.49600000216014,
        173.75400000219088,
        177.43500000477752,
        174.2390000032401,
        176.7209999954389,
        175.80600000144386,
        175.99200000262272,
        178.5539999943353,
        184.26000000459908,
        179.73899999645937,
        176.3869999962253,
        174.51000000079375,
        175.95999999997503,
        175.77299999516072,
        174.21700000141982,
        178.08100000138438,
        176.0219999979995,
        174.63000000361717,
        174.95600000216882,
        177.58300000281224,
        175.82299999929774,
        176.76899999941043,
        176.45300000168618,
        176.66000000104987,
        179.75499999778322,
        175.5270000032283,
        183.63599999560165,
        176.1239999993336,
        175.16999999855898,
        175.1229999982229,
        177.04999999779147,
        175.57000000323342,
        178.63499999748456,
        174.74399999883872,
        174.96000000249978,
        174.8829999996815,
        178.15599999693177,
        172.4160000051711,
        176.68299999940018,
        174.41700000375704,
        176.7729999997414,
        177.9440000007071,
        177.0159999949783,
        181.24899999349964,
        183.78800000107276,
        178.44799999977567,
        177.5100000003249,
        178.07800000468887,
        177.02200000258017,
        177.6920000011728,
        178.54400000061332,
        176.28999999885764,
        186.63600000223823,
        180.11099999881708,
        191.4819999981887,
        177.92800000648867,
        176.30600000018148,
        174.68400000097972,
        181.17599999811773,
        176.25599999604447,
        179.84800000192536,
        177.10100000556395,
        177.68899999737187,
        181.4370000019494,
        180.0069999973175,
        175.53800000058573,
        178.5460000007788,
        175.70099999630884,
        176.85199999561974,
        181.53300000278705,
        180.53000000151087,
        181.96599999953378,
        177.44299999833402,
        176.22800000083316,
        175.28300000435593,
        177.59299999653422,
        177.6499999976977,
        179.893999998626,
        178.4139999969625,
        178.60500000210777,
        183.13700000049948,
        181.3399999974763,
        183.6040000000594,
        177.2200000047519,
        177.562999994052,
        176.35500000068305,
        180.00799999384753,
        177.71800000332405,
        181.31600000259596,
        177.08200000043917,
        177.8590000043323,
        186.41500000171618,
        179.70399999711617,
        186.46400000221774,
        177.41699999618277,
        175.27199999989307,
        178.1069999964302,
        178.12999999478052,
        178.25500000157035,
        181.05199999496335,
        177.09999999482307,
        176.71699999510793,
        176.02999999866142,
        178.47999999531794,
        178.94100000148683,
        179.31400000037456,
        175.16399999806254,
        177.49699999569657,
        184.4459999986725,
        177.3179999986496,
        182.57699999679744,
        177.7069999988612,
        177.97099999938837,
        179.13499999622218,
        179.68799999579232,
        178.126999998085,
        178.59700000144585,
        174.79499999950576,
        179.20600000564946,
        181.10899999612684,
        176.74400000089463,
        185.72100000113778,
        177.7769999975476,
        176.28200000530114,
        175.7799999992926,
        176.75400000172203,
        176.81199999941555,
        176.588999998728,
        175.75300000061134,
        175.80400000127838,
        176.7180000058488,
        179.59600000239107,
        176.05000000031623,
        175.27400000005855,
        174.24700000390203,
        176.63999999939506,
        180.21300000015117,
        177.42300000378464,
        178.19499999660593,
        173.9890000038713,
        174.35699999879262,
        173.82800000120824,
        175.07500000135678,
        172.7989999977808,
        177.69600000150376,
        174.78899999900932,
        174.24700000390203,
        172.66599999743448,
        175.79099999665004,
        173.8040000063279,
        175.31999999675918,
        173.9949999972623,
        172.06000000413724,
        177.2049999999581,
        173.89899999642466,
        190.73400000024776,
        186.3650000046846,
        178.43699999531282,
        177.25100000376415,
        180.16599999981509,
        180.0490000007926,
        177.14599999862912,
        177.7370000013434,
        176.98999999993248,
        182.78900000012754,
        179.39500000352382,
        187.79599999874108,
        177.74599999853535,
        178.0819999979144,
        177.48799999850462,
        178.6730000006287,
        177.53599999537073,
        181.5219999983242,
        178.8329999996563,
        176.71699999510793,
        175.67100000093205,
        181.23800000324763,
        176.66199999410992,
        178.4259999979554,
        176.1589999986768,
        179.53600000453207,
        182.14499999658074,
        178.9129999991701,
        182.02999999772373,
        177.62600000281736,
        175.93599999798926,
        177.38600000427596,
        180.9480000005692,
        178.22000000222715,
        178.7809999953538,
        176.9709999948077,
        179.33099999822844,
        184.19999999963466,
        183.29299999919613,
        183.84799999893175,
        177.68699999720639,
        176.67499999873826
      ],
      "p50_us": 177.562999994052
    }
  },
  "fa3": {
    "ok": true,
    "kernel_times_us": [
      73.54599999587208,
      72.52700000037748,
      71.61999999993895,
      82.2199999959139,
      77.36500000277147,
      74.33600000439355,
      72.88100000124587,
      69.07199999517388,
      77.60500000131287,
      72.08399999569792,
      68.09699999621444,
      68.20399999440951,
      69.75299999822937,
      67.65599999880578,
      67.99999999884676,
      66.22299999747838,
      68.01500000364058,
      74.51400000491049,
      71.1190000046713,
      68.64800000272453,
      68.4350000028644,
      71.55000000125256,
      79.8300000042218,
      77.58300000659801,
      72.29499999539257,
      72.87599999727945,
      71.71299999697567,
      71.23700000022382,
      71.8480000045929,
      72.09700000032626,
      71.72000000110756,
      85.93100000098275,
      76.01000000079239,
      72.60099999939484,
      71.50300000091647,
      76.62500000549244,
      81.13299999479295,
      73.52100000446171,
      72.0230000013089,
      72.864000003392,
      71.74699999978884,
      71.39499999908594,
      72.23999999439457,
      69.42000000265125,
      68.06700000083765,
      74.2799999997601,
      69.22299999700954,
      67.82700000229624,
      67.19299999957684,
      69.00900000061938,
      72.99899999679837,
      68.55400000205236,
      68.71899999794095,
      67.84499999668014,
      66.88799999921002,
      66.5700000013203,
      66.67899999968085,
      65.9139999967806,
      67.07300000385885,
      76.72800000335656,
      69.54900000266662,
      68.31900000037194,
      68.10900000431275,
      67.04599999807215,
      74.0350000043577,
      71.6360000012628,
      68.69300000289513,
      68.30200000251807,
      67.69400000194992,
      67.91499999536654,
      66.46100000295974,
      67.33700000438603,
      66.35900000162565,
      68.03400000165993,
      73.13100000061468,
      68.99400000293099,
      68.02000000050157,
      68.28099999722781,
      72.14700000446328,
      72.4450000006982,
      69.41400000215481,
      68.73000000240381,
      67.40700000307243,
      67.21300000123165,
      68.17499999556276,
      67.37200000372923,
      66.69100000067374,
      67.28399999644807,
      77.12700000439554,
      69.32000000148264,
      69.8959999994031,
      68.08999999918797,
      68.21600000250783,
      75.62999999777276,
      70.14100000191092,
      67.94099999751779,
      67.61999999582713,
      68.2530000020165,
      67.0049999982325,
      67.50899999730109,
      68.25700000234747,
      67.14300000254525,
      73.79200000201536,
      72.42899999937435,
      70.61599999502732,
      69.73099999640908,
      67.71000000327376,
      72.67699999857768,
      71.19500000385415,
      72.46600000598846,
      72.76199999495248,
      68.15500000101338,
      68.22400000316975,
      69.38299999603714,
      67.16700000453102,
      67.71999999699574,
      72.1279999993385,
      73.19600000244009,
      69.66499999805364,
      92.1019999964301,
      74.38499999778969,
      83.41499999886537,
      75.8209999958126,
      72.76699999891889,
      71.69199999879083,
      73.10899999879439,
      73.38700000047993,
      76.2600000001612,
      71.75500000045076,
      72.6299999982416,
      89.2830000012168,
      74.84300000015764,
      73.92399999872623,
      72.30199999952447,
      82.26799999988543,
      77.31599999516447,
      72.16699999901266,
      71.35999999974274,
      72.26900000034675,
      71.23799999675384,
      70.85000000017772,
      72.08899999966434,
      70.83999999935031,
      84.80300000002217,
      75.41699999791263,
      72.21399999934874,
      71.8280000029381,
      70.93899999688347,
      82.46299999825624,
      75.81500000242158,
      72.09000000329979,
      71.53800000025967,
      72.08700000660428,
      71.48299999926166,
      70.94800000118084,
      70.26000000109889,
      73.95899999806943,
      80.41000000247323,
      73.27799999501394,
      72.43299999970532,
      70.9499999942409,
      81.54799999715578,
      75.5489999946235,
      72.58599999460102,
      72.29199999869707,
      71.56700000621186,
      71.03500000482654,
      71.07200000433522,
      70.61299999833182,
      70.41499999616008,
      84.15199999944889,
      75.94000000210599,
      71.19300000368867,
      75.43499999940195,
      72.21299999571329,
      83.95700000107809,
      74.30600000191134,
      72.92299999761553,
      70.03500000024587,
      69.76499999922225,
      72.09400000363075,
      71.02699999705919,
      71.09999999954653,
      76.60400000020218,
      80.70300000184716,
      73.96000000170488,
      73.15199999879951,
      71.99999999585316,
      79.31299999341945,
      78.13300000236723,
      73.4139999991612,
      70.88099999918995,
      73.04300000043895,
      71.34700000221983,
      70.54699999997638,
      71.38299999809306,
      73.86999999425825,
      85.9599999998295,
      74.89299999718924,
      73.13999999780663,
      72.76699999891889,
      76.36699999835628,
      81.4730000016084,
      72.61600000418866,
      71.63699999779283,
      72.12900000297395,
      71.35999999974274,
      71.55699999827903,
      71.02699999705919,
      71.28800000089086,
      76.59799999970573,
      78.60000000192713,
      72.5749999972436,
      71.29600000155278,
      70.24899999663603,
      79.95400000027075,
      75.79800000456771,
      71.38699999842402,
      73.01799999481773,
      73.64200000381516,
      71.43099999495917,
      71.57800000356929,
      71.56699999910643,
      70.92700000299601,
      88.01300000271794,
      76.79200000154651,
      71.8180000021107,
      71.38000000139755,
      74.58099999979595,
      81.0410000013917,
      73.4839999978476,
      78.5649999954785,
      71.57499999976835,
      70.68300000412364,
      71.35500000288175,
      70.70400000230848,
      72.60799999642131,
      83.87399999776335,
      79.14900000116631,
      75.03400000530291,
      75.3289999977369,
      77.09599999827788,
      87.5129999968749,
      75.90299999549188,
      75.40699999708522,
      74.49299999962022,
      72.68299999907413,
      73.91199999773335,
      74.13800000222182,
      73.62000000199487,
      90.73300000039808,
      77.98099999689612,
      73.88499999905207,
      74.54200000012179,
      73.77499999705606,
      81.85200000099258,
      76.97800000272537,
      72.76899999908437,
      71.39400000255591,
      71.3390000015579,
      71.12899999839328,
      71.37499999743113,
      71.21499999840353,
      77.18599999861908,
      80.98299999659275,
      74.64800000178684,
      71.99299999882669,
      75.78700000010485,
      85.33299999413657,
      76.92800000569378,
      72.35200000366149,
      71.23200000336283,
      71.57900000009931,
      72.2400000015,
      71.68999999862535,
      70.97799999655763,
      72.05400000032114,
      88.81699999818693,
      74.75499999998192,
      73.24599999947168,
      71.20000000071514,
      72.60199999592487,
      79.59199999874045,
      73.00400000076479,
      71.42999999842914,
      73.82999999805406,
      72.3300000018412,
      71.08300000169265,
      73.88000000219108,
      71.18599999955677,
      86.41200000170102,
      80.06699999896227,
      75.55799999892088,
      74.27499999579368,
      74.83599999602575,
      88.20099999695685,
      77.1810000017581,
      74.9519999985182,
      74.86999999883892,
      72.71600000535727
    ],
    "p50_us": 72.14700000446328
  },
  "ok": true
}

==> data/v14_results/data/v14_backend_pinned/flashinfer_only_s0.json <==
{
  "session_idx": 0,
  "what": "FlashInfer single_decode at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA H100 80GB HBM3",
    "flashinfer_version": "0.2.2.post1"
  },
  "kernel_times_us": [
    47.37000000076819,
    44.61099999986118,
    43.193999999857624,
    41.96999999805939,
    40.97300000083237,
    49.788999998412464,
    42.24600000313217,
    44.40100000024927,
    42.16600000006565,
    40.96600000025319,
    40.172000002058894,
    41.31400000062513,
    39.61499999860507,
    41.7529999978683,
    42.453000002495855,
    41.71199999802866,
    39.48500000205968,
    40.639999998148824,
    41.74000000034539,
    41.00800000017557,
    40.31599999976265,
    39.73400000134575,
    41.70100000067123,
    39.98600000088004,
    39.71099999944272,
    39.6729999998513,
    40.82300000263217,
    39.343000000968686,
    39.14399999871421,
    39.53600000272672,
    40.11600000097815,
    39.984999997244586,
    40.9739999973624,
    39.41699999998605,
    39.43000000106167,
    40.148000000073125,
    40.00900000278307,
    40.3320000010865,
    39.8179999976378,
    39.92499999938559,
    39.585999999758315,
    40.63599999781786,
    41.4980000016385,
    40.28900000108138,
    39.410999999489604,
    40.529999999705524,
    40.57900000020709,
    40.63000000087413,
    40.21600000214676,
    40.10299999990252,
    40.17899999908536,
    40.646999998728006,
    41.0760000022492,
    39.26299999790217,
    39.70599999902902,
    40.117999997590914,
    40.38399999828357,
    39.46500000040487,
    39.91400000202816,
    39.162000000203534,
    39.442000002054556,
    40.19200000016099,
    40.15300000048683,
    39.928000003186526,
    39.935000000212995,
    39.53899999942223,
    40.36600000034696,
    40.55600000185677,
    39.91699999872367,
    39.938000000461216,
    40.40100000324287,
    41.305999999963205,
    39.92499999938559,
    39.52600000189932,
    39.425999997177996,
    40.92600000049629,
    42.43700000117201,
    41.614000000578244,
    39.659999998775675,
    39.36499999923626,
    39.961000002364244,
    39.18299999838837,
    39.489999998920666,
    39.46400000032213,
    41.233000001028586,
    40.05799999973192,
    39.00799999811966,
    38.97999999935564,
    38.81899999669258,
    40.55599999830406,
    40.06300000014562,
    39.586999999841055,
    39.29400000046712,
    40.27700000008849,
    39.800999999783926,
    39.62999999984618,
    39.39199999791754,
    39.49500000288708,
    39.74899999903414,
    40.112000000647186,
    42.843999999320204,
    39.197999999629474,
    38.39800000093874,
    40.34699999877489,
    39.21500000103606,
    40.44299999961254,
    39.54899999669692,
    39.792999999122,
    40.43899999928158,
    40.781999999239815,
    39.32199999923114,
    40.19300000024373,
    39.6330000000944,
    40.8390000004033,
    39.552000000497856,
    38.891999999179916,
    38.57299999765473,
    39.12999999755584,
    39.31000000179097,
    40.746999999896616,
    39.43400000139263,
    39.57000000198718,
    39.5980000007512,
    39.50600000024451,
    39.809999996975876,
    39.74000000184219,
    40.19400000032647,
    39.33300000014128,
    39.65699999852745,
    40.48099999920396,
    38.87899999810429,
    39.17200000103094,
    39.30699999799003,
    40.19100000007825,
    40.159999997513296,
    39.44299999858458,
    38.66099999783046,
    40.31599999976265,
    40.782999999322556,
    38.9439999999297,
    39.96099999881153,
    40.40800000026934,
    40.25099999793724,
    40.53800000036745,
    38.8290000010727,
    39.420999996764294,
    40.27399999984027,
    40.57399999979339,
    41.31900000103883,
    41.09800000051678,
    39.85200000045097,
    39.80400000003215,
    39.64400000100454,
    40.18999999999551,
    38.72399999949039,
    40.252000001572696,
    38.926999998523115,
    40.424000001593186,
    40.251000001489956,
    39.57799999909639,
    40.09200000254509,
    40.19300000024373,
    39.52000000140288,
    40.38499999836631,
    39.873999998718546,
    38.86899999727689,
    45.648000000397815,
    40.93600000132369,
    39.70100000216803,
    39.74099999837222,
    39.873999998718546,
    39.71199999952546,
    40.02100000022324,
    39.7129999996082,
    39.68000000043048,
    39.018000002499775,
    39.229000002194425,
    41.14300000068738,
    40.57800000012435,
    39.14699999896243,
    40.26300000248284,
    40.252000001572696,
    39.799999999701186,
    39.79099999895652,
    38.69400000056089,
    40.4419999995298,
    39.697999998367095,
    40.27199999967479,
    39.23399999905541,
    40.13899999932846,
    38.320000001590415,
    39.12000000028115,
    39.19199999913303,
    40.855999998257175,
    39.23400000260813,
    39.23300000252539,
    40.123999998087356,
    40.16699999809248,
    39.22099999797979,
    39.76900000068895,
    39.39300000155299,
    46.57999999935214,
    40.345000002162124,
    39.18999999896755,
    41.230000000780365,
    41.67200000182447,
    40.30199999860429,
    39.945999997570425,
    40.87299999966376,
    40.33699999794749,
    40.54700000111211,
    40.93200000099273,
    39.12100000036389,
    38.924999998357634,
    39.01000000183785,
    39.80500000011489,
    38.9490000003434,
    39.78199999821186,
    39.86099999764292,
    39.372999999898184,
    40.083999998330455,
    40.70299999980875,
    39.762000000109765,
    40.32800000075554,
    39.89500000045609,
    41.14200000060464,
    40.12800000197103,
    39.574000002318144,
    38.740000000814234,
    39.695999998201614,
    39.90400000120076,
    39.686000000926924,
    39.56799999826899,
    39.56200000132526,
    39.620999999101514,
    39.80600000019763,
    39.2859999998052,
    40.28900000108138,
    39.448000002551,
    39.81800000119051,
    40.007999999147614,
    39.89500000045609,
    38.6740000024588,
    39.522999998098385,
    39.99799999832021,
    40.17900000263808,
    40.187999999830026,
    39.549000000249634,
    39.60500000133038,
    39.969999999556194,
    39.337000000472244,
    39.11399999978471,
    39.96299999897701,
    40.32900000083828,
    39.774999997632676,
    39.67500000001678,
    38.182000000830385,
    39.410999999489604,
    39.44299999858458,
    39.84499999987179,
    39.72000000018738,
    38.72999999998683,
    39.47199999743134,
    40.47899999903848,
    38.68699999998171,
    39.239999999551856,
    39.0139999986161,
    38.54799999913894,
    40.88799999735215,
    41.028999998360405,
    39.308999998155514,
    39.900000000869795,
    40.23199999991789,
    40.382000001670804,
    39.78400000193005,
    39.71100000299543,
    40.79300000014996,
    39.10000000217906,
    40.074000001055765,
    41.016000000837494,
    39.21999999789705,
    39.04199999738012,
    39.49399999925163,
    40.27800000017123,
    39.50700000032725,
    39.46100000007391,
    39.28399999963972,
    39.864000001443856,
    39.686000000926924,
    39.376000000146405,
    39.82999999863068,
    39.373999999980924,
    40.19600000049195,
    43.02000000322437,
    40.395999999276455,
    38.36500000176102,
    39.67900000034774,
    39.81500000094229,
    39.9800000003836,
    39.08400000085521
  ],
  "p50_us": 39.86099999764292,
  "ok": true
}

==> data/v14_results/data/v14_backend_pinned/flashinfer_only_s1.json <==
{
  "session_idx": 1,
  "what": "FlashInfer single_decode at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA H100 80GB HBM3",
    "flashinfer_version": "0.2.2.post1"
  },
  "kernel_times_us": [
    81.00299999824756,
    76.21299999982512,
    74.77400000155399,
    72.0829999991679,
    74.06399999965174,
    72.1929999976112,
    76.06300000162491,
    74.96399999951109,
    71.42299999784996,
    70.66299999891612,
    70.77300000091213,
    73.44300000156068,
    70.72300000032783,
    70.70300000222574,
    72.83400000090978,
    70.36300000251572,
    68.3129999998755,
    69.48300000075847,
    68.64300000231083,
    69.02399999830777,
    68.25399999854653,
    67.54300000011426,
    68.07299999778138,
    68.86300000275014,
    68.00299999909498,
    68.37399999781724,
    67.87300000254959,
    68.58300000089912,
    68.3129999998755,
    70.22300000159021,
    69.2040000025429,
    70.69300000139833,
    69.95299999701388,
    70.15399999943384,
    67.84300000006738,
    68.80399999786846,
    69.25299999949175,
    68.72299999827192,
    67.78400000229112,
    68.40300000021671,
    67.68300000103977,
    68.46300000162842,
    68.59299999817381,
    69.2840000020567,
    101.04400000088276,
    72.80299999834483,
    68.00299999909498,
    69.11300000211895,
    68.81299999861312,
    68.63400000156616,
    68.07299999778138,
    69.69300000037038,
    68.2929999982207,
    67.62300000318078,
    68.24299999763639,
    67.83299999923997,
    67.75299999972617,
    68.78299999968362,
    68.46399999815844,
    68.02300000074979,
    65.50300000185416,
    66.4129999989882,
    66.2529999999606,
    65.72299999874076,
    65.84299999801146,
    65.62300000112486,
    66.61300000132542,
    64.92300000005002,
    66.3629999984039,
    67.43300000167096,
    67.29300000074545,
    66.263000000788,
    65.43299999961505,
    66.3830000000587,
    66.4229999998156,
    65.13299999966193,
    66.50300000288212,
    69.7439999974847,
    66.68300000001182,
    65.66300000088177,
    66.91299999772582,
    66.2330000018585,
    65.15300000131674,
    66.24299999913319,
    65.64300000277967,
    65.94299999918007,
    66.2730000016154,
    64.87300000301843,
    65.46299999854455,
    65.7739999994078,
    66.1830000012742,
    66.16299999961939,
    65.57300000054056,
    66.19399999863163,
    66.28299999889009,
    65.56299999971316,
    66.70400000174936,
    67.42300000084356,
    67.28299999991805,
    66.64300000025491,
    66.71399999902405,
    95.42400000128737,
    78.89399999783109,
    67.51300000118476,
    67.22299999850634,
    65.53300000078366,
    66.92299999855322,
    66.52300000098421,
    66.01300000141919,
    65.63299999839955,
    65.89300000214848,
    66.69300000083922,
    67.40299999918875,
    66.5629999971884,
    66.65300000108232,
    65.15400000139948,
    66.19299999854888,
    66.08300000010559,
    67.47299999787515,
    66.50300000288212,
    67.61300000235337,
    67.00300000161974,
    66.66299999835701,
    67.25300000098855,
    67.74299999889877,
    67.82299999841257,
    67.65299999855756,
    66.64300000025491,
    66.4730000003999,
    66.71400000257677,
    66.87300000152163,
    67.81300000113788,
    66.3329999994744,
    66.57300000156852,
    66.08300000010559,
    66.43399999717303,
    66.06299999845078,
    66.2929999997175,
    65.23300000083054,
    67.24300000016115,
    65.91400000033332,
    66.3629999984039,
    67.30300000157285,
    66.81299999655721,
    66.76299999952562,
    66.84299999903942,
    66.97299999913753,
    68.3129999998755,
    66.57300000156852,
    65.47299999937195,
    66.10300000176039,
    65.24299999810523,
    65.82299999990937,
    66.21300000020369,
    65.7839999966825,
    65.7039999971687,
    64.95300000253224,
    65.27300000058744,
    64.7529999966423,
    97.61500000138312,
    69.5939999992845,
    65.6140000003802,
    65.55299999888575,
    67.18300000230215,
    64.59300000116741,
    66.02400000232933,
    65.61300000029746,
    65.57300000054056,
    64.71300000043811,
    66.67299999918441,
    66.04300000034868,
    64.57300000306532,
    66.2430000026859,
    66.35400000121194,
    66.5029999993294,
    65.68300000253657,
    65.99299999976438,
    65.76400000213312,
    67.4539999998558,
    65.76299999849766,
    65.02299999766592,
    66.13300000068989,
    65.53300000078366,
    65.65300000005436,
    65.67299999815646,
    65.66299999732905,
    65.89300000214848,
    65.38299999903074,
    65.66299999732905,
    66.03299999952128,
    65.42299999878765,
    65.5639999997959,
    65.48300000019935,
    65.23299999727783,
    65.96299999728217,
    67.13300000171785,
    66.10300000176039,
    66.67299999918441,
    66.00300000059178,
    66.89299999962373,
    65.74300000039557,
    66.4029999981608,
    66.90300000045113,
    65.74300000039557,
    69.34299999983295,
    68.06300000050669,
    65.30299999951694,
    66.89299999962373,
    67.42300000084356,
    67.74399999898151,
    66.77300000035302,
    65.56299999971316,
    66.84299999903942,
    64.7629999974697,
    65.65300000005436,
    65.49300000102676,
    65.65300000005436,
    94.28499999941664,
    69.88300000188019,
    66.25199999987785,
    65.87300000049368,
    66.03299999952128,
    65.75300000122297,
    65.58300000136796,
    64.6129999992695,
    65.38299999903074,
    65.92300000107798,
    65.77299999932507,
    65.52299999995626,
    67.90299999792637,
    65.21299999917574,
    66.72299999976872,
    66.33399999955714,
    66.59299999967061,
    66.48300000122731,
    65.51300000268157,
    64.4029999996576,
    65.46300000209726,
    66.69300000083922,
    65.02299999766592,
    66.40399999824353,
    65.42299999878765,
    65.96300000083488,
    65.45300000126986,
    65.09299999990503,
    65.72299999874076,
    65.44300000044245,
    65.70300000063867,
    64.17300000194359,
    66.71400000257677,
    65.27300000058744,
    66.15299999879198,
    65.41299999796024,
    66.15399999887472,
    66.80399999936526,
    65.69299999981126,
    65.71299999791336,
    66.08300000010559,
    66.51400000023955,
    65.14300000048934,
    64.97300000063433,
    65.33299999844644,
    64.74299999936761,
    66.2730000016154,
    67.14299999899254,
    66.69300000083922,
    66.4229999998156,
    66.14299999796458,
    65.56300000326587,
    65.52299999995626,
    65.4440000005252,
    65.33299999844644,
    66.59299999967061,
    68.49300000055791,
    65.67200000162643,
    88.4540000001266,
    74.81400000131089,
    68.10300000026359,
    67.53300000283957,
    67.99300000182029,
    66.10300000176039,
    65.94299999918007,
    65.20300000190105,
    65.55299999888575,
    65.66399999741179,
    65.43299999961505,
    65.66300000088177,
    65.40300000068555,
    66.6029999969453,
    65.90299999942317,
    64.88299999674041,
    65.35300000010125,
    65.42399999887039,
    76.56400000044528,
    70.57400000221037,
    67.87300000254959,
    67.13300000171785,
    67.06399999956147,
    66.3329999994744,
    65.87300000049368
  ],
  "p50_us": 66.4229999998156,
  "ok": true
}

==> data/v14_results/data/v14_backend_pinned/flashinfer_only_s2.json <==
{
  "session_idx": 2,
  "what": "FlashInfer single_decode at Llama-3-8B decode shape",
  "n_layers": 32,
  "n_q_heads": 32,
  "n_kv_heads": 8,
  "head_dim": 128,
  "seqlen_k": 2048,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA H100 80GB HBM3",
    "flashinfer_version": "0.2.2.post1"
  },
  "kernel_times_us": [
    43.627999996687095,
    40.42699999828869,
    41.65799999711339,
    42.81399999683799,
    40.83700000023782,
    39.48600000214242,
    39.75599999961332,
    41.33299999864448,
    40.31499999967991,
    39.80400000003215,
    40.30999999926621,
    40.369999997125205,
    39.55900000107704,
    40.146999999990385,
    41.78200000026777,
    39.690000001257886,
    38.95199999703891,
    40.97400000091511,
    39.50199999991355,
    39.21699999764883,
    39.17400000119642,
    39.03800000060187,
    40.06900000064206,
    39.340000000720465,
    39.131000001191296,
    39.45599999966021,
    38.64700000022481,
    39.58200000298007,
    44.43300000289696,
    39.0839999973025,
    39.029999999939946,
    38.61100000079887,
    39.562999997855286,
    39.897000000621574,
    38.79100000148128,
    39.02300000291348,
    39.43799999817088,
    40.76899999816419,
    39.11900000019841,
    38.96400000158451,
    39.652000001666465,
    39.657999998610194,
    38.93099999885408,
    38.8340000014864,
    39.07800000035877,
    40.48099999920396,
    40.87099999949828,
    39.46500000040487,
    39.65099999803101,
    42.95900000172992,
    38.495000001859125,
    40.95099999901208,
    37.46100000157071,
    37.82900000004474,
    37.721000001766924,
    38.30300000018383,
    38.35899999771186,
    38.02699999866377,
    38.22600000091825,
    38.60900000063339,
    38.806000002722385,
    40.498000000610546,
    37.72099999821421,
    37.43399999933672,
    37.9450000025372,
    37.937000001875276,
    39.94300000087492,
    38.53500000161603,
    37.60399999919173,
    37.49400000074843,
    39.098999998543604,
    38.33699999944429,
    38.03699999949117,
    38.60599999683245,
    36.86600000207818,
    39.561999997772546,
    39.163000000286274,
    40.64799999881075,
    39.054000001925715,
    38.06100000147694,
    37.76500000185479,
    38.77500000015743,
    37.66600000076892,
    38.392000000442295,
    38.397000000855996,
    37.940999998653524,
    37.69099999928471,
    37.36300000056758,
    37.4709999988454,
    39.0939999981299,
    39.0960000018481,
    37.413000001151886,
    38.00200000014797,
    37.175999999305986,
    37.95300000319912,
    37.873000000132606,
    37.558999999021125,
    37.769999998715775,
    37.55500000224288,
    38.081999999661775,
    38.16300000281103,
    37.451000000743306,
    37.451000000743306,
    37.91700000022047,
    39.74199999845496,
    39.205000000208656,
    38.51300000334845,
    38.180000000664904,
    38.81300000330157,
    38.81799999660984,
    38.045000000153095,
    37.3610000004021,
    37.71499999771777,
    37.932000001461574,
    38.427999999868234,
    38.53399999798057,
    37.242999997744164,
    38.57500000137293,
    37.800000001197986,
    38.30400000026657,
    37.73900000325625,
    37.81999999930008,
    37.95599999989463,
    38.89499999942814,
    38.68500000336894,
    36.610999998742955,
    37.105999997066874,
    38.331999999030586,
    38.86700000066412,
    38.11300000222673,
    38.45599999863225,
    37.47699999934184,
    37.79599999731431,
    39.905999997813524,
    39.44299999858458,
    37.82399999963104,
    37.299000002377625,
    39.61399999852233,
    38.603000000136944,
    38.68800000006445,
    38.23400000158017,
    38.35699999754638,
    39.18299999838837,
    39.27300000228229,
    37.867999999718904,
    38.390000000276814,
    37.631999997955745,
    37.99599999965153,
    38.295999999604646,
    37.42999999900576,
    37.097999999957665,
    37.72900000242885,
    38.22800000108373,
    38.6719999987406,
    38.54999999930442,
    37.79199999698335,
    37.07000000119365,
    39.13099999763858,
    38.568000000793745,
    37.80700000177717,
    37.80100000128073,
    38.68499999981623,
    38.258000000013226,
    38.395000000690516,
    42.89299999982177,
    37.381999998586934,
    38.337000002997,
    37.695999999698415,
    38.42399999953727,
    38.32399999836866,
    37.31500000014876,
    38.83699999818191,
    38.80899999941789,
    37.46000000148797,
    37.472000002480854,
    37.521999999512445,
    39.1410000020187,
    40.81700000213573,
    37.50400000157583,
    36.96799999985956,
    38.24699999910308,
    38.4370000006129,
    37.36400000065032,
    37.588000001420596,
    37.47799999942458,
    37.98699999890687,
    38.42599999970275,
    38.73499999684782,
    37.72399999846243,
    37.897000002118375,
    38.114999998839494,
    38.505999999216556,
    38.08599999999274,
    37.92099999699872,
    42.41499999935172,
    38.642999999893846,
    39.25500000079296,
    38.11300000222673,
    37.05199999970432,
    37.14800000054197,
    43.13799999877688,
    39.95999999872879,
    38.63800000303286,
    38.21199999975988,
    39.14799999904517,
    38.87699999793881,
    38.716999998911206,
    38.25000000290402,
    37.82599999979652,
    38.843000002231065,
    37.92000000046869,
    39.402000002297655,
    37.583000001006894,
    38.316000001259454,
    37.545000001415474,
    38.35200000068539,
    38.09100000040644,
    38.01200000097538,
    37.61299999993639,
    37.4259999986748,
    38.00699999700896,
    38.58999999906132,
    36.85500000116804,
    37.302000002625846,
    37.87900000062905,
    38.69600000072637,
    37.4759999992591,
    36.41400000020667,
    37.50000000124487,
    38.69600000072637,
    38.40400000143518,
    37.8629999993052,
    37.51399999885052,
    38.37999999944941,
    38.11900000272317,
    39.1710000009482,
    37.5509999983592,
    36.958999999114894,
    37.46200000165345,
    38.19600000198875,
    38.3620000015128,
    38.29699999968739,
    37.74199999995176,
    38.01300000105812,
    38.75500000205534,
    38.66899999849238,
    37.582000000924154,
    38.18399999744315,
    37.86199999922246,
    39.39999999857946,
    38.0900000003237,
    38.00100000006523,
    38.14099999743803,
    37.444000000164124,
    37.89599999848292,
    38.18700000124409,
    37.058000000200764,
    38.61000000071613,
    38.61000000071613,
    39.02199999927802,
    38.01600000130634,
    37.0960000033449,
    38.2499999993513,
    37.5059999981886,
    39.12299999697666,
    37.860000002609695,
    37.246999998075125,
    37.88700000129097,
    38.09400000065466,
    38.68599999989897,
    38.48399999739627,
    37.87800000054631,
    38.03099999899473,
    38.96300000150177,
    37.518999999264224,
    38.45799999879773,
    37.96100000030833,
    37.907999999475805,
    38.08900000024096,
    38.428999999950975,
    38.432000000199196,
    38.11600000247495,
    37.47999999959006,
    39.273999998812315,
    37.30399999923861,
    37.82399999963104,
    37.87700000046357,
    38.61500000112983,
    37.47899999950732,
    38.13700000065978,
    38.13100000016334,
    41.03799999910507,
    37.937000001875276,
    39.81200000069407,
    38.07199999883437,
    37.91199999980677,
    38.15500000214911,
    38.57700000153841,
    42.99999999801685,
    37.634999998203966
  ],
  "p50_us": 38.30400000026657,
  "ok": true
}

==> data/v14_results/data/v14_exllamav2_l4/STARTED_exllamav2_l4_ctx2048_s0.txt <==
session 0 started


==> data/v14_results/data/v14_exllamav2_l4/STARTED_exllamav2_l4_ctx2048_s1.txt <==
session 1 started


==> data/v14_results/data/v14_exllamav2_l4/STARTED_exllamav2_l4_ctx2048_s2.txt <==
session 2 started


==> data/v14_results/data/v14_exllamav2_l4/exllamav2_l4_ctx2048_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "model_repo": "bartowski/Qwen2.5-7B-Instruct-exl2",
  "model_revision": "4_25",
  "context_len": 2048,
  "prefill_len": 30,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136,
    "exllamav2_version": "0.2.4"
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "step_times_ms": [
    22.407594000014797,
    21.641106999993553,
    17.78341599998612,
    17.116181999995206,
    17.307396000006747,
    17.271276000002445,
    17.35670700000469,
    17.384597000017266,
    17.35152700001663,
    17.29610600000342,
    17.31599600000777,
    17.309846000017615,
    17.388217000018358,
    17.270185000000993,
    17.344617000020435,
    17.34082699999817,
    17.348117000011598,
    17.377277000008462,
    17.37709700000778,
    17.272614999995994,
    17.34098700001141,
    17.384507999992138,
    17.505739999990055,
    17.36098599999991,
    17.410877999992636,
    17.50160000000278,
    17.373077000002013,
    17.307055999992826,
    17.36927700000024,
    17.39069699999618
  ],
  "p50_ms": 17.36098599999991,
  "peak_mem_gb": 6.960971264,
  "ok": true
}

==> data/v14_results/data/v14_exllamav2_l4/exllamav2_l4_ctx2048_s1.json <==
{
  "session_idx": 1,
  "gpu_name": "L4",
  "model_repo": "bartowski/Qwen2.5-7B-Instruct-exl2",
  "model_revision": "4_25",
  "context_len": 2048,
  "prefill_len": 30,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136,
    "exllamav2_version": "0.2.4"
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "step_times_ms": [
    17.512320000008685,
    17.37021699997854,
    17.370656999986522,
    17.39287800000966,
    17.530980999993062,
    17.33970700001919,
    17.33004600001209,
    17.342286999991074,
    17.367607000011276,
    17.315335999995796,
    17.301306000007344,
    17.337126000001035,
    17.351945999990903,
    17.31807600000934,
    17.3111959999801,
    17.34790700001554,
    17.318436000010706,
    17.371246999999812,
    17.3102560000018,
    17.38147699998649,
    17.36338699998896,
    17.387987999995858,
    17.350045999990016,
    17.468119000000115,
    17.376436999995803,
    17.39010699998289,
    17.352486000021372,
    17.402517999983047,
    17.480529000010847,
    17.478278999988106
  ],
  "p50_ms": 17.367607000011276,
  "peak_mem_gb": 6.962094592,
  "ok": true
}

==> data/v14_results/data/v14_exllamav2_l4/exllamav2_l4_ctx2048_s2.json <==
{
  "session_idx": 2,
  "gpu_name": "L4",
  "model_repo": "bartowski/Qwen2.5-7B-Instruct-exl2",
  "model_revision": "4_25",
  "context_len": 2048,
  "prefill_len": 30,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136,
    "exllamav2_version": "0.2.4"
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "step_times_ms": [
    17.466838999979473,
    17.459419000005028,
    17.44948900000054,
    17.359536999975944,
    17.374348000004147,
    17.34513599998877,
    17.31492599998319,
    17.293155999993814,
    17.406488000005993,
    17.277894999978116,
    17.31942600000025,
    17.262694000010015,
    17.365836000010404,
    17.311094999996612,
    17.353745999997727,
    17.302516000000878,
    17.391218000000208,
    18.251416000026666,
    17.384217000000035,
    17.3099959999945,
    17.369887000000972,
    17.35233700000549,
    17.360776999993277,
    17.34298700000636,
    17.371846999992613,
    17.338087000013047,
    17.35895699999901,
    17.31885699999225,
    17.398858000007067,
    17.38934699997685
  ],
  "p50_ms": 17.359536999975944,
  "peak_mem_gb": 6.948109824,
  "ok": true
}

==> data/v14_results/data/v14_h100_reserved/h100_reserved_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "H100",
  "gpu_label_requested": "H100!_cpu8",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576,
    "gpu_label_requested": "H100!_cpu8"
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    19.22496199999557,
    19.31077400000447,
    19.213315000001785,
    19.095335000002933,
    18.866388000006395,
    18.91613499999778,
    19.150615000000926,
    19.737638000009383,
    18.965170000001308,
    19.062148000003276,
    19.007173999995075,
    19.29657999998824,
    27.00597799999116,
    20.3068800000068,
    20.59272699999326,
    19.780470000000605,
    19.78904300000295,
    19.56213200000434,
    19.672791999994388,
    19.70777900000087,
    19.59119800000053,
    19.564457000001312,
    19.726716999997507,
    19.559361999995417,
    19.652677999999923,
    19.466463000000545,
    19.545324999995728,
    19.406115999998974,
    19.431322000002638,
    19.4333529999966
  ],
  "graphed_step_times_ms": [
    11.89307699999631,
    11.89719699999614,
    11.897731000004796,
    11.89285899999959,
    11.893584000006285,
    11.893594000000007,
    11.928004999987252,
    11.968420999991736,
    11.980878999992228,
    11.97087600000657,
    11.98975900000221,
    11.951960000004647,
    11.953101999992555,
    11.976008999994292,
    11.979038999996305,
    11.949070000000006,
    11.943105000000287,
    11.956935000000612,
    11.947136999992836,
    11.968918999997413,
    11.96081000000504,
    11.96868700000664,
    11.97171100000105,
    11.952369999988832,
    11.963764000000765,
    11.959765000000289,
    11.970981000004599,
    11.975781000003849,
    11.95053200000018,
    11.964020000007736
  ],
  "eager_p50_ms": 19.545324999995728,
  "graphed_p50_ms": 11.959765000000289,
  "within_session_speedup": 1.634256609556731,
  "eager_peak_mem_gb": 17.267754496,
  "graphed_peak_mem_gb": 17.388040704,
  "ok": true
}

==> data/v14_results/data/v14_h100_reserved/h100_reserved_s1.json <==
{
  "session_idx": 1,
  "gpu_name": "H100",
  "gpu_label_requested": "H100!_cpu8",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576,
    "gpu_label_requested": "H100!_cpu8"
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    15.210500999984333,
    15.138970999998946,
    15.234768999988546,
    15.22541799999999,
    15.419676999982812,
    15.26182399999243,
    15.3161329999989,
    15.224204999981339,
    15.189840000005006,
    15.251793000004454,
    15.3592399999809,
    15.238499999981059,
    15.253678999982867,
    15.295898000005081,
    15.259893000006741,
    15.093803000013395,
    15.176027999984854,
    15.317482000000382,
    15.336211000004596,
    15.309814999994842,
    15.174753999986024,
    15.181859000023223,
    15.104226999994808,
    15.224999000025718,
    15.326784999984966,
    15.251128000016934,
    15.163403999991942,
    15.191556999980094,
    15.253346000008605,
    15.147702999996682
  ],
  "graphed_step_times_ms": [
    11.923961999997346,
    11.912313999999924,
    11.923827999993364,
    11.926820999974552,
    11.955784000008407,
    11.979580000001988,
    11.965836000001673,
    11.94305399999962,
    11.924283000013247,
    11.927137000014909,
    11.924670000013293,
    11.91846000000396,
    11.929829999985486,
    11.92963599999075,
    11.922677999990583,
    11.918827000016563,
    11.940436999992698,
    11.917952000004561,
    11.917652999983375,
    11.940866000003325,
    11.926920000007613,
    11.94025799998144,
    11.931423999982371,
    11.925900999983696,
    11.939627000003838,
    11.917261000007784,
    11.931554000000233,
    11.94135599999413,
    11.933214999999109,
    11.934467000003224
  ],
  "eager_p50_ms": 15.238499999981059,
  "graphed_p50_ms": 11.92963599999075,
  "within_session_speedup": 1.2773650428221677,
  "eager_peak_mem_gb": 17.33486336,
  "graphed_peak_mem_gb": 17.455149568,
  "ok": true
}

==> data/v14_results/data/v14_h100_reserved/h100_reserved_s2.json <==
{
  "session_idx": 2,
  "gpu_name": "H100",
  "gpu_label_requested": "H100!_cpu8",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576,
    "gpu_label_requested": "H100!_cpu8"
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    15.267077000004292,
    15.300123000002941,
    15.29706699997746,
    15.31275600001436,
    15.288978999990377,
    15.22762400000488,
    15.371799999996938,
    15.381310999998732,
    15.675716000004059,
    15.289641000009624,
    15.274723000004542,
    15.194406999995635,
    15.2792419999912,
    15.196270999979333,
    15.248721999995496,
    15.399809999991021,
    15.278955000013639,
    15.267852999983234,
    15.213192000004483,
    15.169248999995943,
    15.197505000003275,
    15.180529999980763,
    15.416896999994378,
    15.234923000008394,
    15.238822000014807,
    15.366082999975106,
    15.311166000003595,
    15.297561000011228,
    15.258043000017096,
    15.230841000004602
  ],
  "graphed_step_times_ms": [
    11.925108000014006,
    11.924735000008013,
    11.927068999995072,
    11.950796000007813,
    11.974491000017906,
    11.94558299999926,
    11.93368500000247,
    11.943862999999055,
    11.92394399998875,
    11.924071000009917,
    11.93984700000783,
    11.936766000019361,
    11.928294000000506,
    11.937442999993664,
    11.937007000000222,
    11.914254999993545,
    11.943207000001621,
    11.927273000026162,
    11.940965000007964,
    11.939159999997173,
    11.941847999992206,
    11.943591999994396,
    11.945426000011139,
    11.945608000019092,
    11.950530999996545,
    11.936984999977085,
    11.95206399998483,
    11.929590999983475,
    11.938520999990487,
    11.929401000003281
  ],
  "eager_p50_ms": 15.278955000013639,
  "graphed_p50_ms": 11.938520999990487,
  "within_session_speedup": 1.2798030007256187,
  "eager_peak_mem_gb": 17.368417792,
  "graphed_peak_mem_gb": 17.488704,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.818547999993825,
    14.843318000004047,
    14.85616400000822,
    14.819653000003541,
    14.748971000003053,
    14.650688000003242,
    14.826261999999701,
    14.806770000006964,
    14.746082999991472,
    14.717558000000963,
    14.806440000000975,
    14.680909999995606,
    14.894008999988273,
    14.855388000000858,
    14.86937999999327,
    14.798737999996092,
    14.743168000009632,
    14.836176000002865,
    14.800089000004846,
    14.774176999992505,
    14.700473999994301,
    14.698046999995995,
    14.635808999997835,
    14.744632999992291,
    14.637198000002627,
    14.65698900000234,
    14.662521999994738,
    14.713673000002814,
    14.633594000002859,
    14.612034999998968
  ],
  "graphed_step_times_ms": [
    11.849753000007013,
    11.842465000000857,
    11.721011000005888,
    11.714427000001137,
    11.701711000000614,
    11.710317999998665,
    11.711855999990917,
    11.696540000002642,
    11.705621000004385,
    11.702451999994423,
    11.795355999993262,
    11.863744999999426,
    11.85791800000402,
    11.855147000005672,
    11.864278000004447,
    11.858502999999132,
    11.845383999997239,
    11.841977999992537,
    11.842740000005847,
    11.862587999999619,
    11.853947999995285,
    11.851077999992299,
    11.848352000001228,
    11.857497000008266,
    11.860361999993074,
    11.855976999996187,
    11.851538000001938,
    11.853688000002194,
    11.850620999993566,
    11.847711000001482
  ],
  "eager_p50_ms": 14.748971000003053,
  "graphed_p50_ms": 11.849753000007013,
  "within_session_speedup": 1.244664846600121,
  "eager_peak_mem_gb": 17.267754496,
  "graphed_peak_mem_gb": 17.388040704,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s1.json <==
{
  "session_idx": 1,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.744940999989353,
    15.10754500000644,
    15.178786999996419,
    15.438047999992932,
    15.368984000005526,
    15.089946999992776,
    15.003946999996742,
    14.935829999998873,
    15.202946999991696,
    14.97079900001097,
    14.995056000003615,
    14.81446700000788,
    14.85695299999179,
    14.710331000003407,
    14.568885000002751,
    14.493909999998777,
    14.663709999993557,
    14.529973999998447,
    14.508483000000183,
    14.557726999996135,
    15.001478000002066,
    14.47684200000765,
    14.534474000001296,
    14.612053999996988,
    14.720936000003348,
    14.620999000001689,
    14.625025999990271,
    14.51252999999042,
    14.522043000013696,
    14.499250000000075
  ],
  "graphed_step_times_ms": [
    11.81029600000727,
    11.801075999997579,
    11.800840999995899,
    11.783577000002765,
    11.676679999993667,
    11.660430999995697,
    11.671395999997003,
    11.63911700000142,
    11.637523000004535,
    11.629623000004585,
    11.625339999994821,
    11.643603000010216,
    11.702870999997117,
    11.753842999993935,
    11.771605999996382,
    11.761268000000769,
    11.770988999998622,
    11.756675000000882,
    11.76511699999594,
    11.764831000007803,
    11.768512000003284,
    11.759928000003583,
    11.774712999994108,
    11.764413999998169,
    11.769639999997139,
    11.764962000000878,
    11.773858999987397,
    11.760237000004281,
    11.760667000004332,
    11.778086000006738
  ],
  "eager_p50_ms": 14.720936000003348,
  "graphed_p50_ms": 11.764413999998169,
  "within_session_speedup": 1.2513106050165899,
  "eager_peak_mem_gb": 17.33486336,
  "graphed_peak_mem_gb": 17.455149568,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s2.json <==
{
  "session_idx": 2,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.8641230000095,
    14.88628399999925,
    14.720527999998012,
    14.757230000000732,
    14.86712599999862,
    14.761479999990001,
    14.710068999988835,
    14.7187129999935,
    14.892459999998664,
    14.783440000002201,
    14.878903999999693,
    14.737420999992423,
    14.744596000014099,
    14.736045999995895,
    14.80664900000761,
    14.742135000005874,
    14.760039999998753,
    14.747811999995974,
    14.783719999996947,
    14.715530000003696,
    14.67943999999477,
    14.689670000009869,
    14.793807999993192,
    14.878260000003252,
    14.849546999997187,
    14.787518000005662,
    14.743424000002392,
    14.843534999997132,
    14.92311600000562,
    14.776203999986137
  ],
  "graphed_step_times_ms": [
    11.820452999998565,
    11.818433999991385,
    11.823328000005517,
    11.785858999999732,
    11.643567000007238,
    11.656977000001234,
    11.654442999997627,
    11.641767000000414,
    11.655445000002373,
    11.64914500000691,
    11.625113999997438,
    11.630812999996465,
    11.704864000009252,
    11.772707999995191,
    11.78300300000501,
    11.77820099999849,
    11.765633999999636,
    11.769638000004079,
    11.761493999998152,
    11.776476999997953,
    11.775537999994867,
    11.778917000000888,
    11.768041999999923,
    11.76235699999495,
    11.779579000005924,
    11.773184000006154,
    11.765568999990705,
    11.752251000004321,
    11.772600000000466,
    11.771069000005241
  ],
  "eager_p50_ms": 14.776203999986137,
  "graphed_p50_ms": 11.769638000004079,
  "within_session_speedup": 1.255451017268417,
  "eager_peak_mem_gb": 17.368417792,
  "graphed_peak_mem_gb": 17.488704,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s3.json <==
{
  "session_idx": 3,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.939230999999609,
    14.942068999999947,
    14.989399000000958,
    14.887963999996146,
    14.956549000004316,
    14.915850999997815,
    15.005045999998856,
    14.813670999998862,
    14.900263000001246,
    14.868728000010378,
    14.815725000005386,
    14.83828199999948,
    14.958835999991038,
    14.921487000009392,
    14.897851000000628,
    15.088891999994303,
    14.908185000010121,
    14.797842999996647,
    14.795345999999654,
    14.82056599999737,
    14.854005000003667,
    14.985867999996572,
    14.895757000005005,
    14.934250999999676,
    14.632206000001702,
    14.587433000002648,
    14.647474000000216,
    14.636327000005167,
    14.468962000009356,
    14.610750000002781
  ],
  "graphed_step_times_ms": [
    11.795537999987005,
    11.787996999998995,
    11.805989000009731,
    11.790412999999944,
    11.824537000009627,
    11.803905999997255,
    11.820318999994583,
    11.814820000012105,
    11.818357999999307,
    11.828317999999172,
    11.793413999996005,
    11.773207000004504,
    11.778704999997558,
    11.772475999990206,
    11.767865999999572,
    11.786694999997849,
    11.767492000004154,
    11.772508000007065,
    11.754469999999628,
    11.77548299999387,
    11.772438000008378,
    11.77081100000521,
    11.783721000000469,
    11.771770999999376,
    11.781709000004525,
    11.774550000012596,
    11.77229699999316,
    11.778003000003423,
    11.784094999995887,
    11.787094999988312
  ],
  "eager_p50_ms": 14.895757000005005,
  "graphed_p50_ms": 11.783721000000469,
  "within_session_speedup": 1.264096205265248,
  "eager_peak_mem_gb": 17.401972224,
  "graphed_peak_mem_gb": 17.522258432,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s4.json <==
{
  "session_idx": 4,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.756326999986413,
    14.76162499997713,
    14.812953000017615,
    14.96489100000531,
    14.93462400000567,
    14.760975999990933,
    14.799834999990935,
    14.790897000011682,
    14.673413000025448,
    14.654788000001417,
    14.709662999990769,
    14.620218999993995,
    14.810613999998168,
    14.757959000007759,
    14.88122999998609,
    14.793464999996786,
    14.869676000017762,
    14.829833000021608,
    14.82028899999932,
    14.895022000018798,
    14.811154000000215,
    14.765449999998737,
    14.684312000014188,
    14.807684999993853,
    15.157275000007076,
    15.162830000008398,
    14.879655000015646,
    14.704534000003378,
    14.617068999996263,
    14.583442999992258
  ],
  "graphed_step_times_ms": [
    11.747560000003432,
    11.752784999998767,
    11.764996000010797,
    11.754654000014852,
    11.746014999999943,
    11.7862099999968,
    11.806803000013133,
    11.801571000006561,
    11.785187000015185,
    11.76577800001155,
    11.768099000022403,
    11.768647999986115,
    11.768573000011884,
    11.764026999998123,
    11.767478999985315,
    11.759716000000253,
    11.769364999992149,
    11.765780000018822,
    11.756735999995271,
    11.759530999995604,
    11.76440099999354,
    11.762140000001864,
    11.759837999989031,
    11.77567000002,
    11.768122999995967,
    11.765361000016128,
    11.77380400000061,
    11.76227899998139,
    11.778380000009747,
    11.759277000010115
  ],
  "eager_p50_ms": 14.799834999990935,
  "graphed_p50_ms": 11.76577800001155,
  "within_session_speedup": 1.257871345182308,
  "eager_peak_mem_gb": 17.435526656,
  "graphed_peak_mem_gb": 17.555812864,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s5.json <==
{
  "session_idx": 5,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    15.034804000009672,
    14.987888000007388,
    14.96821099999579,
    14.951615999990508,
    15.023208000002342,
    14.841303000025619,
    14.8702680000099,
    14.8689769999919,
    14.869115000010424,
    14.804488999999421,
    14.864013999982717,
    14.76062200001138,
    14.860703000010744,
    14.7479199999907,
    14.861394999996946,
    14.73487999999179,
    14.784763999983852,
    14.952730000004522,
    14.915690000009363,
    14.844837999987703,
    14.858801000002586,
    14.777154000000792,
    14.669621999985338,
    14.760867999996208,
    15.021478000022626,
    15.137536999986878,
    14.940018999993754,
    14.910764000006793,
    15.006201999995028,
    15.064285000022437
  ],
  "graphed_step_times_ms": [
    11.706524000004492,
    11.698829000010846,
    11.710536000009597,
    11.70339099999751,
    11.683544000021584,
    11.677552999998397,
    11.685618000001341,
    11.73205199998506,
    11.7436729999838,
    11.763994999995475,
    11.763698999999406,
    11.754822000000331,
    11.760570000006965,
    11.745181000009097,
    11.760014999993018,
    11.742511999983662,
    11.75562000000241,
    11.76737299999786,
    11.770432000020037,
    11.765062999984366,
    11.772138999987192,
    11.76420200002326,
    11.759154999992916,
    11.760438999999678,
    11.762208000021701,
    11.771014000004243,
    11.782178999993675,
    11.763279000007287,
    11.778043000020944,
    11.77081299999827
  ],
  "eager_p50_ms": 14.869115000010424,
  "graphed_p50_ms": 11.760438999999678,
  "within_session_speedup": 1.2643333297346155,
  "eager_peak_mem_gb": 17.469081088,
  "graphed_peak_mem_gb": 17.589367296,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s6.json <==
{
  "session_idx": 6,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.882640999985597,
    14.783944000015481,
    14.856868999999051,
    14.701712999993788,
    14.935152000020935,
    14.734005999997635,
    14.727203000006739,
    14.716286000009404,
    14.700617999977794,
    14.660391000006712,
    14.825483999999278,
    14.72656900000402,
    14.811388000026682,
    14.723660999976573,
    14.845351000019491,
    14.825938000001315,
    14.748464999996713,
    15.255401999979767,
    14.867661000010912,
    14.790919999995822,
    14.847193999997899,
    14.963733000001866,
    14.925446999995984,
    14.975202999977455,
    15.014624000002641,
    15.01822800000241,
    14.931264000011879,
    14.975409999976819,
    14.962072999992415,
    14.967799000004334
  ],
  "graphed_step_times_ms": [
    11.779278000005888,
    11.77728200002548,
    11.78285400001755,
    11.7873639999857,
    11.780392999980904,
    11.782377000002953,
    11.812900999984777,
    11.785610000003999,
    11.75492100000497,
    11.76214899999195,
    11.762172999993936,
    11.757580999983475,
    11.766456999993125,
    11.764759000016056,
    11.762968999988743,
    11.771970000012288,
    11.770813999987695,
    11.78064799998424,
    11.762861999983443,
    11.772790000009081,
    11.787533000017447,
    11.783061999977917,
    11.770565000006172,
    11.77414599999338,
    11.784691999991992,
    11.773307999987992,
    11.769473000015296,
    11.784400999999889,
    11.77518100001862,
    11.781412999994245
  ],
  "eager_p50_ms": 14.847193999997899,
  "graphed_p50_ms": 11.77518100001862,
  "within_session_speedup": 1.2608888135116072,
  "eager_peak_mem_gb": 17.50263552,
  "graphed_peak_mem_gb": 17.622921728,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s7.json <==
{
  "session_idx": 7,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.896515000003774,
    14.928497999989077,
    14.86705300001745,
    14.912301999999045,
    14.976251000007323,
    14.764756999994688,
    14.787781999984873,
    15.63158799999087,
    15.846775999989404,
    15.079694999997173,
    15.376377000023922,
    15.111253000014813,
    15.247869999996055,
    15.142926999999418,
    15.126781999981631,
    15.071247000008725,
    15.973492000000533,
    15.230672999990702,
    15.493123999988256,
    15.49020600000972,
    16.284944999995332,
    15.367622000013625,
    15.882174000012128,
    15.681636000010712,
    15.40241300000389,
    14.967763000015566,
    15.146920000006503,
    15.076499999992166,
    15.058893999992051,
    16.13681200001338
  ],
  "graphed_step_times_ms": [
    11.722485000007055,
    11.727567000008321,
    11.719185999993442,
    11.740566000014496,
    11.728641000019024,
    11.719133000013926,
    11.771207999998978,
    11.743077000005542,
    11.74893099999963,
    11.759855999997626,
    11.770121000012068,
    11.764696000000185,
    11.763295999998036,
    11.759024000014051,
    11.765093999997589,
    11.765307000018765,
    11.749363000006952,
    11.75010999997994,
    11.756279999985964,
    11.78387400000247,
    11.769937999986269,
    11.78128200001538,
    11.785746999976254,
    11.769457000013972,
    11.77595499999029,
    11.76307899999074,
    11.773433999991312,
    11.78262499999505,
    11.785181000021794,
    11.761811000013722
  ],
  "eager_p50_ms": 15.146920000006503,
  "graphed_p50_ms": 11.763295999998036,
  "within_session_speedup": 1.2876425110792955,
  "eager_peak_mem_gb": 17.536189952,
  "graphed_peak_mem_gb": 17.65647616,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s8.json <==
{
  "session_idx": 8,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.78777399998421,
    14.674503000009054,
    14.613354000005074,
    14.618028999990429,
    14.666525000023967,
    14.515490000007958,
    14.608270999985962,
    14.628090999991628,
    14.564927999998645,
    14.619041000003108,
    14.713070999988531,
    14.761439999972481,
    14.699930000006134,
    14.655897000011464,
    14.668889999995827,
    14.643874000000778,
    14.634714999999687,
    14.552631000015026,
    14.561184000001504,
    14.546520000010332,
    14.567418000012822,
    14.596484999998438,
    14.690984999987222,
    14.679303999997728,
    14.748839000020553,
    14.80216600000972,
    14.766132000005427,
    14.702599000003147,
    14.710981999996875,
    14.729276999986496
  ],
  "graphed_step_times_ms": [
    11.718670999982805,
    11.723392999982707,
    11.728005000009034,
    11.73055800001066,
    11.703744000016059,
    11.70636100002298,
    11.592370999977675,
    11.588081000013517,
    11.598630000008825,
    11.588079000006246,
    11.584083000002465,
    11.587426000005507,
    11.584655999996585,
    11.586877000013374,
    11.664112999994813,
    11.781601999985014,
    11.759441000009474,
    11.773881999999958,
    11.769154000006665,
    11.755362999991803,
    11.774768999998741,
    11.775026000009348,
    11.774225999999999,
    11.771713999991107,
    11.764701000004152,
    11.762175000001207,
    11.768676999992067,
    11.77024399999027,
    11.772955999987289,
    11.764325000001463
  ],
  "eager_p50_ms": 14.666525000023967,
  "graphed_p50_ms": 11.755362999991803,
  "within_session_speedup": 1.2476454363879868,
  "eager_peak_mem_gb": 17.569744384,
  "graphed_peak_mem_gb": 17.690030592,
  "ok": true
}

==> data/v14_results/data/v14_n10_headline/n10_h100_ctx2048_s9.json <==
{
  "session_idx": 9,
  "gpu_name": "H100",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 2048,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA H100 80GB HBM3",
    "device_capability": [
      9,
      0
    ],
    "vram_gb": 85.017624576
  },
  "warmup_steps": 5,
  "measure_steps": 30,
  "eager_step_times_ms": [
    14.87942699998257,
    14.775716999992028,
    14.83847699998364,
    14.821218000008685,
    14.847372999980735,
    14.910783000004812,
    14.90788500001372,
    15.06787299999246,
    15.019503999980088,
    14.887496000000056,
    14.807662000009714,
    14.8134089999985,
    14.808213999998543,
    14.752406000013707,
    14.801974999983258,
    14.865459000020564,
    14.703133000011803,
    14.73347799998237,
    14.713307999983272,
    14.683479000012767,
    14.822320999996919,
    14.7940710000114,
    14.811847999993688,
    14.76228599997853,
    14.826672999987522,
    14.742613999999321,
    14.946084000001747,
    14.771149000011974,
    14.76886000000377,
    14.705425000016703
  ],
  "graphed_step_times_ms": [
    11.77648599997383,
    11.765261000022065,
    11.786916000005476,
    11.796550000013895,
    11.775192000015977,
    11.804277999999613,
    11.810342000018181,
    11.758830000019316,
    11.764434999975037,
    11.776945999997679,
    11.75975700002141,
    11.763349000005974,
    11.75940000001674,
    11.774858999984872,
    11.770339999998214,
    11.778964999990649,
    11.771922999997741,
    11.763137000002644,
    11.774457999990773,
    11.764474000017344,
    11.771786999986489,
    11.769041999997398,
    11.77384799999004,
    11.776816999997664,
    11.762242999992623,
    11.77813800001104,
    11.785497999994732,
    11.781230999986292,
    11.78785299998708,
    11.78788500001815
  ],
  "eager_p50_ms": 14.811847999993688,
  "graphed_p50_ms": 11.774858999984872,
  "within_session_speedup": 1.2579214748994207,
  "eager_peak_mem_gb": 17.603298816,
  "graphed_peak_mem_gb": 17.723585024,
  "ok": true
}

==> data/v14_results/data/v14_qwen_l4_rerun/FAILED_qwen_l4_ctx16384_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "context_len": 16384,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.93 GiB is free. Process 1 has 20.09 GiB memory in use. Of the allocated memory 19.82 GiB is allocated by PyTorch, and 45.84 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/qwen_l4_rerun.py\", line 107, in _measure\n    _ = model(prefill_ids, past_key_values=eager_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.93 GiB is free. Process 1 has 20.09 GiB memory in use. Of the allocated memory 19.82 GiB is allocated by PyTorch, and 45.84 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v14_results/data/v14_qwen_l4_rerun/FAILED_qwen_l4_ctx16384_s1.json <==
{
  "session_idx": 1,
  "gpu_name": "L4",
  "context_len": 16384,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.93 GiB is free. Process 1 has 20.09 GiB memory in use. Of the allocated memory 19.82 GiB is allocated by PyTorch, and 45.84 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/qwen_l4_rerun.py\", line 107, in _measure\n    _ = model(prefill_ids, past_key_values=eager_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.93 GiB is free. Process 1 has 20.09 GiB memory in use. Of the allocated memory 19.82 GiB is allocated by PyTorch, and 45.84 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v14_results/data/v14_qwen_l4_rerun/FAILED_qwen_l4_ctx16384_s2.json <==
{
  "session_idx": 2,
  "gpu_name": "L4",
  "context_len": 16384,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.93 GiB is free. Process 1 has 20.09 GiB memory in use. Of the allocated memory 19.82 GiB is allocated by PyTorch, and 45.84 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/qwen_l4_rerun.py\", line 107, in _measure\n    _ = model(prefill_ids, past_key_values=eager_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 9.28 GiB. GPU 0 has a total capacity of 22.03 GiB of which 1.93 GiB is free. Process 1 has 20.09 GiB memory in use. Of the allocated memory 19.82 GiB is allocated by PyTorch, and 45.84 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v14_results/data/v14_qwen_l4_rerun/FAILED_qwen_l4_ctx8192_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "context_len": 8192,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.45 GiB is allocated by PyTorch, and 55.25 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/qwen_l4_rerun.py\", line 152, in _measure\n    _ = model(prefill_ids, past_key_values=graphed_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.45 GiB is allocated by PyTorch, and 55.25 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v14_results/data/v14_qwen_l4_rerun/FAILED_qwen_l4_ctx8192_s1.json <==
{
  "session_idx": 1,
  "gpu_name": "L4",
  "context_len": 8192,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.45 GiB is allocated by PyTorch, and 55.25 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/qwen_l4_rerun.py\", line 152, in _measure\n    _ = model(prefill_ids, past_key_values=graphed_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.45 GiB is allocated by PyTorch, and 55.25 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v14_results/data/v14_qwen_l4_rerun/FAILED_qwen_l4_ctx8192_s2.json <==
{
  "session_idx": 2,
  "gpu_name": "L4",
  "context_len": 8192,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "failed": true,
  "error_type": "OutOfMemoryError",
  "error_message": "CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.45 GiB is allocated by PyTorch, and 55.25 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-v",
  "traceback": "Traceback (most recent call last):\n  File \"/root/qwen_l4_rerun.py\", line 152, in _measure\n    _ = model(prefill_ids, past_key_values=graphed_cache,\n        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1553, in _wrapped_call_impl\n    return self._call_impl(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/torch/nn/modules/module.py\", line 1562, in _call_impl\n    return forward_call(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/transformers/models/qwen2/modeling_qwen2.py\", line 1187, in forward\n    logits = self.lm_head(hidden_states[:, -num_logits_to_keep:, :]).float()\n             ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\ntorch.OutOfMemoryError: CUDA out of memory. Tried to allocate 4.64 GiB. GPU 0 has a total capacity of 22.03 GiB of which 4.30 GiB is free. Process 1 has 17.73 GiB memory in use. Of the allocated memory 17.45 GiB is allocated by PyTorch, and 55.25 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)\n"
}

==> data/v14_results/data/v14_qwen_l4_rerun/PARTIAL_EAGER_qwen_l4_ctx8192_s0.json <==
{
  "session_idx": 0,
  "gpu_name": "L4",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 8192,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "eager_only": true,
  "eager_step_times_ms": [
    87.13215800000285,
    87.41152999999713,
    87.4788729999949,
    87.52014500001337,
    87.44380100000626,
    88.29526900001383,
    88.25927799999533,
    87.9406629999977,
    87.6264989999953,
    87.40869899999382,
    87.49671300000728,
    87.43591100000003,
    87.3812389999955,
    87.30346500000508,
    87.07695500000057,
    87.40919899999255,
    87.9592140000085,
    87.92897200000027,
    87.99430500000938,
    87.80510700000832,
    87.74717400000043,
    87.66355099999146,
    87.7291940000049,
    87.66290100000163,
    87.4764030000108,
    87.47339300001045,
    87.7161239999964,
    88.02228900000841,
    87.91427299999555,
    87.86387099999615
  ],
  "eager_peak_mem_gb": 23.244867072,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344
}

==> data/v14_results/data/v14_qwen_l4_rerun/PARTIAL_EAGER_qwen_l4_ctx8192_s1.json <==
{
  "session_idx": 1,
  "gpu_name": "L4",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 8192,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "eager_only": true,
  "eager_step_times_ms": [
    87.27398900001049,
    87.40824100000566,
    87.22890699999652,
    87.25119799998993,
    87.57877399999359,
    88.28910700000847,
    88.29775799999595,
    88.4294199999971,
    87.96898200000669,
    87.6898760000131,
    87.90127000000325,
    87.37822000000506,
    87.33097100000009,
    87.16874800001051,
    87.32895100000349,
    87.58261599999173,
    87.80124999999828,
    87.88592199999812,
    88.01799400001187,
    87.95445299999471,
    87.5510549999916,
    87.43363299998919,
    87.45703300000685,
    87.25485799999433,
    87.30297900000039,
    87.36849999999663,
    87.4648719999982,
    87.70090599999492,
    87.8456089999986,
    87.8741089999977
  ],
  "eager_peak_mem_gb": 23.244867072,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344
}

==> data/v14_results/data/v14_qwen_l4_rerun/PARTIAL_EAGER_qwen_l4_ctx8192_s2.json <==
{
  "session_idx": 2,
  "gpu_name": "L4",
  "model_id": "Qwen/Qwen2.5-7B-Instruct",
  "context_len": 8192,
  "batch_size": 1,
  "env": {
    "torch_version": "2.4.0+cu121",
    "cuda_version": "12.1",
    "cudnn_version_int": 90100,
    "device_name": "NVIDIA L4",
    "device_capability": [
      8,
      9
    ],
    "vram_gb": 23.65915136
  },
  "eager_only": true,
  "eager_step_times_ms": [
    87.61065500000598,
    87.92262699999753,
    87.41936099998782,
    87.49625699999797,
    87.86550300000329,
    88.3129350000047,
    88.41510199999902,
    88.50520899999026,
    88.37053999999966,
    87.9616010000035,
    87.90990800000031,
    87.95479100000136,
    87.80663100000652,
    87.9602420000083,
    87.8741150000053,
    87.99293399999897,
    88.31015699999512,
    88.2646630000039,
    88.42098499999906,
    88.16075599999351,
    88.01074399998754,
    87.76032699999803,
    87.98471299999733,
    88.01322499999742,
    87.77446800000632,
    87.83084200000246,
    88.08802000000071,
    88.2059489999989,
    88.22528000000318,
    88.11692199999754
  ],
  "eager_peak_mem_gb": 23.244867072,
  "weight_bytes": 15231233024,
  "bytes_per_token_kv": 57344
}

==> scripts/modal_validate/headline_numbers.json <==
{
  "h100_slope_ms_per_step": 0.7019715069105855,
  "a100_slope_ms_per_step": 0.9060774620821963,
  "slope_ratio_a100_over_h100": 1.2907610254294966,
  "peak_bw_ratio_h100_over_a100": 1.642156862745098,
  "slope_ratio_vs_bw_ratio_delta_pct": 21.398433078323194,
  "h100_intercept_ms": 14.816783128574329,
  "a100_intercept_ms": 34.635626855314605,
  "asymptotic_latency_ratio_step100": 1.5421259875894637,
  "delta_kv_mb_per_step_measured": 14.737,
  "delta_kv_bytes_analytical": 14737408
}

==> scripts/modal_validate/kv_a100_results.json <==
{
  "model": "Qwen/Qwen2.5-7B",
  "n_params": 7615616512,
  "n_layers": 28,
  "n_kv_heads": 4,
  "head_dim": 128,
  "results": [
    {
      "seed": 0,
      "step": 1,
      "kv_bytes": 15482880,
      "kv_mb": 15.48288,
      "gpu_alloc_bytes": 17336676352,
      "gpu_peak_bytes": 17426111488,
      "latency_ms": 71.25014800000429,
      "tokens_in_step": 257,
      "throughput_hz": 14.035058565772239
    },
    {
      "seed": 0,
      "step": 2,
      "kv_bytes": 30220288,
      "kv_mb": 30.220288,
      "gpu_alloc_bytes": 17351413760,
      "gpu_peak_bytes": 17604965376,
      "latency_ms": 47.6980059999903,
      "tokens_in_step": 257,
      "throughput_hz": 20.96523699544596
    },
    {
      "seed": 0,
      "step": 3,
      "kv_bytes": 44957696,
      "kv_mb": 44.957696,
      "gpu_alloc_bytes": 17366151168,
      "gpu_peak_bytes": 17634440192,
      "latency_ms": 46.98233999999957,
      "tokens_in_step": 257,
      "throughput_hz": 21.28459331740414
    },
    {
      "seed": 0,
      "step": 4,
      "kv_bytes": 59695104,
      "kv_mb": 59.695104,
      "gpu_alloc_bytes": 17409273856,
      "gpu_peak_bytes": 17692300288,
      "latency_ms": 38.79876800000659,
      "tokens_in_step": 257,
      "throughput_hz": 25.77401426766515
    },
    {
      "seed": 0,
      "step": 5,
      "kv_bytes": 74432512,
      "kv_mb": 74.432512,
      "gpu_alloc_bytes": 17417769984,
      "gpu_peak_bytes": 17743139840,
      "latency_ms": 40.79269499999327,
      "tokens_in_step": 257,
      "throughput_hz": 24.514193043635995
    },
    {
      "seed": 0,
      "step": 6,
      "kv_bytes": 89169920,
      "kv_mb": 89.16992,
      "gpu_alloc_bytes": 17425612800,
      "gpu_peak_bytes": 17759478784,
      "latency_ms": 41.915368999994485,
      "tokens_in_step": 257,
      "throughput_hz": 23.85759743639932
    },
    {
      "seed": 0,
      "step": 7,
      "kv_bytes": 103907328,
      "kv_mb": 103.907328,
      "gpu_alloc_bytes": 17433909248,
      "gpu_peak_bytes": 17775618048,
      "latency_ms": 42.51618499999665,
      "tokens_in_step": 257,
      "throughput_hz": 23.52045462216515
    },
    {
      "seed": 0,
      "step": 8,
      "kv_bytes": 118644736,
      "kv_mb": 118.644736,
      "gpu_alloc_bytes": 17440563200,
      "gpu_peak_bytes": 17790568448,
      "latency_ms": 43.88323700000285,
      "tokens_in_step": 257,
      "throughput_hz": 22.787744668879714
    },
    {
      "seed": 0,
      "step": 9,
      "kv_bytes": 133382144,
      "kv_mb": 133.382144,
      "gpu_alloc_bytes": 17459371008,
      "gpu_peak_bytes": 17816030208,
      "latency_ms": 44.41729799999905,
      "tokens_in_step": 257,
      "throughput_hz": 22.513751286717653
    },
    {
      "seed": 0,
      "step": 10,
      "kv_bytes": 148119552,
      "kv_mb": 148.119552,
      "gpu_alloc_bytes": 17471967232,
      "gpu_peak_bytes": 17847434240,
      "latency_ms": 44.75362799999516,
      "tokens_in_step": 257,
      "throughput_hz": 22.34455718316531
    },
    {
      "seed": 0,
      "step": 11,
      "kv_bytes": 162856960,
      "kv_mb": 162.85696,
      "gpu_alloc_bytes": 17485363200,
      "gpu_peak_bytes": 17873966080,
      "latency_ms": 45.72530699999788,
      "tokens_in_step": 257,
      "throughput_hz": 21.86972741375025
    },
    {
      "seed": 0,
      "step": 12,
      "kv_bytes": 177594368,
      "kv_mb": 177.594368,
      "gpu_alloc_bytes": 17498827776,
      "gpu_peak_bytes": 17901066240,
      "latency_ms": 46.76077899999598,
      "tokens_in_step": 257,
      "throughput_hz": 21.385443557304423
    },
    {
      "seed": 0,
      "step": 13,
      "kv_bytes": 192331776,
      "kv_mb": 192.331776,
      "gpu_alloc_bytes": 17514280960,
      "gpu_peak_bytes": 17929494528,
      "latency_ms": 47.465387999992004,
      "tokens_in_step": 257,
      "throughput_hz": 21.06798326393473
    },
    {
      "seed": 0,
      "step": 14,
      "kv_bytes": 207069184,
      "kv_mb": 207.069184,
      "gpu_alloc_bytes": 17529000960,
      "gpu_peak_bytes": 17960157184,
      "latency_ms": 48.2383370000008,
      "tokens_in_step": 257,
      "throughput_hz": 20.730399557513426
    },
    {
      "seed": 0,
      "step": 15,
      "kv_bytes": 221806592,
      "kv_mb": 221.806592,
      "gpu_alloc_bytes": 17544742912,
      "gpu_peak_bytes": 17990156288,
      "latency_ms": 49.63369200000045,
      "tokens_in_step": 257,
      "throughput_hz": 20.14760457473103
    },
    {
      "seed": 0,
      "step": 16,
      "kv_bytes": 236544000,
      "kv_mb": 236.544,
      "gpu_alloc_bytes": 17558475776,
      "gpu_peak_bytes": 18019604480,
      "latency_ms": 50.46743399999798,
      "tokens_in_step": 257,
      "throughput_hz": 19.81475816662365
    },
    {
      "seed": 0,
      "step": 17,
      "kv_bytes": 251281408,
      "kv_mb": 251.281408,
      "gpu_alloc_bytes": 17573250048,
      "gpu_peak_bytes": 18048601088,
      "latency_ms": 51.16280600000778,
      "tokens_in_step": 257,
      "throughput_hz": 19.545448699585556
    },
    {
      "seed": 0,
      "step": 18,
      "kv_bytes": 266018816,
      "kv_mb": 266.018816,
      "gpu_alloc_bytes": 17588003840,
      "gpu_peak_bytes": 18078129152,
      "latency_ms": 51.58193800001243,
      "tokens_in_step": 257,
      "throughput_hz": 19.38663103351718
    },
    {
      "seed": 0,
      "step": 19,
      "kv_bytes": 280756224,
      "kv_mb": 280.756224,
      "gpu_alloc_bytes": 17605754880,
      "gpu_peak_bytes": 18110420992,
      "latency_ms": 52.87997499999619,
      "tokens_in_step": 257,
      "throughput_hz": 18.910750241468005
    },
    {
      "seed": 0,
      "step": 20,
      "kv_bytes": 295493632,
      "kv_mb": 295.493632,
      "gpu_alloc_bytes": 17616687104,
      "gpu_peak_bytes": 18139063296,
      "latency_ms": 53.483796000008965,
      "tokens_in_step": 257,
      "throughput_hz": 18.697251780704427
    },
    {
      "seed": 0,
      "step": 21,
      "kv_bytes": 310231040,
      "kv_mb": 310.23104,
      "gpu_alloc_bytes": 17631869440,
      "gpu_peak_bytes": 18165192192,
      "latency_ms": 54.14952399999606,
      "tokens_in_step": 257,
      "throughput_hz": 18.46738301891763
    },
    {
      "seed": 0,
      "step": 22,
      "kv_bytes": 324968448,
      "kv_mb": 324.968448,
      "gpu_alloc_bytes": 17646469632,
      "gpu_peak_bytes": 18194963456,
      "latency_ms": 55.217976999998086,
      "tokens_in_step": 257,
      "throughput_hz": 18.11004412566644
    },
    {
      "seed": 0,
      "step": 23,
      "kv_bytes": 339705856,
      "kv_mb": 339.705856,
      "gpu_alloc_bytes": 17661121536,
      "gpu_peak_bytes": 18224466432,
      "latency_ms": 56.17419399999335,
      "tokens_in_step": 257,
      "throughput_hz": 17.801768548741766
    },
    {
      "seed": 0,
      "step": 24,
      "kv_bytes": 354443264,
      "kv_mb": 354.443264,
      "gpu_alloc_bytes": 17676621312,
      "gpu_peak_bytes": 18254422528,
      "latency_ms": 57.14663099999484,
      "tokens_in_step": 257,
      "throughput_hz": 17.498844332574745
    },
    {
      "seed": 0,
      "step": 25,
      "kv_bytes": 369180672,
      "kv_mb": 369.180672,
      "gpu_alloc_bytes": 17691256832,
      "gpu_peak_bytes": 18284558336,
      "latency_ms": 57.93069000000628,
      "tokens_in_step": 257,
      "throughput_hz": 17.26200740919695
    },
    {
      "seed": 0,
      "step": 26,
      "kv_bytes": 383918080,
      "kv_mb": 383.91808,
      "gpu_alloc_bytes": 17705401344,
      "gpu_peak_bytes": 18312838144,
      "latency_ms": 58.440705999998954,
      "tokens_in_step": 257,
      "throughput_hz": 17.11136070122113
    },
    {
      "seed": 0,
      "step": 27,
      "kv_bytes": 398655488,
      "kv_mb": 398.655488,
      "gpu_alloc_bytes": 17719848960,
      "gpu_peak_bytes": 18341622784,
      "latency_ms": 60.12621899999715,
      "tokens_in_step": 257,
      "throughput_hz": 16.63167943422565
    },
    {
      "seed": 0,
      "step": 28,
      "kv_bytes": 413392896,
      "kv_mb": 413.392896,
      "gpu_alloc_bytes": 17734586368,
      "gpu_peak_bytes": 18371310592,
      "latency_ms": 60.68370900000275,
      "tokens_in_step": 257,
      "throughput_hz": 16.478887274341698
    },
    {
      "seed": 0,
      "step": 29,
      "kv_bytes": 428130304,
      "kv_mb": 428.130304,
      "gpu_alloc_bytes": 17749323776,
      "gpu_peak_bytes": 18400785408,
      "latency_ms": 61.46429999999725,
      "tokens_in_step": 257,
      "throughput_hz": 16.269606910028173
    },
    {
      "seed": 0,
      "step": 30,
      "kv_bytes": 442867712,
      "kv_mb": 442.867712,
      "gpu_alloc_bytes": 17765583360,
      "gpu_peak_bytes": 18431542784,
      "latency_ms": 62.00241800000583,
      "tokens_in_step": 257,
      "throughput_hz": 16.128403250336238
    },
    {
      "seed": 0,
      "step": 31,
      "kv_bytes": 457605120,
      "kv_mb": 457.60512,
      "gpu_alloc_bytes": 17780404224,
      "gpu_peak_bytes": 18462862848,
      "latency_ms": 63.33082700000148,
      "tokens_in_step": 257,
      "throughput_hz": 15.79009855658409
    },
    {
      "seed": 0,
      "step": 32,
      "kv_bytes": 472342528,
      "kv_mb": 472.342528,
      "gpu_alloc_bytes": 17794844672,
      "gpu_peak_bytes": 18491621376,
      "latency_ms": 64.06983799999466,
      "tokens_in_step": 257,
      "throughput_hz": 15.607968292351282
    },
    {
      "seed": 0,
      "step": 33,
      "kv_bytes": 487079936,
      "kv_mb": 487.079936,
      "gpu_alloc_bytes": 17808549888,
      "gpu_peak_bytes": 18520269824,
      "latency_ms": 65.3386390000037,
      "tokens_in_step": 257,
      "throughput_hz": 15.30487955220407
    },
    {
      "seed": 0,
      "step": 34,
      "kv_bytes": 501817344,
      "kv_mb": 501.817344,
      "gpu_alloc_bytes": 17823826944,
      "gpu_peak_bytes": 18549252096,
      "latency_ms": 65.4252409999998,
      "tokens_in_step": 257,
      "throughput_hz": 15.28462080865706
    },
    {
      "seed": 0,
      "step": 35,
      "kv_bytes": 516554752,
      "kv_mb": 516.554752,
      "gpu_alloc_bytes": 17838210048,
      "gpu_peak_bytes": 18578813952,
      "latency_ms": 67.02817599999378,
      "tokens_in_step": 257,
      "throughput_hz": 14.919099096476874
    },
    {
      "seed": 0,
      "step": 36,
      "kv_bytes": 531292160,
      "kv_mb": 531.29216,
      "gpu_alloc_bytes": 17852485632,
      "gpu_peak_bytes": 18607137280,
      "latency_ms": 67.47955199999467,
      "tokens_in_step": 257,
      "throughput_hz": 14.819304075997408
    },
    {
      "seed": 0,
      "step": 37,
      "kv_bytes": 546029568,
      "kv_mb": 546.029568,
      "gpu_alloc_bytes": 17867961344,
      "gpu_peak_bytes": 18637177856,
      "latency_ms": 68.28562200000476,
      "tokens_in_step": 257,
      "throughput_hz": 14.644371255781053
    },
    {
      "seed": 0,
      "step": 38,
      "kv_bytes": 560766976,
      "kv_mb": 560.766976,
      "gpu_alloc_bytes": 17881960448,
      "gpu_peak_bytes": 18666797056,
      "latency_ms": 69.74701999999411,
      "tokens_in_step": 257,
      "throughput_hz": 14.33753011956761
    },
    {
      "seed": 0,
      "step": 39,
      "kv_bytes": 575504384,
      "kv_mb": 575.504384,
      "gpu_alloc_bytes": 17898285056,
      "gpu_peak_bytes": 18697120768,
      "latency_ms": 70.28076099999225,
      "tokens_in_step": 257,
      "throughput_hz": 14.228645019938105
    },
    {
      "seed": 0,
      "step": 40,
      "kv_bytes": 590241792,
      "kv_mb": 590.241792,
      "gpu_alloc_bytes": 17911435264,
      "gpu_peak_bytes": 18726595584,
      "latency_ms": 71.13284200001146,
      "tokens_in_step": 257,
      "throughput_hz": 14.058203944667905
    },
    {
      "seed": 0,
      "step": 41,
      "kv_bytes": 604979200,
      "kv_mb": 604.9792,
      "gpu_alloc_bytes": 17926172672,
      "gpu_peak_bytes": 18754483200,
      "latency_ms": 71.58685800000342,
      "tokens_in_step": 257,
      "throughput_hz": 13.969044429914108
    },
    {
      "seed": 0,
      "step": 42,
      "kv_bytes": 619716608,
      "kv_mb": 619.716608,
      "gpu_alloc_bytes": 17940910080,
      "gpu_peak_bytes": 18783958016,
      "latency_ms": 72.03603000000669,
      "tokens_in_step": 257,
      "throughput_hz": 13.881942133678205
    },
    {
      "seed": 0,
      "step": 43,
      "kv_bytes": 634454016,
      "kv_mb": 634.454016,
      "gpu_alloc_bytes": 17957073920,
      "gpu_peak_bytes": 18814859264,
      "latency_ms": 73.13904599999432,
      "tokens_in_step": 257,
      "throughput_hz": 13.672587416577427
    },
    {
      "seed": 0,
      "step": 44,
      "kv_bytes": 649191424,
      "kv_mb": 649.191424,
      "gpu_alloc_bytes": 17970636800,
      "gpu_peak_bytes": 18844585984,
      "latency_ms": 74.41038900000763,
      "tokens_in_step": 257,
      "throughput_hz": 13.438983634394083
    },
    {
      "seed": 0,
      "step": 45,
      "kv_bytes": 663928832,
      "kv_mb": 663.928832,
      "gpu_alloc_bytes": 17985122304,
      "gpu_peak_bytes": 18872634368,
      "latency_ms": 75.0266689999961,
      "tokens_in_step": 257,
      "throughput_hz": 13.328593863070903
    },
    {
      "seed": 0,
      "step": 46,
      "kv_bytes": 678666240,
      "kv_mb": 678.66624,
      "gpu_alloc_bytes": 17999859712,
      "gpu_peak_bytes": 18901606400,
      "latency_ms": 76.58381199999553,
      "tokens_in_step": 257,
      "throughput_hz": 13.057589768449478
    },
    {
      "seed": 0,
      "step": 47,
      "kv_bytes": 693403648,
      "kv_mb": 693.403648,
      "gpu_alloc_bytes": 18014601216,
      "gpu_peak_bytes": 18931336192,
      "latency_ms": 76.52818800001171,
      "tokens_in_step": 257,
      "throughput_hz": 13.0670805899631
    },
    {
      "seed": 0,
      "step": 48,
      "kv_bytes": 708141056,
      "kv_mb": 708.141056,
      "gpu_alloc_bytes": 18029334528,
      "gpu_peak_bytes": 18960811008,
      "latency_ms": 77.32974099999979,
      "tokens_in_step": 257,
      "throughput_hz": 12.931635190657147
    },
    {
      "seed": 0,
      "step": 49,
      "kv_bytes": 722878464,
      "kv_mb": 722.878464,
      "gpu_alloc_bytes": 18044071936,
      "gpu_peak_bytes": 18990281728,
      "latency_ms": 78.70381899999757,
      "tokens_in_step": 257,
      "throughput_hz": 12.705863739598595
    },
    {
      "seed": 0,
      "step": 50,
      "kv_bytes": 737615872,
      "kv_mb": 737.615872,
      "gpu_alloc_bytes": 18059614208,
      "gpu_peak_bytes": 19020739584,
      "latency_ms": 79.24531999999829,
      "tokens_in_step": 257,
      "throughput_hz": 12.61904173016175
    },
    {
      "seed": 0,
      "step": 51,
      "kv_bytes": 752353280,
      "kv_mb": 752.35328,
      "gpu_alloc_bytes": 18074617344,
      "gpu_peak_bytes": 19051106816,
      "latency_ms": 80.66284599999562,
      "tokens_in_step": 257,
      "throughput_hz": 12.397281395204606
    },
    {
      "seed": 0,
      "step": 52,
      "kv_bytes": 767090688,
      "kv_mb": 767.090688,
      "gpu_alloc_bytes": 18088284160,
      "gpu_peak_bytes": 19079776768,
      "latency_ms": 81.1663650000014,
      "tokens_in_step": 257,
      "throughput_hz": 12.320374332397202
    },
    {
      "seed": 0,
      "step": 53,
      "kv_bytes": 781828096,
      "kv_mb": 781.828096,
      "gpu_alloc_bytes": 18103021568,
      "gpu_peak_bytes": 19108180992,
      "latency_ms": 81.67943099999775,
      "tokens_in_step": 257,
      "throughput_hz": 12.242984405707082
    },
    {
      "seed": 0,
      "step": 54,
      "kv_bytes": 796565504,
      "kv_mb": 796.565504,
      "gpu_alloc_bytes": 18117758976,
      "gpu_peak_bytes": 19137168384,
      "latency_ms": 82.81492899999421,
      "tokens_in_step": 257,
      "throughput_hz": 12.075117518968952
    },
    {
      "seed": 0,
      "step": 55,
      "kv_bytes": 811302912,
      "kv_mb": 811.302912,
      "gpu_alloc_bytes": 18132788224,
      "gpu_peak_bytes": 19166935040,
      "latency_ms": 83.8156639999994,
      "tokens_in_step": 257,
      "throughput_hz": 11.930944077469901
    },
    {
      "seed": 0,
      "step": 56,
      "kv_bytes": 826040320,
      "kv_mb": 826.04032,
      "gpu_alloc_bytes": 18147233792,
      "gpu_peak_bytes": 19196897280,
      "latency_ms": 84.91159300000106,
      "tokens_in_step": 257,
      "throughput_hz": 11.776954885300379
    },
    {
      "seed": 0,
      "step": 57,
      "kv_bytes": 840777728,
      "kv_mb": 840.777728,
      "gpu_alloc_bytes": 18162065408,
      "gpu_peak_bytes": 19226079744,
      "latency_ms": 85.47638499999266,
      "tokens_in_step": 257,
      "throughput_hz": 11.699137720904854
    },
    {
      "seed": 0,
      "step": 58,
      "kv_bytes": 855515136,
      "kv_mb": 855.515136,
      "gpu_alloc_bytes": 18176708608,
      "gpu_peak_bytes": 19255649280,
      "latency_ms": 85.82592099999431,
      "tokens_in_step": 257,
      "throughput_hz": 11.651491628037016
    },
    {
      "seed": 0,
      "step": 59,
      "kv_bytes": 870252544,
      "kv_mb": 870.252544,
      "gpu_alloc_bytes": 18191446016,
      "gpu_peak_bytes": 19293856768,
      "latency_ms": 87.44547999999952,
      "tokens_in_step": 257,
      "throughput_hz": 11.435696847910327
    },
    {
      "seed": 0,
      "step": 60,
      "kv_bytes": 884989952,
      "kv_mb": 884.989952,
      "gpu_alloc_bytes": 18207056896,
      "gpu_peak_bytes": 19327751168,
      "latency_ms": 88.41758699999502,
      "tokens_in_step": 257,
      "throughput_hz": 11.309967099645643
    },
    {
      "seed": 0,
      "step": 61,
      "kv_bytes": 899727360,
      "kv_mb": 899.72736,
      "gpu_alloc_bytes": 18220990464,
      "gpu_peak_bytes": 19362199552,
      "latency_ms": 89.28128500001264,
      "tokens_in_step": 257,
      "throughput_hz": 11.200555637162463
    },
    {
      "seed": 0,
      "step": 62,
      "kv_bytes": 914464768,
      "kv_mb": 914.464768,
      "gpu_alloc_bytes": 18235658240,
      "gpu_peak_bytes": 19394037248,
      "latency_ms": 90.4565570000102,
      "tokens_in_step": 257,
      "throughput_hz": 11.055030538028184
    },
    {
      "seed": 0,
      "step": 63,
      "kv_bytes": 929202176,
      "kv_mb": 929.202176,
      "gpu_alloc_bytes": 18250395648,
      "gpu_peak_bytes": 19426956288,
      "latency_ms": 90.82156200000213,
      "tokens_in_step": 257,
      "throughput_hz": 11.010601205030767
    },
    {
      "seed": 0,
      "step": 64,
      "kv_bytes": 943939584,
      "kv_mb": 943.939584,
      "gpu_alloc_bytes": 18265133056,
      "gpu_peak_bytes": 19460909568,
      "latency_ms": 92.23440899999957,
      "tokens_in_step": 257,
      "throughput_hz": 10.841940777221271
    },
    {
      "seed": 0,
      "step": 65,
      "kv_bytes": 958676992,
      "kv_mb": 958.676992,
      "gpu_alloc_bytes": 18279870464,
      "gpu_peak_bytes": 19493485568,
      "latency_ms": 93.17307299998845,
      "tokens_in_step": 257,
      "throughput_hz": 10.732714590191996
    },
    {
      "seed": 0,
      "step": 66,
      "kv_bytes": 973414400,
      "kv_mb": 973.4144,
      "gpu_alloc_bytes": 18294607872,
      "gpu_peak_bytes": 19520986624,
      "latency_ms": 92.99861099999873,
      "tokens_in_step": 257,
      "throughput_hz": 10.752848771042544
    },
    {
      "seed": 0,
      "step": 67,
      "kv_bytes": 988151808,
      "kv_mb": 988.151808,
      "gpu_alloc_bytes": 18309400576,
      "gpu_peak_bytes": 19560313856,
      "latency_ms": 94.74740299999951,
      "tokens_in_step": 257,
      "throughput_hz": 10.554378994430119
    },
    {
      "seed": 0,
      "step": 68,
      "kv_bytes": 1002889216,
      "kv_mb": 1002.889216,
      "gpu_alloc_bytes": 18324082688,
      "gpu_peak_bytes": 19594017792,
      "latency_ms": 95.9908120000108,
      "tokens_in_step": 257,
      "throughput_hz": 10.417663723897736
    },
    {
      "seed": 0,
      "step": 69,
      "kv_bytes": 1017626624,
      "kv_mb": 1017.626624,
      "gpu_alloc_bytes": 18338820096,
      "gpu_peak_bytes": 19627472896,
      "latency_ms": 98.82212300000504,
      "tokens_in_step": 257,
      "throughput_hz": 10.119191630804664
    },
    {
      "seed": 0,
      "step": 70,
      "kv_bytes": 1032364032,
      "kv_mb": 1032.364032,
      "gpu_alloc_bytes": 18353557504,
      "gpu_peak_bytes": 19661445120,
      "latency_ms": 97.48206199999743,
      "tokens_in_step": 257,
      "throughput_hz": 10.258297572737295
    },
    {
      "seed": 0,
      "step": 71,
      "kv_bytes": 1047101440,
      "kv_mb": 1047.10144,
      "gpu_alloc_bytes": 18368294912,
      "gpu_peak_bytes": 19694536192,
      "latency_ms": 98.65696299999627,
      "tokens_in_step": 257,
      "throughput_hz": 10.136132003171817
    },
    {
      "seed": 0,
      "step": 72,
      "kv_bytes": 1061838848,
      "kv_mb": 1061.838848,
      "gpu_alloc_bytes": 18383032320,
      "gpu_peak_bytes": 19725847040,
      "latency_ms": 99.51966500000253,
      "tokens_in_step": 257,
      "throughput_hz": 10.04826533529805
    },
    {
      "seed": 0,
      "step": 73,
      "kv_bytes": 1076576256,
      "kv_mb": 1076.576256,
      "gpu_alloc_bytes": 18398115840,
      "gpu_peak_bytes": 19761822720,
      "latency_ms": 100.19253099999048,
      "tokens_in_step": 257,
      "throughput_hz": 9.980783896956302
    },
    {
      "seed": 0,
      "step": 74,
      "kv_bytes": 1091313664,
      "kv_mb": 1091.313664,
      "gpu_alloc_bytes": 18412507136,
      "gpu_peak_bytes": 19786429440,
      "latency_ms": 99.83560199999886,
      "tokens_in_step": 257,
      "throughput_hz": 10.016466871207042
    },
    {
      "seed": 0,
      "step": 75,
      "kv_bytes": 1106051072,
      "kv_mb": 1106.051072,
      "gpu_alloc_bytes": 18428859392,
      "gpu_peak_bytes": 19828071424,
      "latency_ms": 101.96030299999848,
      "tokens_in_step": 257,
      "throughput_hz": 9.807738605876985
    },
    {
      "seed": 0,
      "step": 76,
      "kv_bytes": 1120788480,
      "kv_mb": 1120.78848,
      "gpu_alloc_bytes": 18441981952,
      "gpu_peak_bytes": 19863462400,
      "latency_ms": 103.57284999999194,
      "tokens_in_step": 257,
      "throughput_hz": 9.655039906694446
    },
    {
      "seed": 0,
      "step": 77,
      "kv_bytes": 1135525888,
      "kv_mb": 1135.525888,
      "gpu_alloc_bytes": 18458107904,
      "gpu_peak_bytes": 19897232384,
      "latency_ms": 103.6282479999926,
      "tokens_in_step": 257,
      "throughput_hz": 9.64987847715105
    },
    {
      "seed": 0,
      "step": 78,
      "kv_bytes": 1150263296,
      "kv_mb": 1150.263296,
      "gpu_alloc_bytes": 18471946240,
      "gpu_peak_bytes": 19930356736,
      "latency_ms": 104.81024999999988,
      "tokens_in_step": 257,
      "throughput_hz": 9.541051566998467
    },
    {
      "seed": 0,
      "step": 79,
      "kv_bytes": 1165000704,
      "kv_mb": 1165.000704,
      "gpu_alloc_bytes": 18487369728,
      "gpu_peak_bytes": 19963966976,
      "latency_ms": 105.37890700000219,
      "tokens_in_step": 257,
      "throughput_hz": 9.489565117618644
    },
    {
      "seed": 0,
      "step": 80,
      "kv_bytes": 1179738112,
      "kv_mb": 1179.738112,
      "gpu_alloc_bytes": 18500931584,
      "gpu_peak_bytes": 19996303872,
      "latency_ms": 106.87322200000438,
      "tokens_in_step": 257,
      "throughput_hz": 9.356880809675216
    },
    {
      "seed": 0,
      "step": 81,
      "kv_bytes": 1194475520,
      "kv_mb": 1194.47552,
      "gpu_alloc_bytes": 18515668992,
      "gpu_peak_bytes": 20028992512,
      "latency_ms": 107.39976299998943,
      "tokens_in_step": 257,
      "throughput_hz": 9.311007511255852
    },
    {
      "seed": 0,
      "step": 82,
      "kv_bytes": 1209212928,
      "kv_mb": 1209.212928,
      "gpu_alloc_bytes": 18530406400,
      "gpu_peak_bytes": 20053755904,
      "latency_ms": 107.57613900000251,
      "tokens_in_step": 257,
      "throughput_hz": 9.295741688591153
    },
    {
      "seed": 0,
      "step": 83,
      "kv_bytes": 1223950336,
      "kv_mb": 1223.950336,
      "gpu_alloc_bytes": 18545143808,
      "gpu_peak_bytes": 20095400960,
      "latency_ms": 109.70378499999356,
      "tokens_in_step": 257,
      "throughput_hz": 9.1154557702823
    },
    {
      "seed": 0,
      "step": 84,
      "kv_bytes": 1238687744,
      "kv_mb": 1238.687744,
      "gpu_alloc_bytes": 18559881216,
      "gpu_peak_bytes": 20127888384,
      "latency_ms": 110.42661000000464,
      "tokens_in_step": 257,
      "throughput_hz": 9.055788274220841
    },
    {
      "seed": 0,
      "step": 85,
      "kv_bytes": 1253425152,
      "kv_mb": 1253.425152,
      "gpu_alloc_bytes": 18575874048,
      "gpu_peak_bytes": 20164205568,
      "latency_ms": 111.28300499999,
      "tokens_in_step": 257,
      "throughput_hz": 8.986098101862812
    },
    {
      "seed": 0,
      "step": 86,
      "kv_bytes": 1268162560,
      "kv_mb": 1268.16256,
      "gpu_alloc_bytes": 18588753920,
      "gpu_peak_bytes": 20199013888,
      "latency_ms": 114.04548599999487,
      "tokens_in_step": 257,
      "throughput_hz": 8.768431220504818
    },
    {
      "seed": 0,
      "step": 87,
      "kv_bytes": 1282899968,
      "kv_mb": 1282.899968,
      "gpu_alloc_bytes": 18605690880,
      "gpu_peak_bytes": 20230087680,
      "latency_ms": 113.80060300000139,
      "tokens_in_step": 257,
      "throughput_hz": 8.787299659563208
    },
    {
      "seed": 0,
      "step": 88,
      "kv_bytes": 1297637376,
      "kv_mb": 1297.637376,
      "gpu_alloc_bytes": 18617866240,
      "gpu_peak_bytes": 20264112640,
      "latency_ms": 115.32324599998844,
      "tokens_in_step": 257,
      "throughput_hz": 8.671278642296455
    },
    {
      "seed": 0,
      "step": 89,
      "kv_bytes": 1312374784,
      "kv_mb": 1312.374784,
      "gpu_alloc_bytes": 18632603648,
      "gpu_peak_bytes": 20294957056,
      "latency_ms": 116.3586520000024,
      "tokens_in_step": 257,
      "throughput_hz": 8.594118123678328
    },
    {
      "seed": 0,
      "step": 90,
      "kv_bytes": 1327112192,
      "kv_mb": 1327.112192,
      "gpu_alloc_bytes": 18647341056,
      "gpu_peak_bytes": 20317644800,
      "latency_ms": 116.65174600000228,
      "tokens_in_step": 257,
      "throughput_hz": 8.572524923887384
    },
    {
      "seed": 0,
      "step": 91,
      "kv_bytes": 1341849600,
      "kv_mb": 1341.8496,
      "gpu_alloc_bytes": 18662701056,
      "gpu_peak_bytes": 20362894848,
      "latency_ms": 117.55512400000612,
      "tokens_in_step": 257,
      "throughput_hz": 8.50664748565063
    },
    {
      "seed": 0,
      "step": 92,
      "kv_bytes": 1356587008,
      "kv_mb": 1356.587008,
      "gpu_alloc_bytes": 18676815872,
      "gpu_peak_bytes": 20396484608,
      "latency_ms": 119.3447520000035,
      "tokens_in_step": 257,
      "throughput_hz": 8.379086497242634
    },
    {
      "seed": 0,
      "step": 93,
      "kv_bytes": 1371324416,
      "kv_mb": 1371.324416,
      "gpu_alloc_bytes": 18691553280,
      "gpu_peak_bytes": 20430361088,
      "latency_ms": 119.97004900000263,
      "tokens_in_step": 257,
      "throughput_hz": 8.335413783151644
    },
    {
      "seed": 0,
      "step": 94,
      "kv_bytes": 1386061824,
      "kv_mb": 1386.061824,
      "gpu_alloc_bytes": 18706290688,
      "gpu_peak_bytes": 20463155712,
      "latency_ms": 120.94307700000684,
      "tokens_in_step": 257,
      "throughput_hz": 8.268352557293904
    },
    {
      "seed": 0,
      "step": 95,
      "kv_bytes": 1400799232,
      "kv_mb": 1400.799232,
      "gpu_alloc_bytes": 18721028096,
      "gpu_peak_bytes": 20495749120,
      "latency_ms": 120.56421599999112,
      "tokens_in_step": 257,
      "throughput_hz": 8.294335028895087
    },
    {
      "seed": 0,
      "step": 96,
      "kv_bytes": 1415536640,
      "kv_mb": 1415.53664,
      "gpu_alloc_bytes": 18735765504,
      "gpu_peak_bytes": 20529412608,
      "latency_ms": 122.82917699999985,
      "tokens_in_step": 257,
      "throughput_hz": 8.141388100320832
    },
    {
      "seed": 0,
      "step": 97,
      "kv_bytes": 1430274048,
      "kv_mb": 1430.274048,
      "gpu_alloc_bytes": 18750502912,
      "gpu_peak_bytes": 20563094528,
      "latency_ms": 125.11164900000438,
      "tokens_in_step": 257,
      "throughput_hz": 7.992860840639747
    },
    {
      "seed": 0,
      "step": 98,
      "kv_bytes": 1445011456,
      "kv_mb": 1445.011456,
      "gpu_alloc_bytes": 18765240320,
      "gpu_peak_bytes": 20585136128,
      "latency_ms": 123.56139899999619,
      "tokens_in_step": 257,
      "throughput_hz": 8.09314242225463
    },
    {
      "seed": 0,
      "step": 99,
      "kv_bytes": 1459748864,
      "kv_mb": 1459.748864,
      "gpu_alloc_bytes": 18782337024,
      "gpu_peak_bytes": 20630330368,
      "latency_ms": 125.04878100000383,
      "tokens_in_step": 257,
      "throughput_hz": 7.9968792338724946
    },
    {
      "seed": 0,
      "step": 100,
      "kv_bytes": 1474486272,
      "kv_mb": 1474.486272,
      "gpu_alloc_bytes": 18795431936,
      "gpu_peak_bytes": 20665617408,
      "latency_ms": 125.34378899999865,
      "tokens_in_step": 257,
      "throughput_hz": 7.9780578517537135
    }
  ]
}

==> scripts/modal_validate/kv_h100_results.json <==
{
  "model": "Qwen/Qwen2.5-7B",
  "n_params": 7615616512,
  "n_layers": 28,
  "n_kv_heads": 4,
  "head_dim": 128,
  "results": [
    {
      "seed": 0,
      "step": 1,
      "kv_bytes": 15482880,
      "kv_mb": 15.48288,
      "gpu_alloc_bytes": 17361711104,
      "gpu_peak_bytes": 17451146240,
      "latency_ms": 70.3509580000059,
      "tokens_in_step": 257,
      "throughput_hz": 14.214447513279294
    },
    {
      "seed": 0,
      "step": 2,
      "kv_bytes": 30220288,
      "kv_mb": 30.220288,
      "gpu_alloc_bytes": 17376448512,
      "gpu_peak_bytes": 17630000128,
      "latency_ms": 42.02020300000697,
      "tokens_in_step": 257,
      "throughput_hz": 23.798076368165905
    },
    {
      "seed": 0,
      "step": 3,
      "kv_bytes": 44957696,
      "kv_mb": 44.957696,
      "gpu_alloc_bytes": 17391185920,
      "gpu_peak_bytes": 17659474944,
      "latency_ms": 33.906623999996555,
      "tokens_in_step": 257,
      "throughput_hz": 29.492762240207153
    },
    {
      "seed": 0,
      "step": 4,
      "kv_bytes": 59695104,
      "kv_mb": 59.695104,
      "gpu_alloc_bytes": 17434308608,
      "gpu_peak_bytes": 17717335040,
      "latency_ms": 23.353886999998963,
      "tokens_in_step": 257,
      "throughput_hz": 42.81942444955927
    },
    {
      "seed": 0,
      "step": 5,
      "kv_bytes": 74432512,
      "kv_mb": 74.432512,
      "gpu_alloc_bytes": 17442720768,
      "gpu_peak_bytes": 17768090624,
      "latency_ms": 30.512322000006975,
      "tokens_in_step": 257,
      "throughput_hz": 32.773644693437994
    },
    {
      "seed": 0,
      "step": 6,
      "kv_bytes": 89169920,
      "kv_mb": 89.16992,
      "gpu_alloc_bytes": 17450647552,
      "gpu_peak_bytes": 17784429568,
      "latency_ms": 24.89694300000167,
      "tokens_in_step": 257,
      "throughput_hz": 40.16557374131968
    },
    {
      "seed": 0,
      "step": 7,
      "kv_bytes": 103907328,
      "kv_mb": 103.907328,
      "gpu_alloc_bytes": 17459612672,
      "gpu_peak_bytes": 17801321472,
      "latency_ms": 22.52360100000317,
      "tokens_in_step": 257,
      "throughput_hz": 44.39787403443434
    },
    {
      "seed": 0,
      "step": 8,
      "kv_bytes": 118644736,
      "kv_mb": 118.644736,
      "gpu_alloc_bytes": 17465832448,
      "gpu_peak_bytes": 17816506368,
      "latency_ms": 22.271363000001543,
      "tokens_in_step": 257,
      "throughput_hz": 44.90070948957775
    },
    {
      "seed": 0,
      "step": 9,
      "kv_bytes": 133382144,
      "kv_mb": 133.382144,
      "gpu_alloc_bytes": 17482849280,
      "gpu_peak_bytes": 17839742976,
      "latency_ms": 22.898136999998542,
      "tokens_in_step": 257,
      "throughput_hz": 43.67167512361655
    },
    {
      "seed": 0,
      "step": 10,
      "kv_bytes": 148119552,
      "kv_mb": 148.119552,
      "gpu_alloc_bytes": 17494939648,
      "gpu_peak_bytes": 17868850176,
      "latency_ms": 24.053016999999954,
      "tokens_in_step": 257,
      "throughput_hz": 41.57482614343148
    },
    {
      "seed": 0,
      "step": 11,
      "kv_bytes": 162856960,
      "kv_mb": 162.85696,
      "gpu_alloc_bytes": 17510340608,
      "gpu_peak_bytes": 17897120768,
      "latency_ms": 24.372139000007564,
      "tokens_in_step": 257,
      "throughput_hz": 41.03045694921113
    },
    {
      "seed": 0,
      "step": 12,
      "kv_bytes": 177594368,
      "kv_mb": 177.594368,
      "gpu_alloc_bytes": 17524871168,
      "gpu_peak_bytes": 17927052288,
      "latency_ms": 25.029582000001938,
      "tokens_in_step": 257,
      "throughput_hz": 39.95272473986672
    },
    {
      "seed": 0,
      "step": 13,
      "kv_bytes": 192331776,
      "kv_mb": 192.331776,
      "gpu_alloc_bytes": 17540260864,
      "gpu_peak_bytes": 17956483072,
      "latency_ms": 25.37930199999039,
      "tokens_in_step": 257,
      "throughput_hz": 39.40218686866876
    },
    {
      "seed": 0,
      "step": 14,
      "kv_bytes": 207069184,
      "kv_mb": 207.069184,
      "gpu_alloc_bytes": 17554284544,
      "gpu_peak_bytes": 17986183168,
      "latency_ms": 26.139585999999326,
      "tokens_in_step": 257,
      "throughput_hz": 38.256152947488374
    },
    {
      "seed": 0,
      "step": 15,
      "kv_bytes": 221806592,
      "kv_mb": 221.806592,
      "gpu_alloc_bytes": 17568904192,
      "gpu_peak_bytes": 18015029248,
      "latency_ms": 26.780783000006636,
      "tokens_in_step": 257,
      "throughput_hz": 37.340207715351426
    },
    {
      "seed": 0,
      "step": 16,
      "kv_bytes": 236544000,
      "kv_mb": 236.544,
      "gpu_alloc_bytes": 17584696320,
      "gpu_peak_bytes": 18045441024,
      "latency_ms": 27.413081000005945,
      "tokens_in_step": 257,
      "throughput_hz": 36.47893500186218
    },
    {
      "seed": 0,
      "step": 17,
      "kv_bytes": 251281408,
      "kv_mb": 251.281408,
      "gpu_alloc_bytes": 17598655488,
      "gpu_peak_bytes": 18075192320,
      "latency_ms": 28.065763000000743,
      "tokens_in_step": 257,
      "throughput_hz": 35.63060088549788
    },
    {
      "seed": 0,
      "step": 18,
      "kv_bytes": 266018816,
      "kv_mb": 266.018816,
      "gpu_alloc_bytes": 17612498944,
      "gpu_peak_bytes": 18102994944,
      "latency_ms": 28.47215399999925,
      "tokens_in_step": 257,
      "throughput_hz": 35.12203537533642
    },
    {
      "seed": 0,
      "step": 19,
      "kv_bytes": 280756224,
      "kv_mb": 280.756224,
      "gpu_alloc_bytes": 17628819456,
      "gpu_peak_bytes": 18132919296,
      "latency_ms": 29.53352400000142,
      "tokens_in_step": 257,
      "throughput_hz": 33.8598265482965
    },
    {
      "seed": 0,
      "step": 20,
      "kv_bytes": 295493632,
      "kv_mb": 295.493632,
      "gpu_alloc_bytes": 17641984000,
      "gpu_peak_bytes": 18162020352,
      "latency_ms": 29.978909999996972,
      "tokens_in_step": 257,
      "throughput_hz": 33.35678315189248
    },
    {
      "seed": 0,
      "step": 21,
      "kv_bytes": 310231040,
      "kv_mb": 310.23104,
      "gpu_alloc_bytes": 17657288704,
      "gpu_peak_bytes": 18191113216,
      "latency_ms": 31.137384999993856,
      "tokens_in_step": 257,
      "throughput_hz": 32.115734831303186
    },
    {
      "seed": 0,
      "step": 22,
      "kv_bytes": 324968448,
      "kv_mb": 324.968448,
      "gpu_alloc_bytes": 17671999488,
      "gpu_peak_bytes": 18221128704,
      "latency_ms": 31.59444400000666,
      "tokens_in_step": 257,
      "throughput_hz": 31.651134610876177
    },
    {
      "seed": 0,
      "step": 23,
      "kv_bytes": 339705856,
      "kv_mb": 339.705856,
      "gpu_alloc_bytes": 17685947392,
      "gpu_peak_bytes": 18249048064,
      "latency_ms": 32.05115799998737,
      "tokens_in_step": 257,
      "throughput_hz": 31.200120756959674
    },
    {
      "seed": 0,
      "step": 24,
      "kv_bytes": 354443264,
      "kv_mb": 354.443264,
      "gpu_alloc_bytes": 17701474304,
      "gpu_peak_bytes": 18279262208,
      "latency_ms": 32.57350900000233,
      "tokens_in_step": 257,
      "throughput_hz": 30.699793503976757
    },
    {
      "seed": 0,
      "step": 25,
      "kv_bytes": 369180672,
      "kv_mb": 369.180672,
      "gpu_alloc_bytes": 17715435520,
      "gpu_peak_bytes": 18308750336,
      "latency_ms": 33.16328800001145,
      "tokens_in_step": 257,
      "throughput_hz": 30.153825519340987
    },
    {
      "seed": 0,
      "step": 26,
      "kv_bytes": 383918080,
      "kv_mb": 383.91808,
      "gpu_alloc_bytes": 17732120576,
      "gpu_peak_bytes": 18339396608,
      "latency_ms": 33.43496000000812,
      "tokens_in_step": 257,
      "throughput_hz": 29.908814007845596
    },
    {
      "seed": 0,
      "step": 27,
      "kv_bytes": 398655488,
      "kv_mb": 398.655488,
      "gpu_alloc_bytes": 17745200128,
      "gpu_peak_bytes": 18369161216,
      "latency_ms": 34.40539399998954,
      "tokens_in_step": 257,
      "throughput_hz": 29.06520994935573
    },
    {
      "seed": 0,
      "step": 28,
      "kv_bytes": 413392896,
      "kv_mb": 413.392896,
      "gpu_alloc_bytes": 17760423936,
      "gpu_peak_bytes": 18396817408,
      "latency_ms": 35.20645300000069,
      "tokens_in_step": 257,
      "throughput_hz": 28.40388379936997
    },
    {
      "seed": 0,
      "step": 29,
      "kv_bytes": 428130304,
      "kv_mb": 428.130304,
      "gpu_alloc_bytes": 17775714304,
      "gpu_peak_bytes": 18427368448,
      "latency_ms": 35.49836499999515,
      "tokens_in_step": 257,
      "throughput_hz": 28.170311505899967
    },
    {
      "seed": 0,
      "step": 30,
      "kv_bytes": 442867712,
      "kv_mb": 442.867712,
      "gpu_alloc_bytes": 17789675520,
      "gpu_peak_bytes": 18457230336,
      "latency_ms": 36.41394699999978,
      "tokens_in_step": 257,
      "throughput_hz": 27.462005148741664
    },
    {
      "seed": 0,
      "step": 31,
      "kv_bytes": 457605120,
      "kv_mb": 457.60512,
      "gpu_alloc_bytes": 17806306304,
      "gpu_peak_bytes": 18487822336,
      "latency_ms": 36.86167499999726,
      "tokens_in_step": 257,
      "throughput_hz": 27.12844709308718
    },
    {
      "seed": 0,
      "step": 32,
      "kv_bytes": 472342528,
      "kv_mb": 472.342528,
      "gpu_alloc_bytes": 17818756096,
      "gpu_peak_bytes": 18516902912,
      "latency_ms": 37.64163499999995,
      "tokens_in_step": 257,
      "throughput_hz": 26.56632741909328
    },
    {
      "seed": 0,
      "step": 33,
      "kv_bytes": 487079936,
      "kv_mb": 487.079936,
      "gpu_alloc_bytes": 17833901056,
      "gpu_peak_bytes": 18543813632,
      "latency_ms": 38.05455900000254,
      "tokens_in_step": 257,
      "throughput_hz": 26.27806040269533
    },
    {
      "seed": 0,
      "step": 34,
      "kv_bytes": 501817344,
      "kv_mb": 501.817344,
      "gpu_alloc_bytes": 17848848384,
      "gpu_peak_bytes": 18574589952,
      "latency_ms": 39.210486000001765,
      "tokens_in_step": 257,
      "throughput_hz": 25.503381926966043
    },
    {
      "seed": 0,
      "step": 35,
      "kv_bytes": 516554752,
      "kv_mb": 516.554752,
      "gpu_alloc_bytes": 17862782976,
      "gpu_peak_bytes": 18603373568,
      "latency_ms": 39.67863900000168,
      "tokens_in_step": 257,
      "throughput_hz": 25.202477332953826
    },
    {
      "seed": 0,
      "step": 36,
      "kv_bytes": 531292160,
      "kv_mb": 531.29216,
      "gpu_alloc_bytes": 17878258688,
      "gpu_peak_bytes": 18632783872,
      "latency_ms": 40.49622899999861,
      "tokens_in_step": 257,
      "throughput_hz": 24.69365727855881
    },
    {
      "seed": 0,
      "step": 37,
      "kv_bytes": 546029568,
      "kv_mb": 546.029568,
      "gpu_alloc_bytes": 17892257792,
      "gpu_peak_bytes": 18662356992,
      "latency_ms": 40.86758200000418,
      "tokens_in_step": 257,
      "throughput_hz": 24.469272490843668
    },
    {
      "seed": 0,
      "step": 38,
      "kv_bytes": 560766976,
      "kv_mb": 560.766976,
      "gpu_alloc_bytes": 17908009984,
      "gpu_peak_bytes": 18691817472,
      "latency_ms": 41.56723199999135,
      "tokens_in_step": 257,
      "throughput_hz": 24.057411376350682
    },
    {
      "seed": 0,
      "step": 39,
      "kv_bytes": 575504384,
      "kv_mb": 575.504384,
      "gpu_alloc_bytes": 17922568192,
      "gpu_peak_bytes": 18722127872,
      "latency_ms": 41.8438699999939,
      "tokens_in_step": 257,
      "throughput_hz": 23.89836312941766
    },
    {
      "seed": 0,
      "step": 40,
      "kv_bytes": 590241792,
      "kv_mb": 590.241792,
      "gpu_alloc_bytes": 17936470016,
      "gpu_peak_bytes": 18750601216,
      "latency_ms": 42.624016999994296,
      "tokens_in_step": 257,
      "throughput_hz": 23.460951603884116
    },
    {
      "seed": 0,
      "step": 41,
      "kv_bytes": 604979200,
      "kv_mb": 604.9792,
      "gpu_alloc_bytes": 17951207424,
      "gpu_peak_bytes": 18779517952,
      "latency_ms": 43.264017999987914,
      "tokens_in_step": 257,
      "throughput_hz": 23.113895708907094
    },
    {
      "seed": 0,
      "step": 42,
      "kv_bytes": 619716608,
      "kv_mb": 619.716608,
      "gpu_alloc_bytes": 17965944832,
      "gpu_peak_bytes": 18808992768,
      "latency_ms": 43.59857600000794,
      "tokens_in_step": 257,
      "throughput_hz": 22.93652893617025
    },
    {
      "seed": 0,
      "step": 43,
      "kv_bytes": 634454016,
      "kv_mb": 634.454016,
      "gpu_alloc_bytes": 17981067264,
      "gpu_peak_bytes": 18838325248,
      "latency_ms": 44.31144099999074,
      "tokens_in_step": 257,
      "throughput_hz": 22.567535097768747
    },
    {
      "seed": 0,
      "step": 44,
      "kv_bytes": 649191424,
      "kv_mb": 649.191424,
      "gpu_alloc_bytes": 17995419648,
      "gpu_peak_bytes": 18868327424,
      "latency_ms": 45.86465399999895,
      "tokens_in_step": 257,
      "throughput_hz": 21.80328232717122
    },
    {
      "seed": 0,
      "step": 45,
      "kv_bytes": 663928832,
      "kv_mb": 663.928832,
      "gpu_alloc_bytes": 18010157056,
      "gpu_peak_bytes": 18897417216,
      "latency_ms": 45.96120800000847,
      "tokens_in_step": 257,
      "throughput_hz": 21.757478611089066
    },
    {
      "seed": 0,
      "step": 46,
      "kv_bytes": 678666240,
      "kv_mb": 678.66624,
      "gpu_alloc_bytes": 18024894464,
      "gpu_peak_bytes": 18926892032,
      "latency_ms": 46.702249999995615,
      "tokens_in_step": 257,
      "throughput_hz": 21.412244592071985
    },
    {
      "seed": 0,
      "step": 47,
      "kv_bytes": 693403648,
      "kv_mb": 693.403648,
      "gpu_alloc_bytes": 18040423424,
      "gpu_peak_bytes": 18957158400,
      "latency_ms": 47.06720100000439,
      "tokens_in_step": 257,
      "throughput_hz": 21.24621772176142
    },
    {
      "seed": 0,
      "step": 48,
      "kv_bytes": 708141056,
      "kv_mb": 708.141056,
      "gpu_alloc_bytes": 18054369280,
      "gpu_peak_bytes": 18986633216,
      "latency_ms": 47.78928600001109,
      "tokens_in_step": 257,
      "throughput_hz": 20.92519231192883
    },
    {
      "seed": 0,
      "step": 49,
      "kv_bytes": 722878464,
      "kv_mb": 722.878464,
      "gpu_alloc_bytes": 18069106688,
      "gpu_peak_bytes": 19014935552,
      "latency_ms": 48.30056599999466,
      "tokens_in_step": 257,
      "throughput_hz": 20.703691132731457
    },
    {
      "seed": 0,
      "step": 50,
      "kv_bytes": 737615872,
      "kv_mb": 737.615872,
      "gpu_alloc_bytes": 18085190656,
      "gpu_peak_bytes": 19046137856,
      "latency_ms": 48.60963199999446,
      "tokens_in_step": 257,
      "throughput_hz": 20.572054526150577
    },
    {
      "seed": 0,
      "step": 51,
      "kv_bytes": 752353280,
      "kv_mb": 752.35328,
      "gpu_alloc_bytes": 18098581504,
      "gpu_peak_bytes": 19075612672,
      "latency_ms": 49.694900999995184,
      "tokens_in_step": 257,
      "throughput_hz": 20.122788855140225
    },
    {
      "seed": 0,
      "step": 52,
      "kv_bytes": 767090688,
      "kv_mb": 767.090688,
      "gpu_alloc_bytes": 18113318912,
      "gpu_peak_bytes": 19103740928,
      "latency_ms": 50.73222999999416,
      "tokens_in_step": 257,
      "throughput_hz": 19.711335377926716
    },
    {
      "seed": 0,
      "step": 53,
      "kv_bytes": 781828096,
      "kv_mb": 781.828096,
      "gpu_alloc_bytes": 18128056320,
      "gpu_peak_bytes": 19133215744,
      "latency_ms": 66.11472800000229,
      "tokens_in_step": 257,
      "throughput_hz": 15.125222930660252
    },
    {
      "seed": 0,
      "step": 54,
      "kv_bytes": 796565504,
      "kv_mb": 796.565504,
      "gpu_alloc_bytes": 18142793728,
      "gpu_peak_bytes": 19162203136,
      "latency_ms": 51.48998899998958,
      "tokens_in_step": 257,
      "throughput_hz": 19.421250993085323
    },
    {
      "seed": 0,
      "step": 55,
      "kv_bytes": 811302912,
      "kv_mb": 811.302912,
      "gpu_alloc_bytes": 18157531136,
      "gpu_peak_bytes": 19192165376,
      "latency_ms": 52.17655699999568,
      "tokens_in_step": 257,
      "throughput_hz": 19.165695429080973
    },
    {
      "seed": 0,
      "step": 56,
      "kv_bytes": 826040320,
      "kv_mb": 826.04032,
      "gpu_alloc_bytes": 18172268544,
      "gpu_peak_bytes": 19221640192,
      "latency_ms": 53.06563199999914,
      "tokens_in_step": 257,
      "throughput_hz": 18.844588527656022
    },
    {
      "seed": 0,
      "step": 57,
      "kv_bytes": 840777728,
      "kv_mb": 840.777728,
      "gpu_alloc_bytes": 18187100160,
      "gpu_peak_bytes": 19251779072,
      "latency_ms": 54.619001999995476,
      "tokens_in_step": 257,
      "throughput_hz": 18.308646503648728
    },
    {
      "seed": 0,
      "step": 58,
      "kv_bytes": 855515136,
      "kv_mb": 855.515136,
      "gpu_alloc_bytes": 18201743360,
      "gpu_peak_bytes": 19280684032,
      "latency_ms": 54.01784500000417,
      "tokens_in_step": 257,
      "throughput_hz": 18.512400855678763
    },
    {
      "seed": 0,
      "step": 59,
      "kv_bytes": 870252544,
      "kv_mb": 870.252544,
      "gpu_alloc_bytes": 18216480768,
      "gpu_peak_bytes": 19317047296,
      "latency_ms": 55.179164000008996,
      "tokens_in_step": 257,
      "throughput_hz": 18.12278272283786
    },
    {
      "seed": 0,
      "step": 60,
      "kv_bytes": 884989952,
      "kv_mb": 884.989952,
      "gpu_alloc_bytes": 18232881152,
      "gpu_peak_bytes": 19353255424,
      "latency_ms": 55.474770999992984,
      "tokens_in_step": 257,
      "throughput_hz": 18.026212311901684
    },
    {
      "seed": 0,
      "step": 61,
      "kv_bytes": 899727360,
      "kv_mb": 899.72736,
      "gpu_alloc_bytes": 18245955584,
      "gpu_peak_bytes": 19387564032,
      "latency_ms": 56.225379000011344,
      "tokens_in_step": 257,
      "throughput_hz": 17.78556263711087
    },
    {
      "seed": 0,
      "step": 62,
      "kv_bytes": 914464768,
      "kv_mb": 914.464768,
      "gpu_alloc_bytes": 18261280768,
      "gpu_peak_bytes": 19418747392,
      "latency_ms": 57.16096900000878,
      "tokens_in_step": 257,
      "throughput_hz": 17.494455001276247
    },
    {
      "seed": 0,
      "step": 63,
      "kv_bytes": 929202176,
      "kv_mb": 929.202176,
      "gpu_alloc_bytes": 18276139008,
      "gpu_peak_bytes": 19453550592,
      "latency_ms": 57.37246500000026,
      "tokens_in_step": 257,
      "throughput_hz": 17.429964007995743
    },
    {
      "seed": 0,
      "step": 64,
      "kv_bytes": 943939584,
      "kv_mb": 943.939584,
      "gpu_alloc_bytes": 18290167808,
      "gpu_peak_bytes": 19487442432,
      "latency_ms": 58.02233999999373,
      "tokens_in_step": 257,
      "throughput_hz": 17.234740963568655
    },
    {
      "seed": 0,
      "step": 65,
      "kv_bytes": 958676992,
      "kv_mb": 958.676992,
      "gpu_alloc_bytes": 18305087488,
      "gpu_peak_bytes": 19518994432,
      "latency_ms": 58.601316999997266,
      "tokens_in_step": 257,
      "throughput_hz": 17.064462902771393
    },
    {
      "seed": 0,
      "step": 66,
      "kv_bytes": 973414400,
      "kv_mb": 973.4144,
      "gpu_alloc_bytes": 18319642624,
      "gpu_peak_bytes": 19546312704,
      "latency_ms": 58.68146400000285,
      "tokens_in_step": 257,
      "throughput_hz": 17.04115630107578
    },
    {
      "seed": 0,
      "step": 67,
      "kv_bytes": 988151808,
      "kv_mb": 988.151808,
      "gpu_alloc_bytes": 18334380032,
      "gpu_peak_bytes": 19585992192,
      "latency_ms": 59.976258000006055,
      "tokens_in_step": 257,
      "throughput_hz": 16.673264277339527
    },
    {
      "seed": 0,
      "step": 68,
      "kv_bytes": 1002889216,
      "kv_mb": 1002.889216,
      "gpu_alloc_bytes": 18349117440,
      "gpu_peak_bytes": 19618910208,
      "latency_ms": 60.65698000000452,
      "tokens_in_step": 257,
      "throughput_hz": 16.486148832334308
    },
    {
      "seed": 0,
      "step": 69,
      "kv_bytes": 1017626624,
      "kv_mb": 1017.626624,
      "gpu_alloc_bytes": 18363854848,
      "gpu_peak_bytes": 19652003840,
      "latency_ms": 61.921798000000194,
      "tokens_in_step": 257,
      "throughput_hz": 16.149401863298557
    },
    {
      "seed": 0,
      "step": 70,
      "kv_bytes": 1032364032,
      "kv_mb": 1032.364032,
      "gpu_alloc_bytes": 18378592256,
      "gpu_peak_bytes": 19685814272,
      "latency_ms": 62.354579000000854,
      "tokens_in_step": 257,
      "throughput_hz": 16.03731459721645
    },
    {
      "seed": 0,
      "step": 71,
      "kv_bytes": 1047101440,
      "kv_mb": 1047.10144,
      "gpu_alloc_bytes": 18393329664,
      "gpu_peak_bytes": 19719409152,
      "latency_ms": 62.76549800000453,
      "tokens_in_step": 257,
      "throughput_hz": 15.932320014411864
    },
    {
      "seed": 0,
      "step": 72,
      "kv_bytes": 1061838848,
      "kv_mb": 1061.838848,
      "gpu_alloc_bytes": 18408067072,
      "gpu_peak_bytes": 19752366080,
      "latency_ms": 63.53348799999026,
      "tokens_in_step": 257,
      "throughput_hz": 15.73973083297667
    },
    {
      "seed": 0,
      "step": 73,
      "kv_bytes": 1076576256,
      "kv_mb": 1076.576256,
      "gpu_alloc_bytes": 18422804480,
      "gpu_peak_bytes": 19786511360,
      "latency_ms": 64.19605199999978,
      "tokens_in_step": 257,
      "throughput_hz": 15.57728191758589
    },
    {
      "seed": 0,
      "step": 74,
      "kv_bytes": 1091313664,
      "kv_mb": 1091.313664,
      "gpu_alloc_bytes": 18437541888,
      "gpu_peak_bytes": 19811565568,
      "latency_ms": 63.911946000004605,
      "tokens_in_step": 257,
      "throughput_hz": 15.646527176624037
    },
    {
      "seed": 0,
      "step": 75,
      "kv_bytes": 1106051072,
      "kv_mb": 1106.051072,
      "gpu_alloc_bytes": 18454157312,
      "gpu_peak_bytes": 19854031872,
      "latency_ms": 65.28210399999068,
      "tokens_in_step": 257,
      "throughput_hz": 15.318133741524978
    },
    {
      "seed": 0,
      "step": 76,
      "kv_bytes": 1120788480,
      "kv_mb": 1120.78848,
      "gpu_alloc_bytes": 18467016704,
      "gpu_peak_bytes": 19888486400,
      "latency_ms": 65.9155680000083,
      "tokens_in_step": 257,
      "throughput_hz": 15.170922899426035
    },
    {
      "seed": 0,
      "step": 77,
      "kv_bytes": 1135525888,
      "kv_mb": 1135.525888,
      "gpu_alloc_bytes": 18483142656,
      "gpu_peak_bytes": 19921699840,
      "latency_ms": 66.56540499999153,
      "tokens_in_step": 257,
      "throughput_hz": 15.022818534644644
    },
    {
      "seed": 0,
      "step": 78,
      "kv_bytes": 1150263296,
      "kv_mb": 1150.263296,
      "gpu_alloc_bytes": 18496980992,
      "gpu_peak_bytes": 19956346880,
      "latency_ms": 68.08821900000339,
      "tokens_in_step": 257,
      "throughput_hz": 14.686828568683081
    },
    {
      "seed": 0,
      "step": 79,
      "kv_bytes": 1165000704,
      "kv_mb": 1165.000704,
      "gpu_alloc_bytes": 18512572416,
      "gpu_peak_bytes": 19988672512,
      "latency_ms": 67.71242100001018,
      "tokens_in_step": 257,
      "throughput_hz": 14.768339179599701
    },
    {
      "seed": 0,
      "step": 80,
      "kv_bytes": 1179738112,
      "kv_mb": 1179.738112,
      "gpu_alloc_bytes": 18525966336,
      "gpu_peak_bytes": 20021056000,
      "latency_ms": 68.50568699999826,
      "tokens_in_step": 257,
      "throughput_hz": 14.597328248091657
    },
    {
      "seed": 0,
      "step": 81,
      "kv_bytes": 1194475520,
      "kv_mb": 1194.47552,
      "gpu_alloc_bytes": 18540703744,
      "gpu_peak_bytes": 20053749760,
      "latency_ms": 69.44199699999842,
      "tokens_in_step": 257,
      "throughput_hz": 14.400507519966954
    },
    {
      "seed": 0,
      "step": 82,
      "kv_bytes": 1209212928,
      "kv_mb": 1209.212928,
      "gpu_alloc_bytes": 18555441152,
      "gpu_peak_bytes": 20078790656,
      "latency_ms": 69.27242899999442,
      "tokens_in_step": 257,
      "throughput_hz": 14.435757695173077
    },
    {
      "seed": 0,
      "step": 83,
      "kv_bytes": 1223950336,
      "kv_mb": 1223.950336,
      "gpu_alloc_bytes": 18570178560,
      "gpu_peak_bytes": 20119399936,
      "latency_ms": 70.02645899999038,
      "tokens_in_step": 257,
      "throughput_hz": 14.280316530072403
    },
    {
      "seed": 0,
      "step": 84,
      "kv_bytes": 1238687744,
      "kv_mb": 1238.687744,
      "gpu_alloc_bytes": 18584915968,
      "gpu_peak_bytes": 20153643008,
      "latency_ms": 70.92249400000128,
      "tokens_in_step": 257,
      "throughput_hz": 14.099898968583677
    },
    {
      "seed": 0,
      "step": 85,
      "kv_bytes": 1253425152,
      "kv_mb": 1253.425152,
      "gpu_alloc_bytes": 18601780224,
      "gpu_peak_bytes": 20190558720,
      "latency_ms": 71.524758999999,
      "tokens_in_step": 257,
      "throughput_hz": 13.981172589480714
    },
    {
      "seed": 0,
      "step": 86,
      "kv_bytes": 1268162560,
      "kv_mb": 1268.16256,
      "gpu_alloc_bytes": 18614408192,
      "gpu_peak_bytes": 20224501760,
      "latency_ms": 103.71158799999591,
      "tokens_in_step": 257,
      "throughput_hz": 9.642124079712667
    },
    {
      "seed": 0,
      "step": 87,
      "kv_bytes": 1282899968,
      "kv_mb": 1282.899968,
      "gpu_alloc_bytes": 18629128192,
      "gpu_peak_bytes": 20254144512,
      "latency_ms": 76.03276000000392,
      "tokens_in_step": 257,
      "throughput_hz": 13.152225435456355
    },
    {
      "seed": 0,
      "step": 88,
      "kv_bytes": 1297637376,
      "kv_mb": 1297.637376,
      "gpu_alloc_bytes": 18642900992,
      "gpu_peak_bytes": 20287549952,
      "latency_ms": 74.79759000000286,
      "tokens_in_step": 257,
      "throughput_hz": 13.369414709751501
    },
    {
      "seed": 0,
      "step": 89,
      "kv_bytes": 1312374784,
      "kv_mb": 1312.374784,
      "gpu_alloc_bytes": 18658603008,
      "gpu_peak_bytes": 20319991808,
      "latency_ms": 92.48632000000612,
      "tokens_in_step": 257,
      "throughput_hz": 10.812409878562947
    },
    {
      "seed": 0,
      "step": 90,
      "kv_bytes": 1327112192,
      "kv_mb": 1327.112192,
      "gpu_alloc_bytes": 18672791552,
      "gpu_peak_bytes": 20343951360,
      "latency_ms": 83.05136399999924,
      "tokens_in_step": 257,
      "throughput_hz": 12.040741438033566
    },
    {
      "seed": 0,
      "step": 91,
      "kv_bytes": 1341849600,
      "kv_mb": 1341.8496,
      "gpu_alloc_bytes": 18688077824,
      "gpu_peak_bytes": 20388005888,
      "latency_ms": 75.64071299999853,
      "tokens_in_step": 257,
      "throughput_hz": 13.220393625850928
    },
    {
      "seed": 0,
      "step": 92,
      "kv_bytes": 1356587008,
      "kv_mb": 1356.587008,
      "gpu_alloc_bytes": 18701850624,
      "gpu_peak_bytes": 20421861376,
      "latency_ms": 77.26300800000274,
      "tokens_in_step": 257,
      "throughput_hz": 12.942804401298543
    },
    {
      "seed": 0,
      "step": 93,
      "kv_bytes": 1371324416,
      "kv_mb": 1371.324416,
      "gpu_alloc_bytes": 18717552640,
      "gpu_peak_bytes": 20455224320,
      "latency_ms": 77.83421000000601,
      "tokens_in_step": 257,
      "throughput_hz": 12.847821028824251
    },
    {
      "seed": 0,
      "step": 94,
      "kv_bytes": 1386061824,
      "kv_mb": 1386.061824,
      "gpu_alloc_bytes": 18731325440,
      "gpu_peak_bytes": 20490473472,
      "latency_ms": 78.79698800000767,
      "tokens_in_step": 257,
      "throughput_hz": 12.690840416386253
    },
    {
      "seed": 0,
      "step": 95,
      "kv_bytes": 1400799232,
      "kv_mb": 1400.799232,
      "gpu_alloc_bytes": 18746820608,
      "gpu_peak_bytes": 20521307136,
      "latency_ms": 102.95986500000254,
      "tokens_in_step": 257,
      "throughput_hz": 9.712522447460234
    },
    {
      "seed": 0,
      "step": 96,
      "kv_bytes": 1415536640,
      "kv_mb": 1415.53664,
      "gpu_alloc_bytes": 18760800256,
      "gpu_peak_bytes": 20554553344,
      "latency_ms": 79.4413560000038,
      "tokens_in_step": 257,
      "throughput_hz": 12.587901948702289
    },
    {
      "seed": 0,
      "step": 97,
      "kv_bytes": 1430274048,
      "kv_mb": 1430.274048,
      "gpu_alloc_bytes": 18775537664,
      "gpu_peak_bytes": 20588129280,
      "latency_ms": 79.96918399999231,
      "tokens_in_step": 257,
      "throughput_hz": 12.504816855453923
    },
    {
      "seed": 0,
      "step": 98,
      "kv_bytes": 1445011456,
      "kv_mb": 1445.011456,
      "gpu_alloc_bytes": 18790275072,
      "gpu_peak_bytes": 20610328576,
      "latency_ms": 80.42841799999678,
      "tokens_in_step": 257,
      "throughput_hz": 12.433416258418013
    },
    {
      "seed": 0,
      "step": 99,
      "kv_bytes": 1459748864,
      "kv_mb": 1459.748864,
      "gpu_alloc_bytes": 18808551424,
      "gpu_peak_bytes": 20657021440,
      "latency_ms": 81.07226699999615,
      "tokens_in_step": 257,
      "throughput_hz": 12.334674198762045
    },
    {
      "seed": 0,
      "step": 100,
      "kv_bytes": 1474486272,
      "kv_mb": 1474.486272,
      "gpu_alloc_bytes": 18819845120,
      "gpu_peak_bytes": 20690897920,
      "latency_ms": 81.27986299999179,
      "tokens_in_step": 257,
      "throughput_hz": 12.30317034368157
    }
  ]
}

==> scripts/modal_validate/sim_vs_empirical.csv <==
gpu,step,kv_mb,empirical_ms,predicted_ms,t_kv_only_ms,abs_delta_ms,pct_delta
H100,1,15.483,70.351,70.351,0.012,0.000,0.000
H100,5,74.433,30.512,70.351,0.056,39.839,130.566
H100,10,148.120,24.053,70.351,0.111,46.298,192.483
H100,25,369.181,33.163,70.351,0.276,37.188,112.135
H100,50,737.616,48.610,70.351,0.550,21.741,44.726
H100,75,1106.051,65.282,70.351,0.825,5.069,7.765
H100,100,1474.486,81.280,70.351,1.100,10.929,13.446
A100,1,15.483,71.250,71.250,0.019,0.000,0.000
A100,5,74.433,40.793,71.250,0.091,30.457,74.664
A100,10,148.120,44.754,71.250,0.182,26.497,59.205
A100,25,369.181,57.931,71.250,0.452,13.319,22.992
A100,50,737.616,79.245,71.250,0.904,7.995,10.089
A100,75,1106.051,101.960,71.250,1.355,30.710,30.120
A100,100,1474.486,125.344,71.250,1.807,54.094,43.156


==> scripts/modal_validate/sim_vs_empirical_v2.csv <==
gpu,step,kv_mb,empirical_ms,roofline_ms,t_kv_only_ms,abs_delta_ms,pct_delta
H100,1,15.483,70.351,22.271,0.012,48.080,68.342
H100,5,74.433,30.512,22.271,0.058,8.241,27.009
H100,10,148.120,24.053,22.271,0.115,1.782,7.407
H100,25,369.181,33.163,22.271,0.288,10.892,32.843
H100,50,737.616,48.610,22.271,0.577,26.338,54.183
H100,75,1106.051,65.282,22.271,0.865,43.011,65.884
H100,100,1474.486,81.280,22.271,1.153,59.008,72.599
A100,1,15.483,71.250,40.793,0.019,30.457,42.747
A100,5,74.433,40.793,40.793,0.095,0.000,0.000
A100,10,148.120,44.754,40.793,0.189,3.961,8.851
A100,25,369.181,57.931,40.793,0.473,17.138,29.584
A100,50,737.616,79.245,40.793,0.947,38.453,48.524
A100,75,1106.051,101.960,40.793,1.420,61.168,59.992
A100,100,1474.486,125.344,40.793,1.894,84.551,67.455


==> scripts/modal_validate/sim_vs_empirical_v3.csv <==
gpu,step,kv_mb,empirical_ms,predicted_ms,abs_delta_ms,pct_delta
H100,1,15.48,70.35,15.52,54.83,77.9
H100,5,74.43,30.51,18.33,12.19,39.9
H100,10,148.12,24.05,21.84,2.22,9.2
H100,25,369.18,33.16,32.37,0.80,2.4
H100,50,737.62,48.61,49.92,1.31,2.7
H100,75,1106.05,65.28,67.46,2.18,3.3
H100,100,1474.49,81.28,85.01,3.73,4.6
A100,1,15.48,71.25,35.54,35.71,50.1
A100,5,74.43,40.79,39.17,1.63,4.0
A100,10,148.12,44.75,43.70,1.06,2.4
A100,25,369.18,57.93,57.29,0.64,1.1
A100,50,737.62,79.25,79.94,0.69,0.9
A100,75,1106.05,101.96,102.59,0.63,0.6
A100,100,1474.49,125.34,125.24,0.10,0.1


==> scripts/modal_validate/v4/analysis_v4.json <==
{
  "cells": [
    {
      "gpu": "A100-80GB",
      "model": "Qwen/Qwen2.5-0.5B",
      "bytes_per_step": 3158016,
      "delta_kv_MB": 3.158016,
      "hbm_gbps": 2039.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 0.494032768,
      "intercept_ms": 10.53158084744936,
      "slope_meas_ms_per_step": 0.7686409227328812,
      "norm_slope_ms_GB_per_step_s": 1567.2588414523448,
      "mape_pct": 9.740986863940085,
      "n_fit_points": 181
    },
    {
      "gpu": "A100-80GB",
      "model": "Qwen/Qwen2.5-14B",
      "bytes_per_step": 50528256,
      "delta_kv_MB": 50.528256,
      "hbm_gbps": 2039.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 14.770033664,
      "intercept_ms": 64.4554745006611,
      "slope_meas_ms_per_step": 4.88287776948171,
      "norm_slope_ms_GB_per_step_s": 9956.187771973207,
      "mape_pct": 14.216505202696275,
      "n_fit_points": 181
    },
    {
      "gpu": "A100-80GB",
      "model": "Qwen/Qwen2.5-1.5B",
      "bytes_per_step": 7368704,
      "delta_kv_MB": 7.368704,
      "hbm_gbps": 2039.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 1.543714304,
      "intercept_ms": 20.46333671837321,
      "slope_meas_ms_per_step": 0.9257881365632578,
      "norm_slope_ms_GB_per_step_s": 1887.6820104524825,
      "mape_pct": 15.610557839062173,
      "n_fit_points": 181
    },
    {
      "gpu": "A100-80GB",
      "model": "Qwen/Qwen2.5-3B",
      "bytes_per_step": 9474048,
      "delta_kv_MB": 9.474048,
      "hbm_gbps": 2039.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 3.085938688,
      "intercept_ms": 18.60522463226198,
      "slope_meas_ms_per_step": 1.5641494201687889,
      "norm_slope_ms_GB_per_step_s": 3189.3006677241606,
      "mape_pct": 15.379865964591769,
      "n_fit_points": 181
    },
    {
      "gpu": "A100-80GB",
      "model": "Qwen/Qwen2.5-7B",
      "bytes_per_step": 14737408,
      "delta_kv_MB": 14.737408,
      "hbm_gbps": 2039.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 7.615616512,
      "intercept_ms": 34.56017569864153,
      "slope_meas_ms_per_step": 2.0009019780786477,
      "norm_slope_ms_GB_per_step_s": 4079.839133302363,
      "mape_pct": 10.969166930419586,
      "n_fit_points": 181
    },
    {
      "gpu": "H100",
      "model": "mistralai/Mistral-7B-v0.3",
      "bytes_per_step": 33685504,
      "delta_kv_MB": 33.685504,
      "hbm_gbps": 3350.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 7.248023552,
      "intercept_ms": 27.498678889119052,
      "slope_meas_ms_per_step": 1.4909482228563284,
      "norm_slope_ms_GB_per_step_s": 4994.6765465687,
      "mape_pct": 12.646902025459536,
      "n_fit_points": 181
    },
    {
      "gpu": "H100",
      "model": "Qwen/Qwen2.5-0.5B",
      "bytes_per_step": 3158016,
      "delta_kv_MB": 3.158016,
      "hbm_gbps": 3350.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 0.494032768,
      "intercept_ms": 10.40775888488872,
      "slope_meas_ms_per_step": 0.4344343936130159,
      "norm_slope_ms_GB_per_step_s": 1455.3552186036031,
      "mape_pct": 12.347438684224613,
      "n_fit_points": 181
    },
    {
      "gpu": "H100",
      "model": "Qwen/Qwen2.5-14B",
      "bytes_per_step": 50528256,
      "delta_kv_MB": 50.528256,
      "hbm_gbps": 3350.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 14.770033664,
      "intercept_ms": 59.46509693687528,
      "slope_meas_ms_per_step": 2.5861531217189975,
      "norm_slope_ms_GB_per_step_s": 8663.612957758642,
      "mape_pct": 12.574045599914744,
      "n_fit_points": 181
    },
    {
      "gpu": "H100",
      "model": "Qwen/Qwen2.5-1.5B",
      "bytes_per_step": 7368704,
      "delta_kv_MB": 7.368704,
      "hbm_gbps": 3350.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 1.543714304,
      "intercept_ms": 11.899740974946301,
      "slope_meas_ms_per_step": 0.5708142915386604,
      "norm_slope_ms_GB_per_step_s": 1912.2278766545123,
      "mape_pct": 20.293699857154007,
      "n_fit_points": 181
    },
    {
      "gpu": "H100",
      "model": "Qwen/Qwen2.5-3B",
      "bytes_per_step": 9474048,
      "delta_kv_MB": 9.474048,
      "hbm_gbps": 3350.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 3.085938688,
      "intercept_ms": 16.0332336215773,
      "slope_meas_ms_per_step": 0.9438644130836026,
      "norm_slope_ms_GB_per_step_s": 3161.9457838300686,
      "mape_pct": 17.769959760573624,
      "n_fit_points": 181
    },
    {
      "gpu": "H100",
      "model": "Qwen/Qwen2.5-7B",
      "bytes_per_step": 14737408,
      "delta_kv_MB": 14.737408,
      "hbm_gbps": 3350.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 7.615616512,
      "intercept_ms": 24.04297567310238,
      "slope_meas_ms_per_step": 1.1509752575172523,
      "norm_slope_ms_GB_per_step_s": 3855.767112682795,
      "mape_pct": 13.728666418497815,
      "n_fit_points": 181
    },
    {
      "gpu": "L40S",
      "model": "Qwen/Qwen2.5-0.5B",
      "bytes_per_step": 3158016,
      "delta_kv_MB": 3.158016,
      "hbm_gbps": 864.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 0.494032768,
      "intercept_ms": 1.006816775524479,
      "slope_meas_ms_per_step": 1.0074581176107507,
      "norm_slope_ms_GB_per_step_s": 870.4438136156886,
      "mape_pct": 3.582043469423325,
      "n_fit_points": 181
    },
    {
      "gpu": "L40S",
      "model": "Qwen/Qwen2.5-1.5B",
      "bytes_per_step": 7368704,
      "delta_kv_MB": 7.368704,
      "hbm_gbps": 864.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 1.543714304,
      "intercept_ms": 3.419048913403615,
      "slope_meas_ms_per_step": 1.1170115731629329,
      "norm_slope_ms_GB_per_step_s": 965.097999212774,
      "mape_pct": 3.029809388204483,
      "n_fit_points": 181
    },
    {
      "gpu": "L40S",
      "model": "Qwen/Qwen2.5-3B",
      "bytes_per_step": 9474048,
      "delta_kv_MB": 9.474048,
      "hbm_gbps": 864.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 3.085938688,
      "intercept_ms": 11.775961791878588,
      "slope_meas_ms_per_step": 1.8626152247950838,
      "norm_slope_ms_GB_per_step_s": 1609.2995542229523,
      "mape_pct": 3.261413163654632,
      "n_fit_points": 181
    },
    {
      "gpu": "L40S",
      "model": "Qwen/Qwen2.5-7B",
      "bytes_per_step": 14737408,
      "delta_kv_MB": 14.737408,
      "hbm_gbps": 864.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 7.615616512,
      "intercept_ms": 29.892161787342832,
      "slope_meas_ms_per_step": 2.416063757533438,
      "norm_slope_ms_GB_per_step_s": 2087.4790865088903,
      "mape_pct": 2.018374169871951,
      "n_fit_points": 181
    },
    {
      "gpu": "L4",
      "model": "Qwen/Qwen2.5-0.5B",
      "bytes_per_step": 3158016,
      "delta_kv_MB": 3.158016,
      "hbm_gbps": 300.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 0.494032768,
      "intercept_ms": -4.61286043630239,
      "slope_meas_ms_per_step": 2.8901639760407196,
      "norm_slope_ms_GB_per_step_s": 867.0491928122159,
      "mape_pct": 2.9461620270158075,
      "n_fit_points": 181
    },
    {
      "gpu": "L4",
      "model": "Qwen/Qwen2.5-1.5B",
      "bytes_per_step": 7368704,
      "delta_kv_MB": 7.368704,
      "hbm_gbps": 300.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 1.543714304,
      "intercept_ms": 9.1757233289424,
      "slope_meas_ms_per_step": 3.2272127076073036,
      "norm_slope_ms_GB_per_step_s": 968.1638122821911,
      "mape_pct": 3.77141776107087,
      "n_fit_points": 181
    },
    {
      "gpu": "L4",
      "model": "Qwen/Qwen2.5-3B",
      "bytes_per_step": 9474048,
      "delta_kv_MB": 9.474048,
      "hbm_gbps": 300.0,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "oom": false,
      "n_params_B": 3.085938688,
      "intercept_ms": 18.965300478983792,
      "slope_meas_ms_per_step": 5.6817097487847334,
      "norm_slope_ms_GB_per_step_s": 1704.51292463542,
      "mape_pct": 4.354289915308858,
      "n_fit_points": 181
    },
    {
      "gpu": "L4",
      "model": "Qwen/Qwen2.5-7B",
      "bytes_per_step": 14737408,
      "delta_kv_MB": 14.737408,
      "hbm_gbps": 300.0,
      "horizon_completed": 102,
      "horizon_requested": 800,
      "oom": true,
      "n_params_B": 7.615616512,
      "intercept_ms": 95.2849894719778,
      "slope_meas_ms_per_step": 7.190337470635171,
      "norm_slope_ms_GB_per_step_s": 2157.1012411905513,
      "mape_pct": 3.275450434659618,
      "n_fit_points": 83
    }
  ],
  "collapse_quality": {
    "K_fitted": 187.20300414428687,
    "n_cells": 18,
    "mean_abs_resid_pct": 47.67710661828161,
    "median_abs_resid_pct": 37.733434424846436,
    "max_abs_resid_pct": 165.10235680211088,
    "p90_abs_resid_pct": 99.72877703196102
  },
  "gpu_bandwidths_gbps": {
    "H100": 3350.0,
    "A100-80GB": 2039.0,
    "L40S": 864.0,
    "L4": 300.0
  }
}

==> scripts/modal_validate/v4/results/v4_a100_80gb_qwen05b.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-0.5B", "vram_gb": 85.094825984, "n_params": 494032768, "n_layers": 24, "n_heads": 14, "n_kv_heads": 2, "head_dim": 64, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 12288, "bytes_per_step_theoretical": 3158016, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 7.68044638633728, "results": [{"seed": 0, "step": 1, "kv_bytes": 3317760, "kv_mb": 3.31776, "gpu_alloc_bytes": 1365690880, "gpu_peak_bytes": 1452319744, "latency_ms": 51.386208000000266, "tokens_in_step": 257, "throughput_hz": 19.460474686125796}, {"seed": 0, "step": 2, "kv_bytes": 6475776, "kv_mb": 6.475776, "gpu_alloc_bytes": 1368861184, "gpu_peak_bytes": 1606925312, "latency_ms": 25.000716999999284, "tokens_in_step": 257, "throughput_hz": 39.998852832901896}, {"seed": 0, "step": 3, "kv_bytes": 9633792, "kv_mb": 9.633792, "gpu_alloc_bytes": 1372006912, "gpu_peak_bytes": 1613241344, "latency_ms": 23.67209499999845, "tokens_in_step": 257, "throughput_hz": 42.243831819704404}, {"seed": 0, "step": 4, "kv_bytes": 12791808, "kv_mb": 12.791808, "gpu_alloc_bytes": 1375177216, "gpu_peak_bytes": 1619557376, "latency_ms": 23.827359000000214, "tokens_in_step": 257, "throughput_hz": 41.968562273309054}, {"seed": 0, "step": 5, "kv_bytes": 15949824, "kv_mb": 15.949824, "gpu_alloc_bytes": 1378322944, "gpu_peak_bytes": 1625873408, "latency_ms": 22.96526599999993, "tokens_in_step": 257, "throughput_hz": 43.544019912506265}, {"seed": 0, "step": 6, "kv_bytes": 19107840, "kv_mb": 19.10784, "gpu_alloc_bytes": 1381493248, "gpu_peak_bytes": 1632189440, "latency_ms": 23.625533000000587, "tokens_in_step": 257, "throughput_hz": 42.32708739311723}, {"seed": 0, "step": 7, "kv_bytes": 22265856, "kv_mb": 22.265856, "gpu_alloc_bytes": 1384638976, "gpu_peak_bytes": 1638505472, "latency_ms": 22.86585899999949, "tokens_in_step": 257, "throughput_hz": 43.73332311723003}, {"seed": 0, "step": 8, "kv_bytes": 25423872, "kv_mb": 25.423872, "gpu_alloc_bytes": 1387809280, "gpu_peak_bytes": 1644821504, "latency_ms": 22.09080200000102, "tokens_in_step": 257, "throughput_hz": 45.267709157863706}, {"seed": 0, "step": 9, "kv_bytes": 28581888, "kv_mb": 28.581888, "gpu_alloc_bytes": 1390955008, "gpu_peak_bytes": 1651137536, "latency_ms": 23.114932000000366, "tokens_in_step": 257, "throughput_hz": 43.262078382925125}, {"seed": 0, "step": 10, "kv_bytes": 31739904, "kv_mb": 31.739904, "gpu_alloc_bytes": 1394125312, "gpu_peak_bytes": 1657453568, "latency_ms": 22.62906500000028, "tokens_in_step": 257, "throughput_hz": 44.190955304604394}, {"seed": 0, "step": 11, "kv_bytes": 34897920, "kv_mb": 34.89792, "gpu_alloc_bytes": 1397271040, "gpu_peak_bytes": 1663769600, "latency_ms": 23.67156100000045, "tokens_in_step": 257, "throughput_hz": 42.244784786266564}, {"seed": 0, "step": 12, "kv_bytes": 38055936, "kv_mb": 38.055936, "gpu_alloc_bytes": 1400441344, "gpu_peak_bytes": 1670085632, "latency_ms": 23.85159800000025, "tokens_in_step": 257, "throughput_hz": 41.92591205000141}, {"seed": 0, "step": 13, "kv_bytes": 41213952, "kv_mb": 41.213952, "gpu_alloc_bytes": 1403587072, "gpu_peak_bytes": 1676401664, "latency_ms": 22.418574999999663, "tokens_in_step": 257, "throughput_hz": 44.60586812498185}, {"seed": 0, "step": 14, "kv_bytes": 44371968, "kv_mb": 44.371968, "gpu_alloc_bytes": 1406757376, "gpu_peak_bytes": 1682717696, "latency_ms": 24.191239999998615, "tokens_in_step": 257, "throughput_hz": 41.33727746076916}, {"seed": 0, "step": 15, "kv_bytes": 47529984, "kv_mb": 47.529984, "gpu_alloc_bytes": 1409903104, "gpu_peak_bytes": 1689033728, "latency_ms": 23.57505400000015, "tokens_in_step": 257, "throughput_hz": 42.41771832208713}, {"seed": 0, "step": 16, "kv_bytes": 50688000, "kv_mb": 50.688, "gpu_alloc_bytes": 1418541568, "gpu_peak_bytes": 1700817920, "latency_ms": 25.97069800000007, "tokens_in_step": 257, "throughput_hz": 38.50493352161722}, {"seed": 0, "step": 17, "kv_bytes": 53846016, "kv_mb": 53.846016, "gpu_alloc_bytes": 1417714176, "gpu_peak_bytes": 1708628992, "latency_ms": 25.31618999999985, "tokens_in_step": 257, "throughput_hz": 39.500414556851005}, {"seed": 0, "step": 18, "kv_bytes": 57004032, "kv_mb": 57.004032, "gpu_alloc_bytes": 1420091392, "gpu_peak_bytes": 1710178816, "latency_ms": 27.737216999998537, "tokens_in_step": 257, "throughput_hz": 36.05264363760981}, {"seed": 0, "step": 19, "kv_bytes": 60162048, "kv_mb": 60.162048, "gpu_alloc_bytes": 1424569344, "gpu_peak_bytes": 1717033984, "latency_ms": 22.2216580000012, "tokens_in_step": 257, "throughput_hz": 45.001142579007656}, {"seed": 0, "step": 20, "kv_bytes": 63320064, "kv_mb": 63.320064, "gpu_alloc_bytes": 1436220416, "gpu_peak_bytes": 1733163008, "latency_ms": 30.452483999999558, "tokens_in_step": 257, "throughput_hz": 32.8380436879965}, {"seed": 0, "step": 21, "kv_bytes": 66478080, "kv_mb": 66.47808, "gpu_alloc_bytes": 1430594048, "gpu_peak_bytes": 1739187712, "latency_ms": 31.320075000000003, "tokens_in_step": 257, "throughput_hz": 31.928403747436747}, {"seed": 0, "step": 22, "kv_bytes": 69636096, "kv_mb": 69.636096, "gpu_alloc_bytes": 1438558208, "gpu_peak_bytes": 1741525504, "latency_ms": 31.29704400000044, "tokens_in_step": 257, "throughput_hz": 31.951899355095193}, {"seed": 0, "step": 23, "kv_bytes": 72794112, "kv_mb": 72.794112, "gpu_alloc_bytes": 1436781056, "gpu_peak_bytes": 1747712512, "latency_ms": 29.6124959999986, "tokens_in_step": 257, "throughput_hz": 33.769527567012496}, {"seed": 0, "step": 24, "kv_bytes": 75952128, "kv_mb": 75.952128, "gpu_alloc_bytes": 1442918912, "gpu_peak_bytes": 1752073216, "latency_ms": 33.19561799999882, "tokens_in_step": 257, "throughput_hz": 30.124457993221746}, {"seed": 0, "step": 25, "kv_bytes": 79110144, "kv_mb": 79.110144, "gpu_alloc_bytes": 1442314240, "gpu_peak_bytes": 1757606400, "latency_ms": 31.46603400000103, "tokens_in_step": 257, "throughput_hz": 31.780299989505103}, {"seed": 0, "step": 26, "kv_bytes": 82268160, "kv_mb": 82.26816, "gpu_alloc_bytes": 1446507520, "gpu_peak_bytes": 1761195008, "latency_ms": 34.73940599999992, "tokens_in_step": 257, "throughput_hz": 28.785754137534834}, {"seed": 0, "step": 27, "kv_bytes": 85426176, "kv_mb": 85.426176, "gpu_alloc_bytes": 1449715200, "gpu_peak_bytes": 1768595968, "latency_ms": 24.10394600000032, "tokens_in_step": 257, "throughput_hz": 41.48698308567347}, {"seed": 0, "step": 28, "kv_bytes": 88584192, "kv_mb": 88.584192, "gpu_alloc_bytes": 1454568960, "gpu_peak_bytes": 1780805632, "latency_ms": 36.59672300000061, "tokens_in_step": 257, "throughput_hz": 27.324850916296068}, {"seed": 0, "step": 29, "kv_bytes": 91742208, "kv_mb": 91.742208, "gpu_alloc_bytes": 1455399424, "gpu_peak_bytes": 1795740160, "latency_ms": 34.524658000000485, "tokens_in_step": 257, "throughput_hz": 28.964805386341148}, {"seed": 0, "step": 30, "kv_bytes": 94900224, "kv_mb": 94.900224, "gpu_alloc_bytes": 1458543104, "gpu_peak_bytes": 1807365120, "latency_ms": 38.2318779999995, "tokens_in_step": 257, "throughput_hz": 26.156183067962633}, {"seed": 0, "step": 31, "kv_bytes": 98058240, "kv_mb": 98.05824, "gpu_alloc_bytes": 1462466560, "gpu_peak_bytes": 1822882304, "latency_ms": 35.814672999999075, "tokens_in_step": 257, "throughput_hz": 27.921516971550343}, {"seed": 0, "step": 32, "kv_bytes": 101216256, "kv_mb": 101.216256, "gpu_alloc_bytes": 1463710720, "gpu_peak_bytes": 1836500992, "latency_ms": 39.73382700000094, "tokens_in_step": 257, "throughput_hz": 25.167472541720592}, {"seed": 0, "step": 33, "kv_bytes": 104374272, "kv_mb": 104.374272, "gpu_alloc_bytes": 1466934272, "gpu_peak_bytes": 1849419264, "latency_ms": 37.012070000001174, "tokens_in_step": 257, "throughput_hz": 27.018213247731573}, {"seed": 0, "step": 34, "kv_bytes": 107532288, "kv_mb": 107.532288, "gpu_alloc_bytes": 1470673408, "gpu_peak_bytes": 1865589248, "latency_ms": 41.41936600000129, "tokens_in_step": 257, "throughput_hz": 24.143295674780944}, {"seed": 0, "step": 35, "kv_bytes": 110690304, "kv_mb": 110.690304, "gpu_alloc_bytes": 1473969152, "gpu_peak_bytes": 1880317952, "latency_ms": 28.38796099999996, "tokens_in_step": 257, "throughput_hz": 35.226200289622824}, {"seed": 0, "step": 36, "kv_bytes": 113848320, "kv_mb": 113.84832, "gpu_alloc_bytes": 1477227008, "gpu_peak_bytes": 1895322624, "latency_ms": 40.93670099999969, "tokens_in_step": 257, "throughput_hz": 24.427957690093486}, {"seed": 0, "step": 37, "kv_bytes": 117006336, "kv_mb": 117.006336, "gpu_alloc_bytes": 1481146880, "gpu_peak_bytes": 1911239680, "latency_ms": 37.96739100000046, "tokens_in_step": 257, "throughput_hz": 26.338391278979056}, {"seed": 0, "step": 38, "kv_bytes": 120164352, "kv_mb": 120.164352, "gpu_alloc_bytes": 1493583360, "gpu_peak_bytes": 1935757824, "latency_ms": 42.39029300000041, "tokens_in_step": 257, "throughput_hz": 23.590306393965957}, {"seed": 0, "step": 39, "kv_bytes": 123322368, "kv_mb": 123.322368, "gpu_alloc_bytes": 1490309120, "gpu_peak_bytes": 1953370112, "latency_ms": 39.169315999998844, "tokens_in_step": 257, "throughput_hz": 25.53018796652026}, {"seed": 0, "step": 40, "kv_bytes": 126480384, "kv_mb": 126.480384, "gpu_alloc_bytes": 1498280960, "gpu_peak_bytes": 1966518784, "latency_ms": 44.29124299999998, "tokens_in_step": 257, "throughput_hz": 22.577826501730836}, {"seed": 0, "step": 41, "kv_bytes": 129638400, "kv_mb": 129.6384, "gpu_alloc_bytes": 1495422464, "gpu_peak_bytes": 1980082176, "latency_ms": 41.017017999999794, "tokens_in_step": 257, "throughput_hz": 24.38012436691534}, {"seed": 0, "step": 42, "kv_bytes": 132796416, "kv_mb": 132.796416, "gpu_alloc_bytes": 1502516224, "gpu_peak_bytes": 1993804288, "latency_ms": 45.94364599999956, "tokens_in_step": 257, "throughput_hz": 21.76579542685858}, {"seed": 0, "step": 43, "kv_bytes": 135954432, "kv_mb": 135.954432, "gpu_alloc_bytes": 1501377536, "gpu_peak_bytes": 2007325184, "latency_ms": 32.63814699999834, "tokens_in_step": 257, "throughput_hz": 30.63899430320143}, {"seed": 0, "step": 44, "kv_bytes": 139112448, "kv_mb": 139.112448, "gpu_alloc_bytes": 1508120576, "gpu_peak_bytes": 2021876224, "latency_ms": 48.28612300000046, "tokens_in_step": 257, "throughput_hz": 20.709883872846667}, {"seed": 0, "step": 45, "kv_bytes": 142270464, "kv_mb": 142.270464, "gpu_alloc_bytes": 1506368512, "gpu_peak_bytes": 2034671616, "latency_ms": 44.284180000000006, "tokens_in_step": 257, "throughput_hz": 22.58142749848817}, {"seed": 0, "step": 46, "kv_bytes": 145428480, "kv_mb": 145.42848, "gpu_alloc_bytes": 1513677824, "gpu_peak_bytes": 2048679936, "latency_ms": 51.85024599999899, "tokens_in_step": 257, "throughput_hz": 19.286311582784382}, {"seed": 0, "step": 47, "kv_bytes": 148586496, "kv_mb": 148.586496, "gpu_alloc_bytes": 1512289792, "gpu_peak_bytes": 2063086592, "latency_ms": 45.558580999999876, "tokens_in_step": 257, "throughput_hz": 21.949761780332945}, {"seed": 0, "step": 48, "kv_bytes": 151744512, "kv_mb": 151.744512, "gpu_alloc_bytes": 1517526016, "gpu_peak_bytes": 2075881472, "latency_ms": 51.38300000000129, "tokens_in_step": 257, "throughput_hz": 19.46168966389613}, {"seed": 0, "step": 49, "kv_bytes": 154902528, "kv_mb": 154.902528, "gpu_alloc_bytes": 1519705600, "gpu_peak_bytes": 2092242944, "latency_ms": 47.45773600000014, "tokens_in_step": 257, "throughput_hz": 21.071380227661873}, {"seed": 0, "step": 50, "kv_bytes": 158060544, "kv_mb": 158.060544, "gpu_alloc_bytes": 1522657792, "gpu_peak_bytes": 2104799232, "latency_ms": 53.23133500000132, "tokens_in_step": 257, "throughput_hz": 18.785927499281676}, {"seed": 0, "step": 51, "kv_bytes": 161218560, "kv_mb": 161.21856, "gpu_alloc_bytes": 1524132352, "gpu_peak_bytes": 2117676032, "latency_ms": 35.79779200000033, "tokens_in_step": 257, "throughput_hz": 27.934683792787858}, {"seed": 0, "step": 52, "kv_bytes": 164376576, "kv_mb": 164.376576, "gpu_alloc_bytes": 1528832512, "gpu_peak_bytes": 2132718080, "latency_ms": 55.316390999999854, "tokens_in_step": 257, "throughput_hz": 18.077824346855937}, {"seed": 0, "step": 53, "kv_bytes": 167534592, "kv_mb": 167.534592, "gpu_alloc_bytes": 1530343424, "gpu_peak_bytes": 2147874816, "latency_ms": 50.910562000000326, "tokens_in_step": 257, "throughput_hz": 19.642289550840033}, {"seed": 0, "step": 54, "kv_bytes": 170692608, "kv_mb": 170.692608, "gpu_alloc_bytes": 1533078016, "gpu_peak_bytes": 2159660032, "latency_ms": 56.66665600000087, "tokens_in_step": 257, "throughput_hz": 17.647062145329073}, {"seed": 0, "step": 55, "kv_bytes": 173850624, "kv_mb": 173.850624, "gpu_alloc_bytes": 1538354176, "gpu_peak_bytes": 2176120832, "latency_ms": 52.57676300000114, "tokens_in_step": 257, "throughput_hz": 19.01980918832866}, {"seed": 0, "step": 56, "kv_bytes": 177008640, "kv_mb": 177.00864, "gpu_alloc_bytes": 1540581376, "gpu_peak_bytes": 2192376320, "latency_ms": 58.832353999999754, "tokens_in_step": 257, "throughput_hz": 16.99745007653449}, {"seed": 0, "step": 57, "kv_bytes": 180166656, "kv_mb": 180.166656, "gpu_alloc_bytes": 1542539776, "gpu_peak_bytes": 2205507584, "latency_ms": 53.88168499999857, "tokens_in_step": 257, "throughput_hz": 18.559182030035373}, {"seed": 0, "step": 58, "kv_bytes": 183324672, "kv_mb": 183.324672, "gpu_alloc_bytes": 1546995712, "gpu_peak_bytes": 2219576320, "latency_ms": 60.185803000001314, "tokens_in_step": 257, "throughput_hz": 16.615214056377685}, {"seed": 0, "step": 59, "kv_bytes": 186482688, "kv_mb": 186.482688, "gpu_alloc_bytes": 1550942208, "gpu_peak_bytes": 2236428800, "latency_ms": 39.44701800000061, "tokens_in_step": 257, "throughput_hz": 25.350458683593892}, {"seed": 0, "step": 60, "kv_bytes": 189640704, "kv_mb": 189.640704, "gpu_alloc_bytes": 1552512512, "gpu_peak_bytes": 2250583040, "latency_ms": 62.02121599999977, "tokens_in_step": 257, "throughput_hz": 16.123514895290086}, {"seed": 0, "step": 61, "kv_bytes": 192798720, "kv_mb": 192.79872, "gpu_alloc_bytes": 1555639296, "gpu_peak_bytes": 2264226816, "latency_ms": 57.040840999999176, "tokens_in_step": 257, "throughput_hz": 17.531298320093395}, {"seed": 0, "step": 62, "kv_bytes": 195956736, "kv_mb": 195.956736, "gpu_alloc_bytes": 1558565376, "gpu_peak_bytes": 2278049280, "latency_ms": 63.68019100000133, "tokens_in_step": 257, "throughput_hz": 15.703470487391897}, {"seed": 0, "step": 63, "kv_bytes": 199114752, "kv_mb": 199.114752, "gpu_alloc_bytes": 1562364928, "gpu_peak_bytes": 2293224960, "latency_ms": 58.408003000000264, "tokens_in_step": 257, "throughput_hz": 17.12094145728618}, {"seed": 0, "step": 64, "kv_bytes": 202272768, "kv_mb": 202.272768, "gpu_alloc_bytes": 1564910592, "gpu_peak_bytes": 2308092416, "latency_ms": 65.6680749999996, "tokens_in_step": 257, "throughput_hz": 15.228099803443394}, {"seed": 0, "step": 65, "kv_bytes": 205430784, "kv_mb": 205.430784, "gpu_alloc_bytes": 1567803904, "gpu_peak_bytes": 2322477056, "latency_ms": 59.1279079999989, "tokens_in_step": 257, "throughput_hz": 16.912487416264053}, {"seed": 0, "step": 66, "kv_bytes": 208588800, "kv_mb": 208.5888, "gpu_alloc_bytes": 1570974208, "gpu_peak_bytes": 2336424960, "latency_ms": 67.04782799999975, "tokens_in_step": 257, "throughput_hz": 14.914726245867408}, {"seed": 0, "step": 67, "kv_bytes": 211746816, "kv_mb": 211.746816, "gpu_alloc_bytes": 1574796288, "gpu_peak_bytes": 2351867392, "latency_ms": 44.048962000001524, "tokens_in_step": 257, "throughput_hz": 22.70201054907867}, {"seed": 0, "step": 68, "kv_bytes": 214904832, "kv_mb": 214.904832, "gpu_alloc_bytes": 1578324480, "gpu_peak_bytes": 2367668736, "latency_ms": 66.21671499999948, "tokens_in_step": 257, "throughput_hz": 15.10192705874956}, {"seed": 0, "step": 69, "kv_bytes": 218062848, "kv_mb": 218.062848, "gpu_alloc_bytes": 1580511744, "gpu_peak_bytes": 2382286336, "latency_ms": 60.12352800000009, "tokens_in_step": 257, "throughput_hz": 16.63242383248033}, {"seed": 0, "step": 70, "kv_bytes": 221220864, "kv_mb": 221.220864, "gpu_alloc_bytes": 1583606272, "gpu_peak_bytes": 2396514816, "latency_ms": 67.70715600000088, "tokens_in_step": 257, "throughput_hz": 14.769487585625175}, {"seed": 0, "step": 71, "kv_bytes": 224378880, "kv_mb": 224.37888, "gpu_alloc_bytes": 1588043264, "gpu_peak_bytes": 2411549184, "latency_ms": 61.604244999999835, "tokens_in_step": 257, "throughput_hz": 16.23264760407343}, {"seed": 0, "step": 72, "kv_bytes": 227536896, "kv_mb": 227.536896, "gpu_alloc_bytes": 1589963264, "gpu_peak_bytes": 2426357248, "latency_ms": 69.97021000000103, "tokens_in_step": 257, "throughput_hz": 14.291796465952944}, {"seed": 0, "step": 73, "kv_bytes": 230694912, "kv_mb": 230.694912, "gpu_alloc_bytes": 1593185280, "gpu_peak_bytes": 2440286208, "latency_ms": 63.548299000000696, "tokens_in_step": 257, "throughput_hz": 15.736062423952355}, {"seed": 0, "step": 74, "kv_bytes": 233852928, "kv_mb": 233.852928, "gpu_alloc_bytes": 1597440512, "gpu_peak_bytes": 2456710144, "latency_ms": 71.61652799999985, "tokens_in_step": 257, "throughput_hz": 13.963257196718642}, {"seed": 0, "step": 75, "kv_bytes": 237010944, "kv_mb": 237.010944, "gpu_alloc_bytes": 1599384064, "gpu_peak_bytes": 2470526464, "latency_ms": 47.797671999999736, "tokens_in_step": 257, "throughput_hz": 20.921521031400975}, {"seed": 0, "step": 76, "kv_bytes": 240168960, "kv_mb": 240.16896, "gpu_alloc_bytes": 1603287040, "gpu_peak_bytes": 2484824064, "latency_ms": 74.51867099999987, "tokens_in_step": 257, "throughput_hz": 13.4194556421974}, {"seed": 0, "step": 77, "kv_bytes": 243326976, "kv_mb": 243.326976, "gpu_alloc_bytes": 1605700096, "gpu_peak_bytes": 2499812352, "latency_ms": 66.86671900000007, "tokens_in_step": 257, "throughput_hz": 14.955122891553852}, {"seed": 0, "step": 78, "kv_bytes": 246484992, "kv_mb": 246.484992, "gpu_alloc_bytes": 1608870400, "gpu_peak_bytes": 2514342400, "latency_ms": 75.12352, "tokens_in_step": 257, "throughput_hz": 13.311410327950554}, {"seed": 0, "step": 79, "kv_bytes": 249643008, "kv_mb": 249.643008, "gpu_alloc_bytes": 1612016128, "gpu_peak_bytes": 2528392192, "latency_ms": 68.05003800000087, "tokens_in_step": 257, "throughput_hz": 14.695068943238317}, {"seed": 0, "step": 80, "kv_bytes": 252801024, "kv_mb": 252.801024, "gpu_alloc_bytes": 1615514112, "gpu_peak_bytes": 2543486976, "latency_ms": 77.01926200000031, "tokens_in_step": 257, "throughput_hz": 12.983765022313456}, {"seed": 0, "step": 81, "kv_bytes": 255959040, "kv_mb": 255.95904, "gpu_alloc_bytes": 1618332160, "gpu_peak_bytes": 2558360064, "latency_ms": 70.02502299999946, "tokens_in_step": 257, "throughput_hz": 14.280609375879928}, {"seed": 0, "step": 82, "kv_bytes": 259117056, "kv_mb": 259.117056, "gpu_alloc_bytes": 1622914048, "gpu_peak_bytes": 2574706688, "latency_ms": 78.82393000000043, "tokens_in_step": 257, "throughput_hz": 12.686502690236258}, {"seed": 0, "step": 83, "kv_bytes": 262275072, "kv_mb": 262.275072, "gpu_alloc_bytes": 1624648192, "gpu_peak_bytes": 2588870144, "latency_ms": 51.59822499999933, "tokens_in_step": 257, "throughput_hz": 19.380511635817182}, {"seed": 0, "step": 84, "kv_bytes": 265433088, "kv_mb": 265.433088, "gpu_alloc_bytes": 1627818496, "gpu_peak_bytes": 2602225664, "latency_ms": 81.6991250000001, "tokens_in_step": 257, "throughput_hz": 12.240033170489879}, {"seed": 0, "step": 85, "kv_bytes": 268591104, "kv_mb": 268.591104, "gpu_alloc_bytes": 1630964224, "gpu_peak_bytes": 2616991744, "latency_ms": 73.34286899999931, "tokens_in_step": 257, "throughput_hz": 13.634590705744131}, {"seed": 0, "step": 86, "kv_bytes": 271749120, "kv_mb": 271.74912, "gpu_alloc_bytes": 1634884096, "gpu_peak_bytes": 2632996352, "latency_ms": 82.4155900000001, "tokens_in_step": 257, "throughput_hz": 12.133626659713276}, {"seed": 0, "step": 87, "kv_bytes": 274907136, "kv_mb": 274.907136, "gpu_alloc_bytes": 1638277632, "gpu_peak_bytes": 2649255424, "latency_ms": 74.639770000001, "tokens_in_step": 257, "throughput_hz": 13.397683299399056}, {"seed": 0, "step": 88, "kv_bytes": 278065152, "kv_mb": 278.065152, "gpu_alloc_bytes": 1640450560, "gpu_peak_bytes": 2662289920, "latency_ms": 84.62180899999971, "tokens_in_step": 257, "throughput_hz": 11.817284596220382}, {"seed": 0, "step": 89, "kv_bytes": 281223168, "kv_mb": 281.223168, "gpu_alloc_bytes": 1644330496, "gpu_peak_bytes": 2676792832, "latency_ms": 76.54408600000018, "tokens_in_step": 257, "throughput_hz": 13.064366592606484}, {"seed": 0, "step": 90, "kv_bytes": 284381184, "kv_mb": 284.381184, "gpu_alloc_bytes": 1646766592, "gpu_peak_bytes": 2691932672, "latency_ms": 86.26154999999969, "tokens_in_step": 257, "throughput_hz": 11.592650491441479}, {"seed": 0, "step": 91, "kv_bytes": 287539200, "kv_mb": 287.5392, "gpu_alloc_bytes": 1650383360, "gpu_peak_bytes": 2706931200, "latency_ms": 56.316097999999926, "tokens_in_step": 257, "throughput_hz": 17.756912064468693}, {"seed": 0, "step": 92, "kv_bytes": 290697216, "kv_mb": 290.697216, "gpu_alloc_bytes": 1653400576, "gpu_peak_bytes": 2721147904, "latency_ms": 88.78192200000079, "tokens_in_step": 257, "throughput_hz": 11.263554307823963}, {"seed": 0, "step": 93, "kv_bytes": 293855232, "kv_mb": 293.855232, "gpu_alloc_bytes": 1656436224, "gpu_peak_bytes": 2735650816, "latency_ms": 79.9268099999999, "tokens_in_step": 257, "throughput_hz": 12.511446409533937}, {"seed": 0, "step": 94, "kv_bytes": 297013248, "kv_mb": 297.013248, "gpu_alloc_bytes": 1659398656, "gpu_peak_bytes": 2750487040, "latency_ms": 90.01937600000076, "tokens_in_step": 257, "throughput_hz": 11.108719527227022}, {"seed": 0, "step": 95, "kv_bytes": 300171264, "kv_mb": 300.171264, "gpu_alloc_bytes": 1662594048, "gpu_peak_bytes": 2765461504, "latency_ms": 81.34058200000283, "tokens_in_step": 257, "throughput_hz": 12.293986290877108}, {"seed": 0, "step": 96, "kv_bytes": 303329280, "kv_mb": 303.32928, "gpu_alloc_bytes": 1665714688, "gpu_peak_bytes": 2780099584, "latency_ms": 91.24432600000176, "tokens_in_step": 257, "throughput_hz": 10.959585585628423}, {"seed": 0, "step": 97, "kv_bytes": 306487296, "kv_mb": 306.487296, "gpu_alloc_bytes": 1668911104, "gpu_peak_bytes": 2794243584, "latency_ms": 81.90632400000197, "tokens_in_step": 257, "throughput_hz": 12.209069473072383}, {"seed": 0, "step": 98, "kv_bytes": 309645312, "kv_mb": 309.645312, "gpu_alloc_bytes": 1672030720, "gpu_peak_bytes": 2809153536, "latency_ms": 93.0081549999997, "tokens_in_step": 257, "throughput_hz": 10.751745371145178}, {"seed": 0, "step": 99, "kv_bytes": 312803328, "kv_mb": 312.803328, "gpu_alloc_bytes": 1675176448, "gpu_peak_bytes": 2824364544, "latency_ms": 63.27039000000312, "tokens_in_step": 257, "throughput_hz": 15.805181539104638}, {"seed": 0, "step": 100, "kv_bytes": 315961344, "kv_mb": 315.961344, "gpu_alloc_bytes": 1679511040, "gpu_peak_bytes": 2839657472, "latency_ms": 92.57786299999893, "tokens_in_step": 257, "throughput_hz": 10.801718333031856}, {"seed": 0, "step": 101, "kv_bytes": 319119360, "kv_mb": 319.11936, "gpu_alloc_bytes": 1681915904, "gpu_peak_bytes": 2854846976, "latency_ms": 82.64134400000245, "tokens_in_step": 257, "throughput_hz": 12.100480844067231}, {"seed": 0, "step": 102, "kv_bytes": 322277376, "kv_mb": 322.277376, "gpu_alloc_bytes": 1686350848, "gpu_peak_bytes": 2870166016, "latency_ms": 93.34972299999933, "tokens_in_step": 257, "throughput_hz": 10.712404577783344}, {"seed": 0, "step": 103, "kv_bytes": 325435392, "kv_mb": 325.435392, "gpu_alloc_bytes": 1687808512, "gpu_peak_bytes": 2885265920, "latency_ms": 83.96053499999923, "tokens_in_step": 257, "throughput_hz": 11.910357646006057}, {"seed": 0, "step": 104, "kv_bytes": 328593408, "kv_mb": 328.593408, "gpu_alloc_bytes": 1690978816, "gpu_peak_bytes": 2899088384, "latency_ms": 95.73063099999857, "tokens_in_step": 257, "throughput_hz": 10.445977317333414}, {"seed": 0, "step": 105, "kv_bytes": 331751424, "kv_mb": 331.751424, "gpu_alloc_bytes": 1694179328, "gpu_peak_bytes": 2912380416, "latency_ms": 86.18841899999907, "tokens_in_step": 257, "throughput_hz": 11.602486872395358}, {"seed": 0, "step": 106, "kv_bytes": 334909440, "kv_mb": 334.90944, "gpu_alloc_bytes": 1697294848, "gpu_peak_bytes": 2928153088, "latency_ms": 97.30274400000027, "tokens_in_step": 257, "throughput_hz": 10.27720245998404}, {"seed": 0, "step": 107, "kv_bytes": 338067456, "kv_mb": 338.067456, "gpu_alloc_bytes": 1700440576, "gpu_peak_bytes": 2942267904, "latency_ms": 68.5747900000031, "tokens_in_step": 257, "throughput_hz": 14.582618481222541}, {"seed": 0, "step": 108, "kv_bytes": 341225472, "kv_mb": 341.225472, "gpu_alloc_bytes": 1703610880, "gpu_peak_bytes": 2957530624, "latency_ms": 100.24484999999927, "tokens_in_step": 257, "throughput_hz": 9.97557480508981}, {"seed": 0, "step": 109, "kv_bytes": 344383488, "kv_mb": 344.383488, "gpu_alloc_bytes": 1706756608, "gpu_peak_bytes": 2971392512, "latency_ms": 89.42619800000173, "tokens_in_step": 257, "throughput_hz": 11.182405406522825}, {"seed": 0, "step": 110, "kv_bytes": 347541504, "kv_mb": 347.541504, "gpu_alloc_bytes": 1711582208, "gpu_peak_bytes": 2987814912, "latency_ms": 100.86041399999957, "tokens_in_step": 257, "throughput_hz": 9.914692596839869}, {"seed": 0, "step": 111, "kv_bytes": 350699520, "kv_mb": 350.69952, "gpu_alloc_bytes": 1713072640, "gpu_peak_bytes": 3003021824, "latency_ms": 90.74097499999922, "tokens_in_step": 257, "throughput_hz": 11.020379712693284}, {"seed": 0, "step": 112, "kv_bytes": 353857536, "kv_mb": 353.857536, "gpu_alloc_bytes": 1717259264, "gpu_peak_bytes": 3017893376, "latency_ms": 103.47155499999872, "tokens_in_step": 257, "throughput_hz": 9.664491849958305}, {"seed": 0, "step": 113, "kv_bytes": 357015552, "kv_mb": 357.015552, "gpu_alloc_bytes": 1719388672, "gpu_peak_bytes": 3031475200, "latency_ms": 92.8509119999994, "tokens_in_step": 257, "throughput_hz": 10.769953449676471}, {"seed": 0, "step": 114, "kv_bytes": 360173568, "kv_mb": 360.173568, "gpu_alloc_bytes": 1723511296, "gpu_peak_bytes": 3047068672, "latency_ms": 104.71774300000192, "tokens_in_step": 257, "throughput_hz": 9.549480072350123}, {"seed": 0, "step": 115, "kv_bytes": 363331584, "kv_mb": 363.331584, "gpu_alloc_bytes": 1725983232, "gpu_peak_bytes": 3061402112, "latency_ms": 73.24895300000023, "tokens_in_step": 257, "throughput_hz": 13.652072269210413}, {"seed": 0, "step": 116, "kv_bytes": 366489600, "kv_mb": 366.4896, "gpu_alloc_bytes": 1730569216, "gpu_peak_bytes": 3077407744, "latency_ms": 107.06450500000031, "tokens_in_step": 257, "throughput_hz": 9.34016367049002}, {"seed": 0, "step": 117, "kv_bytes": 369647616, "kv_mb": 369.647616, "gpu_alloc_bytes": 1732020736, "gpu_peak_bytes": 3091220992, "latency_ms": 96.77558199999936, "tokens_in_step": 257, "throughput_hz": 10.333185079682668}, {"seed": 0, "step": 118, "kv_bytes": 372805632, "kv_mb": 372.805632, "gpu_alloc_bytes": 1736186880, "gpu_peak_bytes": 3105289728, "latency_ms": 108.97168900000054, "tokens_in_step": 257, "throughput_hz": 9.176695425910074}, {"seed": 0, "step": 119, "kv_bytes": 375963648, "kv_mb": 375.963648, "gpu_alloc_bytes": 1738336768, "gpu_peak_bytes": 3120151552, "latency_ms": 97.59926599999957, "tokens_in_step": 257, "throughput_hz": 10.245978694143092}, {"seed": 0, "step": 120, "kv_bytes": 379121664, "kv_mb": 379.121664, "gpu_alloc_bytes": 1741997056, "gpu_peak_bytes": 3135156224, "latency_ms": 110.34601000000066, "tokens_in_step": 257, "throughput_hz": 9.06240289068897}, {"seed": 0, "step": 121, "kv_bytes": 382279680, "kv_mb": 382.27968, "gpu_alloc_bytes": 1744702976, "gpu_peak_bytes": 3149133312, "latency_ms": 99.82748099999839, "tokens_in_step": 257, "throughput_hz": 10.017281714240752}, {"seed": 0, "step": 122, "kv_bytes": 385437696, "kv_mb": 385.437696, "gpu_alloc_bytes": 1748181504, "gpu_peak_bytes": 3164544000, "latency_ms": 112.960005999998, "tokens_in_step": 257, "throughput_hz": 8.852690747909643}, {"seed": 0, "step": 123, "kv_bytes": 388595712, "kv_mb": 388.595712, "gpu_alloc_bytes": 1750968832, "gpu_peak_bytes": 3178484736, "latency_ms": 79.87768699999975, "tokens_in_step": 257, "throughput_hz": 12.51914067066067}, {"seed": 0, "step": 124, "kv_bytes": 391753728, "kv_mb": 391.753728, "gpu_alloc_bytes": 1754365952, "gpu_peak_bytes": 3193565184, "latency_ms": 115.23399000000012, "tokens_in_step": 257, "throughput_hz": 8.677995095023604}, {"seed": 0, "step": 125, "kv_bytes": 394911744, "kv_mb": 394.911744, "gpu_alloc_bytes": 1757284864, "gpu_peak_bytes": 3208826880, "latency_ms": 103.00184800000167, "tokens_in_step": 257, "throughput_hz": 9.708563675478752}, {"seed": 0, "step": 126, "kv_bytes": 398069760, "kv_mb": 398.06976, "gpu_alloc_bytes": 1760550400, "gpu_peak_bytes": 3222522368, "latency_ms": 115.85737800000118, "tokens_in_step": 257, "throughput_hz": 8.631301840785571}, {"seed": 0, "step": 127, "kv_bytes": 401227776, "kv_mb": 401.227776, "gpu_alloc_bytes": 1763600896, "gpu_peak_bytes": 3237288448, "latency_ms": 104.85748099999981, "tokens_in_step": 257, "throughput_hz": 9.53675398706175}, {"seed": 0, "step": 128, "kv_bytes": 404385792, "kv_mb": 404.385792, "gpu_alloc_bytes": 1768788480, "gpu_peak_bytes": 3254472192, "latency_ms": 121.73342100000184, "tokens_in_step": 257, "throughput_hz": 8.214670973552817}, {"seed": 0, "step": 129, "kv_bytes": 407543808, "kv_mb": 407.543808, "gpu_alloc_bytes": 1774110720, "gpu_peak_bytes": 3271745536, "latency_ms": 106.6033940000004, "tokens_in_step": 257, "throughput_hz": 9.380564374901574}, {"seed": 0, "step": 130, "kv_bytes": 410701824, "kv_mb": 410.701824, "gpu_alloc_bytes": 1777754112, "gpu_peak_bytes": 3286820864, "latency_ms": 120.89457199999742, "tokens_in_step": 257, "throughput_hz": 8.271669963809636}, {"seed": 0, "step": 131, "kv_bytes": 413859840, "kv_mb": 413.85984, "gpu_alloc_bytes": 1781836288, "gpu_peak_bytes": 3301862912, "latency_ms": 83.31996400000108, "tokens_in_step": 257, "throughput_hz": 12.001925492910523}, {"seed": 0, "step": 132, "kv_bytes": 417017856, "kv_mb": 417.017856, "gpu_alloc_bytes": 1787791360, "gpu_peak_bytes": 3319629824, "latency_ms": 120.4411599999986, "tokens_in_step": 257, "throughput_hz": 8.30280943823533}, {"seed": 0, "step": 133, "kv_bytes": 420175872, "kv_mb": 420.175872, "gpu_alloc_bytes": 1792567808, "gpu_peak_bytes": 3337035264, "latency_ms": 107.50112499999886, "tokens_in_step": 257, "throughput_hz": 9.30222823249534}, {"seed": 0, "step": 134, "kv_bytes": 423333888, "kv_mb": 423.333888, "gpu_alloc_bytes": 1797452800, "gpu_peak_bytes": 3352882688, "latency_ms": 121.59820199999771, "tokens_in_step": 257, "throughput_hz": 8.223805809234078}, {"seed": 0, "step": 135, "kv_bytes": 426491904, "kv_mb": 426.491904, "gpu_alloc_bytes": 1800784384, "gpu_peak_bytes": 3368633856, "latency_ms": 108.81791799999974, "tokens_in_step": 257, "throughput_hz": 9.189663047955047}, {"seed": 0, "step": 136, "kv_bytes": 429649920, "kv_mb": 429.64992, "gpu_alloc_bytes": 1806144512, "gpu_peak_bytes": 3384303616, "latency_ms": 123.64801799999725, "tokens_in_step": 257, "throughput_hz": 8.087472942752889}, {"seed": 0, "step": 137, "kv_bytes": 432807936, "kv_mb": 432.807936, "gpu_alloc_bytes": 1812498944, "gpu_peak_bytes": 3403663872, "latency_ms": 110.88240900000201, "tokens_in_step": 257, "throughput_hz": 9.018563079739563}, {"seed": 0, "step": 138, "kv_bytes": 435965952, "kv_mb": 435.965952, "gpu_alloc_bytes": 1815536128, "gpu_peak_bytes": 3419031040, "latency_ms": 125.3684469999996, "tokens_in_step": 257, "throughput_hz": 7.976488693363197}, {"seed": 0, "step": 139, "kv_bytes": 439123968, "kv_mb": 439.123968, "gpu_alloc_bytes": 1819896832, "gpu_peak_bytes": 3432793600, "latency_ms": 90.23526299999673, "tokens_in_step": 257, "throughput_hz": 11.082142022460069}, {"seed": 0, "step": 140, "kv_bytes": 442281984, "kv_mb": 442.281984, "gpu_alloc_bytes": 1824908800, "gpu_peak_bytes": 3450443264, "latency_ms": 128.26112500000164, "tokens_in_step": 257, "throughput_hz": 7.796594642374977}, {"seed": 0, "step": 141, "kv_bytes": 445440000, "kv_mb": 445.44, "gpu_alloc_bytes": 1829471232, "gpu_peak_bytes": 3466343424, "latency_ms": 114.35992799999894, "tokens_in_step": 257, "throughput_hz": 8.74432169981787}, {"seed": 0, "step": 142, "kv_bytes": 448598016, "kv_mb": 448.598016, "gpu_alloc_bytes": 1835090432, "gpu_peak_bytes": 3483777536, "latency_ms": 128.9862080000006, "tokens_in_step": 257, "throughput_hz": 7.752766869462473}, {"seed": 0, "step": 143, "kv_bytes": 451756032, "kv_mb": 451.756032, "gpu_alloc_bytes": 1839855616, "gpu_peak_bytes": 3499187200, "latency_ms": 115.67671799999957, "tokens_in_step": 257, "throughput_hz": 8.644781917135683}, {"seed": 0, "step": 144, "kv_bytes": 454914048, "kv_mb": 454.914048, "gpu_alloc_bytes": 1843848192, "gpu_peak_bytes": 3515075584, "latency_ms": 131.19650700000207, "tokens_in_step": 257, "throughput_hz": 7.622154147747121}, {"seed": 0, "step": 145, "kv_bytes": 458072064, "kv_mb": 458.072064, "gpu_alloc_bytes": 1848794112, "gpu_peak_bytes": 3532291072, "latency_ms": 118.0581889999992, "tokens_in_step": 257, "throughput_hz": 8.470399287592043}, {"seed": 0, "step": 146, "kv_bytes": 461230080, "kv_mb": 461.23008, "gpu_alloc_bytes": 1853504512, "gpu_peak_bytes": 3548941824, "latency_ms": 133.2505169999969, "tokens_in_step": 257, "throughput_hz": 7.504661313997177}, {"seed": 0, "step": 147, "kv_bytes": 464388096, "kv_mb": 464.388096, "gpu_alloc_bytes": 1857628672, "gpu_peak_bytes": 3563394560, "latency_ms": 94.17879799999795, "tokens_in_step": 257, "throughput_hz": 10.618101114435774}, {"seed": 0, "step": 148, "kv_bytes": 467546112, "kv_mb": 467.546112, "gpu_alloc_bytes": 1863407104, "gpu_peak_bytes": 3581696000, "latency_ms": 136.0283950000003, "tokens_in_step": 257, "throughput_hz": 7.351406300133129}, {"seed": 0, "step": 149, "kv_bytes": 470704128, "kv_mb": 470.704128, "gpu_alloc_bytes": 1869575680, "gpu_peak_bytes": 3598809600, "latency_ms": 121.38436300000066, "tokens_in_step": 257, "throughput_hz": 8.238293428289396}, {"seed": 0, "step": 150, "kv_bytes": 473862144, "kv_mb": 473.862144, "gpu_alloc_bytes": 1874180096, "gpu_peak_bytes": 3616168448, "latency_ms": 136.68279599999877, "tokens_in_step": 257, "throughput_hz": 7.316209715230064}, {"seed": 0, "step": 151, "kv_bytes": 477020160, "kv_mb": 477.02016, "gpu_alloc_bytes": 1877388288, "gpu_peak_bytes": 3632139776, "latency_ms": 122.74178499999877, "tokens_in_step": 257, "throughput_hz": 8.1471847586379}, {"seed": 0, "step": 152, "kv_bytes": 480178176, "kv_mb": 480.178176, "gpu_alloc_bytes": 1887208448, "gpu_peak_bytes": 3652703744, "latency_ms": 139.2506900000008, "tokens_in_step": 257, "throughput_hz": 7.181292961636272}, {"seed": 0, "step": 153, "kv_bytes": 483336192, "kv_mb": 483.336192, "gpu_alloc_bytes": 1892151808, "gpu_peak_bytes": 3671501824, "latency_ms": 124.93932399999963, "tokens_in_step": 257, "throughput_hz": 8.003885149882858}, {"seed": 0, "step": 154, "kv_bytes": 486494208, "kv_mb": 486.494208, "gpu_alloc_bytes": 1892687360, "gpu_peak_bytes": 3686527488, "latency_ms": 140.7651940000001, "tokens_in_step": 257, "throughput_hz": 7.104028855314897}, {"seed": 0, "step": 155, "kv_bytes": 489652224, "kv_mb": 489.652224, "gpu_alloc_bytes": 1899992576, "gpu_peak_bytes": 3700199424, "latency_ms": 100.56755200000111, "tokens_in_step": 257, "throughput_hz": 9.94356509741819}, {"seed": 0, "step": 156, "kv_bytes": 492810240, "kv_mb": 492.81024, "gpu_alloc_bytes": 1903027200, "gpu_peak_bytes": 3716168704, "latency_ms": 143.46735700000224, "tokens_in_step": 257, "throughput_hz": 6.970226683690733}, {"seed": 0, "step": 157, "kv_bytes": 495968256, "kv_mb": 495.968256, "gpu_alloc_bytes": 1906878976, "gpu_peak_bytes": 3729852416, "latency_ms": 128.13867799999912, "tokens_in_step": 257, "throughput_hz": 7.8040449270126455}, {"seed": 0, "step": 158, "kv_bytes": 499126272, "kv_mb": 499.126272, "gpu_alloc_bytes": 1911584768, "gpu_peak_bytes": 3746867712, "latency_ms": 144.9053479999982, "tokens_in_step": 257, "throughput_hz": 6.901056543475623}, {"seed": 0, "step": 159, "kv_bytes": 502284288, "kv_mb": 502.284288, "gpu_alloc_bytes": 1915627008, "gpu_peak_bytes": 3762009600, "latency_ms": 129.52141899999958, "tokens_in_step": 257, "throughput_hz": 7.720730731030697}, {"seed": 0, "step": 160, "kv_bytes": 505442304, "kv_mb": 505.442304, "gpu_alloc_bytes": 1920221696, "gpu_peak_bytes": 3777103872, "latency_ms": 145.44946199999842, "tokens_in_step": 257, "throughput_hz": 6.8752402810538475}, {"seed": 0, "step": 161, "kv_bytes": 508600320, "kv_mb": 508.60032, "gpu_alloc_bytes": 1927358976, "gpu_peak_bytes": 3795646976, "latency_ms": 129.93199599999983, "tokens_in_step": 257, "throughput_hz": 7.69633370367066}, {"seed": 0, "step": 162, "kv_bytes": 511758336, "kv_mb": 511.758336, "gpu_alloc_bytes": 1930269184, "gpu_peak_bytes": 3812511744, "latency_ms": 147.16303799999864, "tokens_in_step": 257, "throughput_hz": 6.795184535399502}, {"seed": 0, "step": 163, "kv_bytes": 514916352, "kv_mb": 514.916352, "gpu_alloc_bytes": 1934807040, "gpu_peak_bytes": 3828027904, "latency_ms": 101.19440100000077, "tokens_in_step": 257, "throughput_hz": 9.88196965561358}, {"seed": 0, "step": 164, "kv_bytes": 518074368, "kv_mb": 518.074368, "gpu_alloc_bytes": 1940589056, "gpu_peak_bytes": 3844444672, "latency_ms": 147.73047799999972, "tokens_in_step": 257, "throughput_hz": 6.769083898855333}, {"seed": 0, "step": 165, "kv_bytes": 521232384, "kv_mb": 521.232384, "gpu_alloc_bytes": 1943564800, "gpu_peak_bytes": 3859590656, "latency_ms": 131.21500000000097, "tokens_in_step": 257, "throughput_hz": 7.621079907022769}, {"seed": 0, "step": 166, "kv_bytes": 524390400, "kv_mb": 524.3904, "gpu_alloc_bytes": 1949050368, "gpu_peak_bytes": 3875656192, "latency_ms": 149.12457100000154, "tokens_in_step": 257, "throughput_hz": 6.705803029602611}, {"seed": 0, "step": 167, "kv_bytes": 527548416, "kv_mb": 527.548416, "gpu_alloc_bytes": 1954344960, "gpu_peak_bytes": 3893371904, "latency_ms": 132.66601699999825, "tokens_in_step": 257, "throughput_hz": 7.537725354338581}, {"seed": 0, "step": 168, "kv_bytes": 530706432, "kv_mb": 530.706432, "gpu_alloc_bytes": 1957136896, "gpu_peak_bytes": 3907619840, "latency_ms": 151.49291699999878, "tokens_in_step": 257, "throughput_hz": 6.600968677631364}, {"seed": 0, "step": 169, "kv_bytes": 533864448, "kv_mb": 533.864448, "gpu_alloc_bytes": 1961855488, "gpu_peak_bytes": 3923012096, "latency_ms": 134.91120400000156, "tokens_in_step": 257, "throughput_hz": 7.412282822707508}, {"seed": 0, "step": 170, "kv_bytes": 537022464, "kv_mb": 537.022464, "gpu_alloc_bytes": 1966598656, "gpu_peak_bytes": 3939525120, "latency_ms": 151.96241399999977, "tokens_in_step": 257, "throughput_hz": 6.580574588661125}, {"seed": 0, "step": 171, "kv_bytes": 540180480, "kv_mb": 540.18048, "gpu_alloc_bytes": 1971317248, "gpu_peak_bytes": 3956692992, "latency_ms": 107.2591970000012, "tokens_in_step": 257, "throughput_hz": 9.32320983160063}, {"seed": 0, "step": 172, "kv_bytes": 543338496, "kv_mb": 543.338496, "gpu_alloc_bytes": 1977126400, "gpu_peak_bytes": 3974588928, "latency_ms": 155.5303799999983, "tokens_in_step": 257, "throughput_hz": 6.429612015350383}, {"seed": 0, "step": 173, "kv_bytes": 546496512, "kv_mb": 546.496512, "gpu_alloc_bytes": 1982949888, "gpu_peak_bytes": 3990542336, "latency_ms": 138.2808759999996, "tokens_in_step": 257, "throughput_hz": 7.2316579770582505}, {"seed": 0, "step": 174, "kv_bytes": 549654528, "kv_mb": 549.654528, "gpu_alloc_bytes": 1985769472, "gpu_peak_bytes": 4005897728, "latency_ms": 155.99078800000044, "tokens_in_step": 257, "throughput_hz": 6.410634966469925}, {"seed": 0, "step": 175, "kv_bytes": 552812544, "kv_mb": 552.812544, "gpu_alloc_bytes": 1991200256, "gpu_peak_bytes": 4022562304, "latency_ms": 139.69433400000142, "tokens_in_step": 257, "throughput_hz": 7.158486470897165}, {"seed": 0, "step": 176, "kv_bytes": 555970560, "kv_mb": 555.97056, "gpu_alloc_bytes": 1995756032, "gpu_peak_bytes": 4040145408, "latency_ms": 158.18007000000023, "tokens_in_step": 257, "throughput_hz": 6.321908948453484}, {"seed": 0, "step": 177, "kv_bytes": 559128576, "kv_mb": 559.128576, "gpu_alloc_bytes": 2001553408, "gpu_peak_bytes": 4056303104, "latency_ms": 142.29796400000083, "tokens_in_step": 257, "throughput_hz": 7.02750743503255}, {"seed": 0, "step": 178, "kv_bytes": 562286592, "kv_mb": 562.286592, "gpu_alloc_bytes": 2005427712, "gpu_peak_bytes": 4071854592, "latency_ms": 160.55613199999996, "tokens_in_step": 257, "throughput_hz": 6.2283513407012085}, {"seed": 0, "step": 179, "kv_bytes": 565444608, "kv_mb": 565.444608, "gpu_alloc_bytes": 2010275840, "gpu_peak_bytes": 4088176128, "latency_ms": 111.21119899999954, "tokens_in_step": 257, "throughput_hz": 8.991900177247475}, {"seed": 0, "step": 180, "kv_bytes": 568602624, "kv_mb": 568.602624, "gpu_alloc_bytes": 2014075904, "gpu_peak_bytes": 4105378816, "latency_ms": 163.37979100000055, "tokens_in_step": 257, "throughput_hz": 6.120708037874749}, {"seed": 0, "step": 181, "kv_bytes": 571760640, "kv_mb": 571.76064, "gpu_alloc_bytes": 2020307456, "gpu_peak_bytes": 4120863744, "latency_ms": 145.698914999997, "tokens_in_step": 257, "throughput_hz": 6.86346909309531}, {"seed": 0, "step": 182, "kv_bytes": 574918656, "kv_mb": 574.918656, "gpu_alloc_bytes": 2025364480, "gpu_peak_bytes": 4139651584, "latency_ms": 163.79079200000035, "tokens_in_step": 257, "throughput_hz": 6.105349316584279}, {"seed": 0, "step": 183, "kv_bytes": 578076672, "kv_mb": 578.076672, "gpu_alloc_bytes": 2030004224, "gpu_peak_bytes": 4155071488, "latency_ms": 146.74833199999782, "tokens_in_step": 257, "throughput_hz": 6.814387505270008}, {"seed": 0, "step": 184, "kv_bytes": 581234688, "kv_mb": 581.234688, "gpu_alloc_bytes": 2035016192, "gpu_peak_bytes": 4171518464, "latency_ms": 166.2441560000012, "tokens_in_step": 257, "throughput_hz": 6.01524904129558}, {"seed": 0, "step": 185, "kv_bytes": 584392704, "kv_mb": 584.392704, "gpu_alloc_bytes": 2038729216, "gpu_peak_bytes": 4186968064, "latency_ms": 148.64407299999982, "tokens_in_step": 257, "throughput_hz": 6.727479810109894}, {"seed": 0, "step": 186, "kv_bytes": 587550720, "kv_mb": 587.55072, "gpu_alloc_bytes": 2042977280, "gpu_peak_bytes": 4201746944, "latency_ms": 167.9517639999979, "tokens_in_step": 257, "throughput_hz": 5.954090485170567}, {"seed": 0, "step": 187, "kv_bytes": 590708736, "kv_mb": 590.708736, "gpu_alloc_bytes": 2048617984, "gpu_peak_bytes": 4219042816, "latency_ms": 116.4410690000004, "tokens_in_step": 257, "throughput_hz": 8.58803520603196}, {"seed": 0, "step": 188, "kv_bytes": 593866752, "kv_mb": 593.866752, "gpu_alloc_bytes": 2054519296, "gpu_peak_bytes": 4237429760, "latency_ms": 171.0584149999974, "tokens_in_step": 257, "throughput_hz": 5.845956189878265}, {"seed": 0, "step": 189, "kv_bytes": 597024768, "kv_mb": 597.024768, "gpu_alloc_bytes": 2058514432, "gpu_peak_bytes": 4253115392, "latency_ms": 152.34565900000163, "tokens_in_step": 257, "throughput_hz": 6.564020311205515}, {"seed": 0, "step": 190, "kv_bytes": 600182784, "kv_mb": 600.182784, "gpu_alloc_bytes": 2061452800, "gpu_peak_bytes": 4268166656, "latency_ms": 171.45873699999825, "tokens_in_step": 257, "throughput_hz": 5.832307046563688}, {"seed": 0, "step": 191, "kv_bytes": 603340800, "kv_mb": 603.3408, "gpu_alloc_bytes": 2067182592, "gpu_peak_bytes": 4283824128, "latency_ms": 153.5420039999984, "tokens_in_step": 257, "throughput_hz": 6.512875786094406}, {"seed": 0, "step": 192, "kv_bytes": 606498816, "kv_mb": 606.498816, "gpu_alloc_bytes": 2072269824, "gpu_peak_bytes": 4301003776, "latency_ms": 174.11573499999733, "tokens_in_step": 257, "throughput_hz": 5.743306312895933}, {"seed": 0, "step": 193, "kv_bytes": 609656832, "kv_mb": 609.656832, "gpu_alloc_bytes": 2075544064, "gpu_peak_bytes": 4315743744, "latency_ms": 155.7440870000022, "tokens_in_step": 257, "throughput_hz": 6.420789509652369}, {"seed": 0, "step": 194, "kv_bytes": 612814848, "kv_mb": 612.814848, "gpu_alloc_bytes": 2080779264, "gpu_peak_bytes": 4332142080, "latency_ms": 176.00659300000032, "tokens_in_step": 257, "throughput_hz": 5.681605347590577}, {"seed": 0, "step": 195, "kv_bytes": 615972864, "kv_mb": 615.972864, "gpu_alloc_bytes": 2086155264, "gpu_peak_bytes": 4349138432, "latency_ms": 117.95634599999971, "tokens_in_step": 257, "throughput_hz": 8.477712593776026}, {"seed": 0, "step": 196, "kv_bytes": 619130880, "kv_mb": 619.13088, "gpu_alloc_bytes": 2089943040, "gpu_peak_bytes": 4365923328, "latency_ms": 176.08948900000243, "tokens_in_step": 257, "throughput_hz": 5.678930671438238}, {"seed": 0, "step": 197, "kv_bytes": 622288896, "kv_mb": 622.288896, "gpu_alloc_bytes": 2094492160, "gpu_peak_bytes": 4381831168, "latency_ms": 156.4111980000007, "tokens_in_step": 257, "throughput_hz": 6.3934041346579}, {"seed": 0, "step": 198, "kv_bytes": 625446912, "kv_mb": 625.446912, "gpu_alloc_bytes": 2099235328, "gpu_peak_bytes": 4397765120, "latency_ms": 176.03790400000108, "tokens_in_step": 257, "throughput_hz": 5.680594788267837}, {"seed": 0, "step": 199, "kv_bytes": 628604928, "kv_mb": 628.604928, "gpu_alloc_bytes": 2103953920, "gpu_peak_bytes": 4413371904, "latency_ms": 157.4997589999967, "tokens_in_step": 257, "throughput_hz": 6.349216064514874}, {"seed": 0, "step": 200, "kv_bytes": 631762944, "kv_mb": 631.762944, "gpu_alloc_bytes": 2108762624, "gpu_peak_bytes": 4430135808, "latency_ms": 178.26450700000152, "tokens_in_step": 257, "throughput_hz": 5.609641632139321}]}

==> scripts/modal_validate/v4/results/v4_a100_80gb_qwen14b.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-14B", "vram_gb": 85.094825984, "n_params": 14770033664, "n_layers": 48, "n_heads": 40, "n_kv_heads": 8, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 196608, "bytes_per_step_theoretical": 50528256, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 291.9465935230255, "results": [{"seed": 0, "step": 1, "kv_bytes": 53084160, "kv_mb": 53.08416, "gpu_alloc_bytes": 33133302784, "gpu_peak_bytes": 33224558592, "latency_ms": 133.54549700000007, "tokens_in_step": 257, "throughput_hz": 7.488084753617709}, {"seed": 0, "step": 2, "kv_bytes": 103612416, "kv_mb": 103.612416, "gpu_alloc_bytes": 33207612416, "gpu_peak_bytes": 33499752448, "latency_ms": 86.90504700001611, "tokens_in_step": 257, "throughput_hz": 11.50681156641932}, {"seed": 0, "step": 3, "kv_bytes": 154140672, "kv_mb": 154.140672, "gpu_alloc_bytes": 33317927936, "gpu_peak_bytes": 33683400704, "latency_ms": 84.97299800001201, "tokens_in_step": 257, "throughput_hz": 11.768444370997226}, {"seed": 0, "step": 4, "kv_bytes": 204668928, "kv_mb": 204.668928, "gpu_alloc_bytes": 33329273856, "gpu_peak_bytes": 33805062144, "latency_ms": 97.81463799998846, "tokens_in_step": 257, "throughput_hz": 10.223418707536576}, {"seed": 0, "step": 5, "kv_bytes": 255197184, "kv_mb": 255.197184, "gpu_alloc_bytes": 33335651328, "gpu_peak_bytes": 33822785536, "latency_ms": 110.49338200001557, "tokens_in_step": 257, "throughput_hz": 9.050315791762616}, {"seed": 0, "step": 6, "kv_bytes": 305725440, "kv_mb": 305.72544, "gpu_alloc_bytes": 33387846656, "gpu_peak_bytes": 33881358336, "latency_ms": 110.16732499996351, "tokens_in_step": 257, "throughput_hz": 9.077101581619878}, {"seed": 0, "step": 7, "kv_bytes": 356253696, "kv_mb": 356.253696, "gpu_alloc_bytes": 33437993984, "gpu_peak_bytes": 33983700992, "latency_ms": 110.51406400002861, "tokens_in_step": 257, "throughput_hz": 9.048622083065746}, {"seed": 0, "step": 8, "kv_bytes": 406781952, "kv_mb": 406.781952, "gpu_alloc_bytes": 33487440896, "gpu_peak_bytes": 34083295232, "latency_ms": 121.2930789999973, "tokens_in_step": 257, "throughput_hz": 8.244493488371436}, {"seed": 0, "step": 9, "kv_bytes": 457310208, "kv_mb": 457.310208, "gpu_alloc_bytes": 33541428224, "gpu_peak_bytes": 34200505344, "latency_ms": 141.51660499999252, "tokens_in_step": 257, "throughput_hz": 7.066308579124357}, {"seed": 0, "step": 10, "kv_bytes": 507838464, "kv_mb": 507.838464, "gpu_alloc_bytes": 33588722688, "gpu_peak_bytes": 34328628736, "latency_ms": 133.16575000004605, "tokens_in_step": 257, "throughput_hz": 7.509438425418354}, {"seed": 0, "step": 11, "kv_bytes": 558366720, "kv_mb": 558.36672, "gpu_alloc_bytes": 33641401344, "gpu_peak_bytes": 34455576064, "latency_ms": 106.46272399998225, "tokens_in_step": 257, "throughput_hz": 9.392958985345583}, {"seed": 0, "step": 12, "kv_bytes": 608894976, "kv_mb": 608.894976, "gpu_alloc_bytes": 33690061824, "gpu_peak_bytes": 34583410176, "latency_ms": 144.9360280000178, "tokens_in_step": 257, "throughput_hz": 6.899595730606589}, {"seed": 0, "step": 13, "kv_bytes": 659423232, "kv_mb": 659.423232, "gpu_alloc_bytes": 33740346368, "gpu_peak_bytes": 34708244992, "latency_ms": 135.45304100000521, "tokens_in_step": 257, "throughput_hz": 7.382632332336943}, {"seed": 0, "step": 14, "kv_bytes": 709951488, "kv_mb": 709.951488, "gpu_alloc_bytes": 33790170112, "gpu_peak_bytes": 34835629056, "latency_ms": 155.87924299995848, "tokens_in_step": 257, "throughput_hz": 6.415222326941031}, {"seed": 0, "step": 15, "kv_bytes": 760479744, "kv_mb": 760.479744, "gpu_alloc_bytes": 33841456128, "gpu_peak_bytes": 34961779712, "latency_ms": 141.02847800000973, "tokens_in_step": 257, "throughput_hz": 7.090766447893815}, {"seed": 0, "step": 16, "kv_bytes": 811008000, "kv_mb": 811.008, "gpu_alloc_bytes": 33892271104, "gpu_peak_bytes": 35091483648, "latency_ms": 172.06127299999707, "tokens_in_step": 257, "throughput_hz": 5.811883072607611}, {"seed": 0, "step": 17, "kv_bytes": 861536256, "kv_mb": 861.536256, "gpu_alloc_bytes": 33943962624, "gpu_peak_bytes": 35222215680, "latency_ms": 152.77366399999437, "tokens_in_step": 257, "throughput_hz": 6.545630796679962}, {"seed": 0, "step": 18, "kv_bytes": 912064512, "kv_mb": 912.064512, "gpu_alloc_bytes": 33993786368, "gpu_peak_bytes": 35351022080, "latency_ms": 179.10865899995088, "tokens_in_step": 257, "throughput_hz": 5.583202987412654}, {"seed": 0, "step": 19, "kv_bytes": 962592768, "kv_mb": 962.592768, "gpu_alloc_bytes": 34041846784, "gpu_peak_bytes": 35475233280, "latency_ms": 134.30489299997816, "tokens_in_step": 257, "throughput_hz": 7.44574510773902}, {"seed": 0, "step": 20, "kv_bytes": 1013121024, "kv_mb": 1013.121024, "gpu_alloc_bytes": 34092375040, "gpu_peak_bytes": 35598992384, "latency_ms": 194.86083499998585, "tokens_in_step": 257, "throughput_hz": 5.131867571028692}, {"seed": 0, "step": 21, "kv_bytes": 1063649280, "kv_mb": 1063.64928, "gpu_alloc_bytes": 34143685632, "gpu_peak_bytes": 35726550016, "latency_ms": 169.773312000018, "tokens_in_step": 257, "throughput_hz": 5.890207290059194}, {"seed": 0, "step": 22, "kv_bytes": 1114177536, "kv_mb": 1114.177536, "gpu_alloc_bytes": 34197079040, "gpu_peak_bytes": 35858728448, "latency_ms": 201.97274000003063, "tokens_in_step": 257, "throughput_hz": 4.951163211430654}, {"seed": 0, "step": 23, "kv_bytes": 1164705792, "kv_mb": 1164.705792, "gpu_alloc_bytes": 34244860928, "gpu_peak_bytes": 35984775168, "latency_ms": 175.85161700003482, "tokens_in_step": 257, "throughput_hz": 5.686612480792838}, {"seed": 0, "step": 24, "kv_bytes": 1215234048, "kv_mb": 1215.234048, "gpu_alloc_bytes": 34294488064, "gpu_peak_bytes": 36109360128, "latency_ms": 213.38504800002056, "tokens_in_step": 257, "throughput_hz": 4.686363966794448}, {"seed": 0, "step": 25, "kv_bytes": 1265762304, "kv_mb": 1265.762304, "gpu_alloc_bytes": 34345597952, "gpu_peak_bytes": 36235982848, "latency_ms": 191.24331400001893, "tokens_in_step": 257, "throughput_hz": 5.228940970976382}, {"seed": 0, "step": 26, "kv_bytes": 1316290560, "kv_mb": 1316.29056, "gpu_alloc_bytes": 34395544576, "gpu_peak_bytes": 36365048832, "latency_ms": 232.2169910000298, "tokens_in_step": 257, "throughput_hz": 4.306317103212622}, {"seed": 0, "step": 27, "kv_bytes": 1366818816, "kv_mb": 1366.818816, "gpu_alloc_bytes": 34446601216, "gpu_peak_bytes": 36492051968, "latency_ms": 170.58971699998438, "tokens_in_step": 257, "throughput_hz": 5.862018048837561}, {"seed": 0, "step": 28, "kv_bytes": 1417347072, "kv_mb": 1417.347072, "gpu_alloc_bytes": 34497313792, "gpu_peak_bytes": 36620426240, "latency_ms": 237.43978400000287, "tokens_in_step": 257, "throughput_hz": 4.2115941277978415}, {"seed": 0, "step": 29, "kv_bytes": 1467875328, "kv_mb": 1467.875328, "gpu_alloc_bytes": 34547129344, "gpu_peak_bytes": 36747177984, "latency_ms": 204.21114900000248, "tokens_in_step": 257, "throughput_hz": 4.896892284759574}, {"seed": 0, "step": 30, "kv_bytes": 1518403584, "kv_mb": 1518.403584, "gpu_alloc_bytes": 34599402496, "gpu_peak_bytes": 36877026304, "latency_ms": 265.93576599998414, "tokens_in_step": 257, "throughput_hz": 3.7603065395876825}, {"seed": 0, "step": 31, "kv_bytes": 1568931840, "kv_mb": 1568.93184, "gpu_alloc_bytes": 34649054208, "gpu_peak_bytes": 37004920832, "latency_ms": 218.4752609999805, "tokens_in_step": 257, "throughput_hz": 4.577177275920907}, {"seed": 0, "step": 32, "kv_bytes": 1619460096, "kv_mb": 1619.460096, "gpu_alloc_bytes": 34699717632, "gpu_peak_bytes": 37131654144, "latency_ms": 268.9834519999863, "tokens_in_step": 257, "throughput_hz": 3.717700819751733}, {"seed": 0, "step": 33, "kv_bytes": 1669988352, "kv_mb": 1669.988352, "gpu_alloc_bytes": 34749541376, "gpu_peak_bytes": 37259081728, "latency_ms": 217.60253600001533, "tokens_in_step": 257, "throughput_hz": 4.595534677040389}, {"seed": 0, "step": 34, "kv_bytes": 1720516608, "kv_mb": 1720.516608, "gpu_alloc_bytes": 34800530432, "gpu_peak_bytes": 37387339264, "latency_ms": 273.23761500002774, "tokens_in_step": 257, "throughput_hz": 3.6598182135351256}, {"seed": 0, "step": 35, "kv_bytes": 1771044864, "kv_mb": 1771.044864, "gpu_alloc_bytes": 34850298880, "gpu_peak_bytes": 37514811392, "latency_ms": 188.728588999993, "tokens_in_step": 257, "throughput_hz": 5.2986142973815005}, {"seed": 0, "step": 36, "kv_bytes": 1821573120, "kv_mb": 1821.57312, "gpu_alloc_bytes": 34900827136, "gpu_peak_bytes": 37640205312, "latency_ms": 267.60159400004113, "tokens_in_step": 257, "throughput_hz": 3.736898517875967}, {"seed": 0, "step": 37, "kv_bytes": 1872101376, "kv_mb": 1872.101376, "gpu_alloc_bytes": 34952102912, "gpu_peak_bytes": 37768962048, "latency_ms": 222.44850300000962, "tokens_in_step": 257, "throughput_hz": 4.49542247537605}, {"seed": 0, "step": 38, "kv_bytes": 1922629632, "kv_mb": 1922.629632, "gpu_alloc_bytes": 35004716032, "gpu_peak_bytes": 37898397184, "latency_ms": 277.09957799999074, "tokens_in_step": 257, "throughput_hz": 3.6088109813001354}, {"seed": 0, "step": 39, "kv_bytes": 1973157888, "kv_mb": 1973.157888, "gpu_alloc_bytes": 35052411904, "gpu_peak_bytes": 38025522176, "latency_ms": 240.32566400001087, "tokens_in_step": 257, "throughput_hz": 4.161020439331668}, {"seed": 0, "step": 40, "kv_bytes": 2023686144, "kv_mb": 2023.686144, "gpu_alloc_bytes": 35102940160, "gpu_peak_bytes": 38149894144, "latency_ms": 289.8690289999877, "tokens_in_step": 257, "throughput_hz": 3.4498338903258357}, {"seed": 0, "step": 41, "kv_bytes": 2074214400, "kv_mb": 2074.2144, "gpu_alloc_bytes": 35155190784, "gpu_peak_bytes": 38278820864, "latency_ms": 240.25390299999572, "tokens_in_step": 257, "throughput_hz": 4.162263286936145}, {"seed": 0, "step": 42, "kv_bytes": 2124742656, "kv_mb": 2124.742656, "gpu_alloc_bytes": 35203996672, "gpu_peak_bytes": 38408440320, "latency_ms": 300.2653339999597, "tokens_in_step": 257, "throughput_hz": 3.3303877829604343}, {"seed": 0, "step": 43, "kv_bytes": 2175270912, "kv_mb": 2175.270912, "gpu_alloc_bytes": 35254524928, "gpu_peak_bytes": 38532746240, "latency_ms": 215.6345559999977, "tokens_in_step": 257, "throughput_hz": 4.6374756372536625}, {"seed": 0, "step": 44, "kv_bytes": 2225799168, "kv_mb": 2225.799168, "gpu_alloc_bytes": 35305053184, "gpu_peak_bytes": 38659899392, "latency_ms": 315.0915009999835, "tokens_in_step": 257, "throughput_hz": 3.1736812856785126}, {"seed": 0, "step": 45, "kv_bytes": 2276327424, "kv_mb": 2276.327424, "gpu_alloc_bytes": 35356392448, "gpu_peak_bytes": 38787966464, "latency_ms": 258.3433419999892, "tokens_in_step": 257, "throughput_hz": 3.870817773968573}, {"seed": 0, "step": 46, "kv_bytes": 2326855680, "kv_mb": 2326.85568, "gpu_alloc_bytes": 35406109696, "gpu_peak_bytes": 38918075392, "latency_ms": 324.31550100000095, "tokens_in_step": 257, "throughput_hz": 3.083417218469607}, {"seed": 0, "step": 47, "kv_bytes": 2377383936, "kv_mb": 2377.383936, "gpu_alloc_bytes": 35457410048, "gpu_peak_bytes": 39044836352, "latency_ms": 265.5645789999994, "tokens_in_step": 257, "throughput_hz": 3.7655624246485155}, {"seed": 0, "step": 48, "kv_bytes": 2427912192, "kv_mb": 2427.912192, "gpu_alloc_bytes": 35507166208, "gpu_peak_bytes": 39170825216, "latency_ms": 335.57483599997795, "tokens_in_step": 257, "throughput_hz": 2.9799612268902838}, {"seed": 0, "step": 49, "kv_bytes": 2478440448, "kv_mb": 2478.440448, "gpu_alloc_bytes": 35558382592, "gpu_peak_bytes": 39300138496, "latency_ms": 275.734578999959, "tokens_in_step": 257, "throughput_hz": 3.6266760724274216}, {"seed": 0, "step": 50, "kv_bytes": 2528968704, "kv_mb": 2528.968704, "gpu_alloc_bytes": 35609162752, "gpu_peak_bytes": 39426980864, "latency_ms": 348.3758200000011, "tokens_in_step": 257, "throughput_hz": 2.870463283014294}, {"seed": 0, "step": 51, "kv_bytes": 2579496960, "kv_mb": 2579.49696, "gpu_alloc_bytes": 35660854272, "gpu_peak_bytes": 39555723264, "latency_ms": 239.22916099996883, "tokens_in_step": 257, "throughput_hz": 4.180092409387041}, {"seed": 0, "step": 52, "kv_bytes": 2630025216, "kv_mb": 2630.025216, "gpu_alloc_bytes": 35709279232, "gpu_peak_bytes": 39682825216, "latency_ms": 360.8269660000474, "tokens_in_step": 257, "throughput_hz": 2.7714114914567354}, {"seed": 0, "step": 53, "kv_bytes": 2680553472, "kv_mb": 2680.553472, "gpu_alloc_bytes": 35759807488, "gpu_peak_bytes": 39809559552, "latency_ms": 293.86189199999535, "tokens_in_step": 257, "throughput_hz": 3.4029591016177623}, {"seed": 0, "step": 54, "kv_bytes": 2731081728, "kv_mb": 2731.081728, "gpu_alloc_bytes": 35810565120, "gpu_peak_bytes": 39937233920, "latency_ms": 371.1551659999941, "tokens_in_step": 257, "throughput_hz": 2.694290937068665}, {"seed": 0, "step": 55, "kv_bytes": 2781609984, "kv_mb": 2781.609984, "gpu_alloc_bytes": 35861054464, "gpu_peak_bytes": 40064057344, "latency_ms": 300.84357900000214, "tokens_in_step": 257, "throughput_hz": 3.3239865159295716}, {"seed": 0, "step": 56, "kv_bytes": 2832138240, "kv_mb": 2832.13824, "gpu_alloc_bytes": 35911392256, "gpu_peak_bytes": 40191598080, "latency_ms": 384.9586869999939, "tokens_in_step": 257, "throughput_hz": 2.597681345479069}, {"seed": 0, "step": 57, "kv_bytes": 2882666496, "kv_mb": 2882.666496, "gpu_alloc_bytes": 35961920512, "gpu_peak_bytes": 40318205952, "latency_ms": 312.5, "tokens_in_step": 257, "throughput_hz": 3.2}, {"seed": 0, "step": 58, "kv_bytes": 2933194752, "kv_mb": 2933.194752, "gpu_alloc_bytes": 36012448768, "gpu_peak_bytes": 40448132096, "latency_ms": 394.89506899997195, "tokens_in_step": 257, "throughput_hz": 2.5323182751620306}, {"seed": 0, "step": 59, "kv_bytes": 2983723008, "kv_mb": 2983.723008, "gpu_alloc_bytes": 36063896576, "gpu_peak_bytes": 40575662080, "latency_ms": 265.4137480000145, "tokens_in_step": 257, "throughput_hz": 3.7677023422311393}, {"seed": 0, "step": 60, "kv_bytes": 3034251264, "kv_mb": 3034.251264, "gpu_alloc_bytes": 36113505280, "gpu_peak_bytes": 40702721024, "latency_ms": 406.2356999999679, "tokens_in_step": 257, "throughput_hz": 2.4616251107425544}, {"seed": 0, "step": 61, "kv_bytes": 3084779520, "kv_mb": 3084.77952, "gpu_alloc_bytes": 36165968896, "gpu_peak_bytes": 40832280576, "latency_ms": 329.44545899999866, "tokens_in_step": 257, "throughput_hz": 3.035403805641783}, {"seed": 0, "step": 62, "kv_bytes": 3135307776, "kv_mb": 3135.307776, "gpu_alloc_bytes": 36214561792, "gpu_peak_bytes": 40958998016, "latency_ms": 416.9995789999916, "tokens_in_step": 257, "throughput_hz": 2.3980839558593896}, {"seed": 0, "step": 63, "kv_bytes": 3185836032, "kv_mb": 3185.836032, "gpu_alloc_bytes": 36265862144, "gpu_peak_bytes": 41085564928, "latency_ms": 336.8185809999886, "tokens_in_step": 257, "throughput_hz": 2.968957345022583}, {"seed": 0, "step": 64, "kv_bytes": 3236364288, "kv_mb": 3236.364288, "gpu_alloc_bytes": 36315618304, "gpu_peak_bytes": 41212596224, "latency_ms": 430.3677260000427, "tokens_in_step": 257, "throughput_hz": 2.3235943115304627}, {"seed": 0, "step": 65, "kv_bytes": 3286892544, "kv_mb": 3286.892544, "gpu_alloc_bytes": 36366146560, "gpu_peak_bytes": 41339329536, "latency_ms": 341.9244529999901, "tokens_in_step": 257, "throughput_hz": 2.9246226504894897}, {"seed": 0, "step": 66, "kv_bytes": 3337420800, "kv_mb": 3337.4208, "gpu_alloc_bytes": 36416674816, "gpu_peak_bytes": 41467740160, "latency_ms": 438.23278299998947, "tokens_in_step": 257, "throughput_hz": 2.281892270026782}, {"seed": 0, "step": 67, "kv_bytes": 3387949056, "kv_mb": 3387.949056, "gpu_alloc_bytes": 36467203072, "gpu_peak_bytes": 41596226048, "latency_ms": 295.89253100004953, "tokens_in_step": 257, "throughput_hz": 3.3796054149127293}, {"seed": 0, "step": 68, "kv_bytes": 3438477312, "kv_mb": 3438.477312, "gpu_alloc_bytes": 36517731328, "gpu_peak_bytes": 41722196480, "latency_ms": 435.13745399997106, "tokens_in_step": 257, "throughput_hz": 2.2981243991009483}, {"seed": 0, "step": 69, "kv_bytes": 3489005568, "kv_mb": 3489.005568, "gpu_alloc_bytes": 36568259584, "gpu_peak_bytes": 41850581504, "latency_ms": 347.3165670000071, "tokens_in_step": 257, "throughput_hz": 2.8792176792418296}, {"seed": 0, "step": 70, "kv_bytes": 3539533824, "kv_mb": 3539.533824, "gpu_alloc_bytes": 36618787840, "gpu_peak_bytes": 41976856576, "latency_ms": 446.1726200000271, "tokens_in_step": 257, "throughput_hz": 2.2412849986176635}, {"seed": 0, "step": 71, "kv_bytes": 3590062080, "kv_mb": 3590.06208, "gpu_alloc_bytes": 36669316096, "gpu_peak_bytes": 42105589760, "latency_ms": 354.5299570000111, "tokens_in_step": 257, "throughput_hz": 2.8206361134102096}, {"seed": 0, "step": 72, "kv_bytes": 3640590336, "kv_mb": 3640.590336, "gpu_alloc_bytes": 36719844352, "gpu_peak_bytes": 42232353280, "latency_ms": 460.1992710000218, "tokens_in_step": 257, "throughput_hz": 2.1729717168542684}, {"seed": 0, "step": 73, "kv_bytes": 3691118592, "kv_mb": 3691.118592, "gpu_alloc_bytes": 36770372608, "gpu_peak_bytes": 42361807872, "latency_ms": 365.58439700002054, "tokens_in_step": 257, "throughput_hz": 2.73534649784286}, {"seed": 0, "step": 74, "kv_bytes": 3741646848, "kv_mb": 3741.646848, "gpu_alloc_bytes": 36821834752, "gpu_peak_bytes": 42489150464, "latency_ms": 471.3408819999927, "tokens_in_step": 257, "throughput_hz": 2.1216067567846055}, {"seed": 0, "step": 75, "kv_bytes": 3792175104, "kv_mb": 3792.175104, "gpu_alloc_bytes": 36872117248, "gpu_peak_bytes": 42617243648, "latency_ms": 322.35763200003476, "tokens_in_step": 257, "throughput_hz": 3.1021446391562155}, {"seed": 0, "step": 76, "kv_bytes": 3842703360, "kv_mb": 3842.70336, "gpu_alloc_bytes": 36922078208, "gpu_peak_bytes": 42744805888, "latency_ms": 507.5061050000045, "tokens_in_step": 257, "throughput_hz": 1.9704196464789152}, {"seed": 0, "step": 77, "kv_bytes": 3893231616, "kv_mb": 3893.231616, "gpu_alloc_bytes": 36972485632, "gpu_peak_bytes": 42871922176, "latency_ms": 385.4373259999875, "tokens_in_step": 257, "throughput_hz": 2.594455525046976}, {"seed": 0, "step": 78, "kv_bytes": 3943759872, "kv_mb": 3943.759872, "gpu_alloc_bytes": 37023013888, "gpu_peak_bytes": 42999998976, "latency_ms": 494.62980900000275, "tokens_in_step": 257, "throughput_hz": 2.0217139804447055}, {"seed": 0, "step": 79, "kv_bytes": 3994288128, "kv_mb": 3994.288128, "gpu_alloc_bytes": 37073957888, "gpu_peak_bytes": 43126160896, "latency_ms": 392.72749600002044, "tokens_in_step": 257, "throughput_hz": 2.5462948486803887}, {"seed": 0, "step": 80, "kv_bytes": 4044816384, "kv_mb": 4044.816384, "gpu_alloc_bytes": 37124070400, "gpu_peak_bytes": 43254437888, "latency_ms": 507.3398609999913, "tokens_in_step": 257, "throughput_hz": 1.9710653092168864}, {"seed": 0, "step": 81, "kv_bytes": 4095344640, "kv_mb": 4095.34464, "gpu_alloc_bytes": 37174598656, "gpu_peak_bytes": 43380959232, "latency_ms": 404.20928500003583, "tokens_in_step": 257, "throughput_hz": 2.473965930792291}, {"seed": 0, "step": 82, "kv_bytes": 4145872896, "kv_mb": 4145.872896, "gpu_alloc_bytes": 37225980928, "gpu_peak_bytes": 43510447616, "latency_ms": 520.6521430000066, "tokens_in_step": 257, "throughput_hz": 1.920668172492257}, {"seed": 0, "step": 83, "kv_bytes": 4196401152, "kv_mb": 4196.401152, "gpu_alloc_bytes": 37276310528, "gpu_peak_bytes": 43638604800, "latency_ms": 352.43525199996384, "tokens_in_step": 257, "throughput_hz": 2.837400612808456}, {"seed": 0, "step": 84, "kv_bytes": 4246929408, "kv_mb": 4246.929408, "gpu_alloc_bytes": 37326183424, "gpu_peak_bytes": 43765644288, "latency_ms": 533.8107759999957, "tokens_in_step": 257, "throughput_hz": 1.8733229918910592}, {"seed": 0, "step": 85, "kv_bytes": 4297457664, "kv_mb": 4297.457664, "gpu_alloc_bytes": 37377281024, "gpu_peak_bytes": 43893213184, "latency_ms": 423.621546999982, "tokens_in_step": 257, "throughput_hz": 2.360597583106514}, {"seed": 0, "step": 86, "kv_bytes": 4347985920, "kv_mb": 4347.98592, "gpu_alloc_bytes": 37427239936, "gpu_peak_bytes": 44020680192, "latency_ms": 543.8049899999555, "tokens_in_step": 257, "throughput_hz": 1.8388944904681397}, {"seed": 0, "step": 87, "kv_bytes": 4398514176, "kv_mb": 4398.514176, "gpu_alloc_bytes": 37478726656, "gpu_peak_bytes": 44148631552, "latency_ms": 430.2957969999852, "tokens_in_step": 257, "throughput_hz": 2.3239827276305802}, {"seed": 0, "step": 88, "kv_bytes": 4449042432, "kv_mb": 4449.042432, "gpu_alloc_bytes": 37528548352, "gpu_peak_bytes": 44276502016, "latency_ms": 557.055905000027, "tokens_in_step": 257, "throughput_hz": 1.7951519605558288}, {"seed": 0, "step": 89, "kv_bytes": 4499570688, "kv_mb": 4499.570688, "gpu_alloc_bytes": 37579353088, "gpu_peak_bytes": 44404172288, "latency_ms": 440.9349850000126, "tokens_in_step": 257, "throughput_hz": 2.2679080454456826}, {"seed": 0, "step": 90, "kv_bytes": 4550098944, "kv_mb": 4550.098944, "gpu_alloc_bytes": 37630190592, "gpu_peak_bytes": 44532668928, "latency_ms": 567.3631839999871, "tokens_in_step": 257, "throughput_hz": 1.7625394600859805}, {"seed": 0, "step": 91, "kv_bytes": 4600627200, "kv_mb": 4600.6272, "gpu_alloc_bytes": 37681120256, "gpu_peak_bytes": 44660025856, "latency_ms": 384.1734359999691, "tokens_in_step": 257, "throughput_hz": 2.6029910095087376}, {"seed": 0, "step": 92, "kv_bytes": 4651155456, "kv_mb": 4651.155456, "gpu_alloc_bytes": 37730409472, "gpu_peak_bytes": 44787247616, "latency_ms": 581.967383999995, "tokens_in_step": 257, "throughput_hz": 1.718309354601234}, {"seed": 0, "step": 93, "kv_bytes": 4701683712, "kv_mb": 4701.683712, "gpu_alloc_bytes": 37781425152, "gpu_peak_bytes": 44914029056, "latency_ms": 459.34924300001967, "tokens_in_step": 257, "throughput_hz": 2.1769928115456962}, {"seed": 0, "step": 94, "kv_bytes": 4752211968, "kv_mb": 4752.211968, "gpu_alloc_bytes": 37832512512, "gpu_peak_bytes": 45041195520, "latency_ms": 591.9653340000082, "tokens_in_step": 257, "throughput_hz": 1.6892881095635006}, {"seed": 0, "step": 95, "kv_bytes": 4802740224, "kv_mb": 4802.740224, "gpu_alloc_bytes": 37881994240, "gpu_peak_bytes": 45167705600, "latency_ms": 466.78181000004315, "tokens_in_step": 257, "throughput_hz": 2.142328553890966}, {"seed": 0, "step": 96, "kv_bytes": 4853268480, "kv_mb": 4853.26848, "gpu_alloc_bytes": 37932522496, "gpu_peak_bytes": 45294572032, "latency_ms": 598.9237890000254, "tokens_in_step": 257, "throughput_hz": 1.6696615134783994}, {"seed": 0, "step": 97, "kv_bytes": 4903796736, "kv_mb": 4903.796736, "gpu_alloc_bytes": 37983050752, "gpu_peak_bytes": 45423938560, "latency_ms": 469.39430499998025, "tokens_in_step": 257, "throughput_hz": 2.1304050546587736}, {"seed": 0, "step": 98, "kv_bytes": 4954324992, "kv_mb": 4954.324992, "gpu_alloc_bytes": 38036392960, "gpu_peak_bytes": 45554145792, "latency_ms": 733.3492120000074, "tokens_in_step": 257, "throughput_hz": 1.3636068378293833}, {"seed": 0, "step": 99, "kv_bytes": 5004853248, "kv_mb": 5004.853248, "gpu_alloc_bytes": 38085876736, "gpu_peak_bytes": 45682163200, "latency_ms": 430.95565800001623, "tokens_in_step": 257, "throughput_hz": 2.3204243439819563}, {"seed": 0, "step": 100, "kv_bytes": 5055381504, "kv_mb": 5055.381504, "gpu_alloc_bytes": 38134635520, "gpu_peak_bytes": 45807000576, "latency_ms": 608.5740170000236, "tokens_in_step": 257, "throughput_hz": 1.6431854993243349}, {"seed": 0, "step": 101, "kv_bytes": 5105909760, "kv_mb": 5105.90976, "gpu_alloc_bytes": 38185163776, "gpu_peak_bytes": 45932468224, "latency_ms": 474.3791199999805, "tokens_in_step": 257, "throughput_hz": 2.10801858226821}, {"seed": 0, "step": 102, "kv_bytes": 5156438016, "kv_mb": 5156.438016, "gpu_alloc_bytes": 38236505088, "gpu_peak_bytes": 46060946432, "latency_ms": 617.7147330000139, "tokens_in_step": 257, "throughput_hz": 1.6188702431353172}, {"seed": 0, "step": 103, "kv_bytes": 5206966272, "kv_mb": 5206.966272, "gpu_alloc_bytes": 38286793728, "gpu_peak_bytes": 46189108736, "latency_ms": 481.963133000022, "tokens_in_step": 257, "throughput_hz": 2.0748474966859223}, {"seed": 0, "step": 104, "kv_bytes": 5257494528, "kv_mb": 5257.494528, "gpu_alloc_bytes": 38336748544, "gpu_peak_bytes": 46315399680, "latency_ms": 631.994748000011, "tokens_in_step": 257, "throughput_hz": 1.5822916300563665}, {"seed": 0, "step": 105, "kv_bytes": 5308022784, "kv_mb": 5308.022784, "gpu_alloc_bytes": 38387641344, "gpu_peak_bytes": 46442931200, "latency_ms": 493.15779900001644, "tokens_in_step": 257, "throughput_hz": 2.0277485259844115}, {"seed": 0, "step": 106, "kv_bytes": 5358551040, "kv_mb": 5358.55104, "gpu_alloc_bytes": 38437805056, "gpu_peak_bytes": 46571117568, "latency_ms": 643.4762439999986, "tokens_in_step": 257, "throughput_hz": 1.5540589249787475}, {"seed": 0, "step": 107, "kv_bytes": 5409079296, "kv_mb": 5409.079296, "gpu_alloc_bytes": 38488333312, "gpu_peak_bytes": 46698291200, "latency_ms": 460.02790800002913, "tokens_in_step": 257, "throughput_hz": 2.1737811611202003}, {"seed": 0, "step": 108, "kv_bytes": 5459607552, "kv_mb": 5459.607552, "gpu_alloc_bytes": 38538976256, "gpu_peak_bytes": 46825945600, "latency_ms": 657.5633300000163, "tokens_in_step": 257, "throughput_hz": 1.520766068265965}, {"seed": 0, "step": 109, "kv_bytes": 5510135808, "kv_mb": 5510.135808, "gpu_alloc_bytes": 38589389824, "gpu_peak_bytes": 46953926656, "latency_ms": 512.7359460000207, "tokens_in_step": 257, "throughput_hz": 1.9503216183714953}, {"seed": 0, "step": 110, "kv_bytes": 5560664064, "kv_mb": 5560.664064, "gpu_alloc_bytes": 38640074752, "gpu_peak_bytes": 47081474048, "latency_ms": 666.5204280000125, "tokens_in_step": 257, "throughput_hz": 1.500329109192706}, {"seed": 0, "step": 111, "kv_bytes": 5611192320, "kv_mb": 5611.19232, "gpu_alloc_bytes": 38690987008, "gpu_peak_bytes": 47209477120, "latency_ms": 520.3340219999859, "tokens_in_step": 257, "throughput_hz": 1.9218424275936103}, {"seed": 0, "step": 112, "kv_bytes": 5661720576, "kv_mb": 5661.720576, "gpu_alloc_bytes": 38741279744, "gpu_peak_bytes": 47337413632, "latency_ms": 684.799938000026, "tokens_in_step": 257, "throughput_hz": 1.460280506041696}, {"seed": 0, "step": 113, "kv_bytes": 5712248832, "kv_mb": 5712.248832, "gpu_alloc_bytes": 38791785472, "gpu_peak_bytes": 47464378368, "latency_ms": 531.8269219999934, "tokens_in_step": 257, "throughput_hz": 1.8803109783148821}, {"seed": 0, "step": 114, "kv_bytes": 5762777088, "kv_mb": 5762.777088, "gpu_alloc_bytes": 38842567680, "gpu_peak_bytes": 47592115200, "latency_ms": 691.529686000024, "tokens_in_step": 257, "throughput_hz": 1.446069518409605}, {"seed": 0, "step": 115, "kv_bytes": 5813305344, "kv_mb": 5813.305344, "gpu_alloc_bytes": 38892559360, "gpu_peak_bytes": 47720642560, "latency_ms": 490.67740700002105, "tokens_in_step": 257, "throughput_hz": 2.0379988679608334}, {"seed": 0, "step": 116, "kv_bytes": 5863833600, "kv_mb": 5863.8336, "gpu_alloc_bytes": 38943087616, "gpu_peak_bytes": 47846821888, "latency_ms": 705.6799850000175, "tokens_in_step": 257, "throughput_hz": 1.4170729243510785}, {"seed": 0, "step": 117, "kv_bytes": 5914361856, "kv_mb": 5914.361856, "gpu_alloc_bytes": 38993615872, "gpu_peak_bytes": 47973813248, "latency_ms": 551.9700360000002, "tokens_in_step": 257, "throughput_hz": 1.8116925462961175}, {"seed": 0, "step": 118, "kv_bytes": 5964890112, "kv_mb": 5964.890112, "gpu_alloc_bytes": 39044144128, "gpu_peak_bytes": 48101519360, "latency_ms": 720.6566899999984, "tokens_in_step": 257, "throughput_hz": 1.3876232800947177}, {"seed": 0, "step": 119, "kv_bytes": 6015418368, "kv_mb": 6015.418368, "gpu_alloc_bytes": 39094672384, "gpu_peak_bytes": 48229623808, "latency_ms": 559.1488999999683, "tokens_in_step": 257, "throughput_hz": 1.7884323835744946}, {"seed": 0, "step": 120, "kv_bytes": 6065946624, "kv_mb": 6065.946624, "gpu_alloc_bytes": 39145200640, "gpu_peak_bytes": 48356757504, "latency_ms": 727.1679280000285, "tokens_in_step": 257, "throughput_hz": 1.3751981646802784}, {"seed": 0, "step": 121, "kv_bytes": 6116474880, "kv_mb": 6116.47488, "gpu_alloc_bytes": 39195929600, "gpu_peak_bytes": 48484035584, "latency_ms": 571.243016999972, "tokens_in_step": 257, "throughput_hz": 1.7505684450231958}, {"seed": 0, "step": 122, "kv_bytes": 6167003136, "kv_mb": 6167.003136, "gpu_alloc_bytes": 39246257152, "gpu_peak_bytes": 48611604992, "latency_ms": 747.3733079999647, "tokens_in_step": 257, "throughput_hz": 1.3380194198747692}, {"seed": 0, "step": 123, "kv_bytes": 6217531392, "kv_mb": 6217.531392, "gpu_alloc_bytes": 39296785408, "gpu_peak_bytes": 48738991616, "latency_ms": 541.9797810000091, "tokens_in_step": 257, "throughput_hz": 1.8450872801101472}, {"seed": 0, "step": 124, "kv_bytes": 6268059648, "kv_mb": 6268.059648, "gpu_alloc_bytes": 39347727360, "gpu_peak_bytes": 48867977728, "latency_ms": 758.7757279999892, "tokens_in_step": 257, "throughput_hz": 1.3179124780860336}, {"seed": 0, "step": 125, "kv_bytes": 6318587904, "kv_mb": 6318.587904, "gpu_alloc_bytes": 39398001664, "gpu_peak_bytes": 48994740224, "latency_ms": 591.0499930000128, "tokens_in_step": 257, "throughput_hz": 1.6919042582578598}, {"seed": 0, "step": 126, "kv_bytes": 6369116160, "kv_mb": 6369.11616, "gpu_alloc_bytes": 39449328640, "gpu_peak_bytes": 49122872320, "latency_ms": 763.924674000009, "tokens_in_step": 257, "throughput_hz": 1.309029586338493}, {"seed": 0, "step": 127, "kv_bytes": 6419644416, "kv_mb": 6419.644416, "gpu_alloc_bytes": 39499611136, "gpu_peak_bytes": 49251888640, "latency_ms": 599.6224730000108, "tokens_in_step": 257, "throughput_hz": 1.6677160130387274}, {"seed": 0, "step": 128, "kv_bytes": 6470172672, "kv_mb": 6470.172672, "gpu_alloc_bytes": 39549426688, "gpu_peak_bytes": 49377694208, "latency_ms": 783.0522900000005, "tokens_in_step": 257, "throughput_hz": 1.2770539244575854}, {"seed": 0, "step": 129, "kv_bytes": 6520700928, "kv_mb": 6520.700928, "gpu_alloc_bytes": 39599954944, "gpu_peak_bytes": 49504568832, "latency_ms": 756.9008899999972, "tokens_in_step": 257, "throughput_hz": 1.3211769377097757}, {"seed": 0, "step": 130, "kv_bytes": 6571229184, "kv_mb": 6571.229184, "gpu_alloc_bytes": 39650534400, "gpu_peak_bytes": 49632156160, "latency_ms": 788.646577999998, "tokens_in_step": 257, "throughput_hz": 1.2679951043926325}, {"seed": 0, "step": 131, "kv_bytes": 6621757440, "kv_mb": 6621.75744, "gpu_alloc_bytes": 39701011456, "gpu_peak_bytes": 49759821312, "latency_ms": 557.6911360000167, "tokens_in_step": 257, "throughput_hz": 1.7931072155322367}, {"seed": 0, "step": 132, "kv_bytes": 6672285696, "kv_mb": 6672.285696, "gpu_alloc_bytes": 39751539712, "gpu_peak_bytes": 49888013824, "latency_ms": 787.7014489999965, "tokens_in_step": 257, "throughput_hz": 1.2695165170376683}, {"seed": 0, "step": 133, "kv_bytes": 6722813952, "kv_mb": 6722.813952, "gpu_alloc_bytes": 39802876928, "gpu_peak_bytes": 50015754240, "latency_ms": 608.7068119999799, "tokens_in_step": 257, "throughput_hz": 1.6428270232665525}, {"seed": 0, "step": 134, "kv_bytes": 6773342208, "kv_mb": 6773.342208, "gpu_alloc_bytes": 39852887040, "gpu_peak_bytes": 50143591424, "latency_ms": 797.3522170000251, "tokens_in_step": 257, "throughput_hz": 1.2541508992881731}, {"seed": 0, "step": 135, "kv_bytes": 6823870464, "kv_mb": 6823.870464, "gpu_alloc_bytes": 39903124480, "gpu_peak_bytes": 50271338496, "latency_ms": 616.362104000018, "tokens_in_step": 257, "throughput_hz": 1.6224229126195124}, {"seed": 0, "step": 136, "kv_bytes": 6874398720, "kv_mb": 6874.39872, "gpu_alloc_bytes": 39953652736, "gpu_peak_bytes": 50398889472, "latency_ms": 809.1744160000189, "tokens_in_step": 257, "throughput_hz": 1.2358275054509096}, {"seed": 0, "step": 137, "kv_bytes": 6924926976, "kv_mb": 6924.926976, "gpu_alloc_bytes": 40004180992, "gpu_peak_bytes": 50526058496, "latency_ms": 628.3260369999653, "tokens_in_step": 257, "throughput_hz": 1.5915304175116578}, {"seed": 0, "step": 138, "kv_bytes": 6975455232, "kv_mb": 6975.455232, "gpu_alloc_bytes": 40054709248, "gpu_peak_bytes": 50653527040, "latency_ms": 823.970447000022, "tokens_in_step": 257, "throughput_hz": 1.2136357604097097}, {"seed": 0, "step": 139, "kv_bytes": 7025983488, "kv_mb": 7025.983488, "gpu_alloc_bytes": 40105237504, "gpu_peak_bytes": 50781241344, "latency_ms": 597.7402450000113, "tokens_in_step": 257, "throughput_hz": 1.6729674944339428}, {"seed": 0, "step": 140, "kv_bytes": 7076511744, "kv_mb": 7076.511744, "gpu_alloc_bytes": 40155765760, "gpu_peak_bytes": 50908767744, "latency_ms": 837.7719069999898, "tokens_in_step": 257, "throughput_hz": 1.19364231677443}, {"seed": 0, "step": 141, "kv_bytes": 7127040000, "kv_mb": 7127.04, "gpu_alloc_bytes": 40206707712, "gpu_peak_bytes": 51036646400, "latency_ms": 648.964723000006, "tokens_in_step": 257, "throughput_hz": 1.54091580722176}, {"seed": 0, "step": 142, "kv_bytes": 7177568256, "kv_mb": 7177.568256, "gpu_alloc_bytes": 40256822272, "gpu_peak_bytes": 51164914688, "latency_ms": 847.0724379999979, "tokens_in_step": 257, "throughput_hz": 1.1805365812173936}, {"seed": 0, "step": 143, "kv_bytes": 7228096512, "kv_mb": 7228.096512, "gpu_alloc_bytes": 40307618816, "gpu_peak_bytes": 51292223488, "latency_ms": 656.6523170000096, "tokens_in_step": 257, "throughput_hz": 1.5228759179113434}, {"seed": 0, "step": 144, "kv_bytes": 7278624768, "kv_mb": 7278.624768, "gpu_alloc_bytes": 40357878784, "gpu_peak_bytes": 51419523072, "latency_ms": 861.8124770000009, "tokens_in_step": 257, "throughput_hz": 1.160345233665025}, {"seed": 0, "step": 145, "kv_bytes": 7329153024, "kv_mb": 7329.153024, "gpu_alloc_bytes": 40408407040, "gpu_peak_bytes": 51547096064, "latency_ms": 668.4399860000099, "tokens_in_step": 257, "throughput_hz": 1.496020616576318}, {"seed": 0, "step": 146, "kv_bytes": 7379681280, "kv_mb": 7379.68128, "gpu_alloc_bytes": 40458935296, "gpu_peak_bytes": 51675316224, "latency_ms": 874.9344590000305, "tokens_in_step": 257, "throughput_hz": 1.1429427538411367}, {"seed": 0, "step": 147, "kv_bytes": 7430209536, "kv_mb": 7430.209536, "gpu_alloc_bytes": 40510226432, "gpu_peak_bytes": 51802228736, "latency_ms": 630.4160839999895, "tokens_in_step": 257, "throughput_hz": 1.5862539446249544}, {"seed": 0, "step": 148, "kv_bytes": 7480737792, "kv_mb": 7480.737792, "gpu_alloc_bytes": 40560701440, "gpu_peak_bytes": 51930233344, "latency_ms": 887.2897250000165, "tokens_in_step": 257, "throughput_hz": 1.1270275895508441}, {"seed": 0, "step": 149, "kv_bytes": 7531266048, "kv_mb": 7531.266048, "gpu_alloc_bytes": 40610520064, "gpu_peak_bytes": 52057057792, "latency_ms": 688.4080890000064, "tokens_in_step": 257, "throughput_hz": 1.4526267427400765}, {"seed": 0, "step": 150, "kv_bytes": 7581794304, "kv_mb": 7581.794304, "gpu_alloc_bytes": 40661763072, "gpu_peak_bytes": 52185046016, "latency_ms": 899.6119979999548, "tokens_in_step": 257, "throughput_hz": 1.1115903325247227}, {"seed": 0, "step": 151, "kv_bytes": 7632322560, "kv_mb": 7632.32256, "gpu_alloc_bytes": 40711764992, "gpu_peak_bytes": 52312348672, "latency_ms": 697.3895040000002, "tokens_in_step": 257, "throughput_hz": 1.4339189136979034}, {"seed": 0, "step": 152, "kv_bytes": 7682850816, "kv_mb": 7682.850816, "gpu_alloc_bytes": 40762104832, "gpu_peak_bytes": 52440083456, "latency_ms": 1051.767984000037, "tokens_in_step": 257, "throughput_hz": 0.9507800343920384}, {"seed": 0, "step": 153, "kv_bytes": 7733379072, "kv_mb": 7733.379072, "gpu_alloc_bytes": 40812633088, "gpu_peak_bytes": 52566992896, "latency_ms": 709.6017069999903, "tokens_in_step": 257, "throughput_hz": 1.409241254826933}, {"seed": 0, "step": 154, "kv_bytes": 7783907328, "kv_mb": 7783.907328, "gpu_alloc_bytes": 40863161344, "gpu_peak_bytes": 52694209024, "latency_ms": 925.1626829999964, "tokens_in_step": 257, "throughput_hz": 1.0808909809865341}, {"seed": 0, "step": 155, "kv_bytes": 7834435584, "kv_mb": 7834.435584, "gpu_alloc_bytes": 40913689600, "gpu_peak_bytes": 52821796352, "latency_ms": 675.8745170000111, "tokens_in_step": 257, "throughput_hz": 1.4795645860990252}, {"seed": 0, "step": 156, "kv_bytes": 7884963840, "kv_mb": 7884.96384, "gpu_alloc_bytes": 40964217856, "gpu_peak_bytes": 52949383680, "latency_ms": 940.6034490000366, "tokens_in_step": 257, "throughput_hz": 1.063147281740364}, {"seed": 0, "step": 157, "kv_bytes": 7935492096, "kv_mb": 7935.492096, "gpu_alloc_bytes": 41014746112, "gpu_peak_bytes": 53076971520, "latency_ms": 728.3559749999995, "tokens_in_step": 257, "throughput_hz": 1.3729550306771365}, {"seed": 0, "step": 158, "kv_bytes": 7986020352, "kv_mb": 7986.020352, "gpu_alloc_bytes": 41065274368, "gpu_peak_bytes": 53204558848, "latency_ms": 949.6679520000271, "tokens_in_step": 257, "throughput_hz": 1.0529996278109335}, {"seed": 0, "step": 159, "kv_bytes": 8036548608, "kv_mb": 8036.548608, "gpu_alloc_bytes": 41115802624, "gpu_peak_bytes": 53332146176, "latency_ms": 736.870429000021, "tokens_in_step": 257, "throughput_hz": 1.3570906914490546}, {"seed": 0, "step": 160, "kv_bytes": 8087076864, "kv_mb": 8087.076864, "gpu_alloc_bytes": 41166330880, "gpu_peak_bytes": 53460747264, "latency_ms": 953.7578540000027, "tokens_in_step": 257, "throughput_hz": 1.0484841574893047}, {"seed": 0, "step": 161, "kv_bytes": 8137605120, "kv_mb": 8137.60512, "gpu_alloc_bytes": 41216859136, "gpu_peak_bytes": 53588252672, "latency_ms": 735.9817829999997, "tokens_in_step": 257, "throughput_hz": 1.3587292825697568}, {"seed": 0, "step": 162, "kv_bytes": 8188133376, "kv_mb": 8188.133376, "gpu_alloc_bytes": 41267387392, "gpu_peak_bytes": 53716724736, "latency_ms": 965.4158079999888, "tokens_in_step": 257, "throughput_hz": 1.035823105146432}, {"seed": 0, "step": 163, "kv_bytes": 8238661632, "kv_mb": 8238.661632, "gpu_alloc_bytes": 41317915648, "gpu_peak_bytes": 53843263488, "latency_ms": 679.1118680000068, "tokens_in_step": 257, "throughput_hz": 1.4725114478488102}, {"seed": 0, "step": 164, "kv_bytes": 8289189888, "kv_mb": 8289.189888, "gpu_alloc_bytes": 41368443904, "gpu_peak_bytes": 53971657728, "latency_ms": 968.6417720000122, "tokens_in_step": 257, "throughput_hz": 1.03237340047316}, {"seed": 0, "step": 165, "kv_bytes": 8339718144, "kv_mb": 8339.718144, "gpu_alloc_bytes": 41418972160, "gpu_peak_bytes": 54099163136, "latency_ms": 746.604246000004, "tokens_in_step": 257, "throughput_hz": 1.3393976867364275}, {"seed": 0, "step": 166, "kv_bytes": 8390246400, "kv_mb": 8390.2464, "gpu_alloc_bytes": 41469500416, "gpu_peak_bytes": 54225779712, "latency_ms": 977.7883649999808, "tokens_in_step": 257, "throughput_hz": 1.0227161989189957}, {"seed": 0, "step": 167, "kv_bytes": 8440774656, "kv_mb": 8440.774656, "gpu_alloc_bytes": 41520028672, "gpu_peak_bytes": 54354315264, "latency_ms": 754.9462659999904, "tokens_in_step": 257, "throughput_hz": 1.324597584008731}, {"seed": 0, "step": 168, "kv_bytes": 8491302912, "kv_mb": 8491.302912, "gpu_alloc_bytes": 41570556928, "gpu_peak_bytes": 54480791552, "latency_ms": 991.7070540000168, "tokens_in_step": 257, "throughput_hz": 1.0083622940530008}, {"seed": 0, "step": 169, "kv_bytes": 8541831168, "kv_mb": 8541.831168, "gpu_alloc_bytes": 41621085184, "gpu_peak_bytes": 54608296960, "latency_ms": 766.1353889999987, "tokens_in_step": 257, "throughput_hz": 1.305252327927645}, {"seed": 0, "step": 170, "kv_bytes": 8592359424, "kv_mb": 8592.359424, "gpu_alloc_bytes": 41671613440, "gpu_peak_bytes": 54735993856, "latency_ms": 1186.6157359999647, "tokens_in_step": 257, "throughput_hz": 0.8427327985477092}, {"seed": 0, "step": 171, "kv_bytes": 8642887680, "kv_mb": 8642.88768, "gpu_alloc_bytes": 41722141696, "gpu_peak_bytes": 54863307776, "latency_ms": 720.5267760000424, "tokens_in_step": 257, "throughput_hz": 1.3878734743924923}, {"seed": 0, "step": 172, "kv_bytes": 8693415936, "kv_mb": 8693.415936, "gpu_alloc_bytes": 41772669952, "gpu_peak_bytes": 54991396864, "latency_ms": 1018.3138090000057, "tokens_in_step": 257, "throughput_hz": 0.9820155546962581}, {"seed": 0, "step": 173, "kv_bytes": 8743944192, "kv_mb": 8743.944192, "gpu_alloc_bytes": 41823198208, "gpu_peak_bytes": 55118958080, "latency_ms": 785.5859030000261, "tokens_in_step": 257, "throughput_hz": 1.2729352654893131}, {"seed": 0, "step": 174, "kv_bytes": 8794472448, "kv_mb": 8794.472448, "gpu_alloc_bytes": 41873726464, "gpu_peak_bytes": 55245961728, "latency_ms": 1026.188096999988, "tokens_in_step": 257, "throughput_hz": 0.9744802175385316}, {"seed": 0, "step": 175, "kv_bytes": 8845000704, "kv_mb": 8845.000704, "gpu_alloc_bytes": 41924254720, "gpu_peak_bytes": 55373549056, "latency_ms": 793.9966959999651, "tokens_in_step": 257, "throughput_hz": 1.259451084668045}, {"seed": 0, "step": 176, "kv_bytes": 8895528960, "kv_mb": 8895.52896, "gpu_alloc_bytes": 41974782976, "gpu_peak_bytes": 55501954560, "latency_ms": 1039.3588229999864, "tokens_in_step": 257, "throughput_hz": 0.962131631416394}, {"seed": 0, "step": 177, "kv_bytes": 8946057216, "kv_mb": 8946.057216, "gpu_alloc_bytes": 42025311232, "gpu_peak_bytes": 55628724224, "latency_ms": 804.8846130000129, "tokens_in_step": 257, "throughput_hz": 1.242414109859476}, {"seed": 0, "step": 178, "kv_bytes": 8996585472, "kv_mb": 8996.585472, "gpu_alloc_bytes": 42075839488, "gpu_peak_bytes": 55756311552, "latency_ms": 1057.3809939999705, "tokens_in_step": 257, "throughput_hz": 0.945732905806351}, {"seed": 0, "step": 179, "kv_bytes": 9047113728, "kv_mb": 9047.113728, "gpu_alloc_bytes": 42126367744, "gpu_peak_bytes": 55883898880, "latency_ms": 747.622932000013, "tokens_in_step": 257, "throughput_hz": 1.3375726682498053}, {"seed": 0, "step": 180, "kv_bytes": 9097641984, "kv_mb": 9097.641984, "gpu_alloc_bytes": 42177002496, "gpu_peak_bytes": 56011594240, "latency_ms": 1067.4299060000294, "tokens_in_step": 257, "throughput_hz": 0.9368296638299101}, {"seed": 0, "step": 181, "kv_bytes": 9148170240, "kv_mb": 9148.17024, "gpu_alloc_bytes": 42227424256, "gpu_peak_bytes": 56139488768, "latency_ms": 824.4634850000239, "tokens_in_step": 257, "throughput_hz": 1.2129099932181606}, {"seed": 0, "step": 182, "kv_bytes": 9198698496, "kv_mb": 9198.698496, "gpu_alloc_bytes": 42277952512, "gpu_peak_bytes": 56266969600, "latency_ms": 1078.5052159999964, "tokens_in_step": 257, "throughput_hz": 0.9272092384576871}, {"seed": 0, "step": 183, "kv_bytes": 9249226752, "kv_mb": 9249.226752, "gpu_alloc_bytes": 42328480768, "gpu_peak_bytes": 56394364416, "latency_ms": 831.9622839999852, "tokens_in_step": 257, "throughput_hz": 1.2019775646464494}, {"seed": 0, "step": 184, "kv_bytes": 9299755008, "kv_mb": 9299.755008, "gpu_alloc_bytes": 42379009024, "gpu_peak_bytes": 56521921536, "latency_ms": 1090.6351950000044, "tokens_in_step": 257, "throughput_hz": 0.916896873110716}, {"seed": 0, "step": 185, "kv_bytes": 9350283264, "kv_mb": 9350.283264, "gpu_alloc_bytes": 42429537280, "gpu_peak_bytes": 56649508864, "latency_ms": 1022.9548670000099, "tokens_in_step": 257, "throughput_hz": 0.9775602348250916}, {"seed": 0, "step": 186, "kv_bytes": 9400811520, "kv_mb": 9400.81152, "gpu_alloc_bytes": 42480065536, "gpu_peak_bytes": 56778761216, "latency_ms": 1104.43606299998, "tokens_in_step": 257, "throughput_hz": 0.9054394668023603}, {"seed": 0, "step": 187, "kv_bytes": 9451339776, "kv_mb": 9451.339776, "gpu_alloc_bytes": 42530593792, "gpu_peak_bytes": 56905494528, "latency_ms": 784.0758209999876, "tokens_in_step": 257, "throughput_hz": 1.2753868608327048}, {"seed": 0, "step": 188, "kv_bytes": 9501868032, "kv_mb": 9501.868032, "gpu_alloc_bytes": 42581122048, "gpu_peak_bytes": 57033817600, "latency_ms": 1119.563869999979, "tokens_in_step": 257, "throughput_hz": 0.893204958462994}, {"seed": 0, "step": 189, "kv_bytes": 9552396288, "kv_mb": 9552.396288, "gpu_alloc_bytes": 42631650304, "gpu_peak_bytes": 57161426944, "latency_ms": 864.1443690000301, "tokens_in_step": 257, "throughput_hz": 1.1572140441731735}, {"seed": 0, "step": 190, "kv_bytes": 9602924544, "kv_mb": 9602.924544, "gpu_alloc_bytes": 42682178560, "gpu_peak_bytes": 57288406016, "latency_ms": 1125.9484920000205, "tokens_in_step": 257, "throughput_hz": 0.8881400944227046}, {"seed": 0, "step": 191, "kv_bytes": 9653452800, "kv_mb": 9653.4528, "gpu_alloc_bytes": 42732706816, "gpu_peak_bytes": 57415911424, "latency_ms": 872.618669000019, "tokens_in_step": 257, "throughput_hz": 1.14597594060869}, {"seed": 0, "step": 192, "kv_bytes": 9703981056, "kv_mb": 9703.981056, "gpu_alloc_bytes": 42783235072, "gpu_peak_bytes": 57543022592, "latency_ms": 1138.855632000002, "tokens_in_step": 257, "throughput_hz": 0.8780744212888945}, {"seed": 0, "step": 193, "kv_bytes": 9754509312, "kv_mb": 9754.509312, "gpu_alloc_bytes": 42833763328, "gpu_peak_bytes": 57670528000, "latency_ms": 875.3656669999827, "tokens_in_step": 257, "throughput_hz": 1.1423797364901904}, {"seed": 0, "step": 194, "kv_bytes": 9805037568, "kv_mb": 9805.037568, "gpu_alloc_bytes": 42884291584, "gpu_peak_bytes": 57798033408, "latency_ms": 1149.0001559999996, "tokens_in_step": 257, "throughput_hz": 0.8703219009832757}, {"seed": 0, "step": 195, "kv_bytes": 9855565824, "kv_mb": 9855.565824, "gpu_alloc_bytes": 42934819840, "gpu_peak_bytes": 57925538816, "latency_ms": 790.459219000013, "tokens_in_step": 257, "throughput_hz": 1.265087402314152}, {"seed": 0, "step": 196, "kv_bytes": 9906094080, "kv_mb": 9906.09408, "gpu_alloc_bytes": 42985348096, "gpu_peak_bytes": 58054258688, "latency_ms": 1146.3530629999923, "tokens_in_step": 257, "throughput_hz": 0.872331598594077}, {"seed": 0, "step": 197, "kv_bytes": 9956622336, "kv_mb": 9956.622336, "gpu_alloc_bytes": 43035876352, "gpu_peak_bytes": 58181764096, "latency_ms": 880.2521349999779, "tokens_in_step": 257, "throughput_hz": 1.1360381420716748}, {"seed": 0, "step": 198, "kv_bytes": 10007150592, "kv_mb": 10007.150592, "gpu_alloc_bytes": 43086404608, "gpu_peak_bytes": 58308701184, "latency_ms": 1358.6221879999698, "tokens_in_step": 257, "throughput_hz": 0.7360397974009992}, {"seed": 0, "step": 199, "kv_bytes": 10057678848, "kv_mb": 10057.678848, "gpu_alloc_bytes": 43136932864, "gpu_peak_bytes": 58436554240, "latency_ms": 888.0086140000003, "tokens_in_step": 257, "throughput_hz": 1.1261152023014043}, {"seed": 0, "step": 200, "kv_bytes": 10108207104, "kv_mb": 10108.207104, "gpu_alloc_bytes": 43187461120, "gpu_peak_bytes": 58563877376, "latency_ms": 1170.2261249999992, "tokens_in_step": 257, "throughput_hz": 0.8545356992435976}]}

==> scripts/modal_validate/v4/results/v4_a100_80gb_qwen15b.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-1.5B", "vram_gb": 85.094825984, "n_params": 1543714304, "n_layers": 28, "n_heads": 12, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 28672, "bytes_per_step_theoretical": 7368704, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 34.99899744987488, "results": [{"seed": 0, "step": 1, "kv_bytes": 7741440, "kv_mb": 7.74144, "gpu_alloc_bytes": 5139863040, "gpu_peak_bytes": 5227621888, "latency_ms": 60.1521070000004, "tokens_in_step": 257, "throughput_hz": 16.624521564971836}, {"seed": 0, "step": 2, "kv_bytes": 15110144, "kv_mb": 15.110144, "gpu_alloc_bytes": 5147231744, "gpu_peak_bytes": 5390048256, "latency_ms": 63.00309499999912, "tokens_in_step": 257, "throughput_hz": 15.87223611792427}, {"seed": 0, "step": 3, "kv_bytes": 22478848, "kv_mb": 22.478848, "gpu_alloc_bytes": 5154600448, "gpu_peak_bytes": 5404785664, "latency_ms": 95.3391429999968, "tokens_in_step": 257, "throughput_hz": 10.488871291826419}, {"seed": 0, "step": 4, "kv_bytes": 29847552, "kv_mb": 29.847552, "gpu_alloc_bytes": 5161969152, "gpu_peak_bytes": 5419523072, "latency_ms": 77.26273000000106, "tokens_in_step": 257, "throughput_hz": 12.942850970966031}, {"seed": 0, "step": 5, "kv_bytes": 37216256, "kv_mb": 37.216256, "gpu_alloc_bytes": 5169337856, "gpu_peak_bytes": 5434260480, "latency_ms": 90.26344300000488, "tokens_in_step": 257, "throughput_hz": 11.078682208033499}, {"seed": 0, "step": 6, "kv_bytes": 44584960, "kv_mb": 44.58496, "gpu_alloc_bytes": 5176706560, "gpu_peak_bytes": 5448997888, "latency_ms": 46.54117100000121, "tokens_in_step": 257, "throughput_hz": 21.486352373900818}, {"seed": 0, "step": 7, "kv_bytes": 51953664, "kv_mb": 51.953664, "gpu_alloc_bytes": 5184075264, "gpu_peak_bytes": 5463735296, "latency_ms": 44.23426000000319, "tokens_in_step": 257, "throughput_hz": 22.606911475402278}, {"seed": 0, "step": 8, "kv_bytes": 59322368, "kv_mb": 59.322368, "gpu_alloc_bytes": 5234143232, "gpu_peak_bytes": 5521171968, "latency_ms": 41.06230099999664, "tokens_in_step": 257, "throughput_hz": 24.353238265923817}, {"seed": 0, "step": 9, "kv_bytes": 66691072, "kv_mb": 66.691072, "gpu_alloc_bytes": 5230077440, "gpu_peak_bytes": 5567174144, "latency_ms": 40.94194800000395, "tokens_in_step": 257, "throughput_hz": 24.42482707466444}, {"seed": 0, "step": 10, "kv_bytes": 74059776, "kv_mb": 74.059776, "gpu_alloc_bytes": 5234369536, "gpu_peak_bytes": 5567400448, "latency_ms": 40.51507500000184, "tokens_in_step": 257, "throughput_hz": 24.682170772236123}, {"seed": 0, "step": 11, "kv_bytes": 81428480, "kv_mb": 81.42848, "gpu_alloc_bytes": 5234439680, "gpu_peak_bytes": 5571762688, "latency_ms": 40.61155200000144, "tokens_in_step": 257, "throughput_hz": 24.62353568757886}, {"seed": 0, "step": 12, "kv_bytes": 88797184, "kv_mb": 88.797184, "gpu_alloc_bytes": 5234632704, "gpu_peak_bytes": 5572025856, "latency_ms": 40.2383790000016, "tokens_in_step": 257, "throughput_hz": 24.85189574858272}, {"seed": 0, "step": 13, "kv_bytes": 96165888, "kv_mb": 96.165888, "gpu_alloc_bytes": 5237399552, "gpu_peak_bytes": 5574985728, "latency_ms": 40.53302300000183, "tokens_in_step": 257, "throughput_hz": 24.671241520770725}, {"seed": 0, "step": 14, "kv_bytes": 103534592, "kv_mb": 103.534592, "gpu_alloc_bytes": 5235856384, "gpu_peak_bytes": 5576209408, "latency_ms": 40.29734099999871, "tokens_in_step": 257, "throughput_hz": 24.81553311420801}, {"seed": 0, "step": 15, "kv_bytes": 110903296, "kv_mb": 110.903296, "gpu_alloc_bytes": 5244542464, "gpu_peak_bytes": 5583352320, "latency_ms": 46.13393599999682, "tokens_in_step": 257, "throughput_hz": 21.676017411565944}, {"seed": 0, "step": 16, "kv_bytes": 118272000, "kv_mb": 118.272, "gpu_alloc_bytes": 5250427392, "gpu_peak_bytes": 5597923328, "latency_ms": 44.79631299999909, "tokens_in_step": 257, "throughput_hz": 22.32326575626928}, {"seed": 0, "step": 17, "kv_bytes": 125640704, "kv_mb": 125.640704, "gpu_alloc_bytes": 5258638848, "gpu_peak_bytes": 5612019712, "latency_ms": 43.07248199999947, "tokens_in_step": 257, "throughput_hz": 23.21667927100213}, {"seed": 0, "step": 18, "kv_bytes": 133009408, "kv_mb": 133.009408, "gpu_alloc_bytes": 5265841664, "gpu_peak_bytes": 5627433984, "latency_ms": 43.61474899999962, "tokens_in_step": 257, "throughput_hz": 22.92802372885394}, {"seed": 0, "step": 19, "kv_bytes": 140378112, "kv_mb": 140.378112, "gpu_alloc_bytes": 5273949696, "gpu_peak_bytes": 5642744832, "latency_ms": 43.34631399999722, "tokens_in_step": 257, "throughput_hz": 23.070012365989506}, {"seed": 0, "step": 20, "kv_bytes": 147746816, "kv_mb": 147.746816, "gpu_alloc_bytes": 5281752064, "gpu_peak_bytes": 5658655232, "latency_ms": 43.71199300000228, "tokens_in_step": 257, "throughput_hz": 22.877016840663106}, {"seed": 0, "step": 21, "kv_bytes": 155115520, "kv_mb": 155.11552, "gpu_alloc_bytes": 5287248896, "gpu_peak_bytes": 5671954432, "latency_ms": 45.792460000001256, "tokens_in_step": 257, "throughput_hz": 21.837656242970404}, {"seed": 0, "step": 22, "kv_bytes": 162484224, "kv_mb": 162.484224, "gpu_alloc_bytes": 5296534016, "gpu_peak_bytes": 5686736384, "latency_ms": 46.273886999998126, "tokens_in_step": 257, "throughput_hz": 21.6104603445144}, {"seed": 0, "step": 23, "kv_bytes": 169852928, "kv_mb": 169.852928, "gpu_alloc_bytes": 5303336448, "gpu_peak_bytes": 5702823936, "latency_ms": 45.700373999999044, "tokens_in_step": 257, "throughput_hz": 21.881658999114993}, {"seed": 0, "step": 24, "kv_bytes": 177221632, "kv_mb": 177.221632, "gpu_alloc_bytes": 5311008768, "gpu_peak_bytes": 5717298688, "latency_ms": 50.28123700000009, "tokens_in_step": 257, "throughput_hz": 19.888134414831484}, {"seed": 0, "step": 25, "kv_bytes": 184590336, "kv_mb": 184.590336, "gpu_alloc_bytes": 5317495296, "gpu_peak_bytes": 5731457536, "latency_ms": 45.24578800000256, "tokens_in_step": 257, "throughput_hz": 22.101504785372363}, {"seed": 0, "step": 26, "kv_bytes": 191959040, "kv_mb": 191.95904, "gpu_alloc_bytes": 5324094976, "gpu_peak_bytes": 5744543744, "latency_ms": 47.41859100000312, "tokens_in_step": 257, "throughput_hz": 21.088775075580255}, {"seed": 0, "step": 27, "kv_bytes": 199327744, "kv_mb": 199.327744, "gpu_alloc_bytes": 5332869120, "gpu_peak_bytes": 5759917568, "latency_ms": 43.24148599999944, "tokens_in_step": 257, "throughput_hz": 23.125939751469524}, {"seed": 0, "step": 28, "kv_bytes": 206696448, "kv_mb": 206.696448, "gpu_alloc_bytes": 5338833408, "gpu_peak_bytes": 5774656000, "latency_ms": 49.65658999999789, "tokens_in_step": 257, "throughput_hz": 20.13831396799584}, {"seed": 0, "step": 29, "kv_bytes": 214065152, "kv_mb": 214.065152, "gpu_alloc_bytes": 5346202624, "gpu_peak_bytes": 5789985792, "latency_ms": 42.58435199999866, "tokens_in_step": 257, "throughput_hz": 23.482804200003596}, {"seed": 0, "step": 30, "kv_bytes": 221433856, "kv_mb": 221.433856, "gpu_alloc_bytes": 5354816000, "gpu_peak_bytes": 5814021632, "latency_ms": 51.739073000000246, "tokens_in_step": 257, "throughput_hz": 19.327752547866393}, {"seed": 0, "step": 31, "kv_bytes": 228802560, "kv_mb": 228.80256, "gpu_alloc_bytes": 5363360768, "gpu_peak_bytes": 5839231488, "latency_ms": 44.02959099999748, "tokens_in_step": 257, "throughput_hz": 22.71199839217351}, {"seed": 0, "step": 32, "kv_bytes": 236171264, "kv_mb": 236.171264, "gpu_alloc_bytes": 5370180096, "gpu_peak_bytes": 5862647296, "latency_ms": 53.85953399999721, "tokens_in_step": 257, "throughput_hz": 18.566814930111573}, {"seed": 0, "step": 33, "kv_bytes": 243539968, "kv_mb": 243.539968, "gpu_alloc_bytes": 5376737280, "gpu_peak_bytes": 5884188160, "latency_ms": 45.41465999999872, "tokens_in_step": 257, "throughput_hz": 22.01932151424294}, {"seed": 0, "step": 34, "kv_bytes": 250908672, "kv_mb": 250.908672, "gpu_alloc_bytes": 5383600640, "gpu_peak_bytes": 5906097152, "latency_ms": 56.59407499999958, "tokens_in_step": 257, "throughput_hz": 17.669694221524203}, {"seed": 0, "step": 35, "kv_bytes": 258277376, "kv_mb": 258.277376, "gpu_alloc_bytes": 5392033792, "gpu_peak_bytes": 5928896000, "latency_ms": 41.67236199999991, "tokens_in_step": 257, "throughput_hz": 23.996719936345393}, {"seed": 0, "step": 36, "kv_bytes": 265646080, "kv_mb": 265.64608, "gpu_alloc_bytes": 5397787136, "gpu_peak_bytes": 5951134208, "latency_ms": 56.02214099999969, "tokens_in_step": 257, "throughput_hz": 17.85008537963598}, {"seed": 0, "step": 37, "kv_bytes": 273014784, "kv_mb": 273.014784, "gpu_alloc_bytes": 5406032896, "gpu_peak_bytes": 5973185024, "latency_ms": 48.170459999994364, "tokens_in_step": 257, "throughput_hz": 20.759610765604418}, {"seed": 0, "step": 38, "kv_bytes": 280383488, "kv_mb": 280.383488, "gpu_alloc_bytes": 5412883456, "gpu_peak_bytes": 5996333056, "latency_ms": 58.801744000000156, "tokens_in_step": 257, "throughput_hz": 17.0062983165941}, {"seed": 0, "step": 39, "kv_bytes": 287752192, "kv_mb": 287.752192, "gpu_alloc_bytes": 5421315072, "gpu_peak_bytes": 6019666944, "latency_ms": 49.802830000004406, "tokens_in_step": 257, "throughput_hz": 20.0791802393541}, {"seed": 0, "step": 40, "kv_bytes": 295120896, "kv_mb": 295.120896, "gpu_alloc_bytes": 5428423680, "gpu_peak_bytes": 6043258880, "latency_ms": 61.237093000002574, "tokens_in_step": 257, "throughput_hz": 16.329971770540414}, {"seed": 0, "step": 41, "kv_bytes": 302489600, "kv_mb": 302.4896, "gpu_alloc_bytes": 5435647488, "gpu_peak_bytes": 6065643520, "latency_ms": 52.237001999998256, "tokens_in_step": 257, "throughput_hz": 19.143518228707563}, {"seed": 0, "step": 42, "kv_bytes": 309858304, "kv_mb": 309.858304, "gpu_alloc_bytes": 5442002432, "gpu_peak_bytes": 6087273984, "latency_ms": 66.2561880000041, "tokens_in_step": 257, "throughput_hz": 15.092929886034767}, {"seed": 0, "step": 43, "kv_bytes": 317227008, "kv_mb": 317.227008, "gpu_alloc_bytes": 5449786368, "gpu_peak_bytes": 6109464576, "latency_ms": 45.879106000001, "tokens_in_step": 257, "throughput_hz": 21.796414254453392}, {"seed": 0, "step": 44, "kv_bytes": 324595712, "kv_mb": 324.595712, "gpu_alloc_bytes": 5458037248, "gpu_peak_bytes": 6133551104, "latency_ms": 65.76157499999624, "tokens_in_step": 257, "throughput_hz": 15.206448446529103}, {"seed": 0, "step": 45, "kv_bytes": 331964416, "kv_mb": 331.964416, "gpu_alloc_bytes": 5464638976, "gpu_peak_bytes": 6156455424, "latency_ms": 54.76047599999845, "tokens_in_step": 257, "throughput_hz": 18.26134601167507}, {"seed": 0, "step": 46, "kv_bytes": 339333120, "kv_mb": 339.33312, "gpu_alloc_bytes": 5471762944, "gpu_peak_bytes": 6178232832, "latency_ms": 68.32195700000199, "tokens_in_step": 257, "throughput_hz": 14.636583082653368}, {"seed": 0, "step": 47, "kv_bytes": 346701824, "kv_mb": 346.701824, "gpu_alloc_bytes": 5479641600, "gpu_peak_bytes": 6201287168, "latency_ms": 55.33425199999442, "tokens_in_step": 257, "throughput_hz": 18.071989118062007}, {"seed": 0, "step": 48, "kv_bytes": 354070528, "kv_mb": 354.070528, "gpu_alloc_bytes": 5486192128, "gpu_peak_bytes": 6223768064, "latency_ms": 69.59642900000063, "tokens_in_step": 257, "throughput_hz": 14.368553306089757}, {"seed": 0, "step": 49, "kv_bytes": 361439232, "kv_mb": 361.439232, "gpu_alloc_bytes": 5494381568, "gpu_peak_bytes": 6246559744, "latency_ms": 57.06962200000021, "tokens_in_step": 257, "throughput_hz": 17.522457043784105}, {"seed": 0, "step": 50, "kv_bytes": 368807936, "kv_mb": 368.807936, "gpu_alloc_bytes": 5500929536, "gpu_peak_bytes": 6270054400, "latency_ms": 72.23889700000541, "tokens_in_step": 257, "throughput_hz": 13.842957762767684}, {"seed": 0, "step": 51, "kv_bytes": 376176640, "kv_mb": 376.17664, "gpu_alloc_bytes": 5509903872, "gpu_peak_bytes": 6292922880, "latency_ms": 45.58001599999528, "tokens_in_step": 257, "throughput_hz": 21.939439424507956}, {"seed": 0, "step": 52, "kv_bytes": 383545344, "kv_mb": 383.545344, "gpu_alloc_bytes": 5515666944, "gpu_peak_bytes": 6316369408, "latency_ms": 74.75464200000204, "tokens_in_step": 257, "throughput_hz": 13.377095699287446}, {"seed": 0, "step": 53, "kv_bytes": 390914048, "kv_mb": 390.914048, "gpu_alloc_bytes": 5523065344, "gpu_peak_bytes": 6336926720, "latency_ms": 61.995719999998755, "tokens_in_step": 257, "throughput_hz": 16.130145758449455}, {"seed": 0, "step": 54, "kv_bytes": 398282752, "kv_mb": 398.282752, "gpu_alloc_bytes": 5530682880, "gpu_peak_bytes": 6360601088, "latency_ms": 78.65188899999964, "tokens_in_step": 257, "throughput_hz": 12.714252800717915}, {"seed": 0, "step": 55, "kv_bytes": 405651456, "kv_mb": 405.651456, "gpu_alloc_bytes": 5538280960, "gpu_peak_bytes": 6383261696, "latency_ms": 64.262915999997, "tokens_in_step": 257, "throughput_hz": 15.561074134887477}, {"seed": 0, "step": 56, "kv_bytes": 413020160, "kv_mb": 413.02016, "gpu_alloc_bytes": 5545141760, "gpu_peak_bytes": 6406329856, "latency_ms": 96.10317299999593, "tokens_in_step": 257, "throughput_hz": 10.405483698233796}, {"seed": 0, "step": 57, "kv_bytes": 420388864, "kv_mb": 420.388864, "gpu_alloc_bytes": 5552510464, "gpu_peak_bytes": 6428053504, "latency_ms": 74.05186500000127, "tokens_in_step": 257, "throughput_hz": 13.504048817676406}, {"seed": 0, "step": 58, "kv_bytes": 427757568, "kv_mb": 427.757568, "gpu_alloc_bytes": 5559879168, "gpu_peak_bytes": 6451351040, "latency_ms": 83.06366000000054, "tokens_in_step": 257, "throughput_hz": 12.038959034552457}, {"seed": 0, "step": 59, "kv_bytes": 435126272, "kv_mb": 435.126272, "gpu_alloc_bytes": 5567383040, "gpu_peak_bytes": 6473766912, "latency_ms": 56.78302900000176, "tokens_in_step": 257, "throughput_hz": 17.61089567800212}, {"seed": 0, "step": 60, "kv_bytes": 442494976, "kv_mb": 442.494976, "gpu_alloc_bytes": 5574616576, "gpu_peak_bytes": 6497015296, "latency_ms": 86.73802899999572, "tokens_in_step": 257, "throughput_hz": 11.528968452811505}, {"seed": 0, "step": 61, "kv_bytes": 449863680, "kv_mb": 449.86368, "gpu_alloc_bytes": 5582027264, "gpu_peak_bytes": 6519251968, "latency_ms": 68.89650699999805, "tokens_in_step": 257, "throughput_hz": 14.514523936605789}, {"seed": 0, "step": 62, "kv_bytes": 457232384, "kv_mb": 457.232384, "gpu_alloc_bytes": 5589353984, "gpu_peak_bytes": 6542451200, "latency_ms": 85.95138000000446, "tokens_in_step": 257, "throughput_hz": 11.634484519037951}, {"seed": 0, "step": 63, "kv_bytes": 464601088, "kv_mb": 464.601088, "gpu_alloc_bytes": 5596722688, "gpu_peak_bytes": 6564788736, "latency_ms": 69.38185700000332, "tokens_in_step": 257, "throughput_hz": 14.41298983969184}, {"seed": 0, "step": 64, "kv_bytes": 471969792, "kv_mb": 471.969792, "gpu_alloc_bytes": 5604091392, "gpu_peak_bytes": 6587938304, "latency_ms": 88.56049799999965, "tokens_in_step": 257, "throughput_hz": 11.291716087685097}, {"seed": 0, "step": 65, "kv_bytes": 479338496, "kv_mb": 479.338496, "gpu_alloc_bytes": 5611460096, "gpu_peak_bytes": 6610366976, "latency_ms": 71.07689699999753, "tokens_in_step": 257, "throughput_hz": 14.069269231041906}, {"seed": 0, "step": 66, "kv_bytes": 486707200, "kv_mb": 486.7072, "gpu_alloc_bytes": 5618828800, "gpu_peak_bytes": 6633904640, "latency_ms": 90.57350500000183, "tokens_in_step": 257, "throughput_hz": 11.040756344805027}, {"seed": 0, "step": 67, "kv_bytes": 494075904, "kv_mb": 494.075904, "gpu_alloc_bytes": 5626910720, "gpu_peak_bytes": 6656658432, "latency_ms": 58.40625600000493, "tokens_in_step": 257, "throughput_hz": 17.121453564835857}, {"seed": 0, "step": 68, "kv_bytes": 501444608, "kv_mb": 501.444608, "gpu_alloc_bytes": 5635013120, "gpu_peak_bytes": 6681156608, "latency_ms": 98.99876400000096, "tokens_in_step": 257, "throughput_hz": 10.101136212165137}, {"seed": 0, "step": 69, "kv_bytes": 508813312, "kv_mb": 508.813312, "gpu_alloc_bytes": 5640945152, "gpu_peak_bytes": 6702980608, "latency_ms": 73.32865899999774, "tokens_in_step": 257, "throughput_hz": 13.637232885985693}, {"seed": 0, "step": 70, "kv_bytes": 516182016, "kv_mb": 516.182016, "gpu_alloc_bytes": 5648303616, "gpu_peak_bytes": 6724535808, "latency_ms": 93.3086400000036, "tokens_in_step": 257, "throughput_hz": 10.717121158340335}, {"seed": 0, "step": 71, "kv_bytes": 523550720, "kv_mb": 523.55072, "gpu_alloc_bytes": 5656523776, "gpu_peak_bytes": 6747953152, "latency_ms": 79.38294699999915, "tokens_in_step": 257, "throughput_hz": 12.597163972761187}, {"seed": 0, "step": 72, "kv_bytes": 530919424, "kv_mb": 530.919424, "gpu_alloc_bytes": 5663089664, "gpu_peak_bytes": 6770954752, "latency_ms": 103.00989099999924, "tokens_in_step": 257, "throughput_hz": 9.707805631985451}, {"seed": 0, "step": 73, "kv_bytes": 538288128, "kv_mb": 538.288128, "gpu_alloc_bytes": 5670409728, "gpu_peak_bytes": 6792730112, "latency_ms": 76.83571199999761, "tokens_in_step": 257, "throughput_hz": 13.01478145995486}, {"seed": 0, "step": 74, "kv_bytes": 545656832, "kv_mb": 545.656832, "gpu_alloc_bytes": 5677778432, "gpu_peak_bytes": 6815584768, "latency_ms": 222.65926600000086, "tokens_in_step": 257, "throughput_hz": 4.491167234872661}, {"seed": 0, "step": 75, "kv_bytes": 553025536, "kv_mb": 553.025536, "gpu_alloc_bytes": 5686508032, "gpu_peak_bytes": 6839620608, "latency_ms": 60.1711539999954, "tokens_in_step": 257, "throughput_hz": 16.619259122071625}, {"seed": 0, "step": 76, "kv_bytes": 560394240, "kv_mb": 560.39424, "gpu_alloc_bytes": 5692515840, "gpu_peak_bytes": 6862474752, "latency_ms": 100.10010999999963, "tokens_in_step": 257, "throughput_hz": 9.989999011989134}, {"seed": 0, "step": 77, "kv_bytes": 567762944, "kv_mb": 567.762944, "gpu_alloc_bytes": 5699884544, "gpu_peak_bytes": 6883837952, "latency_ms": 82.21987999999669, "tokens_in_step": 257, "throughput_hz": 12.162508629300362}, {"seed": 0, "step": 78, "kv_bytes": 575131648, "kv_mb": 575.131648, "gpu_alloc_bytes": 5707643392, "gpu_peak_bytes": 6907033088, "latency_ms": 108.1362759999962, "tokens_in_step": 257, "throughput_hz": 9.24759051254951}, {"seed": 0, "step": 79, "kv_bytes": 582500352, "kv_mb": 582.500352, "gpu_alloc_bytes": 5715041792, "gpu_peak_bytes": 6931266048, "latency_ms": 83.22560500000264, "tokens_in_step": 257, "throughput_hz": 12.015532960078431}, {"seed": 0, "step": 80, "kv_bytes": 589869056, "kv_mb": 589.869056, "gpu_alloc_bytes": 5721993216, "gpu_peak_bytes": 6952627712, "latency_ms": 105.03002000000095, "tokens_in_step": 257, "throughput_hz": 9.521087399583386}, {"seed": 0, "step": 81, "kv_bytes": 597237760, "kv_mb": 597.23776, "gpu_alloc_bytes": 5729434624, "gpu_peak_bytes": 6976062976, "latency_ms": 85.24819399999473, "tokens_in_step": 257, "throughput_hz": 11.73045378533253}, {"seed": 0, "step": 82, "kv_bytes": 604606464, "kv_mb": 604.606464, "gpu_alloc_bytes": 5737271296, "gpu_peak_bytes": 6998402048, "latency_ms": 107.66939399999842, "tokens_in_step": 257, "throughput_hz": 9.287690427606703}, {"seed": 0, "step": 83, "kv_bytes": 611975168, "kv_mb": 611.975168, "gpu_alloc_bytes": 5744096768, "gpu_peak_bytes": 7022057472, "latency_ms": 65.62104199999652, "tokens_in_step": 257, "throughput_hz": 15.239014339334219}, {"seed": 0, "step": 84, "kv_bytes": 619343872, "kv_mb": 619.343872, "gpu_alloc_bytes": 5751465472, "gpu_peak_bytes": 7043362304, "latency_ms": 109.67189999999505, "tokens_in_step": 257, "throughput_hz": 9.11810591409509}, {"seed": 0, "step": 85, "kv_bytes": 626712576, "kv_mb": 626.712576, "gpu_alloc_bytes": 5759837184, "gpu_peak_bytes": 7068046336, "latency_ms": 86.51126600000225, "tokens_in_step": 257, "throughput_hz": 11.559188140882991}, {"seed": 0, "step": 86, "kv_bytes": 634081280, "kv_mb": 634.08128, "gpu_alloc_bytes": 5766634496, "gpu_peak_bytes": 7090375168, "latency_ms": 112.57773499999502, "tokens_in_step": 257, "throughput_hz": 8.88275110527001}, {"seed": 0, "step": 87, "kv_bytes": 641449984, "kv_mb": 641.449984, "gpu_alloc_bytes": 5774568960, "gpu_peak_bytes": 7114001408, "latency_ms": 88.30545100000364, "tokens_in_step": 257, "throughput_hz": 11.324329230819044}, {"seed": 0, "step": 88, "kv_bytes": 648818688, "kv_mb": 648.818688, "gpu_alloc_bytes": 5780940288, "gpu_peak_bytes": 7135516160, "latency_ms": 114.96458500000273, "tokens_in_step": 257, "throughput_hz": 8.698330881636082}, {"seed": 0, "step": 89, "kv_bytes": 656187392, "kv_mb": 656.187392, "gpu_alloc_bytes": 5789043200, "gpu_peak_bytes": 7158835712, "latency_ms": 90.91297399999831, "tokens_in_step": 257, "throughput_hz": 10.999530166068691}, {"seed": 0, "step": 90, "kv_bytes": 663556096, "kv_mb": 663.556096, "gpu_alloc_bytes": 5795677696, "gpu_peak_bytes": 7180831232, "latency_ms": 117.17600300000441, "tokens_in_step": 257, "throughput_hz": 8.534170601466602}, {"seed": 0, "step": 91, "kv_bytes": 670924800, "kv_mb": 670.9248, "gpu_alloc_bytes": 5804065280, "gpu_peak_bytes": 7204649472, "latency_ms": 71.75530700000365, "tokens_in_step": 257, "throughput_hz": 13.936251432942083}, {"seed": 0, "step": 92, "kv_bytes": 678293504, "kv_mb": 678.293504, "gpu_alloc_bytes": 5811554304, "gpu_peak_bytes": 7227833344, "latency_ms": 119.71269800000073, "tokens_in_step": 257, "throughput_hz": 8.353332743365236}, {"seed": 0, "step": 93, "kv_bytes": 685662208, "kv_mb": 685.662208, "gpu_alloc_bytes": 5817991680, "gpu_peak_bytes": 7250506752, "latency_ms": 94.3074410000051, "tokens_in_step": 257, "throughput_hz": 10.603617163145652}, {"seed": 0, "step": 94, "kv_bytes": 693030912, "kv_mb": 693.030912, "gpu_alloc_bytes": 5825152512, "gpu_peak_bytes": 7271462912, "latency_ms": 121.7836779999999, "tokens_in_step": 257, "throughput_hz": 8.211280989559215}, {"seed": 0, "step": 95, "kv_bytes": 700399616, "kv_mb": 700.399616, "gpu_alloc_bytes": 5832521216, "gpu_peak_bytes": 7294689792, "latency_ms": 95.7202040000027, "tokens_in_step": 257, "throughput_hz": 10.447115219269401}, {"seed": 0, "step": 96, "kv_bytes": 707768320, "kv_mb": 707.76832, "gpu_alloc_bytes": 5839889920, "gpu_peak_bytes": 7316833280, "latency_ms": 123.11070300000182, "tokens_in_step": 257, "throughput_hz": 8.122770609148299}, {"seed": 0, "step": 97, "kv_bytes": 715137024, "kv_mb": 715.137024, "gpu_alloc_bytes": 5847719936, "gpu_peak_bytes": 7340680192, "latency_ms": 96.68299799999858, "tokens_in_step": 257, "throughput_hz": 10.343080176309952}, {"seed": 0, "step": 98, "kv_bytes": 722505728, "kv_mb": 722.505728, "gpu_alloc_bytes": 5854627328, "gpu_peak_bytes": 7362872832, "latency_ms": 125.8342400000032, "tokens_in_step": 257, "throughput_hz": 7.946962607315581}, {"seed": 0, "step": 99, "kv_bytes": 729874432, "kv_mb": 729.874432, "gpu_alloc_bytes": 5862342656, "gpu_peak_bytes": 7386094592, "latency_ms": 77.91216900000109, "tokens_in_step": 257, "throughput_hz": 12.83496548530161}, {"seed": 0, "step": 100, "kv_bytes": 737243136, "kv_mb": 737.243136, "gpu_alloc_bytes": 5872086528, "gpu_peak_bytes": 7411058176, "latency_ms": 125.85592299999604, "tokens_in_step": 257, "throughput_hz": 7.945593470400527}, {"seed": 0, "step": 101, "kv_bytes": 744611840, "kv_mb": 744.61184, "gpu_alloc_bytes": 5876733440, "gpu_peak_bytes": 7433998848, "latency_ms": 98.05571100000066, "tokens_in_step": 257, "throughput_hz": 10.198284116261146}, {"seed": 0, "step": 102, "kv_bytes": 751980544, "kv_mb": 751.980544, "gpu_alloc_bytes": 5884915200, "gpu_peak_bytes": 7454381056, "latency_ms": 127.68095699999549, "tokens_in_step": 257, "throughput_hz": 7.832021497144914}, {"seed": 0, "step": 103, "kv_bytes": 759349248, "kv_mb": 759.349248, "gpu_alloc_bytes": 5891811328, "gpu_peak_bytes": 7477959680, "latency_ms": 99.45405599999901, "tokens_in_step": 257, "throughput_hz": 10.054894090996248}, {"seed": 0, "step": 104, "kv_bytes": 766717952, "kv_mb": 766.717952, "gpu_alloc_bytes": 5898839552, "gpu_peak_bytes": 7499486720, "latency_ms": 130.370113000005, "tokens_in_step": 257, "throughput_hz": 7.670469688094553}, {"seed": 0, "step": 105, "kv_bytes": 774086656, "kv_mb": 774.086656, "gpu_alloc_bytes": 5906208256, "gpu_peak_bytes": 7522335232, "latency_ms": 101.4604869999971, "tokens_in_step": 257, "throughput_hz": 9.85605361819354}, {"seed": 0, "step": 106, "kv_bytes": 781455360, "kv_mb": 781.45536, "gpu_alloc_bytes": 5913576960, "gpu_peak_bytes": 7544724992, "latency_ms": 132.65224599999925, "tokens_in_step": 257, "throughput_hz": 7.538507866651618}, {"seed": 0, "step": 107, "kv_bytes": 788824064, "kv_mb": 788.824064, "gpu_alloc_bytes": 5920945664, "gpu_peak_bytes": 7567864320, "latency_ms": 86.85770700000006, "tokens_in_step": 257, "throughput_hz": 11.513083116504552}, {"seed": 0, "step": 108, "kv_bytes": 796192768, "kv_mb": 796.192768, "gpu_alloc_bytes": 5928314368, "gpu_peak_bytes": 7590303232, "latency_ms": 135.5447709999993, "tokens_in_step": 257, "throughput_hz": 7.377636131754616}, {"seed": 0, "step": 109, "kv_bytes": 803561472, "kv_mb": 803.561472, "gpu_alloc_bytes": 5936962048, "gpu_peak_bytes": 7614672384, "latency_ms": 105.13719200000082, "tokens_in_step": 257, "throughput_hz": 9.511382042617157}, {"seed": 0, "step": 110, "kv_bytes": 810930176, "kv_mb": 810.930176, "gpu_alloc_bytes": 5943051776, "gpu_peak_bytes": 7637160448, "latency_ms": 137.5231860000028, "tokens_in_step": 257, "throughput_hz": 7.271501112546794}, {"seed": 0, "step": 111, "kv_bytes": 818298880, "kv_mb": 818.29888, "gpu_alloc_bytes": 5951234560, "gpu_peak_bytes": 7659736576, "latency_ms": 106.75028100000361, "tokens_in_step": 257, "throughput_hz": 9.36765684017231}, {"seed": 0, "step": 112, "kv_bytes": 825667584, "kv_mb": 825.667584, "gpu_alloc_bytes": 5957789184, "gpu_peak_bytes": 7682911744, "latency_ms": 140.7551670000018, "tokens_in_step": 257, "throughput_hz": 7.104534926238177}, {"seed": 0, "step": 113, "kv_bytes": 833036288, "kv_mb": 833.036288, "gpu_alloc_bytes": 5965157888, "gpu_peak_bytes": 7704451584, "latency_ms": 108.71884199999471, "tokens_in_step": 257, "throughput_hz": 9.198037631784642}, {"seed": 0, "step": 114, "kv_bytes": 840404992, "kv_mb": 840.404992, "gpu_alloc_bytes": 5972585984, "gpu_peak_bytes": 7727097344, "latency_ms": 142.4195740000016, "tokens_in_step": 257, "throughput_hz": 7.021506748784326}, {"seed": 0, "step": 115, "kv_bytes": 847773696, "kv_mb": 847.773696, "gpu_alloc_bytes": 5980532736, "gpu_peak_bytes": 7750754304, "latency_ms": 90.02380999999815, "tokens_in_step": 257, "throughput_hz": 11.108172382395509}, {"seed": 0, "step": 116, "kv_bytes": 855142400, "kv_mb": 855.1424, "gpu_alloc_bytes": 5987264000, "gpu_peak_bytes": 7773843456, "latency_ms": 145.3934789999991, "tokens_in_step": 257, "throughput_hz": 6.877887556428897}, {"seed": 0, "step": 117, "kv_bytes": 862511104, "kv_mb": 862.511104, "gpu_alloc_bytes": 5995006976, "gpu_peak_bytes": 7795885056, "latency_ms": 112.57297800000288, "tokens_in_step": 257, "throughput_hz": 8.883126463972326}, {"seed": 0, "step": 118, "kv_bytes": 869879808, "kv_mb": 869.879808, "gpu_alloc_bytes": 6002001408, "gpu_peak_bytes": 7818570240, "latency_ms": 148.12430799999987, "tokens_in_step": 257, "throughput_hz": 6.751086391573224}, {"seed": 0, "step": 119, "kv_bytes": 877248512, "kv_mb": 877.248512, "gpu_alloc_bytes": 6011737088, "gpu_peak_bytes": 7843433984, "latency_ms": 114.1322630000019, "tokens_in_step": 257, "throughput_hz": 8.761764410121119}, {"seed": 0, "step": 120, "kv_bytes": 884617216, "kv_mb": 884.617216, "gpu_alloc_bytes": 6017555456, "gpu_peak_bytes": 7867496960, "latency_ms": 149.2215399999992, "tokens_in_step": 257, "throughput_hz": 6.701445381142731}, {"seed": 0, "step": 121, "kv_bytes": 891985920, "kv_mb": 891.98592, "gpu_alloc_bytes": 6024107520, "gpu_peak_bytes": 7887385600, "latency_ms": 116.58342599999827, "tokens_in_step": 257, "throughput_hz": 8.57754857881784}, {"seed": 0, "step": 122, "kv_bytes": 899354624, "kv_mb": 899.354624, "gpu_alloc_bytes": 6031476224, "gpu_peak_bytes": 7910382080, "latency_ms": 152.89578899999867, "tokens_in_step": 257, "throughput_hz": 6.540402495977235}, {"seed": 0, "step": 123, "kv_bytes": 906723328, "kv_mb": 906.723328, "gpu_alloc_bytes": 6038908928, "gpu_peak_bytes": 7932205568, "latency_ms": 98.95535999999794, "tokens_in_step": 257, "throughput_hz": 10.105566792946039}, {"seed": 0, "step": 124, "kv_bytes": 914092032, "kv_mb": 914.092032, "gpu_alloc_bytes": 6046213632, "gpu_peak_bytes": 7956465152, "latency_ms": 155.13743999999718, "tokens_in_step": 257, "throughput_hz": 6.445897263742512}, {"seed": 0, "step": 125, "kv_bytes": 921460736, "kv_mb": 921.460736, "gpu_alloc_bytes": 6053743104, "gpu_peak_bytes": 7977880576, "latency_ms": 119.85867099999581, "tokens_in_step": 257, "throughput_hz": 8.343159419813983}, {"seed": 0, "step": 126, "kv_bytes": 928829440, "kv_mb": 928.82944, "gpu_alloc_bytes": 6060951040, "gpu_peak_bytes": 8001601024, "latency_ms": 158.01580600000165, "tokens_in_step": 257, "throughput_hz": 6.328480835644945}, {"seed": 0, "step": 127, "kv_bytes": 936198144, "kv_mb": 936.198144, "gpu_alloc_bytes": 6068319744, "gpu_peak_bytes": 8023298560, "latency_ms": 121.80396199999421, "tokens_in_step": 257, "throughput_hz": 8.20991356586617}, {"seed": 0, "step": 128, "kv_bytes": 943566848, "kv_mb": 943.566848, "gpu_alloc_bytes": 6075688448, "gpu_peak_bytes": 8047410176, "latency_ms": 160.2437299999977, "tokens_in_step": 257, "throughput_hz": 6.240493777822161}, {"seed": 0, "step": 129, "kv_bytes": 950935552, "kv_mb": 950.935552, "gpu_alloc_bytes": 6083057152, "gpu_peak_bytes": 8068876800, "latency_ms": 121.92782399999658, "tokens_in_step": 257, "throughput_hz": 8.201573416089408}, {"seed": 0, "step": 130, "kv_bytes": 958304256, "kv_mb": 958.304256, "gpu_alloc_bytes": 6090425856, "gpu_peak_bytes": 8092498432, "latency_ms": 160.60188900000583, "tokens_in_step": 257, "throughput_hz": 6.226576824385694}, {"seed": 0, "step": 131, "kv_bytes": 965672960, "kv_mb": 965.67296, "gpu_alloc_bytes": 6098490880, "gpu_peak_bytes": 8115151360, "latency_ms": 100.96968199999878, "tokens_in_step": 257, "throughput_hz": 9.903963052988638}, {"seed": 0, "step": 132, "kv_bytes": 973041664, "kv_mb": 973.041664, "gpu_alloc_bytes": 6105163264, "gpu_peak_bytes": 8139115520, "latency_ms": 161.35366500000003, "tokens_in_step": 257, "throughput_hz": 6.1975660732590105}, {"seed": 0, "step": 133, "kv_bytes": 980410368, "kv_mb": 980.410368, "gpu_alloc_bytes": 6114571776, "gpu_peak_bytes": 8162073088, "latency_ms": 124.6129960000033, "tokens_in_step": 257, "throughput_hz": 8.024845177464263}, {"seed": 0, "step": 134, "kv_bytes": 987779072, "kv_mb": 987.779072, "gpu_alloc_bytes": 6119900672, "gpu_peak_bytes": 8185596416, "latency_ms": 163.31815900000635, "tokens_in_step": 257, "throughput_hz": 6.123017832940189}, {"seed": 0, "step": 135, "kv_bytes": 995147776, "kv_mb": 995.147776, "gpu_alloc_bytes": 6127269376, "gpu_peak_bytes": 8205611520, "latency_ms": 126.32435700000144, "tokens_in_step": 257, "throughput_hz": 7.916129745271441}, {"seed": 0, "step": 136, "kv_bytes": 1002516480, "kv_mb": 1002.51648, "gpu_alloc_bytes": 6135457792, "gpu_peak_bytes": 8230247936, "latency_ms": 166.02291200000252, "tokens_in_step": 257, "throughput_hz": 6.023265029829044}, {"seed": 0, "step": 137, "kv_bytes": 1009885184, "kv_mb": 1009.885184, "gpu_alloc_bytes": 6142431744, "gpu_peak_bytes": 8252435968, "latency_ms": 129.00957400000124, "tokens_in_step": 257, "throughput_hz": 7.751362701189839}, {"seed": 0, "step": 138, "kv_bytes": 1017253888, "kv_mb": 1017.253888, "gpu_alloc_bytes": 6149405696, "gpu_peak_bytes": 8275070976, "latency_ms": 168.7159539999996, "tokens_in_step": 257, "throughput_hz": 5.9271217468859065}, {"seed": 0, "step": 139, "kv_bytes": 1024622592, "kv_mb": 1024.622592, "gpu_alloc_bytes": 6156816384, "gpu_peak_bytes": 8296871936, "latency_ms": 107.55381799999952, "tokens_in_step": 257, "throughput_hz": 9.297670864645683}, {"seed": 0, "step": 140, "kv_bytes": 1031991296, "kv_mb": 1031.991296, "gpu_alloc_bytes": 6164112896, "gpu_peak_bytes": 8320509952, "latency_ms": 170.93288099999882, "tokens_in_step": 257, "throughput_hz": 5.8502494906173546}, {"seed": 0, "step": 141, "kv_bytes": 1039360000, "kv_mb": 1039.36, "gpu_alloc_bytes": 6171481600, "gpu_peak_bytes": 8342347776, "latency_ms": 132.0057620000057, "tokens_in_step": 257, "throughput_hz": 7.57542689689528}, {"seed": 0, "step": 142, "kv_bytes": 1046728704, "kv_mb": 1046.728704, "gpu_alloc_bytes": 6178850304, "gpu_peak_bytes": 8365673984, "latency_ms": 172.9670040000002, "tokens_in_step": 257, "throughput_hz": 5.781449506982262}, {"seed": 0, "step": 143, "kv_bytes": 1054097408, "kv_mb": 1054.097408, "gpu_alloc_bytes": 6186219008, "gpu_peak_bytes": 8387926016, "latency_ms": 134.18908999999957, "tokens_in_step": 257, "throughput_hz": 7.452170664545108}, {"seed": 0, "step": 144, "kv_bytes": 1061466112, "kv_mb": 1061.466112, "gpu_alloc_bytes": 6193587712, "gpu_peak_bytes": 8411446784, "latency_ms": 176.23808000000452, "tokens_in_step": 257, "throughput_hz": 5.674142614354255}, {"seed": 0, "step": 145, "kv_bytes": 1068834816, "kv_mb": 1068.834816, "gpu_alloc_bytes": 6202760704, "gpu_peak_bytes": 8435308544, "latency_ms": 136.2040570000005, "tokens_in_step": 257, "throughput_hz": 7.341925211522858}, {"seed": 0, "step": 146, "kv_bytes": 1076203520, "kv_mb": 1076.20352, "gpu_alloc_bytes": 6208325120, "gpu_peak_bytes": 8458536448, "latency_ms": 178.7141050000045, "tokens_in_step": 257, "throughput_hz": 5.595529239284022}, {"seed": 0, "step": 147, "kv_bytes": 1083572224, "kv_mb": 1083.572224, "gpu_alloc_bytes": 6215693824, "gpu_peak_bytes": 8479082496, "latency_ms": 116.30524699999967, "tokens_in_step": 257, "throughput_hz": 8.598064367637711}, {"seed": 0, "step": 148, "kv_bytes": 1090940928, "kv_mb": 1090.940928, "gpu_alloc_bytes": 6223062528, "gpu_peak_bytes": 8502455808, "latency_ms": 182.45272899999776, "tokens_in_step": 257, "throughput_hz": 5.480871705678966}, {"seed": 0, "step": 149, "kv_bytes": 1098309632, "kv_mb": 1098.309632, "gpu_alloc_bytes": 6231201280, "gpu_peak_bytes": 8525431296, "latency_ms": 141.33712800000353, "tokens_in_step": 257, "throughput_hz": 7.075281733473281}, {"seed": 0, "step": 150, "kv_bytes": 1105678336, "kv_mb": 1105.678336, "gpu_alloc_bytes": 6238514688, "gpu_peak_bytes": 8549275136, "latency_ms": 183.8548710000012, "tokens_in_step": 257, "throughput_hz": 5.439072647686302}, {"seed": 0, "step": 151, "kv_bytes": 1113047040, "kv_mb": 1113.04704, "gpu_alloc_bytes": 6246203392, "gpu_peak_bytes": 8571988992, "latency_ms": 141.9140800000065, "tokens_in_step": 257, "throughput_hz": 7.046517160241987}, {"seed": 0, "step": 152, "kv_bytes": 1120415744, "kv_mb": 1120.415744, "gpu_alloc_bytes": 6253501440, "gpu_peak_bytes": 8595463680, "latency_ms": 186.435981999999, "tokens_in_step": 257, "throughput_hz": 5.3637714633863185}, {"seed": 0, "step": 153, "kv_bytes": 1127784448, "kv_mb": 1127.784448, "gpu_alloc_bytes": 6259906048, "gpu_peak_bytes": 8616781824, "latency_ms": 144.11450799999415, "tokens_in_step": 257, "throughput_hz": 6.938926648523413}, {"seed": 0, "step": 154, "kv_bytes": 1135153152, "kv_mb": 1135.153152, "gpu_alloc_bytes": 6267975680, "gpu_peak_bytes": 8639549440, "latency_ms": 188.54009399999683, "tokens_in_step": 257, "throughput_hz": 5.303911644384864}, {"seed": 0, "step": 155, "kv_bytes": 1142521856, "kv_mb": 1142.521856, "gpu_alloc_bytes": 6274643456, "gpu_peak_bytes": 8662096896, "latency_ms": 122.03876699999938, "tokens_in_step": 257, "throughput_hz": 8.194117529882984}, {"seed": 0, "step": 156, "kv_bytes": 1149890560, "kv_mb": 1149.89056, "gpu_alloc_bytes": 6282449920, "gpu_peak_bytes": 8684911616, "latency_ms": 191.41215899999509, "tokens_in_step": 257, "throughput_hz": 5.224328513007503}, {"seed": 0, "step": 157, "kv_bytes": 1157259264, "kv_mb": 1157.259264, "gpu_alloc_bytes": 6289380864, "gpu_peak_bytes": 8707411968, "latency_ms": 147.7345109999959, "tokens_in_step": 257, "throughput_hz": 6.768899109836481}, {"seed": 0, "step": 158, "kv_bytes": 1164627968, "kv_mb": 1164.627968, "gpu_alloc_bytes": 6296924160, "gpu_peak_bytes": 8730082304, "latency_ms": 193.2157950000004, "tokens_in_step": 257, "throughput_hz": 5.175560310687839}, {"seed": 0, "step": 159, "kv_bytes": 1171996672, "kv_mb": 1171.996672, "gpu_alloc_bytes": 6304118272, "gpu_peak_bytes": 8752728576, "latency_ms": 148.9996359999992, "tokens_in_step": 257, "throughput_hz": 6.711425791671097}, {"seed": 0, "step": 160, "kv_bytes": 1179365376, "kv_mb": 1179.365376, "gpu_alloc_bytes": 6311486976, "gpu_peak_bytes": 8775436800, "latency_ms": 193.8198339999957, "tokens_in_step": 257, "throughput_hz": 5.159430690669264}, {"seed": 0, "step": 161, "kv_bytes": 1186734080, "kv_mb": 1186.73408, "gpu_alloc_bytes": 6318939136, "gpu_peak_bytes": 8798774272, "latency_ms": 149.72564500000374, "tokens_in_step": 257, "throughput_hz": 6.678882565508234}, {"seed": 0, "step": 162, "kv_bytes": 1194102784, "kv_mb": 1194.102784, "gpu_alloc_bytes": 6326224384, "gpu_peak_bytes": 8821049344, "latency_ms": 196.715140000002, "tokens_in_step": 257, "throughput_hz": 5.083492810975249}, {"seed": 0, "step": 163, "kv_bytes": 1201471488, "kv_mb": 1201.471488, "gpu_alloc_bytes": 6333677568, "gpu_peak_bytes": 8843794944, "latency_ms": 121.992671000001, "tokens_in_step": 257, "throughput_hz": 8.197213749012773}, {"seed": 0, "step": 164, "kv_bytes": 1208840192, "kv_mb": 1208.840192, "gpu_alloc_bytes": 6340961792, "gpu_peak_bytes": 8866584064, "latency_ms": 196.8714139999932, "tokens_in_step": 257, "throughput_hz": 5.079457599669775}, {"seed": 0, "step": 165, "kv_bytes": 1216208896, "kv_mb": 1216.208896, "gpu_alloc_bytes": 6348330496, "gpu_peak_bytes": 8890817536, "latency_ms": 151.9866870000044, "tokens_in_step": 257, "throughput_hz": 6.579523639461732}, {"seed": 0, "step": 166, "kv_bytes": 1223577600, "kv_mb": 1223.5776, "gpu_alloc_bytes": 6356722176, "gpu_peak_bytes": 8914122240, "latency_ms": 198.83123600000374, "tokens_in_step": 257, "throughput_hz": 5.029390854865385}, {"seed": 0, "step": 167, "kv_bytes": 1230946304, "kv_mb": 1230.946304, "gpu_alloc_bytes": 6363154432, "gpu_peak_bytes": 8936946688, "latency_ms": 152.84415800000062, "tokens_in_step": 257, "throughput_hz": 6.54261185435688}, {"seed": 0, "step": 168, "kv_bytes": 1238315008, "kv_mb": 1238.315008, "gpu_alloc_bytes": 6370436608, "gpu_peak_bytes": 8957742592, "latency_ms": 201.76950399999782, "tokens_in_step": 257, "throughput_hz": 4.956150360561975}, {"seed": 0, "step": 169, "kv_bytes": 1245683712, "kv_mb": 1245.683712, "gpu_alloc_bytes": 6378459136, "gpu_peak_bytes": 8982480384, "latency_ms": 154.93448300000523, "tokens_in_step": 257, "throughput_hz": 6.454341090743281}, {"seed": 0, "step": 170, "kv_bytes": 1253052416, "kv_mb": 1253.052416, "gpu_alloc_bytes": 6388100608, "gpu_peak_bytes": 9007787520, "latency_ms": 204.11771900000275, "tokens_in_step": 257, "throughput_hz": 4.899133719988251}, {"seed": 0, "step": 171, "kv_bytes": 1260421120, "kv_mb": 1260.42112, "gpu_alloc_bytes": 6392542720, "gpu_peak_bytes": 9029821952, "latency_ms": 128.94992000000371, "tokens_in_step": 257, "throughput_hz": 7.754948587792619}, {"seed": 0, "step": 172, "kv_bytes": 1267789824, "kv_mb": 1267.789824, "gpu_alloc_bytes": 6399911424, "gpu_peak_bytes": 9048813056, "latency_ms": 206.6769230000034, "tokens_in_step": 257, "throughput_hz": 4.838469556661551}, {"seed": 0, "step": 173, "kv_bytes": 1275158528, "kv_mb": 1275.158528, "gpu_alloc_bytes": 6407280128, "gpu_peak_bytes": 9072835584, "latency_ms": 158.85683100000136, "tokens_in_step": 257, "throughput_hz": 6.294976386630748}, {"seed": 0, "step": 174, "kv_bytes": 1282527232, "kv_mb": 1282.527232, "gpu_alloc_bytes": 6414672384, "gpu_peak_bytes": 9095337984, "latency_ms": 208.87985300000622, "tokens_in_step": 257, "throughput_hz": 4.787441132486675}, {"seed": 0, "step": 175, "kv_bytes": 1289895936, "kv_mb": 1289.895936, "gpu_alloc_bytes": 6422191616, "gpu_peak_bytes": 9118151168, "latency_ms": 160.2017559999993, "tokens_in_step": 257, "throughput_hz": 6.242128831596604}, {"seed": 0, "step": 176, "kv_bytes": 1297264640, "kv_mb": 1297.26464, "gpu_alloc_bytes": 6429477376, "gpu_peak_bytes": 9140234752, "latency_ms": 211.51858399999668, "tokens_in_step": 257, "throughput_hz": 4.727716974504783}, {"seed": 0, "step": 177, "kv_bytes": 1304633344, "kv_mb": 1304.633344, "gpu_alloc_bytes": 6436754944, "gpu_peak_bytes": 9163935744, "latency_ms": 162.62354699999548, "tokens_in_step": 257, "throughput_hz": 6.149171005352796}, {"seed": 0, "step": 178, "kv_bytes": 1312002048, "kv_mb": 1312.002048, "gpu_alloc_bytes": 6444123648, "gpu_peak_bytes": 9186421760, "latency_ms": 214.61064600000412, "tokens_in_step": 257, "throughput_hz": 4.65960108987315}, {"seed": 0, "step": 179, "kv_bytes": 1319370752, "kv_mb": 1319.370752, "gpu_alloc_bytes": 6451492352, "gpu_peak_bytes": 9209011712, "latency_ms": 134.39463699999976, "tokens_in_step": 257, "throughput_hz": 7.440773101682635}, {"seed": 0, "step": 180, "kv_bytes": 1326739456, "kv_mb": 1326.739456, "gpu_alloc_bytes": 6458861056, "gpu_peak_bytes": 9231127552, "latency_ms": 217.32288200000482, "tokens_in_step": 257, "throughput_hz": 4.601448272713307}, {"seed": 0, "step": 181, "kv_bytes": 1334108160, "kv_mb": 1334.10816, "gpu_alloc_bytes": 6466229760, "gpu_peak_bytes": 9254854144, "latency_ms": 166.64391000000478, "tokens_in_step": 257, "throughput_hz": 6.000819351874132}, {"seed": 0, "step": 182, "kv_bytes": 1341476864, "kv_mb": 1341.476864, "gpu_alloc_bytes": 6473598464, "gpu_peak_bytes": 9277530112, "latency_ms": 219.75852100000282, "tokens_in_step": 257, "throughput_hz": 4.550449263352966}, {"seed": 0, "step": 183, "kv_bytes": 1348845568, "kv_mb": 1348.845568, "gpu_alloc_bytes": 6480967168, "gpu_peak_bytes": 9300070912, "latency_ms": 168.5514049999952, "tokens_in_step": 257, "throughput_hz": 5.932908123785906}, {"seed": 0, "step": 184, "kv_bytes": 1356214272, "kv_mb": 1356.214272, "gpu_alloc_bytes": 6489204736, "gpu_peak_bytes": 9323152896, "latency_ms": 222.1675389999973, "tokens_in_step": 257, "throughput_hz": 4.501107607804091}, {"seed": 0, "step": 185, "kv_bytes": 1363582976, "kv_mb": 1363.582976, "gpu_alloc_bytes": 6495704576, "gpu_peak_bytes": 9346732032, "latency_ms": 170.93795999998918, "tokens_in_step": 257, "throughput_hz": 5.85007566487902}, {"seed": 0, "step": 186, "kv_bytes": 1370951680, "kv_mb": 1370.95168, "gpu_alloc_bytes": 6503073280, "gpu_peak_bytes": 9368637440, "latency_ms": 224.68373000000952, "tokens_in_step": 257, "throughput_hz": 4.450700546941951}, {"seed": 0, "step": 187, "kv_bytes": 1378320384, "kv_mb": 1378.320384, "gpu_alloc_bytes": 6510441984, "gpu_peak_bytes": 9391129088, "latency_ms": 141.3221749999991, "tokens_in_step": 257, "throughput_hz": 7.076030354047455}, {"seed": 0, "step": 188, "kv_bytes": 1385689088, "kv_mb": 1385.689088, "gpu_alloc_bytes": 6517810688, "gpu_peak_bytes": 9413440512, "latency_ms": 227.71140999999773, "tokens_in_step": 257, "throughput_hz": 4.391523463844038}, {"seed": 0, "step": 189, "kv_bytes": 1393057792, "kv_mb": 1393.057792, "gpu_alloc_bytes": 6525179392, "gpu_peak_bytes": 9436872192, "latency_ms": 179.2880809999957, "tokens_in_step": 257, "throughput_hz": 5.577615614057601}, {"seed": 0, "step": 190, "kv_bytes": 1400426496, "kv_mb": 1400.426496, "gpu_alloc_bytes": 6532548096, "gpu_peak_bytes": 9459745280, "latency_ms": 229.85206100000255, "tokens_in_step": 257, "throughput_hz": 4.350624465359869}, {"seed": 0, "step": 191, "kv_bytes": 1407795200, "kv_mb": 1407.7952, "gpu_alloc_bytes": 6539916800, "gpu_peak_bytes": 9482187264, "latency_ms": 177.72697399999515, "tokens_in_step": 257, "throughput_hz": 5.626607922779506}, {"seed": 0, "step": 192, "kv_bytes": 1415163904, "kv_mb": 1415.163904, "gpu_alloc_bytes": 6547285504, "gpu_peak_bytes": 9504597504, "latency_ms": 232.27216899999803, "tokens_in_step": 257, "throughput_hz": 4.30529410520986}, {"seed": 0, "step": 193, "kv_bytes": 1422532608, "kv_mb": 1422.532608, "gpu_alloc_bytes": 6554654208, "gpu_peak_bytes": 9527881216, "latency_ms": 178.28769300000147, "tokens_in_step": 257, "throughput_hz": 5.608912108139689}, {"seed": 0, "step": 194, "kv_bytes": 1429901312, "kv_mb": 1429.901312, "gpu_alloc_bytes": 6562022912, "gpu_peak_bytes": 9550852608, "latency_ms": 234.66708600000175, "tokens_in_step": 257, "throughput_hz": 4.261356021610941}, {"seed": 0, "step": 195, "kv_bytes": 1437270016, "kv_mb": 1437.270016, "gpu_alloc_bytes": 6569988096, "gpu_peak_bytes": 9573841920, "latency_ms": 141.14675500000828, "tokens_in_step": 257, "throughput_hz": 7.084824585587826}, {"seed": 0, "step": 196, "kv_bytes": 1444638720, "kv_mb": 1444.63872, "gpu_alloc_bytes": 6577594880, "gpu_peak_bytes": 9597185024, "latency_ms": 234.0356440000022, "tokens_in_step": 257, "throughput_hz": 4.27285341202125}, {"seed": 0, "step": 197, "kv_bytes": 1452007424, "kv_mb": 1452.007424, "gpu_alloc_bytes": 6584747008, "gpu_peak_bytes": 9620342784, "latency_ms": 178.79959700000825, "tokens_in_step": 257, "throughput_hz": 5.592853769127644}, {"seed": 0, "step": 198, "kv_bytes": 1459376128, "kv_mb": 1459.376128, "gpu_alloc_bytes": 6593655296, "gpu_peak_bytes": 9644735488, "latency_ms": 236.20497099999227, "tokens_in_step": 257, "throughput_hz": 4.233611154610428}, {"seed": 0, "step": 199, "kv_bytes": 1466744832, "kv_mb": 1466.744832, "gpu_alloc_bytes": 6599271936, "gpu_peak_bytes": 9666866688, "latency_ms": 181.71365899999614, "tokens_in_step": 257, "throughput_hz": 5.503163633945763}, {"seed": 0, "step": 200, "kv_bytes": 1474113536, "kv_mb": 1474.113536, "gpu_alloc_bytes": 6607463424, "gpu_peak_bytes": 9688544256, "latency_ms": 239.2516740000019, "tokens_in_step": 257, "throughput_hz": 4.179699072868313}]}

==> scripts/modal_validate/v4/results/v4_a100_80gb_qwen3b.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-3B", "vram_gb": 85.094825984, "n_params": 3085938688, "n_layers": 36, "n_heads": 16, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 36864, "bytes_per_step_theoretical": 9474048, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 33.625324010849, "results": [{"seed": 0, "step": 1, "kv_bytes": 9953280, "kv_mb": 9.95328, "gpu_alloc_bytes": 7064312320, "gpu_peak_bytes": 7152876544, "latency_ms": 58.56955900000571, "tokens_in_step": 257, "throughput_hz": 17.073715716382676}, {"seed": 0, "step": 2, "kv_bytes": 19427328, "kv_mb": 19.427328, "gpu_alloc_bytes": 7073786368, "gpu_peak_bytes": 7319077888, "latency_ms": 54.43696399999709, "tokens_in_step": 257, "throughput_hz": 18.369870884056898}, {"seed": 0, "step": 3, "kv_bytes": 28901376, "kv_mb": 28.901376, "gpu_alloc_bytes": 7083260416, "gpu_peak_bytes": 7338025984, "latency_ms": 51.0150369999991, "tokens_in_step": 257, "throughput_hz": 19.602063603325774}, {"seed": 0, "step": 4, "kv_bytes": 38375424, "kv_mb": 38.375424, "gpu_alloc_bytes": 7092734464, "gpu_peak_bytes": 7356974080, "latency_ms": 53.1098909999983, "tokens_in_step": 257, "throughput_hz": 18.828884435105167}, {"seed": 0, "step": 5, "kv_bytes": 47849472, "kv_mb": 47.849472, "gpu_alloc_bytes": 7102208512, "gpu_peak_bytes": 7375922176, "latency_ms": 52.46006600000186, "tokens_in_step": 257, "throughput_hz": 19.062118602747557}, {"seed": 0, "step": 6, "kv_bytes": 57323520, "kv_mb": 57.32352, "gpu_alloc_bytes": 7111682560, "gpu_peak_bytes": 7394870272, "latency_ms": 51.66357099999885, "tokens_in_step": 257, "throughput_hz": 19.355998446178297}, {"seed": 0, "step": 7, "kv_bytes": 66797568, "kv_mb": 66.797568, "gpu_alloc_bytes": 7121156608, "gpu_peak_bytes": 7413818368, "latency_ms": 49.337509999993756, "tokens_in_step": 257, "throughput_hz": 20.26855429064269}, {"seed": 0, "step": 8, "kv_bytes": 76271616, "kv_mb": 76.271616, "gpu_alloc_bytes": 7156070400, "gpu_peak_bytes": 7459218944, "latency_ms": 44.07941000000193, "tokens_in_step": 257, "throughput_hz": 22.686329059303567}, {"seed": 0, "step": 9, "kv_bytes": 85745664, "kv_mb": 85.745664, "gpu_alloc_bytes": 7155287040, "gpu_peak_bytes": 7492336640, "latency_ms": 42.51141700000005, "tokens_in_step": 257, "throughput_hz": 23.523092631798153}, {"seed": 0, "step": 10, "kv_bytes": 95219712, "kv_mb": 95.219712, "gpu_alloc_bytes": 7156591616, "gpu_peak_bytes": 7492857856, "latency_ms": 44.28167300000041, "tokens_in_step": 257, "throughput_hz": 22.582705942478523}, {"seed": 0, "step": 11, "kv_bytes": 104693760, "kv_mb": 104.69376, "gpu_alloc_bytes": 7159937536, "gpu_peak_bytes": 7497551872, "latency_ms": 41.43095599999924, "tokens_in_step": 257, "throughput_hz": 24.136541768430792}, {"seed": 0, "step": 12, "kv_bytes": 114167808, "kv_mb": 114.167808, "gpu_alloc_bytes": 7203673088, "gpu_peak_bytes": 7544823296, "latency_ms": 47.9219970000031, "tokens_in_step": 257, "throughput_hz": 20.86724390888667}, {"seed": 0, "step": 13, "kv_bytes": 123641856, "kv_mb": 123.641856, "gpu_alloc_bytes": 7204586496, "gpu_peak_bytes": 7589238784, "latency_ms": 43.62066200000214, "tokens_in_step": 257, "throughput_hz": 22.924915719984966}, {"seed": 0, "step": 14, "kv_bytes": 133115904, "kv_mb": 133.115904, "gpu_alloc_bytes": 7204988928, "gpu_peak_bytes": 7590794752, "latency_ms": 51.367292000001896, "tokens_in_step": 257, "throughput_hz": 19.467641003928396}, {"seed": 0, "step": 15, "kv_bytes": 142589952, "kv_mb": 142.589952, "gpu_alloc_bytes": 7205279744, "gpu_peak_bytes": 7591356416, "latency_ms": 45.75004500000546, "tokens_in_step": 257, "throughput_hz": 21.857901997689417}, {"seed": 0, "step": 16, "kv_bytes": 152064000, "kv_mb": 152.064, "gpu_alloc_bytes": 7206540288, "gpu_peak_bytes": 7593710080, "latency_ms": 54.93290100000081, "tokens_in_step": 257, "throughput_hz": 18.204026763487064}, {"seed": 0, "step": 17, "kv_bytes": 161538048, "kv_mb": 161.538048, "gpu_alloc_bytes": 7215897088, "gpu_peak_bytes": 7604313088, "latency_ms": 48.62423099999802, "tokens_in_step": 257, "throughput_hz": 20.565877946738958}, {"seed": 0, "step": 18, "kv_bytes": 171012096, "kv_mb": 171.012096, "gpu_alloc_bytes": 7225947136, "gpu_peak_bytes": 7623579648, "latency_ms": 58.51316699999387, "tokens_in_step": 257, "throughput_hz": 17.090170491029905}, {"seed": 0, "step": 19, "kv_bytes": 180486144, "kv_mb": 180.486144, "gpu_alloc_bytes": 7234845184, "gpu_peak_bytes": 7642395648, "latency_ms": 43.08938799999851, "tokens_in_step": 257, "throughput_hz": 23.207570272291512}, {"seed": 0, "step": 20, "kv_bytes": 189960192, "kv_mb": 189.960192, "gpu_alloc_bytes": 7244747264, "gpu_peak_bytes": 7661074944, "latency_ms": 62.57291099999662, "tokens_in_step": 257, "throughput_hz": 15.981356533021996}, {"seed": 0, "step": 21, "kv_bytes": 199434240, "kv_mb": 199.43424, "gpu_alloc_bytes": 7253793280, "gpu_peak_bytes": 7679891456, "latency_ms": 55.156568999997546, "tokens_in_step": 257, "throughput_hz": 18.130206757422574}, {"seed": 0, "step": 22, "kv_bytes": 208908288, "kv_mb": 208.908288, "gpu_alloc_bytes": 7264774144, "gpu_peak_bytes": 7704946176, "latency_ms": 65.81309699999593, "tokens_in_step": 257, "throughput_hz": 15.194544028220731}, {"seed": 0, "step": 23, "kv_bytes": 218382336, "kv_mb": 218.382336, "gpu_alloc_bytes": 7273142784, "gpu_peak_bytes": 7734592512, "latency_ms": 56.617381000002354, "tokens_in_step": 257, "throughput_hz": 17.662420661951113}, {"seed": 0, "step": 24, "kv_bytes": 227856384, "kv_mb": 227.856384, "gpu_alloc_bytes": 7320309760, "gpu_peak_bytes": 7801836032, "latency_ms": 69.48573100000033, "tokens_in_step": 257, "throughput_hz": 14.391443906663302}, {"seed": 0, "step": 25, "kv_bytes": 237330432, "kv_mb": 237.330432, "gpu_alloc_bytes": 7323121152, "gpu_peak_bytes": 7863301120, "latency_ms": 59.605707000002894, "tokens_in_step": 257, "throughput_hz": 16.77691701568025}, {"seed": 0, "step": 26, "kv_bytes": 246804480, "kv_mb": 246.80448, "gpu_alloc_bytes": 7329693696, "gpu_peak_bytes": 7882127872, "latency_ms": 73.0742140000018, "tokens_in_step": 257, "throughput_hz": 13.684717840413246}, {"seed": 0, "step": 27, "kv_bytes": 256278528, "kv_mb": 256.278528, "gpu_alloc_bytes": 7333103104, "gpu_peak_bytes": 7902870528, "latency_ms": 50.84513500000298, "tokens_in_step": 257, "throughput_hz": 19.667565048257643}, {"seed": 0, "step": 28, "kv_bytes": 265752576, "kv_mb": 265.752576, "gpu_alloc_bytes": 7338230272, "gpu_peak_bytes": 7922443776, "latency_ms": 77.19124500000163, "tokens_in_step": 257, "throughput_hz": 12.954837041428453}, {"seed": 0, "step": 29, "kv_bytes": 275226624, "kv_mb": 275.226624, "gpu_alloc_bytes": 7342595584, "gpu_peak_bytes": 7942745600, "latency_ms": 64.76330299999944, "tokens_in_step": 257, "throughput_hz": 15.44084309597379}, {"seed": 0, "step": 30, "kv_bytes": 284700672, "kv_mb": 284.700672, "gpu_alloc_bytes": 7348293632, "gpu_peak_bytes": 7962982400, "latency_ms": 79.85753100000181, "tokens_in_step": 257, "throughput_hz": 12.522300495365645}, {"seed": 0, "step": 31, "kv_bytes": 294174720, "kv_mb": 294.17472, "gpu_alloc_bytes": 7352332800, "gpu_peak_bytes": 7984013824, "latency_ms": 66.82149800000303, "tokens_in_step": 257, "throughput_hz": 14.96524367053182}, {"seed": 0, "step": 32, "kv_bytes": 303648768, "kv_mb": 303.648768, "gpu_alloc_bytes": 7358007808, "gpu_peak_bytes": 8004446208, "latency_ms": 83.05398499999939, "tokens_in_step": 257, "throughput_hz": 12.040361458875301}, {"seed": 0, "step": 33, "kv_bytes": 313122816, "kv_mb": 313.122816, "gpu_alloc_bytes": 7369111552, "gpu_peak_bytes": 8032005120, "latency_ms": 69.70703600000405, "tokens_in_step": 257, "throughput_hz": 14.345754135923121}, {"seed": 0, "step": 34, "kv_bytes": 322596864, "kv_mb": 322.596864, "gpu_alloc_bytes": 7376955904, "gpu_peak_bytes": 8061229568, "latency_ms": 87.09531899999945, "tokens_in_step": 257, "throughput_hz": 11.481673314727814}, {"seed": 0, "step": 35, "kv_bytes": 332070912, "kv_mb": 332.070912, "gpu_alloc_bytes": 7386429952, "gpu_peak_bytes": 8088975360, "latency_ms": 59.89972100000074, "tokens_in_step": 257, "throughput_hz": 16.694568577372635}, {"seed": 0, "step": 36, "kv_bytes": 341544960, "kv_mb": 341.54496, "gpu_alloc_bytes": 7395964416, "gpu_peak_bytes": 8118798848, "latency_ms": 87.57589700000068, "tokens_in_step": 257, "throughput_hz": 11.418666942115275}, {"seed": 0, "step": 37, "kv_bytes": 351019008, "kv_mb": 351.019008, "gpu_alloc_bytes": 7405540864, "gpu_peak_bytes": 8149879296, "latency_ms": 71.78465100000153, "tokens_in_step": 257, "throughput_hz": 13.93055459724919}, {"seed": 0, "step": 38, "kv_bytes": 360493056, "kv_mb": 360.493056, "gpu_alloc_bytes": 7416329216, "gpu_peak_bytes": 8179960832, "latency_ms": 90.42519799999837, "tokens_in_step": 257, "throughput_hz": 11.058864366545462}, {"seed": 0, "step": 39, "kv_bytes": 369967104, "kv_mb": 369.967104, "gpu_alloc_bytes": 7424326144, "gpu_peak_bytes": 8211205120, "latency_ms": 73.73023999999617, "tokens_in_step": 257, "throughput_hz": 13.562955986580972}, {"seed": 0, "step": 40, "kv_bytes": 379441152, "kv_mb": 379.441152, "gpu_alloc_bytes": 7433800192, "gpu_peak_bytes": 8238274048, "latency_ms": 94.59887500000264, "tokens_in_step": 257, "throughput_hz": 10.5709502359301}, {"seed": 0, "step": 41, "kv_bytes": 388915200, "kv_mb": 388.9152, "gpu_alloc_bytes": 7444611584, "gpu_peak_bytes": 8268165632, "latency_ms": 77.23276099999765, "tokens_in_step": 257, "throughput_hz": 12.947873247727482}, {"seed": 0, "step": 42, "kv_bytes": 398389248, "kv_mb": 398.389248, "gpu_alloc_bytes": 7453150208, "gpu_peak_bytes": 8299372544, "latency_ms": 96.98671099999956, "tokens_in_step": 257, "throughput_hz": 10.31069091517089}, {"seed": 0, "step": 43, "kv_bytes": 407863296, "kv_mb": 407.863296, "gpu_alloc_bytes": 7464455168, "gpu_peak_bytes": 8329257984, "latency_ms": 68.80318900000049, "tokens_in_step": 257, "throughput_hz": 14.534210034944644}, {"seed": 0, "step": 44, "kv_bytes": 417337344, "kv_mb": 417.337344, "gpu_alloc_bytes": 7472327168, "gpu_peak_bytes": 8359316480, "latency_ms": 106.52685999999534, "tokens_in_step": 257, "throughput_hz": 9.387303821778318}, {"seed": 0, "step": 45, "kv_bytes": 426811392, "kv_mb": 426.811392, "gpu_alloc_bytes": 7483641344, "gpu_peak_bytes": 8388161024, "latency_ms": 81.50938600000046, "tokens_in_step": 257, "throughput_hz": 12.268525737637066}, {"seed": 0, "step": 46, "kv_bytes": 436285440, "kv_mb": 436.28544, "gpu_alloc_bytes": 7491569152, "gpu_peak_bytes": 8417964032, "latency_ms": 103.97889899999768, "tokens_in_step": 257, "throughput_hz": 9.617335917357831}, {"seed": 0, "step": 47, "kv_bytes": 445759488, "kv_mb": 445.759488, "gpu_alloc_bytes": 7500846080, "gpu_peak_bytes": 8446740480, "latency_ms": 83.53358399999422, "tokens_in_step": 257, "throughput_hz": 11.971233031256856}, {"seed": 0, "step": 48, "kv_bytes": 455233536, "kv_mb": 455.233536, "gpu_alloc_bytes": 7509860352, "gpu_peak_bytes": 8475179520, "latency_ms": 107.57070300000038, "tokens_in_step": 257, "throughput_hz": 9.296211441511138}, {"seed": 0, "step": 49, "kv_bytes": 464707584, "kv_mb": 464.707584, "gpu_alloc_bytes": 7519323136, "gpu_peak_bytes": 8506469888, "latency_ms": 86.9475080000015, "tokens_in_step": 257, "throughput_hz": 11.501192190579893}, {"seed": 0, "step": 50, "kv_bytes": 474181632, "kv_mb": 474.181632, "gpu_alloc_bytes": 7528816128, "gpu_peak_bytes": 8534701568, "latency_ms": 111.65188599999709, "tokens_in_step": 257, "throughput_hz": 8.956409388373665}, {"seed": 0, "step": 51, "kv_bytes": 483655680, "kv_mb": 483.65568, "gpu_alloc_bytes": 7539711488, "gpu_peak_bytes": 8565299200, "latency_ms": 74.27610399999907, "tokens_in_step": 257, "throughput_hz": 13.463280195741184}, {"seed": 0, "step": 52, "kv_bytes": 493129728, "kv_mb": 493.129728, "gpu_alloc_bytes": 7547885568, "gpu_peak_bytes": 8594438144, "latency_ms": 116.72302499999887, "tokens_in_step": 257, "throughput_hz": 8.56728995842945}, {"seed": 0, "step": 53, "kv_bytes": 502603776, "kv_mb": 502.603776, "gpu_alloc_bytes": 7556962816, "gpu_peak_bytes": 8622589952, "latency_ms": 92.22989699999573, "tokens_in_step": 257, "throughput_hz": 10.842471178299661}, {"seed": 0, "step": 54, "kv_bytes": 512077824, "kv_mb": 512.077824, "gpu_alloc_bytes": 7566436864, "gpu_peak_bytes": 8651588096, "latency_ms": 119.14756499999868, "tokens_in_step": 257, "throughput_hz": 8.3929537292685}, {"seed": 0, "step": 55, "kv_bytes": 521551872, "kv_mb": 521.551872, "gpu_alloc_bytes": 7576488448, "gpu_peak_bytes": 8683037696, "latency_ms": 94.35346900000496, "tokens_in_step": 257, "throughput_hz": 10.598444451469478}, {"seed": 0, "step": 56, "kv_bytes": 531025920, "kv_mb": 531.02592, "gpu_alloc_bytes": 7585841152, "gpu_peak_bytes": 8712329216, "latency_ms": 122.91822600000302, "tokens_in_step": 257, "throughput_hz": 8.135490012685144}, {"seed": 0, "step": 57, "kv_bytes": 540499968, "kv_mb": 540.499968, "gpu_alloc_bytes": 7595104768, "gpu_peak_bytes": 8742575104, "latency_ms": 97.05819500000246, "tokens_in_step": 257, "throughput_hz": 10.303097023388645}, {"seed": 0, "step": 58, "kv_bytes": 549974016, "kv_mb": 549.974016, "gpu_alloc_bytes": 7605026304, "gpu_peak_bytes": 8772369408, "latency_ms": 125.77524699999998, "tokens_in_step": 257, "throughput_hz": 7.95069001136607}, {"seed": 0, "step": 59, "kv_bytes": 559448064, "kv_mb": 559.448064, "gpu_alloc_bytes": 7613942272, "gpu_peak_bytes": 8800740864, "latency_ms": 82.94795500000163, "tokens_in_step": 257, "throughput_hz": 12.055752308781818}, {"seed": 0, "step": 60, "kv_bytes": 568922112, "kv_mb": 568.922112, "gpu_alloc_bytes": 7623955968, "gpu_peak_bytes": 8830889472, "latency_ms": 131.272641999999, "tokens_in_step": 257, "throughput_hz": 7.617733480217513}, {"seed": 0, "step": 61, "kv_bytes": 578396160, "kv_mb": 578.39616, "gpu_alloc_bytes": 7632790016, "gpu_peak_bytes": 8861385216, "latency_ms": 103.45605499999522, "tokens_in_step": 257, "throughput_hz": 9.665939804103745}, {"seed": 0, "step": 62, "kv_bytes": 587870208, "kv_mb": 587.870208, "gpu_alloc_bytes": 7642229248, "gpu_peak_bytes": 8889487360, "latency_ms": 132.86463500000423, "tokens_in_step": 257, "throughput_hz": 7.526457284889754}, {"seed": 0, "step": 63, "kv_bytes": 597344256, "kv_mb": 597.344256, "gpu_alloc_bytes": 7653142528, "gpu_peak_bytes": 8920904192, "latency_ms": 106.46002800000076, "tokens_in_step": 257, "throughput_hz": 9.393196853188812}, {"seed": 0, "step": 64, "kv_bytes": 606818304, "kv_mb": 606.818304, "gpu_alloc_bytes": 7661177344, "gpu_peak_bytes": 8950505472, "latency_ms": 136.6263459999999, "tokens_in_step": 257, "throughput_hz": 7.319232558557928}, {"seed": 0, "step": 65, "kv_bytes": 616292352, "kv_mb": 616.292352, "gpu_alloc_bytes": 7670651392, "gpu_peak_bytes": 8977478656, "latency_ms": 106.64483299999716, "tokens_in_step": 257, "throughput_hz": 9.376919367486154}, {"seed": 0, "step": 66, "kv_bytes": 625766400, "kv_mb": 625.7664, "gpu_alloc_bytes": 7680919040, "gpu_peak_bytes": 9008227328, "latency_ms": 139.12431199999986, "tokens_in_step": 257, "throughput_hz": 7.187816317826614}, {"seed": 0, "step": 67, "kv_bytes": 635240448, "kv_mb": 635.240448, "gpu_alloc_bytes": 7690054656, "gpu_peak_bytes": 9039655936, "latency_ms": 90.61039800000259, "tokens_in_step": 257, "throughput_hz": 11.03626098187949}, {"seed": 0, "step": 68, "kv_bytes": 644714496, "kv_mb": 644.714496, "gpu_alloc_bytes": 7699909120, "gpu_peak_bytes": 9068896768, "latency_ms": 139.5237049999949, "tokens_in_step": 257, "throughput_hz": 7.167240864196064}, {"seed": 0, "step": 69, "kv_bytes": 654188544, "kv_mb": 654.188544, "gpu_alloc_bytes": 7708557824, "gpu_peak_bytes": 9098502144, "latency_ms": 108.01036999999525, "tokens_in_step": 257, "throughput_hz": 9.258370284261076}, {"seed": 0, "step": 70, "kv_bytes": 663662592, "kv_mb": 663.662592, "gpu_alloc_bytes": 7718021632, "gpu_peak_bytes": 9125878784, "latency_ms": 143.1159930000021, "tokens_in_step": 257, "throughput_hz": 6.987339283597643}, {"seed": 0, "step": 71, "kv_bytes": 673136640, "kv_mb": 673.13664, "gpu_alloc_bytes": 7728478720, "gpu_peak_bytes": 9156622336, "latency_ms": 110.51606999999564, "tokens_in_step": 257, "throughput_hz": 9.048457839661141}, {"seed": 0, "step": 72, "kv_bytes": 682610688, "kv_mb": 682.610688, "gpu_alloc_bytes": 7736969728, "gpu_peak_bytes": 9186345984, "latency_ms": 147.22079599999915, "tokens_in_step": 257, "throughput_hz": 6.792518633033378}, {"seed": 0, "step": 73, "kv_bytes": 692084736, "kv_mb": 692.084736, "gpu_alloc_bytes": 7747231232, "gpu_peak_bytes": 9216652800, "latency_ms": 113.72878199999548, "tokens_in_step": 257, "throughput_hz": 8.792848937747701}, {"seed": 0, "step": 74, "kv_bytes": 701558784, "kv_mb": 701.558784, "gpu_alloc_bytes": 7755917824, "gpu_peak_bytes": 9246446592, "latency_ms": 150.76841399999807, "tokens_in_step": 257, "throughput_hz": 6.632688992801985}, {"seed": 0, "step": 75, "kv_bytes": 711032832, "kv_mb": 711.032832, "gpu_alloc_bytes": 7765391872, "gpu_peak_bytes": 9274673152, "latency_ms": 100.26743599999577, "tokens_in_step": 257, "throughput_hz": 9.973327731249078}, {"seed": 0, "step": 76, "kv_bytes": 720506880, "kv_mb": 720.50688, "gpu_alloc_bytes": 7775802880, "gpu_peak_bytes": 9305372160, "latency_ms": 156.2658029999966, "tokens_in_step": 257, "throughput_hz": 6.3993527745800005}, {"seed": 0, "step": 77, "kv_bytes": 729980928, "kv_mb": 729.980928, "gpu_alloc_bytes": 7784993792, "gpu_peak_bytes": 9335758848, "latency_ms": 120.5753879999989, "tokens_in_step": 257, "throughput_hz": 8.293566511268528}, {"seed": 0, "step": 78, "kv_bytes": 739454976, "kv_mb": 739.454976, "gpu_alloc_bytes": 7793814016, "gpu_peak_bytes": 9363988992, "latency_ms": 157.7998499999964, "tokens_in_step": 257, "throughput_hz": 6.337141638601195}, {"seed": 0, "step": 79, "kv_bytes": 748929024, "kv_mb": 748.929024, "gpu_alloc_bytes": 7803550720, "gpu_peak_bytes": 9392810496, "latency_ms": 122.41310799999638, "tokens_in_step": 257, "throughput_hz": 8.16905980362846}, {"seed": 0, "step": 80, "kv_bytes": 758403072, "kv_mb": 758.403072, "gpu_alloc_bytes": 7813969920, "gpu_peak_bytes": 9424821760, "latency_ms": 162.34529599999803, "tokens_in_step": 257, "throughput_hz": 6.159710349722804}, {"seed": 0, "step": 81, "kv_bytes": 767877120, "kv_mb": 767.87712, "gpu_alloc_bytes": 7822781952, "gpu_peak_bytes": 9455254528, "latency_ms": 125.6042660000034, "tokens_in_step": 257, "throughput_hz": 7.961513026953821}, {"seed": 0, "step": 82, "kv_bytes": 777351168, "kv_mb": 777.351168, "gpu_alloc_bytes": 7832253440, "gpu_peak_bytes": 9483571712, "latency_ms": 166.19889900000118, "tokens_in_step": 257, "throughput_hz": 6.016887031243167}, {"seed": 0, "step": 83, "kv_bytes": 786825216, "kv_mb": 786.825216, "gpu_alloc_bytes": 7841555456, "gpu_peak_bytes": 9512366592, "latency_ms": 108.21853600000253, "tokens_in_step": 257, "throughput_hz": 9.240561154883638}, {"seed": 0, "step": 84, "kv_bytes": 796299264, "kv_mb": 796.299264, "gpu_alloc_bytes": 7851658240, "gpu_peak_bytes": 9542962688, "latency_ms": 171.1821339999986, "tokens_in_step": 257, "throughput_hz": 5.841731123646397}, {"seed": 0, "step": 85, "kv_bytes": 805773312, "kv_mb": 805.773312, "gpu_alloc_bytes": 7860132352, "gpu_peak_bytes": 9572175360, "latency_ms": 131.4136459999986, "tokens_in_step": 257, "throughput_hz": 7.609559816946336}, {"seed": 0, "step": 86, "kv_bytes": 815247360, "kv_mb": 815.24736, "gpu_alloc_bytes": 7870038016, "gpu_peak_bytes": 9600812544, "latency_ms": 173.37451600000264, "tokens_in_step": 257, "throughput_hz": 5.767860369974932}, {"seed": 0, "step": 87, "kv_bytes": 824721408, "kv_mb": 824.721408, "gpu_alloc_bytes": 7879080448, "gpu_peak_bytes": 9630342656, "latency_ms": 133.8962869999989, "tokens_in_step": 257, "throughput_hz": 7.468466993412657}, {"seed": 0, "step": 88, "kv_bytes": 834195456, "kv_mb": 834.195456, "gpu_alloc_bytes": 7889420288, "gpu_peak_bytes": 9661687808, "latency_ms": 178.67168000000078, "tokens_in_step": 257, "throughput_hz": 5.596857879211723}, {"seed": 0, "step": 89, "kv_bytes": 843669504, "kv_mb": 843.669504, "gpu_alloc_bytes": 7898499072, "gpu_peak_bytes": 9690697216, "latency_ms": 136.99674299999742, "tokens_in_step": 257, "throughput_hz": 7.29944360794051}, {"seed": 0, "step": 90, "kv_bytes": 853143552, "kv_mb": 853.143552, "gpu_alloc_bytes": 7908680704, "gpu_peak_bytes": 9723212288, "latency_ms": 181.51448300000084, "tokens_in_step": 257, "throughput_hz": 5.509202260185461}, {"seed": 0, "step": 91, "kv_bytes": 862617600, "kv_mb": 862.6176, "gpu_alloc_bytes": 7917287936, "gpu_peak_bytes": 9751596544, "latency_ms": 118.91159900000048, "tokens_in_step": 257, "throughput_hz": 8.409608552988981}, {"seed": 0, "step": 92, "kv_bytes": 872091648, "kv_mb": 872.091648, "gpu_alloc_bytes": 7927799808, "gpu_peak_bytes": 9780814336, "latency_ms": 186.74856600000567, "tokens_in_step": 257, "throughput_hz": 5.3547934606361025}, {"seed": 0, "step": 93, "kv_bytes": 881565696, "kv_mb": 881.565696, "gpu_alloc_bytes": 7935924736, "gpu_peak_bytes": 9810361856, "latency_ms": 142.8468780000003, "tokens_in_step": 257, "throughput_hz": 7.000503014143564}, {"seed": 0, "step": 94, "kv_bytes": 891039744, "kv_mb": 891.039744, "gpu_alloc_bytes": 7946316800, "gpu_peak_bytes": 9839961088, "latency_ms": 189.2631179999995, "tokens_in_step": 257, "throughput_hz": 5.283649612070761}, {"seed": 0, "step": 95, "kv_bytes": 900513792, "kv_mb": 900.513792, "gpu_alloc_bytes": 7954872832, "gpu_peak_bytes": 9870065664, "latency_ms": 145.31787500000348, "tokens_in_step": 257, "throughput_hz": 6.881465889863694}, {"seed": 0, "step": 96, "kv_bytes": 909987840, "kv_mb": 909.98784, "gpu_alloc_bytes": 7964346880, "gpu_peak_bytes": 9897964544, "latency_ms": 191.37426500000032, "tokens_in_step": 257, "throughput_hz": 5.225362981799033}, {"seed": 0, "step": 97, "kv_bytes": 919461888, "kv_mb": 919.461888, "gpu_alloc_bytes": 7974491648, "gpu_peak_bytes": 9928270848, "latency_ms": 145.9651750000006, "tokens_in_step": 257, "throughput_hz": 6.850949207576368}, {"seed": 0, "step": 98, "kv_bytes": 928935936, "kv_mb": 928.935936, "gpu_alloc_bytes": 7983294976, "gpu_peak_bytes": 9957401600, "latency_ms": 195.1962629999997, "tokens_in_step": 257, "throughput_hz": 5.123048897713792}, {"seed": 0, "step": 99, "kv_bytes": 938409984, "kv_mb": 938.409984, "gpu_alloc_bytes": 7993785344, "gpu_peak_bytes": 9986861056, "latency_ms": 130.5545600000002, "tokens_in_step": 257, "throughput_hz": 7.659632876860053}, {"seed": 0, "step": 100, "kv_bytes": 947884032, "kv_mb": 947.884032, "gpu_alloc_bytes": 8002944512, "gpu_peak_bytes": 10017724928, "latency_ms": 194.68037200000055, "tokens_in_step": 257, "throughput_hz": 5.136624661884236}, {"seed": 0, "step": 101, "kv_bytes": 957358080, "kv_mb": 957.35808, "gpu_alloc_bytes": 8011717120, "gpu_peak_bytes": 10046971904, "latency_ms": 148.3755450000004, "tokens_in_step": 257, "throughput_hz": 6.739655109607162}, {"seed": 0, "step": 102, "kv_bytes": 966832128, "kv_mb": 966.832128, "gpu_alloc_bytes": 8022004224, "gpu_peak_bytes": 10076537856, "latency_ms": 197.51575899999807, "tokens_in_step": 257, "throughput_hz": 5.062887159297551}, {"seed": 0, "step": 103, "kv_bytes": 976306176, "kv_mb": 976.306176, "gpu_alloc_bytes": 8030951936, "gpu_peak_bytes": 10106164736, "latency_ms": 150.22429599999754, "tokens_in_step": 257, "throughput_hz": 6.656712839579667}, {"seed": 0, "step": 104, "kv_bytes": 985780224, "kv_mb": 985.780224, "gpu_alloc_bytes": 8040139264, "gpu_peak_bytes": 10135118336, "latency_ms": 202.14722000000052, "tokens_in_step": 257, "throughput_hz": 4.9468896975184595}, {"seed": 0, "step": 105, "kv_bytes": 995254272, "kv_mb": 995.254272, "gpu_alloc_bytes": 8049807360, "gpu_peak_bytes": 10164206592, "latency_ms": 153.71578699999588, "tokens_in_step": 257, "throughput_hz": 6.505512670601796}, {"seed": 0, "step": 106, "kv_bytes": 1004728320, "kv_mb": 1004.72832, "gpu_alloc_bytes": 8060050944, "gpu_peak_bytes": 10194792448, "latency_ms": 207.2183040000013, "tokens_in_step": 257, "throughput_hz": 4.82582851368185}, {"seed": 0, "step": 107, "kv_bytes": 1014202368, "kv_mb": 1014.202368, "gpu_alloc_bytes": 8068561408, "gpu_peak_bytes": 10223905280, "latency_ms": 141.13846800000118, "tokens_in_step": 257, "throughput_hz": 7.085240573817137}, {"seed": 0, "step": 108, "kv_bytes": 1023676416, "kv_mb": 1023.676416, "gpu_alloc_bytes": 8078035456, "gpu_peak_bytes": 10253256704, "latency_ms": 210.56998499999935, "tokens_in_step": 257, "throughput_hz": 4.74901491777189}, {"seed": 0, "step": 109, "kv_bytes": 1033150464, "kv_mb": 1033.150464, "gpu_alloc_bytes": 8088501760, "gpu_peak_bytes": 10284358144, "latency_ms": 159.6563509999953, "tokens_in_step": 257, "throughput_hz": 6.263452682818921}, {"seed": 0, "step": 110, "kv_bytes": 1042624512, "kv_mb": 1042.624512, "gpu_alloc_bytes": 8096983552, "gpu_peak_bytes": 10313210880, "latency_ms": 213.11495700000194, "tokens_in_step": 257, "throughput_hz": 4.692303224874033}, {"seed": 0, "step": 111, "kv_bytes": 1052098560, "kv_mb": 1052.09856, "gpu_alloc_bytes": 8106660352, "gpu_peak_bytes": 10343272448, "latency_ms": 161.6557860000043, "tokens_in_step": 257, "throughput_hz": 6.185983346120215}, {"seed": 0, "step": 112, "kv_bytes": 1061572608, "kv_mb": 1061.572608, "gpu_alloc_bytes": 8116075520, "gpu_peak_bytes": 10372279296, "latency_ms": 218.07621300000335, "tokens_in_step": 257, "throughput_hz": 4.5855528498194555}, {"seed": 0, "step": 113, "kv_bytes": 1071046656, "kv_mb": 1071.046656, "gpu_alloc_bytes": 8125405696, "gpu_peak_bytes": 10400403968, "latency_ms": 165.02506399999817, "tokens_in_step": 257, "throughput_hz": 6.0596855760044495}, {"seed": 0, "step": 114, "kv_bytes": 1080520704, "kv_mb": 1080.520704, "gpu_alloc_bytes": 8135478784, "gpu_peak_bytes": 10432021504, "latency_ms": 220.55130100000042, "tokens_in_step": 257, "throughput_hz": 4.534092501227177}, {"seed": 0, "step": 115, "kv_bytes": 1089994752, "kv_mb": 1089.994752, "gpu_alloc_bytes": 8144353792, "gpu_peak_bytes": 10460283904, "latency_ms": 149.99216900000079, "tokens_in_step": 257, "throughput_hz": 6.667014729282265}, {"seed": 0, "step": 116, "kv_bytes": 1099468800, "kv_mb": 1099.4688, "gpu_alloc_bytes": 8153888256, "gpu_peak_bytes": 10489825792, "latency_ms": 226.5997580000061, "tokens_in_step": 257, "throughput_hz": 4.41306737847431}, {"seed": 0, "step": 117, "kv_bytes": 1108942848, "kv_mb": 1108.942848, "gpu_alloc_bytes": 8163817984, "gpu_peak_bytes": 10520393728, "latency_ms": 171.14776800000442, "tokens_in_step": 257, "throughput_hz": 5.84290412715154}, {"seed": 0, "step": 118, "kv_bytes": 1118416896, "kv_mb": 1118.416896, "gpu_alloc_bytes": 8175021568, "gpu_peak_bytes": 10551760896, "latency_ms": 229.17110000000207, "tokens_in_step": 257, "throughput_hz": 4.363551948740443}, {"seed": 0, "step": 119, "kv_bytes": 1127890944, "kv_mb": 1127.890944, "gpu_alloc_bytes": 8183519744, "gpu_peak_bytes": 10582433280, "latency_ms": 173.47222099999726, "tokens_in_step": 257, "throughput_hz": 5.764611729966931}, {"seed": 0, "step": 120, "kv_bytes": 1137364992, "kv_mb": 1137.364992, "gpu_alloc_bytes": 8192432128, "gpu_peak_bytes": 10609681408, "latency_ms": 232.13262800000223, "tokens_in_step": 257, "throughput_hz": 4.3078821302104515}, {"seed": 0, "step": 121, "kv_bytes": 1146839040, "kv_mb": 1146.83904, "gpu_alloc_bytes": 8201647616, "gpu_peak_bytes": 10639221248, "latency_ms": 177.06298200000248, "tokens_in_step": 257, "throughput_hz": 5.647707887354941}, {"seed": 0, "step": 122, "kv_bytes": 1156313088, "kv_mb": 1156.313088, "gpu_alloc_bytes": 8211748864, "gpu_peak_bytes": 10668870656, "latency_ms": 237.1859749999956, "tokens_in_step": 257, "throughput_hz": 4.216100888764686}, {"seed": 0, "step": 123, "kv_bytes": 1165787136, "kv_mb": 1165.787136, "gpu_alloc_bytes": 8220146176, "gpu_peak_bytes": 10698313216, "latency_ms": 164.45122799999723, "tokens_in_step": 257, "throughput_hz": 6.080830238616502}, {"seed": 0, "step": 124, "kv_bytes": 1175261184, "kv_mb": 1175.261184, "gpu_alloc_bytes": 8229620224, "gpu_peak_bytes": 10728877056, "latency_ms": 241.3083239999949, "tokens_in_step": 257, "throughput_hz": 4.144075858734244}, {"seed": 0, "step": 125, "kv_bytes": 1184735232, "kv_mb": 1184.735232, "gpu_alloc_bytes": 8239094272, "gpu_peak_bytes": 10756861952, "latency_ms": 183.27079000000168, "tokens_in_step": 257, "throughput_hz": 5.456406882951674}, {"seed": 0, "step": 126, "kv_bytes": 1194209280, "kv_mb": 1194.20928, "gpu_alloc_bytes": 8248568320, "gpu_peak_bytes": 10786718208, "latency_ms": 243.7409359999947, "tokens_in_step": 257, "throughput_hz": 4.1027166647133155}, {"seed": 0, "step": 127, "kv_bytes": 1203683328, "kv_mb": 1203.683328, "gpu_alloc_bytes": 8258894848, "gpu_peak_bytes": 10816424448, "latency_ms": 185.6586809999996, "tokens_in_step": 257, "throughput_hz": 5.38622807516338}, {"seed": 0, "step": 128, "kv_bytes": 1213157376, "kv_mb": 1213.157376, "gpu_alloc_bytes": 8270133760, "gpu_peak_bytes": 10847964160, "latency_ms": 254.41019400000187, "tokens_in_step": 257, "throughput_hz": 3.930660105545899}, {"seed": 0, "step": 129, "kv_bytes": 1222631424, "kv_mb": 1222.631424, "gpu_alloc_bytes": 8286098944, "gpu_peak_bytes": 10884667392, "latency_ms": 190.88657300000023, "tokens_in_step": 257, "throughput_hz": 5.238713149300443}, {"seed": 0, "step": 130, "kv_bytes": 1232105472, "kv_mb": 1232.105472, "gpu_alloc_bytes": 8300201472, "gpu_peak_bytes": 10918951936, "latency_ms": 254.9826499999952, "tokens_in_step": 257, "throughput_hz": 3.9218354660602155}, {"seed": 0, "step": 131, "kv_bytes": 1241579520, "kv_mb": 1241.57952, "gpu_alloc_bytes": 8314671104, "gpu_peak_bytes": 10954071552, "latency_ms": 173.73275199999938, "tokens_in_step": 257, "throughput_hz": 5.755967072921308}, {"seed": 0, "step": 132, "kv_bytes": 1251053568, "kv_mb": 1251.053568, "gpu_alloc_bytes": 8327904768, "gpu_peak_bytes": 10988323328, "latency_ms": 255.60240299999748, "tokens_in_step": 257, "throughput_hz": 3.912326285915277}, {"seed": 0, "step": 133, "kv_bytes": 1260527616, "kv_mb": 1260.527616, "gpu_alloc_bytes": 8342347776, "gpu_peak_bytes": 11021507584, "latency_ms": 193.804140999994, "tokens_in_step": 257, "throughput_hz": 5.15984846784069}, {"seed": 0, "step": 134, "kv_bytes": 1270001664, "kv_mb": 1270.001664, "gpu_alloc_bytes": 8358975488, "gpu_peak_bytes": 11058230784, "latency_ms": 258.9239389999989, "tokens_in_step": 257, "throughput_hz": 3.862138062097087}, {"seed": 0, "step": 135, "kv_bytes": 1279475712, "kv_mb": 1279.475712, "gpu_alloc_bytes": 8370304000, "gpu_peak_bytes": 11092838912, "latency_ms": 196.47989099999563, "tokens_in_step": 257, "throughput_hz": 5.089579370745998}, {"seed": 0, "step": 136, "kv_bytes": 1288949760, "kv_mb": 1288.94976, "gpu_alloc_bytes": 8385409536, "gpu_peak_bytes": 11124760064, "latency_ms": 262.302622, "tokens_in_step": 257, "throughput_hz": 3.812390407595697}, {"seed": 0, "step": 137, "kv_bytes": 1298423808, "kv_mb": 1298.423808, "gpu_alloc_bytes": 8398975488, "gpu_peak_bytes": 11159415296, "latency_ms": 198.84333400000287, "tokens_in_step": 257, "throughput_hz": 5.029084857327858}, {"seed": 0, "step": 138, "kv_bytes": 1307897856, "kv_mb": 1307.897856, "gpu_alloc_bytes": 8413388800, "gpu_peak_bytes": 11193246208, "latency_ms": 265.96480100000264, "tokens_in_step": 257, "throughput_hz": 3.7598960322572537}, {"seed": 0, "step": 139, "kv_bytes": 1317371904, "kv_mb": 1317.371904, "gpu_alloc_bytes": 8427229696, "gpu_peak_bytes": 11228337664, "latency_ms": 185.6381710000008, "tokens_in_step": 257, "throughput_hz": 5.386823165802445}, {"seed": 0, "step": 140, "kv_bytes": 1326845952, "kv_mb": 1326.845952, "gpu_alloc_bytes": 8441530368, "gpu_peak_bytes": 11262446592, "latency_ms": 271.15053200000006, "tokens_in_step": 257, "throughput_hz": 3.687988338521865}, {"seed": 0, "step": 141, "kv_bytes": 1336320000, "kv_mb": 1336.32, "gpu_alloc_bytes": 8454859264, "gpu_peak_bytes": 11296181248, "latency_ms": 205.36605499999894, "tokens_in_step": 257, "throughput_hz": 4.869353895900689}, {"seed": 0, "step": 142, "kv_bytes": 1345794048, "kv_mb": 1345.794048, "gpu_alloc_bytes": 8469410304, "gpu_peak_bytes": 11330399744, "latency_ms": 273.9491269999945, "tokens_in_step": 257, "throughput_hz": 3.6503127823437818}, {"seed": 0, "step": 143, "kv_bytes": 1355268096, "kv_mb": 1355.268096, "gpu_alloc_bytes": 8484890112, "gpu_peak_bytes": 11365763072, "latency_ms": 207.97455499999984, "tokens_in_step": 257, "throughput_hz": 4.808280512969487}, {"seed": 0, "step": 144, "kv_bytes": 1364742144, "kv_mb": 1364.742144, "gpu_alloc_bytes": 8497620480, "gpu_peak_bytes": 11401931264, "latency_ms": 278.32005999999865, "tokens_in_step": 257, "throughput_hz": 3.5929857157978655}, {"seed": 0, "step": 145, "kv_bytes": 1374216192, "kv_mb": 1374.216192, "gpu_alloc_bytes": 8512163328, "gpu_peak_bytes": 11434841088, "latency_ms": 211.96711099999987, "tokens_in_step": 257, "throughput_hz": 4.717713022941567}, {"seed": 0, "step": 146, "kv_bytes": 1383690240, "kv_mb": 1383.69024, "gpu_alloc_bytes": 8527188480, "gpu_peak_bytes": 11469744128, "latency_ms": 282.44881999999905, "tokens_in_step": 257, "throughput_hz": 3.540464428210404}, {"seed": 0, "step": 147, "kv_bytes": 1393164288, "kv_mb": 1393.164288, "gpu_alloc_bytes": 8541760512, "gpu_peak_bytes": 11504551424, "latency_ms": 194.56194800000048, "tokens_in_step": 257, "throughput_hz": 5.139751170665692}, {"seed": 0, "step": 148, "kv_bytes": 1402638336, "kv_mb": 1402.638336, "gpu_alloc_bytes": 8555847168, "gpu_peak_bytes": 11538022400, "latency_ms": 286.64871499999833, "tokens_in_step": 257, "throughput_hz": 3.4885905558655854}, {"seed": 0, "step": 149, "kv_bytes": 1412112384, "kv_mb": 1412.112384, "gpu_alloc_bytes": 8570326528, "gpu_peak_bytes": 11572471296, "latency_ms": 217.42674200000067, "tokens_in_step": 257, "throughput_hz": 4.599250261497258}, {"seed": 0, "step": 150, "kv_bytes": 1421586432, "kv_mb": 1421.586432, "gpu_alloc_bytes": 8583745536, "gpu_peak_bytes": 11605496320, "latency_ms": 289.7476050000023, "tokens_in_step": 257, "throughput_hz": 3.451279605917682}, {"seed": 0, "step": 151, "kv_bytes": 1431060480, "kv_mb": 1431.06048, "gpu_alloc_bytes": 8598568960, "gpu_peak_bytes": 11640736256, "latency_ms": 220.2287630000015, "tokens_in_step": 257, "throughput_hz": 4.540732946858505}, {"seed": 0, "step": 152, "kv_bytes": 1440534528, "kv_mb": 1440.534528, "gpu_alloc_bytes": 8632823296, "gpu_peak_bytes": 11695715840, "latency_ms": 294.1997130000047, "tokens_in_step": 257, "throughput_hz": 3.3990515823514214}, {"seed": 0, "step": 153, "kv_bytes": 1450008576, "kv_mb": 1450.008576, "gpu_alloc_bytes": 8643936768, "gpu_peak_bytes": 11741243904, "latency_ms": 223.70609499999716, "tokens_in_step": 257, "throughput_hz": 4.470150891507952}, {"seed": 0, "step": 154, "kv_bytes": 1459482624, "kv_mb": 1459.482624, "gpu_alloc_bytes": 8653012480, "gpu_peak_bytes": 11770462720, "latency_ms": 297.9926549999945, "tokens_in_step": 257, "throughput_hz": 3.35578741026358}, {"seed": 0, "step": 155, "kv_bytes": 1468956672, "kv_mb": 1468.956672, "gpu_alloc_bytes": 8666050048, "gpu_peak_bytes": 11799043584, "latency_ms": 208.7152570000015, "tokens_in_step": 257, "throughput_hz": 4.791216580779205}, {"seed": 0, "step": 156, "kv_bytes": 1478430720, "kv_mb": 1478.43072, "gpu_alloc_bytes": 8677588992, "gpu_peak_bytes": 11829502464, "latency_ms": 303.1061789999967, "tokens_in_step": 257, "throughput_hz": 3.299173917533403}, {"seed": 0, "step": 157, "kv_bytes": 1487904768, "kv_mb": 1487.904768, "gpu_alloc_bytes": 8688845824, "gpu_peak_bytes": 11859953664, "latency_ms": 229.74233600000105, "tokens_in_step": 257, "throughput_hz": 4.352702324746953}, {"seed": 0, "step": 158, "kv_bytes": 1497378816, "kv_mb": 1497.378816, "gpu_alloc_bytes": 8700129280, "gpu_peak_bytes": 11889293824, "latency_ms": 306.09034999999807, "tokens_in_step": 257, "throughput_hz": 3.267009234364972}, {"seed": 0, "step": 159, "kv_bytes": 1506852864, "kv_mb": 1506.852864, "gpu_alloc_bytes": 8711604736, "gpu_peak_bytes": 11918519808, "latency_ms": 232.15250199999815, "tokens_in_step": 257, "throughput_hz": 4.307513343104129}, {"seed": 0, "step": 160, "kv_bytes": 1516326912, "kv_mb": 1516.326912, "gpu_alloc_bytes": 8728220672, "gpu_peak_bytes": 11953081856, "latency_ms": 307.58551600000317, "tokens_in_step": 257, "throughput_hz": 3.2511283788798093}, {"seed": 0, "step": 161, "kv_bytes": 1525800960, "kv_mb": 1525.80096, "gpu_alloc_bytes": 8741526016, "gpu_peak_bytes": 11987897856, "latency_ms": 233.5689599999995, "tokens_in_step": 257, "throughput_hz": 4.281390814943912}, {"seed": 0, "step": 162, "kv_bytes": 1535275008, "kv_mb": 1535.275008, "gpu_alloc_bytes": 8753310208, "gpu_peak_bytes": 12018447360, "latency_ms": 311.966831999996, "tokens_in_step": 257, "throughput_hz": 3.205468971137332}, {"seed": 0, "step": 163, "kv_bytes": 1544749056, "kv_mb": 1544.749056, "gpu_alloc_bytes": 8768961024, "gpu_peak_bytes": 12053554688, "latency_ms": 211.20406299999672, "tokens_in_step": 257, "throughput_hz": 4.73475739905636}, {"seed": 0, "step": 164, "kv_bytes": 1554223104, "kv_mb": 1554.223104, "gpu_alloc_bytes": 8783159296, "gpu_peak_bytes": 12089201152, "latency_ms": 313.85739200000273, "tokens_in_step": 257, "throughput_hz": 3.1861604202713547}, {"seed": 0, "step": 165, "kv_bytes": 1563697152, "kv_mb": 1563.697152, "gpu_alloc_bytes": 8797101056, "gpu_peak_bytes": 12122659840, "latency_ms": 237.69088200000965, "tokens_in_step": 257, "throughput_hz": 4.207144975800794}, {"seed": 0, "step": 166, "kv_bytes": 1573171200, "kv_mb": 1573.1712, "gpu_alloc_bytes": 8811638784, "gpu_peak_bytes": 12156913152, "latency_ms": 315.39878399999566, "tokens_in_step": 257, "throughput_hz": 3.1705892689808652}, {"seed": 0, "step": 167, "kv_bytes": 1582645248, "kv_mb": 1582.645248, "gpu_alloc_bytes": 8825944064, "gpu_peak_bytes": 12191615488, "latency_ms": 239.61310699999672, "tokens_in_step": 257, "throughput_hz": 4.17339440450565}, {"seed": 0, "step": 168, "kv_bytes": 1592119296, "kv_mb": 1592.119296, "gpu_alloc_bytes": 8840001024, "gpu_peak_bytes": 12227174912, "latency_ms": 321.10112499999843, "tokens_in_step": 257, "throughput_hz": 3.1142837011237656}, {"seed": 0, "step": 169, "kv_bytes": 1601593344, "kv_mb": 1601.593344, "gpu_alloc_bytes": 8854062592, "gpu_peak_bytes": 12260170240, "latency_ms": 244.19367999999508, "tokens_in_step": 257, "throughput_hz": 4.095110078197028}, {"seed": 0, "step": 170, "kv_bytes": 1611067392, "kv_mb": 1611.067392, "gpu_alloc_bytes": 8866998784, "gpu_peak_bytes": 12293955584, "latency_ms": 323.95540599999606, "tokens_in_step": 257, "throughput_hz": 3.086844613421923}, {"seed": 0, "step": 171, "kv_bytes": 1620541440, "kv_mb": 1620.54144, "gpu_alloc_bytes": 8882810880, "gpu_peak_bytes": 12329174016, "latency_ms": 223.4874630000121, "tokens_in_step": 257, "throughput_hz": 4.474523924413361}, {"seed": 0, "step": 172, "kv_bytes": 1630015488, "kv_mb": 1630.015488, "gpu_alloc_bytes": 8896859136, "gpu_peak_bytes": 12363525120, "latency_ms": 329.67489700000385, "tokens_in_step": 257, "throughput_hz": 3.0332913094077294}, {"seed": 0, "step": 173, "kv_bytes": 1639489536, "kv_mb": 1639.489536, "gpu_alloc_bytes": 8909613568, "gpu_peak_bytes": 12396064768, "latency_ms": 249.63662000000397, "tokens_in_step": 257, "throughput_hz": 4.005822543182903}, {"seed": 0, "step": 174, "kv_bytes": 1648963584, "kv_mb": 1648.963584, "gpu_alloc_bytes": 8923862528, "gpu_peak_bytes": 12429417984, "latency_ms": 332.2927880000037, "tokens_in_step": 257, "throughput_hz": 3.0093942333770687}, {"seed": 0, "step": 175, "kv_bytes": 1658437632, "kv_mb": 1658.437632, "gpu_alloc_bytes": 8938035712, "gpu_peak_bytes": 12463549440, "latency_ms": 252.29449600000464, "tokens_in_step": 257, "throughput_hz": 3.963621941241166}, {"seed": 0, "step": 176, "kv_bytes": 1667911680, "kv_mb": 1667.91168, "gpu_alloc_bytes": 8953220096, "gpu_peak_bytes": 12498978304, "latency_ms": 336.65865600001155, "tokens_in_step": 257, "throughput_hz": 2.970367706808542}, {"seed": 0, "step": 177, "kv_bytes": 1677385728, "kv_mb": 1677.385728, "gpu_alloc_bytes": 8966457856, "gpu_peak_bytes": 12533338624, "latency_ms": 256.27953199999354, "tokens_in_step": 257, "throughput_hz": 3.901989332491934}, {"seed": 0, "step": 178, "kv_bytes": 1686859776, "kv_mb": 1686.859776, "gpu_alloc_bytes": 8980687360, "gpu_peak_bytes": 12567774720, "latency_ms": 341.1124000000001, "tokens_in_step": 257, "throughput_hz": 2.93158501420646}, {"seed": 0, "step": 179, "kv_bytes": 1696333824, "kv_mb": 1696.333824, "gpu_alloc_bytes": 8995163648, "gpu_peak_bytes": 12602990080, "latency_ms": 232.73216299999433, "tokens_in_step": 257, "throughput_hz": 4.29678471213291}, {"seed": 0, "step": 180, "kv_bytes": 1705807872, "kv_mb": 1705.807872, "gpu_alloc_bytes": 9010532352, "gpu_peak_bytes": 12637159936, "latency_ms": 346.0040149999912, "tokens_in_step": 257, "throughput_hz": 2.890139873087962}, {"seed": 0, "step": 181, "kv_bytes": 1715281920, "kv_mb": 1715.28192, "gpu_alloc_bytes": 9025181696, "gpu_peak_bytes": 12672722432, "latency_ms": 262.2511120000013, "tokens_in_step": 257, "throughput_hz": 3.8131392174992764}, {"seed": 0, "step": 182, "kv_bytes": 1724755968, "kv_mb": 1724.755968, "gpu_alloc_bytes": 9038206464, "gpu_peak_bytes": 12705408512, "latency_ms": 348.85363499999755, "tokens_in_step": 257, "throughput_hz": 2.866531690288986}, {"seed": 0, "step": 183, "kv_bytes": 1734230016, "kv_mb": 1734.230016, "gpu_alloc_bytes": 9051785728, "gpu_peak_bytes": 12739778560, "latency_ms": 264.67850599999565, "tokens_in_step": 257, "throughput_hz": 3.7781685226832}, {"seed": 0, "step": 184, "kv_bytes": 1743704064, "kv_mb": 1743.704064, "gpu_alloc_bytes": 9066940928, "gpu_peak_bytes": 12775809024, "latency_ms": 352.8731520000008, "tokens_in_step": 257, "throughput_hz": 2.8338795239372523}, {"seed": 0, "step": 185, "kv_bytes": 1753178112, "kv_mb": 1753.178112, "gpu_alloc_bytes": 9081225728, "gpu_peak_bytes": 12810987008, "latency_ms": 268.53686000001176, "tokens_in_step": 257, "throughput_hz": 3.723883566672956}, {"seed": 0, "step": 186, "kv_bytes": 1762652160, "kv_mb": 1762.65216, "gpu_alloc_bytes": 9094928384, "gpu_peak_bytes": 12845654016, "latency_ms": 357.0210290000091, "tokens_in_step": 257, "throughput_hz": 2.8009554585648075}, {"seed": 0, "step": 187, "kv_bytes": 1772126208, "kv_mb": 1772.126208, "gpu_alloc_bytes": 9109368320, "gpu_peak_bytes": 12877212160, "latency_ms": 244.78542900000377, "tokens_in_step": 257, "throughput_hz": 4.085210480399896}, {"seed": 0, "step": 188, "kv_bytes": 1781600256, "kv_mb": 1781.600256, "gpu_alloc_bytes": 9123083776, "gpu_peak_bytes": 12913052160, "latency_ms": 362.1399580000002, "tokens_in_step": 257, "throughput_hz": 2.761363329036448}, {"seed": 0, "step": 189, "kv_bytes": 1791074304, "kv_mb": 1791.074304, "gpu_alloc_bytes": 9137326080, "gpu_peak_bytes": 12946000384, "latency_ms": 274.59437599999603, "tokens_in_step": 257, "throughput_hz": 3.6417351825152253}, {"seed": 0, "step": 190, "kv_bytes": 1800548352, "kv_mb": 1800.548352, "gpu_alloc_bytes": 9151335424, "gpu_peak_bytes": 12980138496, "latency_ms": 364.543134999991, "tokens_in_step": 257, "throughput_hz": 2.743159598932029}, {"seed": 0, "step": 191, "kv_bytes": 1810022400, "kv_mb": 1810.0224, "gpu_alloc_bytes": 9165673472, "gpu_peak_bytes": 13014459904, "latency_ms": 277.2537329999949, "tokens_in_step": 257, "throughput_hz": 3.606804457345281}, {"seed": 0, "step": 192, "kv_bytes": 1819496448, "kv_mb": 1819.496448, "gpu_alloc_bytes": 9179642368, "gpu_peak_bytes": 13050695168, "latency_ms": 367.54023400000335, "tokens_in_step": 257, "throughput_hz": 2.720790562482993}, {"seed": 0, "step": 193, "kv_bytes": 1828970496, "kv_mb": 1828.970496, "gpu_alloc_bytes": 9193835008, "gpu_peak_bytes": 13084539904, "latency_ms": 398.5721269999942, "tokens_in_step": 257, "throughput_hz": 2.5089561769581907}, {"seed": 0, "step": 194, "kv_bytes": 1838444544, "kv_mb": 1838.444544, "gpu_alloc_bytes": 9209025024, "gpu_peak_bytes": 13118790144, "latency_ms": 376.27734299999815, "tokens_in_step": 257, "throughput_hz": 2.6576141737027332}, {"seed": 0, "step": 195, "kv_bytes": 1847918592, "kv_mb": 1847.918592, "gpu_alloc_bytes": 9222263808, "gpu_peak_bytes": 13152568320, "latency_ms": 255.7057359999959, "tokens_in_step": 257, "throughput_hz": 3.910745279488044}, {"seed": 0, "step": 196, "kv_bytes": 1857392640, "kv_mb": 1857.39264, "gpu_alloc_bytes": 9236486656, "gpu_peak_bytes": 13186138624, "latency_ms": 376.9599340000127, "tokens_in_step": 257, "throughput_hz": 2.6528018226997205}, {"seed": 0, "step": 197, "kv_bytes": 1866866688, "kv_mb": 1866.866688, "gpu_alloc_bytes": 9251394048, "gpu_peak_bytes": 13221015552, "latency_ms": 288.3965890000013, "tokens_in_step": 257, "throughput_hz": 3.467447390648561}, {"seed": 0, "step": 198, "kv_bytes": 1876340736, "kv_mb": 1876.340736, "gpu_alloc_bytes": 9265260032, "gpu_peak_bytes": 13255593984, "latency_ms": 376.71528700001033, "tokens_in_step": 257, "throughput_hz": 2.654524609191059}, {"seed": 0, "step": 199, "kv_bytes": 1885814784, "kv_mb": 1885.814784, "gpu_alloc_bytes": 9279535616, "gpu_peak_bytes": 13288948224, "latency_ms": 283.94218000001104, "tokens_in_step": 257, "throughput_hz": 3.5218437781944236}, {"seed": 0, "step": 200, "kv_bytes": 1895288832, "kv_mb": 1895.288832, "gpu_alloc_bytes": 9293413376, "gpu_peak_bytes": 13324076032, "latency_ms": 379.17876000000206, "tokens_in_step": 257, "throughput_hz": 2.637278522668291}]}

==> scripts/modal_validate/v4/results/v4_a100_80gb_qwen7b.json <==
{"gpu_name": "A100-80GB", "model_id": "Qwen/Qwen2.5-7B", "vram_gb": 85.094825984, "n_params": 7615616512, "n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 57344, "bytes_per_step_theoretical": 14737408, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 73.50209927558899, "results": [{"seed": 0, "step": 1, "kv_bytes": 15482880, "kv_mb": 15.48288, "gpu_alloc_bytes": 17336676352, "gpu_peak_bytes": 17426111488, "latency_ms": 37.20320600000093, "tokens_in_step": 257, "throughput_hz": 26.87940388793307}, {"seed": 0, "step": 2, "kv_bytes": 30220288, "kv_mb": 30.220288, "gpu_alloc_bytes": 17351413760, "gpu_peak_bytes": 17604965376, "latency_ms": 39.82482699998968, "tokens_in_step": 257, "throughput_hz": 25.10996469614944}, {"seed": 0, "step": 3, "kv_bytes": 44957696, "kv_mb": 44.957696, "gpu_alloc_bytes": 17366151168, "gpu_peak_bytes": 17634440192, "latency_ms": 40.25828199999637, "tokens_in_step": 257, "throughput_hz": 24.839609400125177}, {"seed": 0, "step": 4, "kv_bytes": 59695104, "kv_mb": 59.695104, "gpu_alloc_bytes": 17409142784, "gpu_peak_bytes": 17692169216, "latency_ms": 50.00154399999701, "tokens_in_step": 257, "throughput_hz": 19.999382419072095}, {"seed": 0, "step": 5, "kv_bytes": 74432512, "kv_mb": 74.432512, "gpu_alloc_bytes": 17417929728, "gpu_peak_bytes": 17743168512, "latency_ms": 50.19245700000852, "tokens_in_step": 257, "throughput_hz": 19.923312381376952}, {"seed": 0, "step": 6, "kv_bytes": 89169920, "kv_mb": 89.16992, "gpu_alloc_bytes": 17425612800, "gpu_peak_bytes": 17759638528, "latency_ms": 54.19618700000228, "tokens_in_step": 257, "throughput_hz": 18.45148257385631}, {"seed": 0, "step": 7, "kv_bytes": 103907328, "kv_mb": 103.907328, "gpu_alloc_bytes": 17433867264, "gpu_peak_bytes": 17775576064, "latency_ms": 53.09926200000348, "tokens_in_step": 257, "throughput_hz": 18.832653455709696}, {"seed": 0, "step": 8, "kv_bytes": 118644736, "kv_mb": 118.644736, "gpu_alloc_bytes": 17440563200, "gpu_peak_bytes": 17790526464, "latency_ms": 58.908666999997195, "tokens_in_step": 257, "throughput_hz": 16.97543079696656}, {"seed": 0, "step": 9, "kv_bytes": 133382144, "kv_mb": 133.382144, "gpu_alloc_bytes": 17457425408, "gpu_peak_bytes": 17814159360, "latency_ms": 57.38372900000854, "tokens_in_step": 257, "throughput_hz": 17.426542635454226}, {"seed": 0, "step": 10, "kv_bytes": 148119552, "kv_mb": 148.119552, "gpu_alloc_bytes": 17469313024, "gpu_peak_bytes": 17843400704, "latency_ms": 63.448362999992014, "tokens_in_step": 257, "throughput_hz": 15.76084791975052}, {"seed": 0, "step": 11, "kv_bytes": 162856960, "kv_mb": 162.85696, "gpu_alloc_bytes": 17485332480, "gpu_peak_bytes": 17871520768, "latency_ms": 53.66964099999905, "tokens_in_step": 257, "throughput_hz": 18.63250771511622}, {"seed": 0, "step": 12, "kv_bytes": 177594368, "kv_mb": 177.594368, "gpu_alloc_bytes": 17499746304, "gpu_peak_bytes": 17901954048, "latency_ms": 69.04588000000444, "tokens_in_step": 257, "throughput_hz": 14.483123395631074}, {"seed": 0, "step": 13, "kv_bytes": 192331776, "kv_mb": 192.331776, "gpu_alloc_bytes": 17514254336, "gpu_peak_bytes": 17946776064, "latency_ms": 64.6009869999915, "tokens_in_step": 257, "throughput_hz": 15.479639653185663}, {"seed": 0, "step": 14, "kv_bytes": 207069184, "kv_mb": 207.069184, "gpu_alloc_bytes": 17531038720, "gpu_peak_bytes": 17996854784, "latency_ms": 72.54795900000488, "tokens_in_step": 257, "throughput_hz": 13.783985294471657}, {"seed": 0, "step": 15, "kv_bytes": 221806592, "kv_mb": 221.806592, "gpu_alloc_bytes": 17543079936, "gpu_peak_bytes": 18045115392, "latency_ms": 67.55696899999464, "tokens_in_step": 257, "throughput_hz": 14.802321874447614}, {"seed": 0, "step": 16, "kv_bytes": 236544000, "kv_mb": 236.544, "gpu_alloc_bytes": 17557737472, "gpu_peak_bytes": 18087764992, "latency_ms": 76.7307819999985, "tokens_in_step": 257, "throughput_hz": 13.032579284804104}, {"seed": 0, "step": 17, "kv_bytes": 251281408, "kv_mb": 251.281408, "gpu_alloc_bytes": 17575237632, "gpu_peak_bytes": 18139328512, "latency_ms": 71.56987700000172, "tokens_in_step": 257, "throughput_hz": 13.972358789997305}, {"seed": 0, "step": 18, "kv_bytes": 266018816, "kv_mb": 266.018816, "gpu_alloc_bytes": 17587884032, "gpu_peak_bytes": 18188601344, "latency_ms": 81.35402399999236, "tokens_in_step": 257, "throughput_hz": 12.291954974471746}, {"seed": 0, "step": 19, "kv_bytes": 280756224, "kv_mb": 280.756224, "gpu_alloc_bytes": 17603981312, "gpu_peak_bytes": 18235824128, "latency_ms": 64.51055800000915, "tokens_in_step": 257, "throughput_hz": 15.501338556083457}, {"seed": 0, "step": 20, "kv_bytes": 295493632, "kv_mb": 295.493632, "gpu_alloc_bytes": 17616989184, "gpu_peak_bytes": 18282916352, "latency_ms": 87.12620400000048, "tokens_in_step": 257, "throughput_hz": 11.477603224857523}, {"seed": 0, "step": 21, "kv_bytes": 310231040, "kv_mb": 310.23104, "gpu_alloc_bytes": 17631897600, "gpu_peak_bytes": 18329200640, "latency_ms": 80.12349999999913, "tokens_in_step": 257, "throughput_hz": 12.480732868634183}, {"seed": 0, "step": 22, "kv_bytes": 324968448, "kv_mb": 324.968448, "gpu_alloc_bytes": 17646964736, "gpu_peak_bytes": 18378810368, "latency_ms": 90.93905100000654, "tokens_in_step": 257, "throughput_hz": 10.996376023320588}, {"seed": 0, "step": 23, "kv_bytes": 339705856, "kv_mb": 339.705856, "gpu_alloc_bytes": 17661755392, "gpu_peak_bytes": 18426426368, "latency_ms": 82.44039200000941, "tokens_in_step": 257, "throughput_hz": 12.129976286380174}, {"seed": 0, "step": 24, "kv_bytes": 354443264, "kv_mb": 354.443264, "gpu_alloc_bytes": 17675859968, "gpu_peak_bytes": 18474995200, "latency_ms": 95.38465699999676, "tokens_in_step": 257, "throughput_hz": 10.483866393732841}, {"seed": 0, "step": 25, "kv_bytes": 369180672, "kv_mb": 369.180672, "gpu_alloc_bytes": 17690374144, "gpu_peak_bytes": 18521758208, "latency_ms": 86.95110000000739, "tokens_in_step": 257, "throughput_hz": 11.500717069708319}, {"seed": 0, "step": 26, "kv_bytes": 383918080, "kv_mb": 383.91808, "gpu_alloc_bytes": 17705138176, "gpu_peak_bytes": 18570601984, "latency_ms": 99.64196800000025, "tokens_in_step": 257, "throughput_hz": 10.035931847512261}, {"seed": 0, "step": 27, "kv_bytes": 398655488, "kv_mb": 398.655488, "gpu_alloc_bytes": 17720348672, "gpu_peak_bytes": 18618216960, "latency_ms": 75.16435899999863, "tokens_in_step": 257, "throughput_hz": 13.304177848440354}, {"seed": 0, "step": 28, "kv_bytes": 413392896, "kv_mb": 413.392896, "gpu_alloc_bytes": 17734899712, "gpu_peak_bytes": 18666349568, "latency_ms": 106.02202500000146, "tokens_in_step": 257, "throughput_hz": 9.43200245420691}, {"seed": 0, "step": 29, "kv_bytes": 428130304, "kv_mb": 428.130304, "gpu_alloc_bytes": 17749201920, "gpu_peak_bytes": 18714359808, "latency_ms": 93.9291739999959, "tokens_in_step": 257, "throughput_hz": 10.646319534333855}, {"seed": 0, "step": 30, "kv_bytes": 442867712, "kv_mb": 442.867712, "gpu_alloc_bytes": 17764061184, "gpu_peak_bytes": 18761990656, "latency_ms": 108.69834000000367, "tokens_in_step": 257, "throughput_hz": 9.199772508025111}, {"seed": 0, "step": 31, "kv_bytes": 457605120, "kv_mb": 457.60512, "gpu_alloc_bytes": 17779111936, "gpu_peak_bytes": 18812319744, "latency_ms": 97.36042299999781, "tokens_in_step": 257, "throughput_hz": 10.271113961779136}, {"seed": 0, "step": 32, "kv_bytes": 472342528, "kv_mb": 472.342528, "gpu_alloc_bytes": 17793536000, "gpu_peak_bytes": 18858844672, "latency_ms": 112.78615000000514, "tokens_in_step": 257, "throughput_hz": 8.866336868489212}, {"seed": 0, "step": 33, "kv_bytes": 487079936, "kv_mb": 487.079936, "gpu_alloc_bytes": 17807308800, "gpu_peak_bytes": 18906679296, "latency_ms": 100.35355900001264, "tokens_in_step": 257, "throughput_hz": 9.964768663559546}, {"seed": 0, "step": 34, "kv_bytes": 501817344, "kv_mb": 501.817344, "gpu_alloc_bytes": 17822771200, "gpu_peak_bytes": 18953650688, "latency_ms": 116.89337599999305, "tokens_in_step": 257, "throughput_hz": 8.554804679437606}, {"seed": 0, "step": 35, "kv_bytes": 516554752, "kv_mb": 516.554752, "gpu_alloc_bytes": 17837520896, "gpu_peak_bytes": 19004555776, "latency_ms": 87.27376799998865, "tokens_in_step": 257, "throughput_hz": 11.458196694339243}, {"seed": 0, "step": 36, "kv_bytes": 531292160, "kv_mb": 531.29216, "gpu_alloc_bytes": 17852485632, "gpu_peak_bytes": 19049917952, "latency_ms": 117.84586400000308, "tokens_in_step": 257, "throughput_hz": 8.485660557420784}, {"seed": 0, "step": 37, "kv_bytes": 546029568, "kv_mb": 546.029568, "gpu_alloc_bytes": 17867207680, "gpu_peak_bytes": 19100164096, "latency_ms": 103.14255699999819, "tokens_in_step": 257, "throughput_hz": 9.695319071835863}, {"seed": 0, "step": 38, "kv_bytes": 560766976, "kv_mb": 560.766976, "gpu_alloc_bytes": 17882448896, "gpu_peak_bytes": 19147128832, "latency_ms": 121.05240200000367, "tokens_in_step": 257, "throughput_hz": 8.260885232165569}, {"seed": 0, "step": 39, "kv_bytes": 575504384, "kv_mb": 575.504384, "gpu_alloc_bytes": 17897320448, "gpu_peak_bytes": 19197347840, "latency_ms": 106.14596700000334, "tokens_in_step": 257, "throughput_hz": 9.420989117749226}, {"seed": 0, "step": 40, "kv_bytes": 590241792, "kv_mb": 590.241792, "gpu_alloc_bytes": 17911326720, "gpu_peak_bytes": 19244306432, "latency_ms": 126.45075700000064, "tokens_in_step": 257, "throughput_hz": 7.9082167930397995}, {"seed": 0, "step": 41, "kv_bytes": 604979200, "kv_mb": 604.9792, "gpu_alloc_bytes": 17926172672, "gpu_peak_bytes": 19291206656, "latency_ms": 110.7284280000016, "tokens_in_step": 257, "throughput_hz": 9.031104460364826}, {"seed": 0, "step": 42, "kv_bytes": 619716608, "kv_mb": 619.716608, "gpu_alloc_bytes": 17939945472, "gpu_peak_bytes": 19338460672, "latency_ms": 130.09081599999206, "tokens_in_step": 257, "throughput_hz": 7.686937715880428}, {"seed": 0, "step": 43, "kv_bytes": 634454016, "kv_mb": 634.454016, "gpu_alloc_bytes": 17956295680, "gpu_peak_bytes": 19387071488, "latency_ms": 98.75179399999467, "tokens_in_step": 257, "throughput_hz": 10.126398311306161}, {"seed": 0, "step": 44, "kv_bytes": 649191424, "kv_mb": 649.191424, "gpu_alloc_bytes": 17969420288, "gpu_peak_bytes": 19435294208, "latency_ms": 136.27693600000157, "tokens_in_step": 257, "throughput_hz": 7.337998852571711}, {"seed": 0, "step": 45, "kv_bytes": 663928832, "kv_mb": 663.928832, "gpu_alloc_bytes": 17984157696, "gpu_peak_bytes": 19482480640, "latency_ms": 118.03185300000507, "tokens_in_step": 257, "throughput_hz": 8.472289255680474}, {"seed": 0, "step": 46, "kv_bytes": 678666240, "kv_mb": 678.66624, "gpu_alloc_bytes": 17999859712, "gpu_peak_bytes": 19530129920, "latency_ms": 139.0884989999961, "tokens_in_step": 257, "throughput_hz": 7.189667062263919}, {"seed": 0, "step": 47, "kv_bytes": 693403648, "kv_mb": 693.403648, "gpu_alloc_bytes": 18015228928, "gpu_peak_bytes": 19580333056, "latency_ms": 121.08617799999877, "tokens_in_step": 257, "throughput_hz": 8.258580925727214}, {"seed": 0, "step": 48, "kv_bytes": 708141056, "kv_mb": 708.141056, "gpu_alloc_bytes": 18030364672, "gpu_peak_bytes": 19629179904, "latency_ms": 143.84428199998922, "tokens_in_step": 257, "throughput_hz": 6.951962122485167}, {"seed": 0, "step": 49, "kv_bytes": 722878464, "kv_mb": 722.878464, "gpu_alloc_bytes": 18043107328, "gpu_peak_bytes": 19676011520, "latency_ms": 124.98628199999473, "tokens_in_step": 257, "throughput_hz": 8.000878048360876}, {"seed": 0, "step": 50, "kv_bytes": 737615872, "kv_mb": 737.615872, "gpu_alloc_bytes": 18057844736, "gpu_peak_bytes": 19723672576, "latency_ms": 148.04641899999638, "tokens_in_step": 257, "throughput_hz": 6.754638219246792}, {"seed": 0, "step": 51, "kv_bytes": 752353280, "kv_mb": 752.35328, "gpu_alloc_bytes": 18073546752, "gpu_peak_bytes": 19770811392, "latency_ms": 108.54342100000736, "tokens_in_step": 257, "throughput_hz": 9.21290291744105}, {"seed": 0, "step": 52, "kv_bytes": 767090688, "kv_mb": 767.090688, "gpu_alloc_bytes": 18087319552, "gpu_peak_bytes": 19821355520, "latency_ms": 154.38209799999925, "tokens_in_step": 257, "throughput_hz": 6.4774349678808285}, {"seed": 0, "step": 53, "kv_bytes": 781828096, "kv_mb": 781.828096, "gpu_alloc_bytes": 18103799808, "gpu_peak_bytes": 19867763200, "latency_ms": 132.9609949999906, "tokens_in_step": 257, "throughput_hz": 7.521002682027694}, {"seed": 0, "step": 54, "kv_bytes": 796565504, "kv_mb": 796.565504, "gpu_alloc_bytes": 18116794368, "gpu_peak_bytes": 19917531136, "latency_ms": 157.18095399999754, "tokens_in_step": 257, "throughput_hz": 6.362093972276155}, {"seed": 0, "step": 55, "kv_bytes": 811302912, "kv_mb": 811.302912, "gpu_alloc_bytes": 18131823616, "gpu_peak_bytes": 19963834368, "latency_ms": 136.0650089999922, "tokens_in_step": 257, "throughput_hz": 7.349428095801305}, {"seed": 0, "step": 56, "kv_bytes": 826040320, "kv_mb": 826.04032, "gpu_alloc_bytes": 18147986432, "gpu_peak_bytes": 20013126144, "latency_ms": 163.12522000001195, "tokens_in_step": 257, "throughput_hz": 6.130259931603015}, {"seed": 0, "step": 57, "kv_bytes": 840777728, "kv_mb": 840.777728, "gpu_alloc_bytes": 18161800192, "gpu_peak_bytes": 20061840384, "latency_ms": 140.65786500000854, "tokens_in_step": 257, "throughput_hz": 7.109449585346253}, {"seed": 0, "step": 58, "kv_bytes": 855515136, "kv_mb": 855.515136, "gpu_alloc_bytes": 18175744000, "gpu_peak_bytes": 20109105664, "latency_ms": 167.05027000000428, "tokens_in_step": 257, "throughput_hz": 5.986221991739219}, {"seed": 0, "step": 59, "kv_bytes": 870252544, "kv_mb": 870.252544, "gpu_alloc_bytes": 18190481408, "gpu_peak_bytes": 20155501568, "latency_ms": 118.81619200001126, "tokens_in_step": 257, "throughput_hz": 8.416361298634325}, {"seed": 0, "step": 60, "kv_bytes": 884989952, "kv_mb": 884.989952, "gpu_alloc_bytes": 18206461952, "gpu_peak_bytes": 20204992512, "latency_ms": 172.76940999998658, "tokens_in_step": 257, "throughput_hz": 5.788061671334513}, {"seed": 0, "step": 61, "kv_bytes": 899727360, "kv_mb": 899.72736, "gpu_alloc_bytes": 18219956224, "gpu_peak_bytes": 20252918272, "latency_ms": 147.86236000000486, "tokens_in_step": 257, "throughput_hz": 6.763046389899141}, {"seed": 0, "step": 62, "kv_bytes": 914464768, "kv_mb": 914.464768, "gpu_alloc_bytes": 18234693632, "gpu_peak_bytes": 20299529216, "latency_ms": 176.0904900000071, "tokens_in_step": 257, "throughput_hz": 5.678898389117776}, {"seed": 0, "step": 63, "kv_bytes": 929202176, "kv_mb": 929.202176, "gpu_alloc_bytes": 18249984000, "gpu_peak_bytes": 20348085760, "latency_ms": 151.49166400000524, "tokens_in_step": 257, "throughput_hz": 6.601023274785373}, {"seed": 0, "step": 64, "kv_bytes": 943939584, "kv_mb": 943.939584, "gpu_alloc_bytes": 18264168448, "gpu_peak_bytes": 20396628992, "latency_ms": 179.94721499999855, "tokens_in_step": 257, "throughput_hz": 5.557185200115534}, {"seed": 0, "step": 65, "kv_bytes": 958676992, "kv_mb": 958.676992, "gpu_alloc_bytes": 18278905856, "gpu_peak_bytes": 20444019712, "latency_ms": 153.45707699999878, "tokens_in_step": 257, "throughput_hz": 6.516480175104651}, {"seed": 0, "step": 66, "kv_bytes": 973414400, "kv_mb": 973.4144, "gpu_alloc_bytes": 18294514688, "gpu_peak_bytes": 20493004800, "latency_ms": 185.46066000000394, "tokens_in_step": 257, "throughput_hz": 5.391979086022765}, {"seed": 0, "step": 67, "kv_bytes": 988151808, "kv_mb": 988.151808, "gpu_alloc_bytes": 18308380672, "gpu_peak_bytes": 20541358080, "latency_ms": 131.37408199999356, "tokens_in_step": 257, "throughput_hz": 7.61185147615379}, {"seed": 0, "step": 68, "kv_bytes": 1002889216, "kv_mb": 1002.889216, "gpu_alloc_bytes": 18323118080, "gpu_peak_bytes": 20587651072, "latency_ms": 184.79652599999952, "tokens_in_step": 257, "throughput_hz": 5.411357137741878}, {"seed": 0, "step": 69, "kv_bytes": 1017626624, "kv_mb": 1017.626624, "gpu_alloc_bytes": 18338412544, "gpu_peak_bytes": 20637825024, "latency_ms": 156.58257399999798, "tokens_in_step": 257, "throughput_hz": 6.386406701936148}, {"seed": 0, "step": 70, "kv_bytes": 1032364032, "kv_mb": 1032.364032, "gpu_alloc_bytes": 18353557504, "gpu_peak_bytes": 20685441536, "latency_ms": 187.7887149999964, "tokens_in_step": 257, "throughput_hz": 5.325133621581144}, {"seed": 0, "step": 71, "kv_bytes": 1047101440, "kv_mb": 1047.10144, "gpu_alloc_bytes": 18368823296, "gpu_peak_bytes": 20735259136, "latency_ms": 159.4809190000035, "tokens_in_step": 257, "throughput_hz": 6.270342598163596}, {"seed": 0, "step": 72, "kv_bytes": 1061838848, "kv_mb": 1061.838848, "gpu_alloc_bytes": 18383127552, "gpu_peak_bytes": 20781365248, "latency_ms": 194.11132999999836, "tokens_in_step": 257, "throughput_hz": 5.151682799762427}, {"seed": 0, "step": 73, "kv_bytes": 1076576256, "kv_mb": 1076.576256, "gpu_alloc_bytes": 18396805120, "gpu_peak_bytes": 20829575168, "latency_ms": 164.56255900000372, "tokens_in_step": 257, "throughput_hz": 6.0767163933077715}, {"seed": 0, "step": 74, "kv_bytes": 1091313664, "kv_mb": 1091.313664, "gpu_alloc_bytes": 18412507136, "gpu_peak_bytes": 20877456896, "latency_ms": 197.671052000004, "tokens_in_step": 257, "throughput_hz": 5.058909688000141}, {"seed": 0, "step": 75, "kv_bytes": 1106051072, "kv_mb": 1106.051072, "gpu_alloc_bytes": 18426611712, "gpu_peak_bytes": 20926289920, "latency_ms": 143.12598899999784, "tokens_in_step": 257, "throughput_hz": 6.986851283871409}, {"seed": 0, "step": 76, "kv_bytes": 1120788480, "kv_mb": 1120.78848, "gpu_alloc_bytes": 18441017344, "gpu_peak_bytes": 20973299712, "latency_ms": 204.45661099999768, "tokens_in_step": 257, "throughput_hz": 4.891013282030833}, {"seed": 0, "step": 77, "kv_bytes": 1135525888, "kv_mb": 1135.525888, "gpu_alloc_bytes": 18457143296, "gpu_peak_bytes": 21022886912, "latency_ms": 172.35504599999274, "tokens_in_step": 257, "throughput_hz": 5.801976926164622}, {"seed": 0, "step": 78, "kv_bytes": 1150263296, "kv_mb": 1150.263296, "gpu_alloc_bytes": 18470785024, "gpu_peak_bytes": 21071539200, "latency_ms": 207.05852999999763, "tokens_in_step": 257, "throughput_hz": 4.829552300984709}, {"seed": 0, "step": 79, "kv_bytes": 1165000704, "kv_mb": 1165.000704, "gpu_alloc_bytes": 18485565440, "gpu_peak_bytes": 21118185472, "latency_ms": 175.47941399999445, "tokens_in_step": 257, "throughput_hz": 5.698674147612731}, {"seed": 0, "step": 80, "kv_bytes": 1179738112, "kv_mb": 1179.738112, "gpu_alloc_bytes": 18499966976, "gpu_peak_bytes": 21165649408, "latency_ms": 212.3652520000121, "tokens_in_step": 257, "throughput_hz": 4.708868285099405}, {"seed": 0, "step": 81, "kv_bytes": 1194475520, "kv_mb": 1194.47552, "gpu_alloc_bytes": 18514704384, "gpu_peak_bytes": 21213614080, "latency_ms": 179.86497700000825, "tokens_in_step": 257, "throughput_hz": 5.559726060510124}, {"seed": 0, "step": 82, "kv_bytes": 1209212928, "kv_mb": 1209.212928, "gpu_alloc_bytes": 18529441792, "gpu_peak_bytes": 21261583360, "latency_ms": 216.36695200000133, "tokens_in_step": 257, "throughput_hz": 4.621777913662128}, {"seed": 0, "step": 83, "kv_bytes": 1223950336, "kv_mb": 1223.950336, "gpu_alloc_bytes": 18545143808, "gpu_peak_bytes": 21309671424, "latency_ms": 154.58337599999084, "tokens_in_step": 257, "throughput_hz": 6.469000909904175}, {"seed": 0, "step": 84, "kv_bytes": 1238687744, "kv_mb": 1238.687744, "gpu_alloc_bytes": 18558916608, "gpu_peak_bytes": 21358622720, "latency_ms": 223.30754300000422, "tokens_in_step": 257, "throughput_hz": 4.478129070633234}, {"seed": 0, "step": 85, "kv_bytes": 1253425152, "kv_mb": 1253.425152, "gpu_alloc_bytes": 18574512128, "gpu_peak_bytes": 21406602240, "latency_ms": 187.95078800000908, "tokens_in_step": 257, "throughput_hz": 5.320541672855086}, {"seed": 0, "step": 86, "kv_bytes": 1268162560, "kv_mb": 1268.16256, "gpu_alloc_bytes": 18588391424, "gpu_peak_bytes": 21456152064, "latency_ms": 226.44859399999007, "tokens_in_step": 257, "throughput_hz": 4.41601328732491}, {"seed": 0, "step": 87, "kv_bytes": 1282899968, "kv_mb": 1282.899968, "gpu_alloc_bytes": 18603128832, "gpu_peak_bytes": 21501916160, "latency_ms": 191.48675799999637, "tokens_in_step": 257, "throughput_hz": 5.222293230323629}, {"seed": 0, "step": 88, "kv_bytes": 1297637376, "kv_mb": 1297.637376, "gpu_alloc_bytes": 18618251264, "gpu_peak_bytes": 21551249408, "latency_ms": 231.7106200000012, "tokens_in_step": 257, "throughput_hz": 4.3157279541179205}, {"seed": 0, "step": 89, "kv_bytes": 1312374784, "kv_mb": 1312.374784, "gpu_alloc_bytes": 18633347072, "gpu_peak_bytes": 21599218176, "latency_ms": 195.629033000003, "tokens_in_step": 257, "throughput_hz": 5.1117157032616145}, {"seed": 0, "step": 90, "kv_bytes": 1327112192, "kv_mb": 1327.112192, "gpu_alloc_bytes": 18647341056, "gpu_peak_bytes": 21648037888, "latency_ms": 235.88473099999874, "tokens_in_step": 257, "throughput_hz": 4.2393587569684845}, {"seed": 0, "step": 91, "kv_bytes": 1341849600, "kv_mb": 1341.8496, "gpu_alloc_bytes": 18662078464, "gpu_peak_bytes": 21694261760, "latency_ms": 167.5085079999974, "tokens_in_step": 257, "throughput_hz": 5.9698460211944315}, {"seed": 0, "step": 92, "kv_bytes": 1356587008, "kv_mb": 1356.587008, "gpu_alloc_bytes": 18677271552, "gpu_peak_bytes": 21743221760, "latency_ms": 242.38857400000313, "tokens_in_step": 257, "throughput_hz": 4.125607009841921}, {"seed": 0, "step": 93, "kv_bytes": 1371324416, "kv_mb": 1371.324416, "gpu_alloc_bytes": 18691553280, "gpu_peak_bytes": 21790150656, "latency_ms": 203.98474899999997, "tokens_in_step": 257, "throughput_hz": 4.902327281340039}, {"seed": 0, "step": 94, "kv_bytes": 1386061824, "kv_mb": 1386.061824, "gpu_alloc_bytes": 18707120128, "gpu_peak_bytes": 21840123904, "latency_ms": 245.353080000001, "tokens_in_step": 257, "throughput_hz": 4.07575890223182}, {"seed": 0, "step": 95, "kv_bytes": 1400799232, "kv_mb": 1400.799232, "gpu_alloc_bytes": 18721331200, "gpu_peak_bytes": 21887738880, "latency_ms": 206.96197700000596, "tokens_in_step": 257, "throughput_hz": 4.831805409357735}, {"seed": 0, "step": 96, "kv_bytes": 1415536640, "kv_mb": 1415.53664, "gpu_alloc_bytes": 18735765504, "gpu_peak_bytes": 21935396864, "latency_ms": 248.68633300000909, "tokens_in_step": 257, "throughput_hz": 4.021129701566525}, {"seed": 0, "step": 97, "kv_bytes": 1430274048, "kv_mb": 1430.274048, "gpu_alloc_bytes": 18750502912, "gpu_peak_bytes": 21982779904, "latency_ms": 208.55962500000658, "tokens_in_step": 257, "throughput_hz": 4.794791897041282}, {"seed": 0, "step": 98, "kv_bytes": 1445011456, "kv_mb": 1445.011456, "gpu_alloc_bytes": 18765240320, "gpu_peak_bytes": 22031152128, "latency_ms": 253.21104799999716, "tokens_in_step": 257, "throughput_hz": 3.949274756763422}, {"seed": 0, "step": 99, "kv_bytes": 1459748864, "kv_mb": 1459.748864, "gpu_alloc_bytes": 18782631936, "gpu_peak_bytes": 22081203200, "latency_ms": 185.32430199999794, "tokens_in_step": 257, "throughput_hz": 5.3959463988700795}, {"seed": 0, "step": 100, "kv_bytes": 1474486272, "kv_mb": 1474.486272, "gpu_alloc_bytes": 18795416576, "gpu_peak_bytes": 22130144256, "latency_ms": 252.57015100000046, "tokens_in_step": 257, "throughput_hz": 3.959296045240113}, {"seed": 0, "step": 101, "kv_bytes": 1489223680, "kv_mb": 1489.22368, "gpu_alloc_bytes": 18809452544, "gpu_peak_bytes": 22175825408, "latency_ms": 211.31648499999756, "tokens_in_step": 257, "throughput_hz": 4.732238471598709}, {"seed": 0, "step": 102, "kv_bytes": 1503961088, "kv_mb": 1503.961088, "gpu_alloc_bytes": 18824189952, "gpu_peak_bytes": 22223266816, "latency_ms": 256.874021999991, "tokens_in_step": 257, "throughput_hz": 3.8929588605890055}, {"seed": 0, "step": 103, "kv_bytes": 1518698496, "kv_mb": 1518.698496, "gpu_alloc_bytes": 18839029760, "gpu_peak_bytes": 22272446464, "latency_ms": 214.92404299999635, "tokens_in_step": 257, "throughput_hz": 4.6528065731576485}, {"seed": 0, "step": 104, "kv_bytes": 1533435904, "kv_mb": 1533.435904, "gpu_alloc_bytes": 18853664768, "gpu_peak_bytes": 22319502848, "latency_ms": 262.5513339999941, "tokens_in_step": 257, "throughput_hz": 3.8087789719629552}, {"seed": 0, "step": 105, "kv_bytes": 1548173312, "kv_mb": 1548.173312, "gpu_alloc_bytes": 18868402176, "gpu_peak_bytes": 22367590400, "latency_ms": 219.9906489999961, "tokens_in_step": 257, "throughput_hz": 4.545647756146297}, {"seed": 0, "step": 106, "kv_bytes": 1562910720, "kv_mb": 1562.91072, "gpu_alloc_bytes": 18884749312, "gpu_peak_bytes": 22417165824, "latency_ms": 266.29853899999034, "tokens_in_step": 257, "throughput_hz": 3.7551839516477266}, {"seed": 0, "step": 107, "kv_bytes": 1577648128, "kv_mb": 1577.648128, "gpu_alloc_bytes": 18898155520, "gpu_peak_bytes": 22465876992, "latency_ms": 199.90591399999857, "tokens_in_step": 257, "throughput_hz": 5.0023532570427465}, {"seed": 0, "step": 108, "kv_bytes": 1592385536, "kv_mb": 1592.385536, "gpu_alloc_bytes": 18912614400, "gpu_peak_bytes": 22512830976, "latency_ms": 274.2715469999979, "tokens_in_step": 257, "throughput_hz": 3.6460216560488052}, {"seed": 0, "step": 109, "kv_bytes": 1607122944, "kv_mb": 1607.122944, "gpu_alloc_bytes": 18927351808, "gpu_peak_bytes": 22560437248, "latency_ms": 228.07199599999706, "tokens_in_step": 257, "throughput_hz": 4.384580384871157}, {"seed": 0, "step": 110, "kv_bytes": 1621860352, "kv_mb": 1621.860352, "gpu_alloc_bytes": 18943104000, "gpu_peak_bytes": 22608914944, "latency_ms": 275.82897799999273, "tokens_in_step": 257, "throughput_hz": 3.625434888135743}, {"seed": 0, "step": 111, "kv_bytes": 1636597760, "kv_mb": 1636.59776, "gpu_alloc_bytes": 18956826624, "gpu_peak_bytes": 22657589248, "latency_ms": 230.84887400000298, "tokens_in_step": 257, "throughput_hz": 4.331838326402178}, {"seed": 0, "step": 112, "kv_bytes": 1651335168, "kv_mb": 1651.335168, "gpu_alloc_bytes": 18971564032, "gpu_peak_bytes": 22704862208, "latency_ms": 282.2815490000039, "tokens_in_step": 257, "throughput_hz": 3.542562393973494}, {"seed": 0, "step": 113, "kv_bytes": 1666072576, "kv_mb": 1666.072576, "gpu_alloc_bytes": 18986301440, "gpu_peak_bytes": 22752631808, "latency_ms": 235.77236900000287, "tokens_in_step": 257, "throughput_hz": 4.241379107489851}, {"seed": 0, "step": 114, "kv_bytes": 1680809984, "kv_mb": 1680.809984, "gpu_alloc_bytes": 19001038848, "gpu_peak_bytes": 22800244736, "latency_ms": 285.0636780000002, "tokens_in_step": 257, "throughput_hz": 3.5079881344967396}, {"seed": 0, "step": 115, "kv_bytes": 1695547392, "kv_mb": 1695.547392, "gpu_alloc_bytes": 19015776256, "gpu_peak_bytes": 22848689152, "latency_ms": 211.5184929999998, "tokens_in_step": 257, "throughput_hz": 4.727719008474597}, {"seed": 0, "step": 116, "kv_bytes": 1710284800, "kv_mb": 1710.2848, "gpu_alloc_bytes": 19030513664, "gpu_peak_bytes": 22897092608, "latency_ms": 291.54042799999047, "tokens_in_step": 257, "throughput_hz": 3.430056019537821}, {"seed": 0, "step": 117, "kv_bytes": 1725022208, "kv_mb": 1725.022208, "gpu_alloc_bytes": 19045251072, "gpu_peak_bytes": 22944475136, "latency_ms": 243.53713400000743, "tokens_in_step": 257, "throughput_hz": 4.106149988609004}, {"seed": 0, "step": 118, "kv_bytes": 1739759616, "kv_mb": 1739.759616, "gpu_alloc_bytes": 19059988480, "gpu_peak_bytes": 22991647232, "latency_ms": 295.98934599999893, "tokens_in_step": 257, "throughput_hz": 3.3784999815500236}, {"seed": 0, "step": 119, "kv_bytes": 1754497024, "kv_mb": 1754.497024, "gpu_alloc_bytes": 19076630528, "gpu_peak_bytes": 23041741824, "latency_ms": 247.05966700000204, "tokens_in_step": 257, "throughput_hz": 4.04760522890202}, {"seed": 0, "step": 120, "kv_bytes": 1769234432, "kv_mb": 1769.234432, "gpu_alloc_bytes": 19089463296, "gpu_peak_bytes": 23091227136, "latency_ms": 300.58013899999025, "tokens_in_step": 257, "throughput_hz": 3.32689978561768}, {"seed": 0, "step": 121, "kv_bytes": 1783971840, "kv_mb": 1783.97184, "gpu_alloc_bytes": 19104200704, "gpu_peak_bytes": 23136862208, "latency_ms": 251.75584500000525, "tokens_in_step": 257, "throughput_hz": 3.9721024153380795}, {"seed": 0, "step": 122, "kv_bytes": 1798709248, "kv_mb": 1798.709248, "gpu_alloc_bytes": 19118938112, "gpu_peak_bytes": 23185905664, "latency_ms": 306.66620399999545, "tokens_in_step": 257, "throughput_hz": 3.260874484884597}, {"seed": 0, "step": 123, "kv_bytes": 1813446656, "kv_mb": 1813.446656, "gpu_alloc_bytes": 19133675520, "gpu_peak_bytes": 23233020928, "latency_ms": 232.0193340000003, "tokens_in_step": 257, "throughput_hz": 4.309985649730375}, {"seed": 0, "step": 124, "kv_bytes": 1828184064, "kv_mb": 1828.184064, "gpu_alloc_bytes": 19148412928, "gpu_peak_bytes": 23282441728, "latency_ms": 312.57064099999354, "tokens_in_step": 257, "throughput_hz": 3.199276799640375}, {"seed": 0, "step": 125, "kv_bytes": 1842921472, "kv_mb": 1842.921472, "gpu_alloc_bytes": 19163150336, "gpu_peak_bytes": 23329194496, "latency_ms": 259.64799699998764, "tokens_in_step": 257, "throughput_hz": 3.8513680504149916}, {"seed": 0, "step": 126, "kv_bytes": 1857658880, "kv_mb": 1857.65888, "gpu_alloc_bytes": 19177887744, "gpu_peak_bytes": 23378055168, "latency_ms": 314.69019399999354, "tokens_in_step": 257, "throughput_hz": 3.177728505896884}, {"seed": 0, "step": 127, "kv_bytes": 1872396288, "kv_mb": 1872.396288, "gpu_alloc_bytes": 19192625152, "gpu_peak_bytes": 23425366528, "latency_ms": 265.08385599998974, "tokens_in_step": 257, "throughput_hz": 3.772391178737187}, {"seed": 0, "step": 128, "kv_bytes": 1887133696, "kv_mb": 1887.133696, "gpu_alloc_bytes": 19208049664, "gpu_peak_bytes": 23475129344, "latency_ms": 320.58520299999316, "tokens_in_step": 257, "throughput_hz": 3.119295559003144}, {"seed": 0, "step": 129, "kv_bytes": 1901871104, "kv_mb": 1901.871104, "gpu_alloc_bytes": 19222099968, "gpu_peak_bytes": 23522226176, "latency_ms": 265.64938199999233, "tokens_in_step": 257, "throughput_hz": 3.764360347730938}, {"seed": 0, "step": 130, "kv_bytes": 1916608512, "kv_mb": 1916.608512, "gpu_alloc_bytes": 19237678080, "gpu_peak_bytes": 23571010560, "latency_ms": 323.1406430000021, "tokens_in_step": 257, "throughput_hz": 3.094627746965254}, {"seed": 0, "step": 131, "kv_bytes": 1931345920, "kv_mb": 1931.34592, "gpu_alloc_bytes": 19251574784, "gpu_peak_bytes": 23617908736, "latency_ms": 240.29094499999815, "tokens_in_step": 257, "throughput_hz": 4.161621654116045}, {"seed": 0, "step": 132, "kv_bytes": 1946083328, "kv_mb": 1946.083328, "gpu_alloc_bytes": 19266473984, "gpu_peak_bytes": 23666604032, "latency_ms": 325.1283660000013, "tokens_in_step": 257, "throughput_hz": 3.075708257334877}, {"seed": 0, "step": 133, "kv_bytes": 1960820736, "kv_mb": 1960.820736, "gpu_alloc_bytes": 19281049600, "gpu_peak_bytes": 23714748928, "latency_ms": 269.2191119999876, "tokens_in_step": 257, "throughput_hz": 3.7144465434535943}, {"seed": 0, "step": 134, "kv_bytes": 1975558144, "kv_mb": 1975.558144, "gpu_alloc_bytes": 19295787008, "gpu_peak_bytes": 23762285568, "latency_ms": 328.30387600000677, "tokens_in_step": 257, "throughput_hz": 3.0459585557862234}, {"seed": 0, "step": 135, "kv_bytes": 1990295552, "kv_mb": 1990.295552, "gpu_alloc_bytes": 19310524416, "gpu_peak_bytes": 23809304064, "latency_ms": 338.9534240000103, "tokens_in_step": 257, "throughput_hz": 2.95025785017581}, {"seed": 0, "step": 136, "kv_bytes": 2005032960, "kv_mb": 2005.03296, "gpu_alloc_bytes": 19325261824, "gpu_peak_bytes": 23858342912, "latency_ms": 335.1716619999934, "tokens_in_step": 257, "throughput_hz": 2.9835457867557422}, {"seed": 0, "step": 137, "kv_bytes": 2019770368, "kv_mb": 2019.770368, "gpu_alloc_bytes": 19339999232, "gpu_peak_bytes": 23906228736, "latency_ms": 280.0158140000093, "tokens_in_step": 257, "throughput_hz": 3.5712268736363826}, {"seed": 0, "step": 138, "kv_bytes": 2034507776, "kv_mb": 2034.507776, "gpu_alloc_bytes": 19354736640, "gpu_peak_bytes": 23953991680, "latency_ms": 341.23079999999106, "tokens_in_step": 257, "throughput_hz": 2.9305678150976586}, {"seed": 0, "step": 139, "kv_bytes": 2049245184, "kv_mb": 2049.245184, "gpu_alloc_bytes": 19369474048, "gpu_peak_bytes": 24002401280, "latency_ms": 259.72847599999227, "tokens_in_step": 257, "throughput_hz": 3.850174672414548}, {"seed": 0, "step": 140, "kv_bytes": 2063982592, "kv_mb": 2063.982592, "gpu_alloc_bytes": 19384211456, "gpu_peak_bytes": 24051258880, "latency_ms": 344.95136900000034, "tokens_in_step": 257, "throughput_hz": 2.8989593602685457}, {"seed": 0, "step": 141, "kv_bytes": 2078720000, "kv_mb": 2078.72, "gpu_alloc_bytes": 19398948864, "gpu_peak_bytes": 24099207168, "latency_ms": 285.89491700000735, "tokens_in_step": 257, "throughput_hz": 3.4977886647770458}, {"seed": 0, "step": 142, "kv_bytes": 2093457408, "kv_mb": 2093.457408, "gpu_alloc_bytes": 19413686272, "gpu_peak_bytes": 24145976320, "latency_ms": 348.93667099998993, "tokens_in_step": 257, "throughput_hz": 2.8658495455183295}, {"seed": 0, "step": 143, "kv_bytes": 2108194816, "kv_mb": 2108.194816, "gpu_alloc_bytes": 19428423680, "gpu_peak_bytes": 24195935744, "latency_ms": 289.98302899998407, "tokens_in_step": 257, "throughput_hz": 3.4484776693606265}, {"seed": 0, "step": 144, "kv_bytes": 2122932224, "kv_mb": 2122.932224, "gpu_alloc_bytes": 19443161088, "gpu_peak_bytes": 24242832896, "latency_ms": 353.43149499999527, "tokens_in_step": 257, "throughput_hz": 2.8294026258186564}, {"seed": 0, "step": 145, "kv_bytes": 2137669632, "kv_mb": 2137.669632, "gpu_alloc_bytes": 19457898496, "gpu_peak_bytes": 24291103744, "latency_ms": 294.50023600000463, "tokens_in_step": 257, "throughput_hz": 3.3955830174614334}, {"seed": 0, "step": 146, "kv_bytes": 2152407040, "kv_mb": 2152.40704, "gpu_alloc_bytes": 19473497088, "gpu_peak_bytes": 24339319296, "latency_ms": 357.87340900000686, "tokens_in_step": 257, "throughput_hz": 2.7942841654378987}, {"seed": 0, "step": 147, "kv_bytes": 2167144448, "kv_mb": 2167.144448, "gpu_alloc_bytes": 19487609856, "gpu_peak_bytes": 24388805632, "latency_ms": 266.8186289999994, "tokens_in_step": 257, "throughput_hz": 3.747864246765177}, {"seed": 0, "step": 148, "kv_bytes": 2181881856, "kv_mb": 2181.881856, "gpu_alloc_bytes": 19502110720, "gpu_peak_bytes": 24435414016, "latency_ms": 363.49588400000243, "tokens_in_step": 257, "throughput_hz": 2.7510627878251115}, {"seed": 0, "step": 149, "kv_bytes": 2196619264, "kv_mb": 2196.619264, "gpu_alloc_bytes": 19517523968, "gpu_peak_bytes": 24484441088, "latency_ms": 303.24620100000743, "tokens_in_step": 257, "throughput_hz": 3.297650545010374}, {"seed": 0, "step": 150, "kv_bytes": 2211356672, "kv_mb": 2211.356672, "gpu_alloc_bytes": 19532300288, "gpu_peak_bytes": 24532740096, "latency_ms": 368.4077929999887, "tokens_in_step": 257, "throughput_hz": 2.7143834061078906}, {"seed": 0, "step": 151, "kv_bytes": 2226094080, "kv_mb": 2226.09408, "gpu_alloc_bytes": 19546322944, "gpu_peak_bytes": 24581554688, "latency_ms": 306.79453199999784, "tokens_in_step": 257, "throughput_hz": 3.2595105052263675}, {"seed": 0, "step": 152, "kv_bytes": 2240831488, "kv_mb": 2240.831488, "gpu_alloc_bytes": 19561060352, "gpu_peak_bytes": 24627469824, "latency_ms": 373.267243000015, "tokens_in_step": 257, "throughput_hz": 2.679045693811283}, {"seed": 0, "step": 153, "kv_bytes": 2255568896, "kv_mb": 2255.568896, "gpu_alloc_bytes": 19575797760, "gpu_peak_bytes": 24675880960, "latency_ms": 311.8875849999938, "tokens_in_step": 257, "throughput_hz": 3.2062834434401095}, {"seed": 0, "step": 154, "kv_bytes": 2270306304, "kv_mb": 2270.306304, "gpu_alloc_bytes": 19590535168, "gpu_peak_bytes": 24723695104, "latency_ms": 377.02770100000293, "tokens_in_step": 257, "throughput_hz": 2.6523250078115406}, {"seed": 0, "step": 155, "kv_bytes": 2285043712, "kv_mb": 2285.043712, "gpu_alloc_bytes": 19605272576, "gpu_peak_bytes": 24771938304, "latency_ms": 284.56471900000224, "tokens_in_step": 257, "throughput_hz": 3.5141390806075017}, {"seed": 0, "step": 156, "kv_bytes": 2299781120, "kv_mb": 2299.78112, "gpu_alloc_bytes": 19620009984, "gpu_peak_bytes": 24819867136, "latency_ms": 384.1583990000004, "tokens_in_step": 257, "throughput_hz": 2.6030928976252814}, {"seed": 0, "step": 157, "kv_bytes": 2314518528, "kv_mb": 2314.518528, "gpu_alloc_bytes": 19635712000, "gpu_peak_bytes": 24868960256, "latency_ms": 319.6415700000159, "tokens_in_step": 257, "throughput_hz": 3.1285042180212987}, {"seed": 0, "step": 158, "kv_bytes": 2329255936, "kv_mb": 2329.255936, "gpu_alloc_bytes": 19649484800, "gpu_peak_bytes": 24918037504, "latency_ms": 387.72902200000203, "tokens_in_step": 257, "throughput_hz": 2.5791208376452013}, {"seed": 0, "step": 159, "kv_bytes": 2343993344, "kv_mb": 2343.993344, "gpu_alloc_bytes": 19664222208, "gpu_peak_bytes": 24964125696, "latency_ms": 322.8008879999891, "tokens_in_step": 257, "throughput_hz": 3.097884910403449}, {"seed": 0, "step": 160, "kv_bytes": 2358730752, "kv_mb": 2358.730752, "gpu_alloc_bytes": 19678959616, "gpu_peak_bytes": 25013130240, "latency_ms": 390.2004679999891, "tokens_in_step": 257, "throughput_hz": 2.562785239919364}, {"seed": 0, "step": 161, "kv_bytes": 2373468160, "kv_mb": 2373.46816, "gpu_alloc_bytes": 19693931520, "gpu_peak_bytes": 25060533760, "latency_ms": 324.15002100000834, "tokens_in_step": 257, "throughput_hz": 3.084991316412638}, {"seed": 0, "step": 162, "kv_bytes": 2388205568, "kv_mb": 2388.205568, "gpu_alloc_bytes": 19708756992, "gpu_peak_bytes": 25109745664, "latency_ms": 395.40678900002035, "tokens_in_step": 257, "throughput_hz": 2.5290410479015537}, {"seed": 0, "step": 163, "kv_bytes": 2402942976, "kv_mb": 2402.942976, "gpu_alloc_bytes": 19723171840, "gpu_peak_bytes": 25156793856, "latency_ms": 290.3441340000086, "tokens_in_step": 257, "throughput_hz": 3.444188750167656}, {"seed": 0, "step": 164, "kv_bytes": 2417680384, "kv_mb": 2417.680384, "gpu_alloc_bytes": 19738051584, "gpu_peak_bytes": 25205388288, "latency_ms": 397.34629599999494, "tokens_in_step": 257, "throughput_hz": 2.5166964183806377}, {"seed": 0, "step": 165, "kv_bytes": 2432417792, "kv_mb": 2432.417792, "gpu_alloc_bytes": 19752646656, "gpu_peak_bytes": 25252785664, "latency_ms": 328.7187729999914, "tokens_in_step": 257, "throughput_hz": 3.042114056564777}, {"seed": 0, "step": 166, "kv_bytes": 2447155200, "kv_mb": 2447.1552, "gpu_alloc_bytes": 19767384064, "gpu_peak_bytes": 25301303296, "latency_ms": 400.57319799998936, "tokens_in_step": 257, "throughput_hz": 2.4964226388407207}, {"seed": 0, "step": 167, "kv_bytes": 2461892608, "kv_mb": 2461.892608, "gpu_alloc_bytes": 19782121472, "gpu_peak_bytes": 25348815872, "latency_ms": 332.21736999999507, "tokens_in_step": 257, "throughput_hz": 3.0100774080536934}, {"seed": 0, "step": 168, "kv_bytes": 2476630016, "kv_mb": 2476.630016, "gpu_alloc_bytes": 19796858880, "gpu_peak_bytes": 25397360640, "latency_ms": 405.9338619999835, "tokens_in_step": 257, "throughput_hz": 2.4634554877317445}, {"seed": 0, "step": 169, "kv_bytes": 2491367424, "kv_mb": 2491.367424, "gpu_alloc_bytes": 19811596288, "gpu_peak_bytes": 25444644352, "latency_ms": 337.9200009999863, "tokens_in_step": 257, "throughput_hz": 2.959280294273083}, {"seed": 0, "step": 170, "kv_bytes": 2506104832, "kv_mb": 2506.104832, "gpu_alloc_bytes": 19826333696, "gpu_peak_bytes": 25493854720, "latency_ms": 410.21698200000856, "tokens_in_step": 257, "throughput_hz": 2.4377342818049867}, {"seed": 0, "step": 171, "kv_bytes": 2520842240, "kv_mb": 2520.84224, "gpu_alloc_bytes": 19841071104, "gpu_peak_bytes": 25541596160, "latency_ms": 305.50166000000445, "tokens_in_step": 257, "throughput_hz": 3.273304636053321}, {"seed": 0, "step": 172, "kv_bytes": 2535579648, "kv_mb": 2535.579648, "gpu_alloc_bytes": 19855808512, "gpu_peak_bytes": 25589476352, "latency_ms": 417.697038, "tokens_in_step": 257, "throughput_hz": 2.3940797013743724}, {"seed": 0, "step": 173, "kv_bytes": 2550317056, "kv_mb": 2550.317056, "gpu_alloc_bytes": 19870545920, "gpu_peak_bytes": 25637333504, "latency_ms": 345.61124500001483, "tokens_in_step": 257, "throughput_hz": 2.8934243733879583}, {"seed": 0, "step": 174, "kv_bytes": 2565054464, "kv_mb": 2565.054464, "gpu_alloc_bytes": 19885810688, "gpu_peak_bytes": 25686061056, "latency_ms": 419.8290390000068, "tokens_in_step": 257, "throughput_hz": 2.381921942278947}, {"seed": 0, "step": 175, "kv_bytes": 2579791872, "kv_mb": 2579.791872, "gpu_alloc_bytes": 19900368896, "gpu_peak_bytes": 25734381568, "latency_ms": 349.1605170000014, "tokens_in_step": 257, "throughput_hz": 2.864012256002004}, {"seed": 0, "step": 176, "kv_bytes": 2594529280, "kv_mb": 2594.52928, "gpu_alloc_bytes": 19914758144, "gpu_peak_bytes": 25782100480, "latency_ms": 424.9111130000074, "tokens_in_step": 257, "throughput_hz": 2.3534333873729083}, {"seed": 0, "step": 177, "kv_bytes": 2609266688, "kv_mb": 2609.266688, "gpu_alloc_bytes": 19929495552, "gpu_peak_bytes": 25830668288, "latency_ms": 354.64614700001107, "tokens_in_step": 257, "throughput_hz": 2.819712010010837}, {"seed": 0, "step": 178, "kv_bytes": 2624004096, "kv_mb": 2624.004096, "gpu_alloc_bytes": 19944692736, "gpu_peak_bytes": 25878223872, "latency_ms": 430.09740899998405, "tokens_in_step": 257, "throughput_hz": 2.325054694761105}, {"seed": 0, "step": 179, "kv_bytes": 2638741504, "kv_mb": 2638.741504, "gpu_alloc_bytes": 19958970368, "gpu_peak_bytes": 25927185408, "latency_ms": 315.848864000003, "tokens_in_step": 257, "throughput_hz": 3.1660712257619217}, {"seed": 0, "step": 180, "kv_bytes": 2653478912, "kv_mb": 2653.478912, "gpu_alloc_bytes": 19973707776, "gpu_peak_bytes": 25973937664, "latency_ms": 436.2622460000125, "tokens_in_step": 257, "throughput_hz": 2.2921992658516026}, {"seed": 0, "step": 181, "kv_bytes": 2668216320, "kv_mb": 2668.21632, "gpu_alloc_bytes": 19988445184, "gpu_peak_bytes": 26022320128, "latency_ms": 362.20458599999006, "tokens_in_step": 257, "throughput_hz": 2.7608706202301576}, {"seed": 0, "step": 182, "kv_bytes": 2682953728, "kv_mb": 2682.953728, "gpu_alloc_bytes": 20003182592, "gpu_peak_bytes": 26069839360, "latency_ms": 439.9288450000256, "tokens_in_step": 257, "throughput_hz": 2.2730948683302223}, {"seed": 0, "step": 183, "kv_bytes": 2697691136, "kv_mb": 2697.691136, "gpu_alloc_bytes": 20018165760, "gpu_peak_bytes": 26118424576, "latency_ms": 365.90241199999696, "tokens_in_step": 257, "throughput_hz": 2.7329691393234334}, {"seed": 0, "step": 184, "kv_bytes": 2712428544, "kv_mb": 2712.428544, "gpu_alloc_bytes": 20032657408, "gpu_peak_bytes": 26166065152, "latency_ms": 446.3055939999947, "tokens_in_step": 257, "throughput_hz": 2.2406172215713074}, {"seed": 0, "step": 185, "kv_bytes": 2727165952, "kv_mb": 2727.165952, "gpu_alloc_bytes": 20047394816, "gpu_peak_bytes": 26214172672, "latency_ms": 370.1326320000078, "tokens_in_step": 257, "throughput_hz": 2.7017342259084547}, {"seed": 0, "step": 186, "kv_bytes": 2741903360, "kv_mb": 2741.90336, "gpu_alloc_bytes": 20062132224, "gpu_peak_bytes": 26261702656, "latency_ms": 575.8778029999974, "tokens_in_step": 257, "throughput_hz": 1.7364795010166498}, {"seed": 0, "step": 187, "kv_bytes": 2756640768, "kv_mb": 2756.640768, "gpu_alloc_bytes": 20076869632, "gpu_peak_bytes": 26310956032, "latency_ms": 331.2267459999987, "tokens_in_step": 257, "throughput_hz": 3.019079866213473}, {"seed": 0, "step": 188, "kv_bytes": 2771378176, "kv_mb": 2771.378176, "gpu_alloc_bytes": 20092449792, "gpu_peak_bytes": 26359469056, "latency_ms": 464.9788380000075, "tokens_in_step": 257, "throughput_hz": 2.1506355091368348}, {"seed": 0, "step": 189, "kv_bytes": 2786115584, "kv_mb": 2786.115584, "gpu_alloc_bytes": 20106924032, "gpu_peak_bytes": 26408436736, "latency_ms": 382.23230700000954, "tokens_in_step": 257, "throughput_hz": 2.6162100421301515}, {"seed": 0, "step": 190, "kv_bytes": 2800852992, "kv_mb": 2800.852992, "gpu_alloc_bytes": 20121398272, "gpu_peak_bytes": 26455392768, "latency_ms": 463.5228030000178, "tokens_in_step": 257, "throughput_hz": 2.1573911650684456}, {"seed": 0, "step": 191, "kv_bytes": 2815590400, "kv_mb": 2815.5904, "gpu_alloc_bytes": 20136085504, "gpu_peak_bytes": 26503654400, "latency_ms": 383.83828799999264, "tokens_in_step": 257, "throughput_hz": 2.605263808388024}, {"seed": 0, "step": 192, "kv_bytes": 2830327808, "kv_mb": 2830.327808, "gpu_alloc_bytes": 20150556672, "gpu_peak_bytes": 26551238144, "latency_ms": 467.0948729999793, "tokens_in_step": 257, "throughput_hz": 2.1408926918365987}, {"seed": 0, "step": 193, "kv_bytes": 2845065216, "kv_mb": 2845.065216, "gpu_alloc_bytes": 20165294080, "gpu_peak_bytes": 26598649856, "latency_ms": 390.21175299998845, "tokens_in_step": 257, "throughput_hz": 2.562711123670408}, {"seed": 0, "step": 194, "kv_bytes": 2859802624, "kv_mb": 2859.802624, "gpu_alloc_bytes": 20180031488, "gpu_peak_bytes": 26647144448, "latency_ms": 471.33471399999394, "tokens_in_step": 257, "throughput_hz": 2.121634520643461}, {"seed": 0, "step": 195, "kv_bytes": 2874540032, "kv_mb": 2874.540032, "gpu_alloc_bytes": 20194768896, "gpu_peak_bytes": 26695230464, "latency_ms": 339.54651000001945, "tokens_in_step": 257, "throughput_hz": 2.945104633824517}, {"seed": 0, "step": 196, "kv_bytes": 2889277440, "kv_mb": 2889.27744, "gpu_alloc_bytes": 20209506304, "gpu_peak_bytes": 26743936000, "latency_ms": 471.08357200002615, "tokens_in_step": 257, "throughput_hz": 2.122765597098649}, {"seed": 0, "step": 197, "kv_bytes": 2904014848, "kv_mb": 2904.014848, "gpu_alloc_bytes": 20225191936, "gpu_peak_bytes": 26792350720, "latency_ms": 391.7916899999909, "tokens_in_step": 257, "throughput_hz": 2.552376748981131}, {"seed": 0, "step": 198, "kv_bytes": 2918752256, "kv_mb": 2918.752256, "gpu_alloc_bytes": 20238981120, "gpu_peak_bytes": 26841270272, "latency_ms": 476.1182420000125, "tokens_in_step": 257, "throughput_hz": 2.1003186011091204}, {"seed": 0, "step": 199, "kv_bytes": 2933489664, "kv_mb": 2933.489664, "gpu_alloc_bytes": 20253718528, "gpu_peak_bytes": 26887576064, "latency_ms": 393.7223279999955, "tokens_in_step": 257, "throughput_hz": 2.5398610362783676}, {"seed": 0, "step": 200, "kv_bytes": 2948227072, "kv_mb": 2948.227072, "gpu_alloc_bytes": 20268455936, "gpu_peak_bytes": 26936379392, "latency_ms": 482.7059289999909, "tokens_in_step": 257, "throughput_hz": 2.07165468647065}]}

==> scripts/modal_validate/v4/results/v4_h100_mistral7b.json <==
{"gpu_name": "H100", "model_id": "mistralai/Mistral-7B-v0.3", "vram_gb": 85.017624576, "n_params": 7248023552, "n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 131072, "bytes_per_step_theoretical": 33685504, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 53.08916926383972, "results": [{"seed": 0, "step": 1, "kv_bytes": 35913728, "kv_mb": 35.913728, "gpu_alloc_bytes": 14599220224, "gpu_peak_bytes": 14623476736, "latency_ms": 34.5616360000065, "tokens_in_step": 257, "throughput_hz": 28.93381551729241}, {"seed": 0, "step": 2, "kv_bytes": 69599232, "kv_mb": 69.599232, "gpu_alloc_bytes": 14697376768, "gpu_peak_bytes": 14785924096, "latency_ms": 24.042830999988496, "tokens_in_step": 257, "throughput_hz": 41.59243975888191}, {"seed": 0, "step": 3, "kv_bytes": 103284736, "kv_mb": 103.284736, "gpu_alloc_bytes": 14696967168, "gpu_peak_bytes": 14905700864, "latency_ms": 23.722609999992983, "tokens_in_step": 257, "throughput_hz": 42.153877671988695}, {"seed": 0, "step": 4, "kv_bytes": 136970240, "kv_mb": 136.97024, "gpu_alloc_bytes": 14700557312, "gpu_peak_bytes": 14929186816, "latency_ms": 31.00044899998977, "tokens_in_step": 257, "throughput_hz": 32.257597301262635}, {"seed": 0, "step": 5, "kv_bytes": 170655744, "kv_mb": 170.655744, "gpu_alloc_bytes": 14737337344, "gpu_peak_bytes": 14990808064, "latency_ms": 30.73914099999797, "tokens_in_step": 257, "throughput_hz": 32.531813429661746}, {"seed": 0, "step": 6, "kv_bytes": 204341248, "kv_mb": 204.341248, "gpu_alloc_bytes": 14799016960, "gpu_peak_bytes": 15111741440, "latency_ms": 34.842222999998285, "tokens_in_step": 257, "throughput_hz": 28.700809359955283}, {"seed": 0, "step": 7, "kv_bytes": 238026752, "kv_mb": 238.026752, "gpu_alloc_bytes": 14803618816, "gpu_peak_bytes": 15198714880, "latency_ms": 40.63905600000339, "tokens_in_step": 257, "throughput_hz": 24.606870789516286}, {"seed": 0, "step": 8, "kv_bytes": 271712256, "kv_mb": 271.712256, "gpu_alloc_bytes": 14835969024, "gpu_peak_bytes": 15259206144, "latency_ms": 40.008717999995724, "tokens_in_step": 257, "throughput_hz": 24.994552437298964}, {"seed": 0, "step": 9, "kv_bytes": 305397760, "kv_mb": 305.39776, "gpu_alloc_bytes": 14870631424, "gpu_peak_bytes": 15347364352, "latency_ms": 38.114448000001744, "tokens_in_step": 257, "throughput_hz": 26.236769846436037}, {"seed": 0, "step": 10, "kv_bytes": 339083264, "kv_mb": 339.083264, "gpu_alloc_bytes": 14906756096, "gpu_peak_bytes": 15438135808, "latency_ms": 42.455677999996055, "tokens_in_step": 257, "throughput_hz": 23.5539755130066}, {"seed": 0, "step": 11, "kv_bytes": 372768768, "kv_mb": 372.768768, "gpu_alloc_bytes": 14937977856, "gpu_peak_bytes": 15529130496, "latency_ms": 39.836790000009614, "tokens_in_step": 257, "throughput_hz": 25.102424166198098}, {"seed": 0, "step": 12, "kv_bytes": 406454272, "kv_mb": 406.454272, "gpu_alloc_bytes": 14970217472, "gpu_peak_bytes": 15613255680, "latency_ms": 46.27312699999209, "tokens_in_step": 257, "throughput_hz": 21.610815279463846}, {"seed": 0, "step": 13, "kv_bytes": 440139776, "kv_mb": 440.139776, "gpu_alloc_bytes": 15004126208, "gpu_peak_bytes": 15700400640, "latency_ms": 42.849117000002934, "tokens_in_step": 257, "throughput_hz": 23.337703785119576}, {"seed": 0, "step": 14, "kv_bytes": 473825280, "kv_mb": 473.82528, "gpu_alloc_bytes": 15037379584, "gpu_peak_bytes": 15788472832, "latency_ms": 65.60194399999375, "tokens_in_step": 257, "throughput_hz": 15.243450712376683}, {"seed": 0, "step": 15, "kv_bytes": 507510784, "kv_mb": 507.510784, "gpu_alloc_bytes": 15072793600, "gpu_peak_bytes": 15877343744, "latency_ms": 41.09687800000472, "tokens_in_step": 257, "throughput_hz": 24.332748584938376}, {"seed": 0, "step": 16, "kv_bytes": 541196288, "kv_mb": 541.196288, "gpu_alloc_bytes": 15104502784, "gpu_peak_bytes": 15967518208, "latency_ms": 65.8340709999976, "tokens_in_step": 257, "throughput_hz": 15.189703216136161}, {"seed": 0, "step": 17, "kv_bytes": 574881792, "kv_mb": 574.881792, "gpu_alloc_bytes": 15140807680, "gpu_peak_bytes": 16055877120, "latency_ms": 48.680863000001295, "tokens_in_step": 257, "throughput_hz": 20.541953005228635}, {"seed": 0, "step": 18, "kv_bytes": 608567296, "kv_mb": 608.567296, "gpu_alloc_bytes": 15171873792, "gpu_peak_bytes": 16144299520, "latency_ms": 59.08098700000153, "tokens_in_step": 257, "throughput_hz": 16.925918993194447}, {"seed": 0, "step": 19, "kv_bytes": 642252800, "kv_mb": 642.2528, "gpu_alloc_bytes": 15209339904, "gpu_peak_bytes": 16232486912, "latency_ms": 51.3376170000015, "tokens_in_step": 257, "throughput_hz": 19.47889400476011}, {"seed": 0, "step": 20, "kv_bytes": 675938304, "kv_mb": 675.938304, "gpu_alloc_bytes": 15239392256, "gpu_peak_bytes": 16320779776, "latency_ms": 60.65343199999518, "tokens_in_step": 257, "throughput_hz": 16.48711321067668}, {"seed": 0, "step": 21, "kv_bytes": 709623808, "kv_mb": 709.623808, "gpu_alloc_bytes": 15273765888, "gpu_peak_bytes": 16406534144, "latency_ms": 71.2008600000047, "tokens_in_step": 257, "throughput_hz": 14.044774178288494}, {"seed": 0, "step": 22, "kv_bytes": 743309312, "kv_mb": 743.309312, "gpu_alloc_bytes": 15308436480, "gpu_peak_bytes": 16498144768, "latency_ms": 64.28994400000931, "tokens_in_step": 257, "throughput_hz": 15.554532136469977}, {"seed": 0, "step": 23, "kv_bytes": 776994816, "kv_mb": 776.994816, "gpu_alloc_bytes": 15341112320, "gpu_peak_bytes": 16586923520, "latency_ms": 54.91726099999994, "tokens_in_step": 257, "throughput_hz": 18.209211125806167}, {"seed": 0, "step": 24, "kv_bytes": 810680320, "kv_mb": 810.68032, "gpu_alloc_bytes": 15374373888, "gpu_peak_bytes": 16674759680, "latency_ms": 68.24557100000561, "tokens_in_step": 257, "throughput_hz": 14.652965538231305}, {"seed": 0, "step": 25, "kv_bytes": 844365824, "kv_mb": 844.365824, "gpu_alloc_bytes": 15409630208, "gpu_peak_bytes": 16762826752, "latency_ms": 60.04022899999484, "tokens_in_step": 257, "throughput_hz": 16.655499431890675}, {"seed": 0, "step": 26, "kv_bytes": 878051328, "kv_mb": 878.051328, "gpu_alloc_bytes": 15441357824, "gpu_peak_bytes": 16852594688, "latency_ms": 71.60227999999336, "tokens_in_step": 257, "throughput_hz": 13.966035718416967}, {"seed": 0, "step": 27, "kv_bytes": 911736832, "kv_mb": 911.736832, "gpu_alloc_bytes": 15475043328, "gpu_peak_bytes": 16938237952, "latency_ms": 63.00276199999644, "tokens_in_step": 257, "throughput_hz": 15.87232001035219}, {"seed": 0, "step": 28, "kv_bytes": 945422336, "kv_mb": 945.422336, "gpu_alloc_bytes": 15508728832, "gpu_peak_bytes": 17025831424, "latency_ms": 75.2584359999986, "tokens_in_step": 257, "throughput_hz": 13.287546926965353}, {"seed": 0, "step": 29, "kv_bytes": 979107840, "kv_mb": 979.10784, "gpu_alloc_bytes": 15543397376, "gpu_peak_bytes": 17115425280, "latency_ms": 69.5258469999942, "tokens_in_step": 257, "throughput_hz": 14.383140129167838}, {"seed": 0, "step": 30, "kv_bytes": 1012793344, "kv_mb": 1012.793344, "gpu_alloc_bytes": 15577592832, "gpu_peak_bytes": 17205408256, "latency_ms": 79.49754999999925, "tokens_in_step": 257, "throughput_hz": 12.579004007041846}, {"seed": 0, "step": 31, "kv_bytes": 1046478848, "kv_mb": 1046.478848, "gpu_alloc_bytes": 15611259904, "gpu_peak_bytes": 17296077312, "latency_ms": 70.32003699998768, "tokens_in_step": 257, "throughput_hz": 14.220697864538598}, {"seed": 0, "step": 32, "kv_bytes": 1080164352, "kv_mb": 1080.164352, "gpu_alloc_bytes": 15643470848, "gpu_peak_bytes": 17383919616, "latency_ms": 82.26000200001238, "tokens_in_step": 257, "throughput_hz": 12.156576412432491}, {"seed": 0, "step": 33, "kv_bytes": 1113849856, "kv_mb": 1113.849856, "gpu_alloc_bytes": 15679687680, "gpu_peak_bytes": 17471418880, "latency_ms": 70.44762800001081, "tokens_in_step": 257, "throughput_hz": 14.194942092299355}, {"seed": 0, "step": 34, "kv_bytes": 1147535360, "kv_mb": 1147.53536, "gpu_alloc_bytes": 15710882816, "gpu_peak_bytes": 17560681984, "latency_ms": 85.37676699999963, "tokens_in_step": 257, "throughput_hz": 11.712788328000336}, {"seed": 0, "step": 35, "kv_bytes": 1181220864, "kv_mb": 1181.220864, "gpu_alloc_bytes": 15745354752, "gpu_peak_bytes": 17647822848, "latency_ms": 71.22298500000568, "tokens_in_step": 257, "throughput_hz": 14.0404112520687}, {"seed": 0, "step": 36, "kv_bytes": 1214906368, "kv_mb": 1214.906368, "gpu_alloc_bytes": 15778212864, "gpu_peak_bytes": 17736364544, "latency_ms": 84.40963900000042, "tokens_in_step": 257, "throughput_hz": 11.846988233180276}, {"seed": 0, "step": 37, "kv_bytes": 1248591872, "kv_mb": 1248.591872, "gpu_alloc_bytes": 15812074496, "gpu_peak_bytes": 17823427584, "latency_ms": 71.6511349999962, "tokens_in_step": 257, "throughput_hz": 13.95651304058272}, {"seed": 0, "step": 38, "kv_bytes": 1282277376, "kv_mb": 1282.277376, "gpu_alloc_bytes": 15845583872, "gpu_peak_bytes": 17913180672, "latency_ms": 87.95445399999835, "tokens_in_step": 257, "throughput_hz": 11.369520865879274}, {"seed": 0, "step": 39, "kv_bytes": 1315962880, "kv_mb": 1315.96288, "gpu_alloc_bytes": 15880088576, "gpu_peak_bytes": 18002479616, "latency_ms": 86.83460599999648, "tokens_in_step": 257, "throughput_hz": 11.516145993684137}, {"seed": 0, "step": 40, "kv_bytes": 1349648384, "kv_mb": 1349.648384, "gpu_alloc_bytes": 15912954880, "gpu_peak_bytes": 18092571136, "latency_ms": 91.84466499999644, "tokens_in_step": 257, "throughput_hz": 10.88794869032446}, {"seed": 0, "step": 41, "kv_bytes": 1383333888, "kv_mb": 1383.333888, "gpu_alloc_bytes": 15947451392, "gpu_peak_bytes": 18180796928, "latency_ms": 80.43228400001112, "tokens_in_step": 257, "throughput_hz": 12.432818642820857}, {"seed": 0, "step": 42, "kv_bytes": 1417019392, "kv_mb": 1417.019392, "gpu_alloc_bytes": 15980770304, "gpu_peak_bytes": 18269876736, "latency_ms": 95.3899369999931, "tokens_in_step": 257, "throughput_hz": 10.483286093375577}, {"seed": 0, "step": 43, "kv_bytes": 1450704896, "kv_mb": 1450.704896, "gpu_alloc_bytes": 16015453184, "gpu_peak_bytes": 18358215168, "latency_ms": 80.17582899999809, "tokens_in_step": 257, "throughput_hz": 12.472586968823531}, {"seed": 0, "step": 44, "kv_bytes": 1484390400, "kv_mb": 1484.3904, "gpu_alloc_bytes": 16047696896, "gpu_peak_bytes": 18446543360, "latency_ms": 99.10735699999407, "tokens_in_step": 257, "throughput_hz": 10.09006828827107}, {"seed": 0, "step": 45, "kv_bytes": 1518075904, "kv_mb": 1518.075904, "gpu_alloc_bytes": 16081382400, "gpu_peak_bytes": 18532813312, "latency_ms": 83.17970400000263, "tokens_in_step": 257, "throughput_hz": 12.022163483534017}, {"seed": 0, "step": 46, "kv_bytes": 1551761408, "kv_mb": 1551.761408, "gpu_alloc_bytes": 16115739648, "gpu_peak_bytes": 18623070720, "latency_ms": 102.5627979999939, "tokens_in_step": 257, "throughput_hz": 9.75012401670301}, {"seed": 0, "step": 47, "kv_bytes": 1585446912, "kv_mb": 1585.446912, "gpu_alloc_bytes": 16149152768, "gpu_peak_bytes": 18714208768, "latency_ms": 76.22349999999756, "tokens_in_step": 257, "throughput_hz": 13.119313597512999}, {"seed": 0, "step": 48, "kv_bytes": 1619132416, "kv_mb": 1619.132416, "gpu_alloc_bytes": 16182438912, "gpu_peak_bytes": 18800182784, "latency_ms": 106.82484400000192, "tokens_in_step": 257, "throughput_hz": 9.361118280687421}, {"seed": 0, "step": 49, "kv_bytes": 1652817920, "kv_mb": 1652.81792, "gpu_alloc_bytes": 16216488960, "gpu_peak_bytes": 18887317504, "latency_ms": 89.52528099999313, "tokens_in_step": 257, "throughput_hz": 11.17002916751612}, {"seed": 0, "step": 50, "kv_bytes": 1686503424, "kv_mb": 1686.503424, "gpu_alloc_bytes": 16252544000, "gpu_peak_bytes": 18979051008, "latency_ms": 110.4862310000101, "tokens_in_step": 257, "throughput_hz": 9.050901555325103}, {"seed": 0, "step": 51, "kv_bytes": 1720188928, "kv_mb": 1720.188928, "gpu_alloc_bytes": 16284265472, "gpu_peak_bytes": 19067751936, "latency_ms": 91.85858400000768, "tokens_in_step": 257, "throughput_hz": 10.886298878719014}, {"seed": 0, "step": 52, "kv_bytes": 1753874432, "kv_mb": 1753.874432, "gpu_alloc_bytes": 16317922304, "gpu_peak_bytes": 19155334656, "latency_ms": 113.81787099999485, "tokens_in_step": 257, "throughput_hz": 8.785966484999928}, {"seed": 0, "step": 53, "kv_bytes": 1787559936, "kv_mb": 1787.559936, "gpu_alloc_bytes": 16350866432, "gpu_peak_bytes": 19242591744, "latency_ms": 95.51912900001014, "tokens_in_step": 257, "throughput_hz": 10.469107187942363}, {"seed": 0, "step": 54, "kv_bytes": 1821245440, "kv_mb": 1821.24544, "gpu_alloc_bytes": 16385164288, "gpu_peak_bytes": 19331943936, "latency_ms": 122.24749900001086, "tokens_in_step": 257, "throughput_hz": 8.180126449866359}, {"seed": 0, "step": 55, "kv_bytes": 1854930944, "kv_mb": 1854.930944, "gpu_alloc_bytes": 16418237440, "gpu_peak_bytes": 19420589568, "latency_ms": 85.31607700000166, "tokens_in_step": 257, "throughput_hz": 11.721120276076226}, {"seed": 0, "step": 56, "kv_bytes": 1888616448, "kv_mb": 1888.616448, "gpu_alloc_bytes": 16451929088, "gpu_peak_bytes": 19508412416, "latency_ms": 122.03573000000745, "tokens_in_step": 257, "throughput_hz": 8.194321449955181}, {"seed": 0, "step": 57, "kv_bytes": 1922301952, "kv_mb": 1922.301952, "gpu_alloc_bytes": 16488117248, "gpu_peak_bytes": 19598563840, "latency_ms": 101.16652699998951, "tokens_in_step": 257, "throughput_hz": 9.884692394353952}, {"seed": 0, "step": 58, "kv_bytes": 1955987456, "kv_mb": 1955.987456, "gpu_alloc_bytes": 16519293952, "gpu_peak_bytes": 19688097792, "latency_ms": 124.75230600000486, "tokens_in_step": 257, "throughput_hz": 8.015883890755182}, {"seed": 0, "step": 59, "kv_bytes": 1989672960, "kv_mb": 1989.67296, "gpu_alloc_bytes": 16552979456, "gpu_peak_bytes": 19773616128, "latency_ms": 103.4618260000002, "tokens_in_step": 257, "throughput_hz": 9.66540064738465}, {"seed": 0, "step": 60, "kv_bytes": 2023358464, "kv_mb": 2023.358464, "gpu_alloc_bytes": 16586664960, "gpu_peak_bytes": 19861641728, "latency_ms": 128.80636499998843, "tokens_in_step": 257, "throughput_hz": 7.763591496430241}, {"seed": 0, "step": 61, "kv_bytes": 2057043968, "kv_mb": 2057.043968, "gpu_alloc_bytes": 16620350464, "gpu_peak_bytes": 19950003200, "latency_ms": 106.61987599999634, "tokens_in_step": 257, "throughput_hz": 9.379114265711905}, {"seed": 0, "step": 62, "kv_bytes": 2090729472, "kv_mb": 2090.729472, "gpu_alloc_bytes": 16654035968, "gpu_peak_bytes": 20040520192, "latency_ms": 150.27508799998657, "tokens_in_step": 257, "throughput_hz": 6.6544629140399465}, {"seed": 0, "step": 63, "kv_bytes": 2124414976, "kv_mb": 2124.414976, "gpu_alloc_bytes": 16687721472, "gpu_peak_bytes": 20129264640, "latency_ms": 96.2674729999975, "tokens_in_step": 257, "throughput_hz": 10.387724626364982}, {"seed": 0, "step": 64, "kv_bytes": 2158100480, "kv_mb": 2158.10048, "gpu_alloc_bytes": 16721406976, "gpu_peak_bytes": 20216927744, "latency_ms": 134.92290400000684, "tokens_in_step": 257, "throughput_hz": 7.411640057791443}, {"seed": 0, "step": 65, "kv_bytes": 2191785984, "kv_mb": 2191.785984, "gpu_alloc_bytes": 16755825664, "gpu_peak_bytes": 20305934848, "latency_ms": 110.25408500000822, "tokens_in_step": 257, "throughput_hz": 9.069958723070673}, {"seed": 0, "step": 66, "kv_bytes": 2225471488, "kv_mb": 2225.471488, "gpu_alloc_bytes": 16790535168, "gpu_peak_bytes": 20396400640, "latency_ms": 138.3286540000057, "tokens_in_step": 257, "throughput_hz": 7.229160199881354}, {"seed": 0, "step": 67, "kv_bytes": 2259156992, "kv_mb": 2259.156992, "gpu_alloc_bytes": 16823979008, "gpu_peak_bytes": 20485195776, "latency_ms": 111.2438889999936, "tokens_in_step": 257, "throughput_hz": 8.989257827906911}, {"seed": 0, "step": 68, "kv_bytes": 2292842496, "kv_mb": 2292.842496, "gpu_alloc_bytes": 16856148992, "gpu_peak_bytes": 20572409856, "latency_ms": 137.84023700000603, "tokens_in_step": 257, "throughput_hz": 7.254775686434407}, {"seed": 0, "step": 69, "kv_bytes": 2326528000, "kv_mb": 2326.528, "gpu_alloc_bytes": 16890395648, "gpu_peak_bytes": 20658981888, "latency_ms": 112.42317300001048, "tokens_in_step": 257, "throughput_hz": 8.894963318638114}, {"seed": 0, "step": 70, "kv_bytes": 2360213504, "kv_mb": 2360.213504, "gpu_alloc_bytes": 16924034048, "gpu_peak_bytes": 20750045696, "latency_ms": 141.74455699999555, "tokens_in_step": 257, "throughput_hz": 7.054944621259999}, {"seed": 0, "step": 71, "kv_bytes": 2393899008, "kv_mb": 2393.899008, "gpu_alloc_bytes": 16957588480, "gpu_peak_bytes": 20836889600, "latency_ms": 103.96835799998883, "tokens_in_step": 257, "throughput_hz": 9.618310986503293}, {"seed": 0, "step": 72, "kv_bytes": 2427584512, "kv_mb": 2427.584512, "gpu_alloc_bytes": 16991194112, "gpu_peak_bytes": 20926539776, "latency_ms": 145.92835200001275, "tokens_in_step": 257, "throughput_hz": 6.852677949792187}, {"seed": 0, "step": 73, "kv_bytes": 2461270016, "kv_mb": 2461.270016, "gpu_alloc_bytes": 17025125376, "gpu_peak_bytes": 21014817280, "latency_ms": 143.4535280000091, "tokens_in_step": 257, "throughput_hz": 6.970898617424987}, {"seed": 0, "step": 74, "kv_bytes": 2494955520, "kv_mb": 2494.95552, "gpu_alloc_bytes": 17058378752, "gpu_peak_bytes": 21104296448, "latency_ms": 149.8957809999979, "tokens_in_step": 257, "throughput_hz": 6.67130184271173}, {"seed": 0, "step": 75, "kv_bytes": 2528641024, "kv_mb": 2528.641024, "gpu_alloc_bytes": 17092824064, "gpu_peak_bytes": 21192121344, "latency_ms": 148.94201299999565, "tokens_in_step": 257, "throughput_hz": 6.714022322231063}, {"seed": 0, "step": 76, "kv_bytes": 2562326528, "kv_mb": 2562.326528, "gpu_alloc_bytes": 17125633024, "gpu_peak_bytes": 21281180160, "latency_ms": 153.14978799999324, "tokens_in_step": 257, "throughput_hz": 6.52955523516653}, {"seed": 0, "step": 77, "kv_bytes": 2596012032, "kv_mb": 2596.012032, "gpu_alloc_bytes": 17159353344, "gpu_peak_bytes": 21369238528, "latency_ms": 124.87913399999684, "tokens_in_step": 257, "throughput_hz": 8.007742910837493}, {"seed": 0, "step": 78, "kv_bytes": 2629697536, "kv_mb": 2629.697536, "gpu_alloc_bytes": 17193933824, "gpu_peak_bytes": 21459542528, "latency_ms": 168.5389189999995, "tokens_in_step": 257, "throughput_hz": 5.933347656039036}, {"seed": 0, "step": 79, "kv_bytes": 2663383040, "kv_mb": 2663.38304, "gpu_alloc_bytes": 17226689536, "gpu_peak_bytes": 21549394432, "latency_ms": 112.2618440000025, "tokens_in_step": 257, "throughput_hz": 8.907746072654728}, {"seed": 0, "step": 80, "kv_bytes": 2697068544, "kv_mb": 2697.068544, "gpu_alloc_bytes": 17260375040, "gpu_peak_bytes": 21636492800, "latency_ms": 160.69432999999833, "tokens_in_step": 257, "throughput_hz": 6.222994924587634}, {"seed": 0, "step": 81, "kv_bytes": 2730754048, "kv_mb": 2730.754048, "gpu_alloc_bytes": 17295109120, "gpu_peak_bytes": 21725183488, "latency_ms": 130.37369500000295, "tokens_in_step": 257, "throughput_hz": 7.670258942956072}, {"seed": 0, "step": 82, "kv_bytes": 2764439552, "kv_mb": 2764.439552, "gpu_alloc_bytes": 17328591872, "gpu_peak_bytes": 21813314560, "latency_ms": 165.18556699999465, "tokens_in_step": 257, "throughput_hz": 6.053797666233348}, {"seed": 0, "step": 83, "kv_bytes": 2798125056, "kv_mb": 2798.125056, "gpu_alloc_bytes": 17362465792, "gpu_peak_bytes": 21901142016, "latency_ms": 133.11619699999255, "tokens_in_step": 257, "throughput_hz": 7.512233841837113}, {"seed": 0, "step": 84, "kv_bytes": 2831810560, "kv_mb": 2831.81056, "gpu_alloc_bytes": 17395117056, "gpu_peak_bytes": 21990544896, "latency_ms": 168.88993000000596, "tokens_in_step": 257, "throughput_hz": 5.921016131630611}, {"seed": 0, "step": 85, "kv_bytes": 2865496064, "kv_mb": 2865.496064, "gpu_alloc_bytes": 17429734400, "gpu_peak_bytes": 22077089792, "latency_ms": 137.02406799998812, "tokens_in_step": 257, "throughput_hz": 7.297987970989788}, {"seed": 0, "step": 86, "kv_bytes": 2899181568, "kv_mb": 2899.181568, "gpu_alloc_bytes": 17462488064, "gpu_peak_bytes": 22166578176, "latency_ms": 172.45290600000374, "tokens_in_step": 257, "throughput_hz": 5.798684540578158}, {"seed": 0, "step": 87, "kv_bytes": 2932867072, "kv_mb": 2932.867072, "gpu_alloc_bytes": 17496763392, "gpu_peak_bytes": 22254508032, "latency_ms": 121.51236699999401, "tokens_in_step": 257, "throughput_hz": 8.22961501523585}, {"seed": 0, "step": 88, "kv_bytes": 2966552576, "kv_mb": 2966.552576, "gpu_alloc_bytes": 17529859072, "gpu_peak_bytes": 22345021952, "latency_ms": 176.66490400000612, "tokens_in_step": 257, "throughput_hz": 5.660433834667951}, {"seed": 0, "step": 89, "kv_bytes": 3000238080, "kv_mb": 3000.23808, "gpu_alloc_bytes": 17564027904, "gpu_peak_bytes": 22432008192, "latency_ms": 142.15461000000573, "tokens_in_step": 257, "throughput_hz": 7.034594235107533}, {"seed": 0, "step": 90, "kv_bytes": 3033923584, "kv_mb": 3033.923584, "gpu_alloc_bytes": 17597230080, "gpu_peak_bytes": 22522051584, "latency_ms": 179.0523589999964, "tokens_in_step": 257, "throughput_hz": 5.584958531599241}, {"seed": 0, "step": 91, "kv_bytes": 3067609088, "kv_mb": 3067.609088, "gpu_alloc_bytes": 17632603136, "gpu_peak_bytes": 22609582592, "latency_ms": 151.08569600000976, "tokens_in_step": 257, "throughput_hz": 6.618760256430466}, {"seed": 0, "step": 92, "kv_bytes": 3101294592, "kv_mb": 3101.294592, "gpu_alloc_bytes": 17664601088, "gpu_peak_bytes": 22700600832, "latency_ms": 184.2229810000049, "tokens_in_step": 257, "throughput_hz": 5.4282044214666865}, {"seed": 0, "step": 93, "kv_bytes": 3134980096, "kv_mb": 3134.980096, "gpu_alloc_bytes": 17698395136, "gpu_peak_bytes": 22785917952, "latency_ms": 148.20034500000645, "tokens_in_step": 257, "throughput_hz": 6.747622618557038}, {"seed": 0, "step": 94, "kv_bytes": 3168665600, "kv_mb": 3168.6656, "gpu_alloc_bytes": 17732705280, "gpu_peak_bytes": 22877271552, "latency_ms": 187.6857599999937, "tokens_in_step": 257, "throughput_hz": 5.328054722958383}, {"seed": 0, "step": 95, "kv_bytes": 3202351104, "kv_mb": 3202.351104, "gpu_alloc_bytes": 17765657600, "gpu_peak_bytes": 22965975552, "latency_ms": 131.00486700000147, "tokens_in_step": 257, "throughput_hz": 7.633304188614526}, {"seed": 0, "step": 96, "kv_bytes": 3236036608, "kv_mb": 3236.036608, "gpu_alloc_bytes": 17799343104, "gpu_peak_bytes": 23054006272, "latency_ms": 190.75297599999885, "tokens_in_step": 257, "throughput_hz": 5.242382168653589}, {"seed": 0, "step": 97, "kv_bytes": 3269722112, "kv_mb": 3269.722112, "gpu_alloc_bytes": 17834466304, "gpu_peak_bytes": 23142095360, "latency_ms": 172.99681500000474, "tokens_in_step": 257, "throughput_hz": 5.780453241292174}, {"seed": 0, "step": 98, "kv_bytes": 3303407616, "kv_mb": 3303.407616, "gpu_alloc_bytes": 17867527168, "gpu_peak_bytes": 23231977472, "latency_ms": 194.35922699999253, "tokens_in_step": 257, "throughput_hz": 5.145112045542548}, {"seed": 0, "step": 99, "kv_bytes": 3337093120, "kv_mb": 3337.09312, "gpu_alloc_bytes": 17901081600, "gpu_peak_bytes": 23318465024, "latency_ms": 152.27419299999667, "tokens_in_step": 257, "throughput_hz": 6.5671009663470805}, {"seed": 0, "step": 100, "kv_bytes": 3370778624, "kv_mb": 3370.778624, "gpu_alloc_bytes": 17934984192, "gpu_peak_bytes": 23408710656, "latency_ms": 192.02939399998797, "tokens_in_step": 257, "throughput_hz": 5.207536092105059}, {"seed": 0, "step": 101, "kv_bytes": 3404464128, "kv_mb": 3404.464128, "gpu_alloc_bytes": 17968538624, "gpu_peak_bytes": 23496645120, "latency_ms": 153.74243800000897, "tokens_in_step": 257, "throughput_hz": 6.504384950627241}, {"seed": 0, "step": 102, "kv_bytes": 3438149632, "kv_mb": 3438.149632, "gpu_alloc_bytes": 18001773568, "gpu_peak_bytes": 23585169920, "latency_ms": 197.3177069999963, "tokens_in_step": 257, "throughput_hz": 5.06796888735393}, {"seed": 0, "step": 103, "kv_bytes": 3471835136, "kv_mb": 3471.835136, "gpu_alloc_bytes": 18035328000, "gpu_peak_bytes": 23673007104, "latency_ms": 145.08864100000096, "tokens_in_step": 257, "throughput_hz": 6.892338318890128}, {"seed": 0, "step": 104, "kv_bytes": 3505520640, "kv_mb": 3505.52064, "gpu_alloc_bytes": 18068827136, "gpu_peak_bytes": 23763601408, "latency_ms": 200.3879549999965, "tokens_in_step": 257, "throughput_hz": 4.990319902211774}, {"seed": 0, "step": 105, "kv_bytes": 3539206144, "kv_mb": 3539.206144, "gpu_alloc_bytes": 18103479296, "gpu_peak_bytes": 23852024320, "latency_ms": 159.75516500000708, "tokens_in_step": 257, "throughput_hz": 6.259578524424895}, {"seed": 0, "step": 106, "kv_bytes": 3572891648, "kv_mb": 3572.891648, "gpu_alloc_bytes": 18136198144, "gpu_peak_bytes": 23940278272, "latency_ms": 204.91489900000204, "tokens_in_step": 257, "throughput_hz": 4.880074630395665}, {"seed": 0, "step": 107, "kv_bytes": 3606577152, "kv_mb": 3606.577152, "gpu_alloc_bytes": 18170694656, "gpu_peak_bytes": 24028244992, "latency_ms": 162.13389899999697, "tokens_in_step": 257, "throughput_hz": 6.16774163927322}, {"seed": 0, "step": 108, "kv_bytes": 3640262656, "kv_mb": 3640.262656, "gpu_alloc_bytes": 18203569152, "gpu_peak_bytes": 24118114816, "latency_ms": 208.1672420000018, "tokens_in_step": 257, "throughput_hz": 4.803829797581654}, {"seed": 0, "step": 109, "kv_bytes": 3673948160, "kv_mb": 3673.94816, "gpu_alloc_bytes": 18237254656, "gpu_peak_bytes": 24204547072, "latency_ms": 166.51101600000118, "tokens_in_step": 257, "throughput_hz": 6.005608661951789}, {"seed": 0, "step": 110, "kv_bytes": 3707633664, "kv_mb": 3707.633664, "gpu_alloc_bytes": 18270940160, "gpu_peak_bytes": 24293406720, "latency_ms": 212.33506500000487, "tokens_in_step": 257, "throughput_hz": 4.709537729908044}, {"seed": 0, "step": 111, "kv_bytes": 3741319168, "kv_mb": 3741.319168, "gpu_alloc_bytes": 18304625664, "gpu_peak_bytes": 24382692352, "latency_ms": 155.29567700001223, "tokens_in_step": 257, "throughput_hz": 6.439329280234383}, {"seed": 0, "step": 112, "kv_bytes": 3775004672, "kv_mb": 3775.004672, "gpu_alloc_bytes": 18338311168, "gpu_peak_bytes": 24471249920, "latency_ms": 216.46788299999287, "tokens_in_step": 257, "throughput_hz": 4.619622948869662}, {"seed": 0, "step": 113, "kv_bytes": 3808690176, "kv_mb": 3808.690176, "gpu_alloc_bytes": 18373917696, "gpu_peak_bytes": 24560310272, "latency_ms": 172.46877799999538, "tokens_in_step": 257, "throughput_hz": 5.798150897781782}, {"seed": 0, "step": 114, "kv_bytes": 3842375680, "kv_mb": 3842.37568, "gpu_alloc_bytes": 18405682176, "gpu_peak_bytes": 24649251840, "latency_ms": 226.81843499999843, "tokens_in_step": 257, "throughput_hz": 4.408812714010688}, {"seed": 0, "step": 115, "kv_bytes": 3876061184, "kv_mb": 3876.061184, "gpu_alloc_bytes": 18440524800, "gpu_peak_bytes": 24736395264, "latency_ms": 175.65013799999463, "tokens_in_step": 257, "throughput_hz": 5.6931352937509825}, {"seed": 0, "step": 116, "kv_bytes": 3909746688, "kv_mb": 3909.746688, "gpu_alloc_bytes": 18473788416, "gpu_peak_bytes": 24826336256, "latency_ms": 224.89096200000347, "tokens_in_step": 257, "throughput_hz": 4.446599325765633}, {"seed": 0, "step": 117, "kv_bytes": 3943432192, "kv_mb": 3943.432192, "gpu_alloc_bytes": 18507607040, "gpu_peak_bytes": 24916643328, "latency_ms": 178.90979100000948, "tokens_in_step": 257, "throughput_hz": 5.589409022337671}, {"seed": 0, "step": 118, "kv_bytes": 3977117696, "kv_mb": 3977.117696, "gpu_alloc_bytes": 18541607936, "gpu_peak_bytes": 25003990528, "latency_ms": 229.23881100000187, "tokens_in_step": 257, "throughput_hz": 4.362263072460238}, {"seed": 0, "step": 119, "kv_bytes": 4010803200, "kv_mb": 4010.8032, "gpu_alloc_bytes": 18574109696, "gpu_peak_bytes": 25092337152, "latency_ms": 167.96406599999614, "tokens_in_step": 257, "throughput_hz": 5.953654396530404}, {"seed": 0, "step": 120, "kv_bytes": 4044488704, "kv_mb": 4044.488704, "gpu_alloc_bytes": 18607795200, "gpu_peak_bytes": 25179205120, "latency_ms": 233.67265400000292, "tokens_in_step": 257, "throughput_hz": 4.279490915526588}, {"seed": 0, "step": 121, "kv_bytes": 4078174208, "kv_mb": 4078.174208, "gpu_alloc_bytes": 18643862528, "gpu_peak_bytes": 25269725696, "latency_ms": 185.21238699999287, "tokens_in_step": 257, "throughput_hz": 5.399206911576807}, {"seed": 0, "step": 122, "kv_bytes": 4111859712, "kv_mb": 4111.859712, "gpu_alloc_bytes": 18675166208, "gpu_peak_bytes": 25358347776, "latency_ms": 236.36917900000753, "tokens_in_step": 257, "throughput_hz": 4.230670023184233}, {"seed": 0, "step": 123, "kv_bytes": 4145545216, "kv_mb": 4145.545216, "gpu_alloc_bytes": 18709564416, "gpu_peak_bytes": 25445300736, "latency_ms": 210.96536900000729, "tokens_in_step": 257, "throughput_hz": 4.7401144782201925}, {"seed": 0, "step": 124, "kv_bytes": 4179230720, "kv_mb": 4179.23072, "gpu_alloc_bytes": 18742537216, "gpu_peak_bytes": 25534857216, "latency_ms": 240.35189900000375, "tokens_in_step": 257, "throughput_hz": 4.160566253732759}, {"seed": 0, "step": 125, "kv_bytes": 4212916224, "kv_mb": 4212.916224, "gpu_alloc_bytes": 18776222720, "gpu_peak_bytes": 25622766592, "latency_ms": 188.74766100000784, "tokens_in_step": 257, "throughput_hz": 5.298078899107304}, {"seed": 0, "step": 126, "kv_bytes": 4246601728, "kv_mb": 4246.601728, "gpu_alloc_bytes": 18809908224, "gpu_peak_bytes": 25711202304, "latency_ms": 243.84948200000167, "tokens_in_step": 257, "throughput_hz": 4.1008904009072005}, {"seed": 0, "step": 127, "kv_bytes": 4280287232, "kv_mb": 4280.287232, "gpu_alloc_bytes": 18843593728, "gpu_peak_bytes": 25800274944, "latency_ms": 178.1899190000047, "tokens_in_step": 257, "throughput_hz": 5.611989755716617}, {"seed": 0, "step": 128, "kv_bytes": 4313972736, "kv_mb": 4313.972736, "gpu_alloc_bytes": 18877279232, "gpu_peak_bytes": 25888822784, "latency_ms": 352.4941069999983, "tokens_in_step": 257, "throughput_hz": 2.836926859602804}, {"seed": 0, "step": 129, "kv_bytes": 4347658240, "kv_mb": 4347.65824, "gpu_alloc_bytes": 18911812608, "gpu_peak_bytes": 25977752064, "latency_ms": 192.7332319999948, "tokens_in_step": 257, "throughput_hz": 5.188518812365617}, {"seed": 0, "step": 130, "kv_bytes": 4381343744, "kv_mb": 4381.343744, "gpu_alloc_bytes": 18945397760, "gpu_peak_bytes": 26066585600, "latency_ms": 249.43684199999439, "tokens_in_step": 257, "throughput_hz": 4.009030871229609}, {"seed": 0, "step": 131, "kv_bytes": 4415029248, "kv_mb": 4415.029248, "gpu_alloc_bytes": 18978647040, "gpu_peak_bytes": 26154535424, "latency_ms": 196.6682970000022, "tokens_in_step": 257, "throughput_hz": 5.084703611380683}, {"seed": 0, "step": 132, "kv_bytes": 4448714752, "kv_mb": 4448.714752, "gpu_alloc_bytes": 19012822016, "gpu_peak_bytes": 26243301376, "latency_ms": 248.277984000012, "tokens_in_step": 257, "throughput_hz": 4.027743353997717}, {"seed": 0, "step": 133, "kv_bytes": 4482400256, "kv_mb": 4482.400256, "gpu_alloc_bytes": 19046147072, "gpu_peak_bytes": 26331612160, "latency_ms": 197.5651210000109, "tokens_in_step": 257, "throughput_hz": 5.06162218785544}, {"seed": 0, "step": 134, "kv_bytes": 4516085760, "kv_mb": 4516.08576, "gpu_alloc_bytes": 19079392256, "gpu_peak_bytes": 26419873792, "latency_ms": 252.66877299999635, "tokens_in_step": 257, "throughput_hz": 3.95775064772256}, {"seed": 0, "step": 135, "kv_bytes": 4549771264, "kv_mb": 4549.771264, "gpu_alloc_bytes": 19114093568, "gpu_peak_bytes": 26510144000, "latency_ms": 180.77274500001295, "tokens_in_step": 257, "throughput_hz": 5.531807352927723}, {"seed": 0, "step": 136, "kv_bytes": 4583456768, "kv_mb": 4583.456768, "gpu_alloc_bytes": 19146763264, "gpu_peak_bytes": 26600008192, "latency_ms": 256.9349200000204, "tokens_in_step": 257, "throughput_hz": 3.8920361623088082}, {"seed": 0, "step": 137, "kv_bytes": 4617142272, "kv_mb": 4617.142272, "gpu_alloc_bytes": 19181153280, "gpu_peak_bytes": 26688252416, "latency_ms": 202.820781000014, "tokens_in_step": 257, "throughput_hz": 4.930461243021893}, {"seed": 0, "step": 138, "kv_bytes": 4650827776, "kv_mb": 4650.827776, "gpu_alloc_bytes": 19214640128, "gpu_peak_bytes": 26776633856, "latency_ms": 260.9505719999845, "tokens_in_step": 257, "throughput_hz": 3.8321433531866695}, {"seed": 0, "step": 139, "kv_bytes": 4684513280, "kv_mb": 4684.51328, "gpu_alloc_bytes": 19248612352, "gpu_peak_bytes": 26864353792, "latency_ms": 203.16151699998386, "tokens_in_step": 257, "throughput_hz": 4.9221920310827345}, {"seed": 0, "step": 140, "kv_bytes": 4718198784, "kv_mb": 4718.198784, "gpu_alloc_bytes": 19281505280, "gpu_peak_bytes": 26953064960, "latency_ms": 263.8349579999897, "tokens_in_step": 257, "throughput_hz": 3.7902482960580195}, {"seed": 0, "step": 141, "kv_bytes": 4751884288, "kv_mb": 4751.884288, "gpu_alloc_bytes": 19315190784, "gpu_peak_bytes": 27040696832, "latency_ms": 208.65850300000943, "tokens_in_step": 257, "throughput_hz": 4.792519766136513}, {"seed": 0, "step": 142, "kv_bytes": 4785569792, "kv_mb": 4785.569792, "gpu_alloc_bytes": 19348876288, "gpu_peak_bytes": 27129121280, "latency_ms": 268.2872749999774, "tokens_in_step": 257, "throughput_hz": 3.7273478587461306}, {"seed": 0, "step": 143, "kv_bytes": 4819255296, "kv_mb": 4819.255296, "gpu_alloc_bytes": 19382561792, "gpu_peak_bytes": 27219511808, "latency_ms": 194.93917399998395, "tokens_in_step": 257, "throughput_hz": 5.129805259152695}, {"seed": 0, "step": 144, "kv_bytes": 4852940800, "kv_mb": 4852.9408, "gpu_alloc_bytes": 19416247296, "gpu_peak_bytes": 27306356224, "latency_ms": 271.94466400001716, "tokens_in_step": 257, "throughput_hz": 3.6772186859306677}, {"seed": 0, "step": 145, "kv_bytes": 4886626304, "kv_mb": 4886.626304, "gpu_alloc_bytes": 19450956800, "gpu_peak_bytes": 27395229184, "latency_ms": 226.54358200000502, "tokens_in_step": 257, "throughput_hz": 4.414161686557856}, {"seed": 0, "step": 146, "kv_bytes": 4920311808, "kv_mb": 4920.311808, "gpu_alloc_bytes": 19484333056, "gpu_peak_bytes": 27484980224, "latency_ms": 275.9366520000128, "tokens_in_step": 257, "throughput_hz": 3.6240201972152417}, {"seed": 0, "step": 147, "kv_bytes": 4953997312, "kv_mb": 4953.997312, "gpu_alloc_bytes": 19517549568, "gpu_peak_bytes": 27572701184, "latency_ms": 276.11827199999084, "tokens_in_step": 257, "throughput_hz": 3.6216364558446648}, {"seed": 0, "step": 148, "kv_bytes": 4987682816, "kv_mb": 4987.682816, "gpu_alloc_bytes": 19551396864, "gpu_peak_bytes": 27661800448, "latency_ms": 314.5709469999929, "tokens_in_step": 257, "throughput_hz": 3.178933113616569}, {"seed": 0, "step": 149, "kv_bytes": 5021368320, "kv_mb": 5021.36832, "gpu_alloc_bytes": 19585281024, "gpu_peak_bytes": 27749318656, "latency_ms": 218.8667570000007, "tokens_in_step": 257, "throughput_hz": 4.5689898900452794}, {"seed": 0, "step": 150, "kv_bytes": 5055053824, "kv_mb": 5055.053824, "gpu_alloc_bytes": 19618360320, "gpu_peak_bytes": 27838725632, "latency_ms": 295.51883799999246, "tokens_in_step": 257, "throughput_hz": 3.3838790337962332}, {"seed": 0, "step": 151, "kv_bytes": 5088739328, "kv_mb": 5088.739328, "gpu_alloc_bytes": 19652586496, "gpu_peak_bytes": 27927270912, "latency_ms": 204.28628999999887, "tokens_in_step": 257, "throughput_hz": 4.8950910998481865}, {"seed": 0, "step": 152, "kv_bytes": 5122424832, "kv_mb": 5122.424832, "gpu_alloc_bytes": 19685731328, "gpu_peak_bytes": 28015529472, "latency_ms": 287.4195050000026, "tokens_in_step": 257, "throughput_hz": 3.479234994855311}, {"seed": 0, "step": 153, "kv_bytes": 5156110336, "kv_mb": 5156.110336, "gpu_alloc_bytes": 19719990272, "gpu_peak_bytes": 28103610880, "latency_ms": 226.90045699999928, "tokens_in_step": 257, "throughput_hz": 4.407218977086517}, {"seed": 0, "step": 154, "kv_bytes": 5189795840, "kv_mb": 5189.79584, "gpu_alloc_bytes": 19753102336, "gpu_peak_bytes": 28192454144, "latency_ms": 291.0854389999997, "tokens_in_step": 257, "throughput_hz": 3.4354174617439415}, {"seed": 0, "step": 155, "kv_bytes": 5223481344, "kv_mb": 5223.481344, "gpu_alloc_bytes": 19786787840, "gpu_peak_bytes": 28280502784, "latency_ms": 240.51053900001307, "tokens_in_step": 257, "throughput_hz": 4.157821957232176}, {"seed": 0, "step": 156, "kv_bytes": 5257166848, "kv_mb": 5257.166848, "gpu_alloc_bytes": 19820473344, "gpu_peak_bytes": 28370029056, "latency_ms": 294.2020879999916, "tokens_in_step": 257, "throughput_hz": 3.3990241428878933}, {"seed": 0, "step": 157, "kv_bytes": 5290852352, "kv_mb": 5290.852352, "gpu_alloc_bytes": 19854158848, "gpu_peak_bytes": 28457747456, "latency_ms": 230.20071400000575, "tokens_in_step": 257, "throughput_hz": 4.344035179664886}, {"seed": 0, "step": 158, "kv_bytes": 5324537856, "kv_mb": 5324.537856, "gpu_alloc_bytes": 19887844352, "gpu_peak_bytes": 28546369536, "latency_ms": 298.8376930000243, "tokens_in_step": 257, "throughput_hz": 3.346298085629776}, {"seed": 0, "step": 159, "kv_bytes": 5358223360, "kv_mb": 5358.22336, "gpu_alloc_bytes": 19921529856, "gpu_peak_bytes": 28635311104, "latency_ms": 215.2039160000072, "tokens_in_step": 257, "throughput_hz": 4.64675559156631}, {"seed": 0, "step": 160, "kv_bytes": 5391908864, "kv_mb": 5391.908864, "gpu_alloc_bytes": 19955215360, "gpu_peak_bytes": 28723770880, "latency_ms": 300.9762450000153, "tokens_in_step": 257, "throughput_hz": 3.322521350480498}, {"seed": 0, "step": 161, "kv_bytes": 5425594368, "kv_mb": 5425.594368, "gpu_alloc_bytes": 19990367232, "gpu_peak_bytes": 28813195776, "latency_ms": 235.08336199998325, "tokens_in_step": 257, "throughput_hz": 4.25381018670335}, {"seed": 0, "step": 162, "kv_bytes": 5459279872, "kv_mb": 5459.279872, "gpu_alloc_bytes": 20022586368, "gpu_peak_bytes": 28902325760, "latency_ms": 302.5200579999989, "tokens_in_step": 257, "throughput_hz": 3.305565940358254}, {"seed": 0, "step": 163, "kv_bytes": 5492965376, "kv_mb": 5492.965376, "gpu_alloc_bytes": 20056607744, "gpu_peak_bytes": 28989637120, "latency_ms": 236.5388049999808, "tokens_in_step": 257, "throughput_hz": 4.227636137757951}, {"seed": 0, "step": 164, "kv_bytes": 5526650880, "kv_mb": 5526.65088, "gpu_alloc_bytes": 20089957376, "gpu_peak_bytes": 29078439936, "latency_ms": 301.2031990000139, "tokens_in_step": 257, "throughput_hz": 3.3200178594383183}, {"seed": 0, "step": 165, "kv_bytes": 5560336384, "kv_mb": 5560.336384, "gpu_alloc_bytes": 20124249088, "gpu_peak_bytes": 29167332352, "latency_ms": 235.8746180000253, "tokens_in_step": 257, "throughput_hz": 4.239540517241633}, {"seed": 0, "step": 166, "kv_bytes": 5594021888, "kv_mb": 5594.021888, "gpu_alloc_bytes": 20157328384, "gpu_peak_bytes": 29255954432, "latency_ms": 307.0972249999784, "tokens_in_step": 257, "throughput_hz": 3.256297740886686}, {"seed": 0, "step": 167, "kv_bytes": 5627707392, "kv_mb": 5627.707392, "gpu_alloc_bytes": 20191097856, "gpu_peak_bytes": 29343970304, "latency_ms": 219.23275100002115, "tokens_in_step": 257, "throughput_hz": 4.561362275656996}, {"seed": 0, "step": 168, "kv_bytes": 5661392896, "kv_mb": 5661.392896, "gpu_alloc_bytes": 20224699392, "gpu_peak_bytes": 29435544064, "latency_ms": 309.93914600000494, "tokens_in_step": 257, "throughput_hz": 3.2264398121558484}, {"seed": 0, "step": 169, "kv_bytes": 5695078400, "kv_mb": 5695.0784, "gpu_alloc_bytes": 20258671616, "gpu_peak_bytes": 29523002368, "latency_ms": 241.5640099999905, "tokens_in_step": 257, "throughput_hz": 4.139689517490786}, {"seed": 0, "step": 170, "kv_bytes": 5728763904, "kv_mb": 5728.763904, "gpu_alloc_bytes": 20292070400, "gpu_peak_bytes": 29611235840, "latency_ms": 314.1597000000047, "tokens_in_step": 257, "throughput_hz": 3.1830944580096845}, {"seed": 0, "step": 171, "kv_bytes": 5762449408, "kv_mb": 5762.449408, "gpu_alloc_bytes": 20325903360, "gpu_peak_bytes": 29700291072, "latency_ms": 246.70883900000717, "tokens_in_step": 257, "throughput_hz": 4.053361055296324}, {"seed": 0, "step": 172, "kv_bytes": 5796134912, "kv_mb": 5796.134912, "gpu_alloc_bytes": 20360377344, "gpu_peak_bytes": 29789722624, "latency_ms": 317.06411700000103, "tokens_in_step": 257, "throughput_hz": 3.1539362115833396}, {"seed": 0, "step": 173, "kv_bytes": 5829820416, "kv_mb": 5829.820416, "gpu_alloc_bytes": 20393126912, "gpu_peak_bytes": 29877967872, "latency_ms": 282.32445499997993, "tokens_in_step": 257, "throughput_hz": 3.5420240163044716}, {"seed": 0, "step": 174, "kv_bytes": 5863505920, "kv_mb": 5863.50592, "gpu_alloc_bytes": 20426812416, "gpu_peak_bytes": 29965334528, "latency_ms": 319.1730140000004, "tokens_in_step": 257, "throughput_hz": 3.1330969603839964}, {"seed": 0, "step": 175, "kv_bytes": 5897191424, "kv_mb": 5897.191424, "gpu_alloc_bytes": 20460497920, "gpu_peak_bytes": 30053956096, "latency_ms": 229.65542599999367, "tokens_in_step": 257, "throughput_hz": 4.354349546263399}, {"seed": 0, "step": 176, "kv_bytes": 5930876928, "kv_mb": 5930.876928, "gpu_alloc_bytes": 20494183424, "gpu_peak_bytes": 30142161920, "latency_ms": 324.99918299998853, "tokens_in_step": 257, "throughput_hz": 3.0769308118538725}, {"seed": 0, "step": 177, "kv_bytes": 5964562432, "kv_mb": 5964.562432, "gpu_alloc_bytes": 20528376832, "gpu_peak_bytes": 30231103488, "latency_ms": 258.2976799999983, "tokens_in_step": 257, "throughput_hz": 3.8715020591745404}, {"seed": 0, "step": 178, "kv_bytes": 5998247936, "kv_mb": 5998.247936, "gpu_alloc_bytes": 20561554432, "gpu_peak_bytes": 30319660032, "latency_ms": 328.15690199998926, "tokens_in_step": 257, "throughput_hz": 3.047322771227383}, {"seed": 0, "step": 179, "kv_bytes": 6031933440, "kv_mb": 6031.93344, "gpu_alloc_bytes": 20595362816, "gpu_peak_bytes": 30407831552, "latency_ms": 255.40800200002423, "tokens_in_step": 257, "throughput_hz": 3.9153041101660753}, {"seed": 0, "step": 180, "kv_bytes": 6065618944, "kv_mb": 6065.618944, "gpu_alloc_bytes": 20628925440, "gpu_peak_bytes": 30496388096, "latency_ms": 331.7233679999845, "tokens_in_step": 257, "throughput_hz": 3.0145600113406745}, {"seed": 0, "step": 181, "kv_bytes": 6099304448, "kv_mb": 6099.304448, "gpu_alloc_bytes": 20663481344, "gpu_peak_bytes": 30585296896, "latency_ms": 260.6446209999831, "tokens_in_step": 257, "throughput_hz": 3.8366416163257973}, {"seed": 0, "step": 182, "kv_bytes": 6132989952, "kv_mb": 6132.989952, "gpu_alloc_bytes": 20696296448, "gpu_peak_bytes": 30674248704, "latency_ms": 336.4800310000078, "tokens_in_step": 257, "throughput_hz": 2.9719445668975726}, {"seed": 0, "step": 183, "kv_bytes": 6166675456, "kv_mb": 6166.675456, "gpu_alloc_bytes": 20729981952, "gpu_peak_bytes": 30761934848, "latency_ms": 241.54285000000186, "tokens_in_step": 257, "throughput_hz": 4.1400521687973475}, {"seed": 0, "step": 184, "kv_bytes": 6200360960, "kv_mb": 6200.36096, "gpu_alloc_bytes": 20763667456, "gpu_peak_bytes": 30850993664, "latency_ms": 341.4130350000164, "tokens_in_step": 257, "throughput_hz": 2.929003574804787}, {"seed": 0, "step": 185, "kv_bytes": 6234046464, "kv_mb": 6234.046464, "gpu_alloc_bytes": 20797352960, "gpu_peak_bytes": 30939615744, "latency_ms": 266.6984769999772, "tokens_in_step": 257, "throughput_hz": 3.749552720543228}, {"seed": 0, "step": 186, "kv_bytes": 6267731968, "kv_mb": 6267.731968, "gpu_alloc_bytes": 20831038464, "gpu_peak_bytes": 31028824064, "latency_ms": 342.8014140000073, "tokens_in_step": 257, "throughput_hz": 2.9171408260293195}, {"seed": 0, "step": 187, "kv_bytes": 6301417472, "kv_mb": 6301.417472, "gpu_alloc_bytes": 20864723968, "gpu_peak_bytes": 31116417536, "latency_ms": 267.48840999999857, "tokens_in_step": 257, "throughput_hz": 3.7384797345051526}, {"seed": 0, "step": 188, "kv_bytes": 6335102976, "kv_mb": 6335.102976, "gpu_alloc_bytes": 20898528256, "gpu_peak_bytes": 31205158912, "latency_ms": 346.60222499999804, "tokens_in_step": 257, "throughput_hz": 2.88515170380111}, {"seed": 0, "step": 189, "kv_bytes": 6368788480, "kv_mb": 6368.78848, "gpu_alloc_bytes": 20932504576, "gpu_peak_bytes": 31294190592, "latency_ms": 273.21945299999584, "tokens_in_step": 257, "throughput_hz": 3.66006149642652}, {"seed": 0, "step": 190, "kv_bytes": 6402473984, "kv_mb": 6402.473984, "gpu_alloc_bytes": 20965780480, "gpu_peak_bytes": 31382779904, "latency_ms": 352.86691600001063, "tokens_in_step": 257, "throughput_hz": 2.833929605347218}, {"seed": 0, "step": 191, "kv_bytes": 6436159488, "kv_mb": 6436.159488, "gpu_alloc_bytes": 20999465984, "gpu_peak_bytes": 31470906368, "latency_ms": 250.6736410000201, "tokens_in_step": 257, "throughput_hz": 3.989250708653168}, {"seed": 0, "step": 192, "kv_bytes": 6469844992, "kv_mb": 6469.844992, "gpu_alloc_bytes": 21033151488, "gpu_peak_bytes": 31559620096, "latency_ms": 357.2568479999916, "tokens_in_step": 257, "throughput_hz": 2.799106596831486}, {"seed": 0, "step": 193, "kv_bytes": 6503530496, "kv_mb": 6503.530496, "gpu_alloc_bytes": 21066836992, "gpu_peak_bytes": 31648152064, "latency_ms": 274.00968000000603, "tokens_in_step": 257, "throughput_hz": 3.6495061050397126}, {"seed": 0, "step": 194, "kv_bytes": 6537216000, "kv_mb": 6537.216, "gpu_alloc_bytes": 21100522496, "gpu_peak_bytes": 31736774144, "latency_ms": 358.6530280000204, "tokens_in_step": 257, "throughput_hz": 2.7882101137591486}, {"seed": 0, "step": 195, "kv_bytes": 6570901504, "kv_mb": 6570.901504, "gpu_alloc_bytes": 21134298112, "gpu_peak_bytes": 31825486336, "latency_ms": 273.5513899999944, "tokens_in_step": 257, "throughput_hz": 3.655620247442429}, {"seed": 0, "step": 196, "kv_bytes": 6604587008, "kv_mb": 6604.587008, "gpu_alloc_bytes": 21167893504, "gpu_peak_bytes": 31914108928, "latency_ms": 354.7000049999838, "tokens_in_step": 257, "throughput_hz": 2.819283862147241}, {"seed": 0, "step": 197, "kv_bytes": 6638272512, "kv_mb": 6638.272512, "gpu_alloc_bytes": 21201923072, "gpu_peak_bytes": 32003379712, "latency_ms": 276.1736099999723, "tokens_in_step": 257, "throughput_hz": 3.620910774205038}, {"seed": 0, "step": 198, "kv_bytes": 6671958016, "kv_mb": 6671.958016, "gpu_alloc_bytes": 21235264512, "gpu_peak_bytes": 32091607040, "latency_ms": 361.3009279999915, "tokens_in_step": 257, "throughput_hz": 2.7677758967727413}, {"seed": 0, "step": 199, "kv_bytes": 6705643520, "kv_mb": 6705.64352, "gpu_alloc_bytes": 21268950016, "gpu_peak_bytes": 32179885056, "latency_ms": 253.886676999997, "tokens_in_step": 257, "throughput_hz": 3.9387651680517752}, {"seed": 0, "step": 200, "kv_bytes": 6739329024, "kv_mb": 6739.329024, "gpu_alloc_bytes": 21302635520, "gpu_peak_bytes": 32269496320, "latency_ms": 364.4917709999902, "tokens_in_step": 257, "throughput_hz": 2.7435461636252603}]}

==> scripts/modal_validate/v4/results/v4_h100_qwen05b.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-0.5B", "vram_gb": 85.017624576, "n_params": 494032768, "n_layers": 24, "n_heads": 14, "n_kv_heads": 2, "head_dim": 64, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 12288, "bytes_per_step_theoretical": 3158016, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 13.478708267211914, "results": [{"seed": 0, "step": 1, "kv_bytes": 3317760, "kv_mb": 3.31776, "gpu_alloc_bytes": 1390725632, "gpu_peak_bytes": 1477354496, "latency_ms": 27.52760799999976, "tokens_in_step": 257, "throughput_hz": 36.327166530415894}, {"seed": 0, "step": 2, "kv_bytes": 6475776, "kv_mb": 6.475776, "gpu_alloc_bytes": 1393895936, "gpu_peak_bytes": 1631960064, "latency_ms": 23.024660000000807, "tokens_in_step": 257, "throughput_hz": 43.43169453967898}, {"seed": 0, "step": 3, "kv_bytes": 9633792, "kv_mb": 9.633792, "gpu_alloc_bytes": 1397041664, "gpu_peak_bytes": 1638276096, "latency_ms": 35.593350999999274, "tokens_in_step": 257, "throughput_hz": 28.095134959336097}, {"seed": 0, "step": 4, "kv_bytes": 12791808, "kv_mb": 12.791808, "gpu_alloc_bytes": 1400211968, "gpu_peak_bytes": 1644592128, "latency_ms": 23.359887000001578, "tokens_in_step": 257, "throughput_hz": 42.808426256511105}, {"seed": 0, "step": 5, "kv_bytes": 15949824, "kv_mb": 15.949824, "gpu_alloc_bytes": 1403357696, "gpu_peak_bytes": 1650908160, "latency_ms": 23.80365800000206, "tokens_in_step": 257, "throughput_hz": 42.01034983782381}, {"seed": 0, "step": 6, "kv_bytes": 19107840, "kv_mb": 19.10784, "gpu_alloc_bytes": 1406528000, "gpu_peak_bytes": 1657224192, "latency_ms": 20.225487000001152, "tokens_in_step": 257, "throughput_hz": 49.442567192569605}, {"seed": 0, "step": 7, "kv_bytes": 22265856, "kv_mb": 22.265856, "gpu_alloc_bytes": 1409673728, "gpu_peak_bytes": 1663540224, "latency_ms": 20.229829999998117, "tokens_in_step": 257, "throughput_hz": 49.431952715375914}, {"seed": 0, "step": 8, "kv_bytes": 25423872, "kv_mb": 25.423872, "gpu_alloc_bytes": 1412844032, "gpu_peak_bytes": 1669856256, "latency_ms": 21.707616000000485, "tokens_in_step": 257, "throughput_hz": 46.0667813545245}, {"seed": 0, "step": 9, "kv_bytes": 28581888, "kv_mb": 28.581888, "gpu_alloc_bytes": 1415989760, "gpu_peak_bytes": 1676172288, "latency_ms": 20.355479999999204, "tokens_in_step": 257, "throughput_hz": 49.12681990304523}, {"seed": 0, "step": 10, "kv_bytes": 31739904, "kv_mb": 31.739904, "gpu_alloc_bytes": 1419160064, "gpu_peak_bytes": 1682488320, "latency_ms": 19.838119999999293, "tokens_in_step": 257, "throughput_hz": 50.40800237119423}, {"seed": 0, "step": 11, "kv_bytes": 34897920, "kv_mb": 34.89792, "gpu_alloc_bytes": 1422305792, "gpu_peak_bytes": 1688804352, "latency_ms": 57.21338999999759, "tokens_in_step": 257, "throughput_hz": 17.478425941900003}, {"seed": 0, "step": 12, "kv_bytes": 38055936, "kv_mb": 38.055936, "gpu_alloc_bytes": 1425476096, "gpu_peak_bytes": 1695120384, "latency_ms": 23.768055999997983, "tokens_in_step": 257, "throughput_hz": 42.07327683846272}, {"seed": 0, "step": 13, "kv_bytes": 41213952, "kv_mb": 41.213952, "gpu_alloc_bytes": 1428621824, "gpu_peak_bytes": 1701436416, "latency_ms": 20.346900999999917, "tokens_in_step": 257, "throughput_hz": 49.147533572803255}, {"seed": 0, "step": 14, "kv_bytes": 44371968, "kv_mb": 44.371968, "gpu_alloc_bytes": 1431792128, "gpu_peak_bytes": 1707752448, "latency_ms": 18.980479999999744, "tokens_in_step": 257, "throughput_hz": 52.685706578548775}, {"seed": 0, "step": 15, "kv_bytes": 47529984, "kv_mb": 47.529984, "gpu_alloc_bytes": 1434937856, "gpu_peak_bytes": 1714068480, "latency_ms": 18.47276699999867, "tokens_in_step": 257, "throughput_hz": 54.13374184820672}, {"seed": 0, "step": 16, "kv_bytes": 50688000, "kv_mb": 50.688, "gpu_alloc_bytes": 1443576320, "gpu_peak_bytes": 1725852672, "latency_ms": 18.44615699999963, "tokens_in_step": 257, "throughput_hz": 54.21183393375759}, {"seed": 0, "step": 17, "kv_bytes": 53846016, "kv_mb": 53.846016, "gpu_alloc_bytes": 1442294272, "gpu_peak_bytes": 1733209088, "latency_ms": 18.433261999998507, "tokens_in_step": 257, "throughput_hz": 54.2497578562102}, {"seed": 0, "step": 18, "kv_bytes": 57004032, "kv_mb": 57.004032, "gpu_alloc_bytes": 1445126144, "gpu_peak_bytes": 1734758912, "latency_ms": 19.09122600000046, "tokens_in_step": 257, "throughput_hz": 52.380082871575446}, {"seed": 0, "step": 19, "kv_bytes": 60162048, "kv_mb": 60.162048, "gpu_alloc_bytes": 1450586624, "gpu_peak_bytes": 1743051264, "latency_ms": 17.974959000000013, "tokens_in_step": 257, "throughput_hz": 55.632950261527675}, {"seed": 0, "step": 20, "kv_bytes": 63320064, "kv_mb": 63.320064, "gpu_alloc_bytes": 1459411456, "gpu_peak_bytes": 1757336576, "latency_ms": 18.48686099999952, "tokens_in_step": 257, "throughput_hz": 54.092471404422085}, {"seed": 0, "step": 21, "kv_bytes": 66478080, "kv_mb": 66.47808, "gpu_alloc_bytes": 1456119808, "gpu_peak_bytes": 1762869760, "latency_ms": 17.236593999999883, "tokens_in_step": 257, "throughput_hz": 58.01610225314855}, {"seed": 0, "step": 22, "kv_bytes": 69636096, "kv_mb": 69.636096, "gpu_alloc_bytes": 1464388096, "gpu_peak_bytes": 1767846400, "latency_ms": 19.403761999999602, "tokens_in_step": 257, "throughput_hz": 51.536397941802235}, {"seed": 0, "step": 23, "kv_bytes": 72794112, "kv_mb": 72.794112, "gpu_alloc_bytes": 1463275008, "gpu_peak_bytes": 1775001600, "latency_ms": 18.15252599999795, "tokens_in_step": 257, "throughput_hz": 55.08875183542572}, {"seed": 0, "step": 24, "kv_bytes": 75952128, "kv_mb": 75.952128, "gpu_alloc_bytes": 1468950016, "gpu_peak_bytes": 1779563520, "latency_ms": 20.32026200000203, "tokens_in_step": 257, "throughput_hz": 49.21196390085423}, {"seed": 0, "step": 25, "kv_bytes": 79110144, "kv_mb": 79.110144, "gpu_alloc_bytes": 1468417024, "gpu_peak_bytes": 1784705536, "latency_ms": 18.615164999999934, "tokens_in_step": 257, "throughput_hz": 53.71964202304968}, {"seed": 0, "step": 26, "kv_bytes": 82268160, "kv_mb": 82.26816, "gpu_alloc_bytes": 1471902720, "gpu_peak_bytes": 1787658240, "latency_ms": 21.370666999999344, "tokens_in_step": 257, "throughput_hz": 46.793111324042}, {"seed": 0, "step": 27, "kv_bytes": 85426176, "kv_mb": 85.426176, "gpu_alloc_bytes": 1472998912, "gpu_peak_bytes": 1792240128, "latency_ms": 18.182620999997567, "tokens_in_step": 257, "throughput_hz": 54.997571582234144}, {"seed": 0, "step": 28, "kv_bytes": 88584192, "kv_mb": 88.584192, "gpu_alloc_bytes": 1477291008, "gpu_peak_bytes": 1801776640, "latency_ms": 22.3508790000011, "tokens_in_step": 257, "throughput_hz": 44.740969695194124}, {"seed": 0, "step": 29, "kv_bytes": 91742208, "kv_mb": 91.742208, "gpu_alloc_bytes": 1479764992, "gpu_peak_bytes": 1817793024, "latency_ms": 20.887353999999192, "tokens_in_step": 257, "throughput_hz": 47.87585828248225}, {"seed": 0, "step": 30, "kv_bytes": 94900224, "kv_mb": 94.900224, "gpu_alloc_bytes": 1484472832, "gpu_peak_bytes": 1832625664, "latency_ms": 23.24451900000213, "tokens_in_step": 257, "throughput_hz": 43.02089451710781}, {"seed": 0, "step": 31, "kv_bytes": 98058240, "kv_mb": 98.05824, "gpu_alloc_bytes": 1487689728, "gpu_peak_bytes": 1849000448, "latency_ms": 20.67488200000156, "tokens_in_step": 257, "throughput_hz": 48.367869765831045}, {"seed": 0, "step": 32, "kv_bytes": 101216256, "kv_mb": 101.216256, "gpu_alloc_bytes": 1488636416, "gpu_peak_bytes": 1861615104, "latency_ms": 24.070424000001367, "tokens_in_step": 257, "throughput_hz": 41.54476049112983}, {"seed": 0, "step": 33, "kv_bytes": 104374272, "kv_mb": 104.374272, "gpu_alloc_bytes": 1492829184, "gpu_peak_bytes": 1876025856, "latency_ms": 21.209149000000593, "tokens_in_step": 257, "throughput_hz": 47.14946365834726}, {"seed": 0, "step": 34, "kv_bytes": 107532288, "kv_mb": 107.532288, "gpu_alloc_bytes": 1494952448, "gpu_peak_bytes": 1890240512, "latency_ms": 25.36495200000033, "tokens_in_step": 257, "throughput_hz": 39.42447831164778}, {"seed": 0, "step": 35, "kv_bytes": 110690304, "kv_mb": 110.690304, "gpu_alloc_bytes": 1500682240, "gpu_peak_bytes": 1906275328, "latency_ms": 20.154322999999863, "tokens_in_step": 257, "throughput_hz": 49.61714665384726}, {"seed": 0, "step": 36, "kv_bytes": 113848320, "kv_mb": 113.84832, "gpu_alloc_bytes": 1501268480, "gpu_peak_bytes": 1921042432, "latency_ms": 24.621800999998555, "tokens_in_step": 257, "throughput_hz": 40.61441321859675}, {"seed": 0, "step": 37, "kv_bytes": 117006336, "kv_mb": 117.006336, "gpu_alloc_bytes": 1505006080, "gpu_peak_bytes": 1933816320, "latency_ms": 21.802924999999362, "tokens_in_step": 257, "throughput_hz": 45.86540567378135}, {"seed": 0, "step": 38, "kv_bytes": 120164352, "kv_mb": 120.164352, "gpu_alloc_bytes": 1518956544, "gpu_peak_bytes": 1959955456, "latency_ms": 25.087105000000776, "tokens_in_step": 257, "throughput_hz": 39.86111589998005}, {"seed": 0, "step": 39, "kv_bytes": 123322368, "kv_mb": 123.322368, "gpu_alloc_bytes": 1515663872, "gpu_peak_bytes": 1979063296, "latency_ms": 22.390149999999664, "tokens_in_step": 257, "throughput_hz": 44.66249667822748}, {"seed": 0, "step": 40, "kv_bytes": 126480384, "kv_mb": 126.480384, "gpu_alloc_bytes": 1523294208, "gpu_peak_bytes": 1991852032, "latency_ms": 26.085820999998788, "tokens_in_step": 257, "throughput_hz": 38.33500199208016}, {"seed": 0, "step": 41, "kv_bytes": 129638400, "kv_mb": 129.6384, "gpu_alloc_bytes": 1520191488, "gpu_peak_bytes": 2004829696, "latency_ms": 23.3102200000026, "tokens_in_step": 257, "throughput_hz": 42.89963801284966}, {"seed": 0, "step": 42, "kv_bytes": 132796416, "kv_mb": 132.796416, "gpu_alloc_bytes": 1528147456, "gpu_peak_bytes": 2018135552, "latency_ms": 27.168271999997273, "tokens_in_step": 257, "throughput_hz": 36.80764091290386}, {"seed": 0, "step": 43, "kv_bytes": 135954432, "kv_mb": 135.954432, "gpu_alloc_bytes": 1526169600, "gpu_peak_bytes": 2032713728, "latency_ms": 22.711854000000642, "tokens_in_step": 257, "throughput_hz": 44.029870921148564}, {"seed": 0, "step": 44, "kv_bytes": 139112448, "kv_mb": 139.112448, "gpu_alloc_bytes": 1532630528, "gpu_peak_bytes": 2046143488, "latency_ms": 51.27997499999992, "tokens_in_step": 257, "throughput_hz": 19.50078953821646}, {"seed": 0, "step": 45, "kv_bytes": 142270464, "kv_mb": 142.270464, "gpu_alloc_bytes": 1533439488, "gpu_peak_bytes": 2061217792, "latency_ms": 47.001127000001475, "tokens_in_step": 257, "throughput_hz": 21.276085571309142}, {"seed": 0, "step": 46, "kv_bytes": 145428480, "kv_mb": 145.42848, "gpu_alloc_bytes": 1538007040, "gpu_peak_bytes": 2075045376, "latency_ms": 36.946939999999984, "tokens_in_step": 257, "throughput_hz": 27.065840905904533}, {"seed": 0, "step": 47, "kv_bytes": 148586496, "kv_mb": 148.586496, "gpu_alloc_bytes": 1538507264, "gpu_peak_bytes": 2088598528, "latency_ms": 27.09338900000091, "tokens_in_step": 257, "throughput_hz": 36.9093729839396}, {"seed": 0, "step": 48, "kv_bytes": 151744512, "kv_mb": 151.744512, "gpu_alloc_bytes": 1543202816, "gpu_peak_bytes": 2102740992, "latency_ms": 31.77962600000228, "tokens_in_step": 257, "throughput_hz": 31.466701338773724}, {"seed": 0, "step": 49, "kv_bytes": 154902528, "kv_mb": 154.902528, "gpu_alloc_bytes": 1543309824, "gpu_peak_bytes": 2116489216, "latency_ms": 36.41039899999754, "tokens_in_step": 257, "throughput_hz": 27.46468117528917}, {"seed": 0, "step": 50, "kv_bytes": 158060544, "kv_mb": 158.060544, "gpu_alloc_bytes": 1547692544, "gpu_peak_bytes": 2128403456, "latency_ms": 31.95072100000118, "tokens_in_step": 257, "throughput_hz": 31.298198247230886}, {"seed": 0, "step": 51, "kv_bytes": 161218560, "kv_mb": 161.21856, "gpu_alloc_bytes": 1549995008, "gpu_peak_bytes": 2143538688, "latency_ms": 39.86515300000093, "tokens_in_step": 257, "throughput_hz": 25.084564456581333}, {"seed": 0, "step": 52, "kv_bytes": 164376576, "kv_mb": 164.376576, "gpu_alloc_bytes": 1553389056, "gpu_peak_bytes": 2158102528, "latency_ms": 33.453136999998634, "tokens_in_step": 257, "throughput_hz": 29.89256284096887}, {"seed": 0, "step": 53, "kv_bytes": 167534592, "kv_mb": 167.534592, "gpu_alloc_bytes": 1555186688, "gpu_peak_bytes": 2172410368, "latency_ms": 29.57555300000081, "tokens_in_step": 257, "throughput_hz": 33.81170928570541}, {"seed": 0, "step": 54, "kv_bytes": 170692608, "kv_mb": 170.692608, "gpu_alloc_bytes": 1558179328, "gpu_peak_bytes": 2184569856, "latency_ms": 38.95278200000263, "tokens_in_step": 257, "throughput_hz": 25.67210732214024}, {"seed": 0, "step": 55, "kv_bytes": 173850624, "kv_mb": 173.850624, "gpu_alloc_bytes": 1562515456, "gpu_peak_bytes": 2200348672, "latency_ms": 30.334800999998635, "tokens_in_step": 257, "throughput_hz": 32.9654379469984}, {"seed": 0, "step": 56, "kv_bytes": 177008640, "kv_mb": 177.00864, "gpu_alloc_bytes": 1564428800, "gpu_peak_bytes": 2215350272, "latency_ms": 34.30003700000128, "tokens_in_step": 257, "throughput_hz": 29.15448750098907}, {"seed": 0, "step": 57, "kv_bytes": 180166656, "kv_mb": 180.166656, "gpu_alloc_bytes": 1568456192, "gpu_peak_bytes": 2230236672, "latency_ms": 30.62336599999682, "tokens_in_step": 257, "throughput_hz": 32.654803524867376}, {"seed": 0, "step": 58, "kv_bytes": 183324672, "kv_mb": 183.324672, "gpu_alloc_bytes": 1571036672, "gpu_peak_bytes": 2244498944, "latency_ms": 35.45788999999999, "tokens_in_step": 257, "throughput_hz": 28.202467772335023}, {"seed": 0, "step": 59, "kv_bytes": 186482688, "kv_mb": 186.482688, "gpu_alloc_bytes": 1574975488, "gpu_peak_bytes": 2259468288, "latency_ms": 27.177519999998623, "tokens_in_step": 257, "throughput_hz": 36.79511596348934}, {"seed": 0, "step": 60, "kv_bytes": 189640704, "kv_mb": 189.640704, "gpu_alloc_bytes": 1577060864, "gpu_peak_bytes": 2274129920, "latency_ms": 36.19088599999998, "tokens_in_step": 257, "throughput_hz": 27.63126605963724}, {"seed": 0, "step": 61, "kv_bytes": 192798720, "kv_mb": 192.79872, "gpu_alloc_bytes": 1581029376, "gpu_peak_bytes": 2289130496, "latency_ms": 42.302036999998904, "tokens_in_step": 257, "throughput_hz": 23.63952355296805}, {"seed": 0, "step": 62, "kv_bytes": 195956736, "kv_mb": 195.956736, "gpu_alloc_bytes": 1583967232, "gpu_peak_bytes": 2303806464, "latency_ms": 42.07468000000247, "tokens_in_step": 257, "throughput_hz": 23.767263351734137}, {"seed": 0, "step": 63, "kv_bytes": 199114752, "kv_mb": 199.114752, "gpu_alloc_bytes": 1587410944, "gpu_peak_bytes": 2318638080, "latency_ms": 54.588763000001705, "tokens_in_step": 257, "throughput_hz": 18.3187884290393}, {"seed": 0, "step": 64, "kv_bytes": 202272768, "kv_mb": 202.272768, "gpu_alloc_bytes": 1590648320, "gpu_peak_bytes": 2333841408, "latency_ms": 39.006741000001455, "tokens_in_step": 257, "throughput_hz": 25.63659445427555}, {"seed": 0, "step": 65, "kv_bytes": 205430784, "kv_mb": 205.430784, "gpu_alloc_bytes": 1592838656, "gpu_peak_bytes": 2348214784, "latency_ms": 36.62722099999982, "tokens_in_step": 257, "throughput_hz": 27.3020986222243}, {"seed": 0, "step": 66, "kv_bytes": 208588800, "kv_mb": 208.5888, "gpu_alloc_bytes": 1596043264, "gpu_peak_bytes": 2361494016, "latency_ms": 39.992304000001866, "tokens_in_step": 257, "throughput_hz": 25.004810925620923}, {"seed": 0, "step": 67, "kv_bytes": 211746816, "kv_mb": 211.746816, "gpu_alloc_bytes": 1599154688, "gpu_peak_bytes": 2376260096, "latency_ms": 29.951873000001683, "tokens_in_step": 257, "throughput_hz": 33.386893701103226}, {"seed": 0, "step": 68, "kv_bytes": 214904832, "kv_mb": 214.904832, "gpu_alloc_bytes": 1602324992, "gpu_peak_bytes": 2391885824, "latency_ms": 39.96704800000117, "tokens_in_step": 257, "throughput_hz": 25.020611980148512}, {"seed": 0, "step": 69, "kv_bytes": 218062848, "kv_mb": 218.062848, "gpu_alloc_bytes": 1605772288, "gpu_peak_bytes": 2406522880, "latency_ms": 34.820700000000926, "tokens_in_step": 257, "throughput_hz": 28.71854959837032}, {"seed": 0, "step": 70, "kv_bytes": 221220864, "kv_mb": 221.220864, "gpu_alloc_bytes": 1608641024, "gpu_peak_bytes": 2421775360, "latency_ms": 50.10767099999924, "tokens_in_step": 257, "throughput_hz": 19.957024145065834}, {"seed": 0, "step": 71, "kv_bytes": 224378880, "kv_mb": 224.37888, "gpu_alloc_bytes": 1611786752, "gpu_peak_bytes": 2435292672, "latency_ms": 34.911534999999105, "tokens_in_step": 257, "throughput_hz": 28.64382789241509}, {"seed": 0, "step": 72, "kv_bytes": 227536896, "kv_mb": 227.536896, "gpu_alloc_bytes": 1614957056, "gpu_peak_bytes": 2450059776, "latency_ms": 42.216708999998076, "tokens_in_step": 257, "throughput_hz": 23.68730352714243}, {"seed": 0, "step": 73, "kv_bytes": 230694912, "kv_mb": 230.694912, "gpu_alloc_bytes": 1618102784, "gpu_peak_bytes": 2465162752, "latency_ms": 35.8169850000003, "tokens_in_step": 257, "throughput_hz": 27.91971462701262}, {"seed": 0, "step": 74, "kv_bytes": 233852928, "kv_mb": 233.852928, "gpu_alloc_bytes": 1622326272, "gpu_peak_bytes": 2481478656, "latency_ms": 42.680384999997045, "tokens_in_step": 257, "throughput_hz": 23.429966716562404}, {"seed": 0, "step": 75, "kv_bytes": 237010944, "kv_mb": 237.010944, "gpu_alloc_bytes": 1625067008, "gpu_peak_bytes": 2496060416, "latency_ms": 33.03684800000184, "tokens_in_step": 257, "throughput_hz": 30.26923149569064}, {"seed": 0, "step": 76, "kv_bytes": 240168960, "kv_mb": 240.16896, "gpu_alloc_bytes": 1628611584, "gpu_peak_bytes": 2510796800, "latency_ms": 43.760138999999754, "tokens_in_step": 257, "throughput_hz": 22.851846974252197}, {"seed": 0, "step": 77, "kv_bytes": 243326976, "kv_mb": 243.326976, "gpu_alloc_bytes": 1631371776, "gpu_peak_bytes": 2525773824, "latency_ms": 37.33695500000067, "tokens_in_step": 257, "throughput_hz": 26.78311608431866}, {"seed": 0, "step": 78, "kv_bytes": 246484992, "kv_mb": 246.484992, "gpu_alloc_bytes": 1634294784, "gpu_peak_bytes": 2540403712, "latency_ms": 43.598618999997285, "tokens_in_step": 257, "throughput_hz": 22.936506314570703}, {"seed": 0, "step": 79, "kv_bytes": 249643008, "kv_mb": 249.643008, "gpu_alloc_bytes": 1637050880, "gpu_peak_bytes": 2553816576, "latency_ms": 37.5000330000006, "tokens_in_step": 257, "throughput_hz": 26.666643200020225}, {"seed": 0, "step": 80, "kv_bytes": 252801024, "kv_mb": 252.801024, "gpu_alloc_bytes": 1640221184, "gpu_peak_bytes": 2568194048, "latency_ms": 43.829597000001996, "tokens_in_step": 257, "throughput_hz": 22.815633007074066}, {"seed": 0, "step": 81, "kv_bytes": 255959040, "kv_mb": 255.95904, "gpu_alloc_bytes": 1643366912, "gpu_peak_bytes": 2583067136, "latency_ms": 38.013869000000255, "tokens_in_step": 257, "throughput_hz": 26.306188407183527}, {"seed": 0, "step": 82, "kv_bytes": 259117056, "kv_mb": 259.117056, "gpu_alloc_bytes": 1647077888, "gpu_peak_bytes": 2598870528, "latency_ms": 45.199606999997144, "tokens_in_step": 257, "throughput_hz": 22.124086167387766}, {"seed": 0, "step": 83, "kv_bytes": 262275072, "kv_mb": 262.275072, "gpu_alloc_bytes": 1649682944, "gpu_peak_bytes": 2613033984, "latency_ms": 33.50259899999841, "tokens_in_step": 257, "throughput_hz": 29.84843056504504}, {"seed": 0, "step": 84, "kv_bytes": 265433088, "kv_mb": 265.433088, "gpu_alloc_bytes": 1652853248, "gpu_peak_bytes": 2627260416, "latency_ms": 46.15062499999922, "tokens_in_step": 257, "throughput_hz": 21.66817892498784}, {"seed": 0, "step": 85, "kv_bytes": 268591104, "kv_mb": 268.591104, "gpu_alloc_bytes": 1655998976, "gpu_peak_bytes": 2642026496, "latency_ms": 39.60488199999901, "tokens_in_step": 257, "throughput_hz": 25.249412433548596}, {"seed": 0, "step": 86, "kv_bytes": 271749120, "kv_mb": 271.74912, "gpu_alloc_bytes": 1659831296, "gpu_peak_bytes": 2657943552, "latency_ms": 46.72171600000041, "tokens_in_step": 257, "throughput_hz": 21.403323456698192}, {"seed": 0, "step": 87, "kv_bytes": 274907136, "kv_mb": 274.907136, "gpu_alloc_bytes": 1662480896, "gpu_peak_bytes": 2673371136, "latency_ms": 40.33845699999716, "tokens_in_step": 257, "throughput_hz": 24.790239249857038}, {"seed": 0, "step": 88, "kv_bytes": 278065152, "kv_mb": 278.065152, "gpu_alloc_bytes": 1665485312, "gpu_peak_bytes": 2686493184, "latency_ms": 47.80719300000058, "tokens_in_step": 257, "throughput_hz": 20.917354424050536}, {"seed": 0, "step": 89, "kv_bytes": 281223168, "kv_mb": 281.223168, "gpu_alloc_bytes": 1668631040, "gpu_peak_bytes": 2701093376, "latency_ms": 42.505755999997064, "tokens_in_step": 257, "throughput_hz": 23.52622548343968}, {"seed": 0, "step": 90, "kv_bytes": 284381184, "kv_mb": 284.381184, "gpu_alloc_bytes": 1671801344, "gpu_peak_bytes": 2716233216, "latency_ms": 179.3375029999993, "tokens_in_step": 257, "throughput_hz": 5.576078529430646}, {"seed": 0, "step": 91, "kv_bytes": 287539200, "kv_mb": 287.5392, "gpu_alloc_bytes": 1675727360, "gpu_peak_bytes": 2732275200, "latency_ms": 54.495242000001554, "tokens_in_step": 257, "throughput_hz": 18.350225878434884}, {"seed": 0, "step": 92, "kv_bytes": 290697216, "kv_mb": 290.697216, "gpu_alloc_bytes": 1678333440, "gpu_peak_bytes": 2746390016, "latency_ms": 62.73394700000168, "tokens_in_step": 257, "throughput_hz": 15.940332910983159}, {"seed": 0, "step": 93, "kv_bytes": 293855232, "kv_mb": 293.855232, "gpu_alloc_bytes": 1681827840, "gpu_peak_bytes": 2760940544, "latency_ms": 52.88829899999925, "tokens_in_step": 257, "throughput_hz": 18.907773910444995}, {"seed": 0, "step": 94, "kv_bytes": 297013248, "kv_mb": 297.013248, "gpu_alloc_bytes": 1684433408, "gpu_peak_bytes": 2775878656, "latency_ms": 56.01544700000005, "tokens_in_step": 257, "throughput_hz": 17.85221851393954}, {"seed": 0, "step": 95, "kv_bytes": 300171264, "kv_mb": 300.171264, "gpu_alloc_bytes": 1687579136, "gpu_peak_bytes": 2790446592, "latency_ms": 56.49378799999738, "tokens_in_step": 257, "throughput_hz": 17.701061221103572}, {"seed": 0, "step": 96, "kv_bytes": 303329280, "kv_mb": 303.32928, "gpu_alloc_bytes": 1690749440, "gpu_peak_bytes": 2805084672, "latency_ms": 92.41032899999979, "tokens_in_step": 257, "throughput_hz": 10.821301155631664}, {"seed": 0, "step": 97, "kv_bytes": 306487296, "kv_mb": 306.487296, "gpu_alloc_bytes": 1693895168, "gpu_peak_bytes": 2819227648, "latency_ms": 73.44880000000131, "tokens_in_step": 257, "throughput_hz": 13.614926316018535}, {"seed": 0, "step": 98, "kv_bytes": 309645312, "kv_mb": 309.645312, "gpu_alloc_bytes": 1698001920, "gpu_peak_bytes": 2835074048, "latency_ms": 58.01890700000101, "tokens_in_step": 257, "throughput_hz": 17.235760749508476}, {"seed": 0, "step": 99, "kv_bytes": 312803328, "kv_mb": 312.803328, "gpu_alloc_bytes": 1700211200, "gpu_peak_bytes": 2850335744, "latency_ms": 40.5350999999996, "tokens_in_step": 257, "throughput_hz": 24.669977377630985}, {"seed": 0, "step": 100, "kv_bytes": 315961344, "kv_mb": 315.961344, "gpu_alloc_bytes": 1704686592, "gpu_peak_bytes": 2864833024, "latency_ms": 54.96241699999871, "tokens_in_step": 257, "throughput_hz": 18.194250809603652}, {"seed": 0, "step": 101, "kv_bytes": 319119360, "kv_mb": 319.11936, "gpu_alloc_bytes": 1707609600, "gpu_peak_bytes": 2880681472, "latency_ms": 48.539034999997455, "tokens_in_step": 257, "throughput_hz": 20.60197529679056}, {"seed": 0, "step": 102, "kv_bytes": 322277376, "kv_mb": 322.277376, "gpu_alloc_bytes": 1710508544, "gpu_peak_bytes": 2894982656, "latency_ms": 53.92902300000202, "tokens_in_step": 257, "throughput_hz": 18.542891088532468}, {"seed": 0, "step": 103, "kv_bytes": 325435392, "kv_mb": 325.435392, "gpu_alloc_bytes": 1714155008, "gpu_peak_bytes": 2910735360, "latency_ms": 47.25806700000135, "tokens_in_step": 257, "throughput_hz": 21.160408444128098}, {"seed": 0, "step": 104, "kv_bytes": 328593408, "kv_mb": 328.593408, "gpu_alloc_bytes": 1716605440, "gpu_peak_bytes": 2926026752, "latency_ms": 55.898500000001405, "tokens_in_step": 257, "throughput_hz": 17.889567698596114}, {"seed": 0, "step": 105, "kv_bytes": 331751424, "kv_mb": 331.751424, "gpu_alloc_bytes": 1720358912, "gpu_peak_bytes": 2939151872, "latency_ms": 46.1442099999978, "tokens_in_step": 257, "throughput_hz": 21.671191250214225}, {"seed": 0, "step": 106, "kv_bytes": 334909440, "kv_mb": 334.90944, "gpu_alloc_bytes": 1722329600, "gpu_peak_bytes": 2954332672, "latency_ms": 55.418299999999476, "tokens_in_step": 257, "throughput_hz": 18.04458094167467}, {"seed": 0, "step": 107, "kv_bytes": 338067456, "kv_mb": 338.067456, "gpu_alloc_bytes": 1725531136, "gpu_peak_bytes": 2967358464, "latency_ms": 43.602319000001444, "tokens_in_step": 257, "throughput_hz": 22.93455997145397}, {"seed": 0, "step": 108, "kv_bytes": 341225472, "kv_mb": 341.225472, "gpu_alloc_bytes": 1728645632, "gpu_peak_bytes": 2982621184, "latency_ms": 56.52346100000116, "tokens_in_step": 257, "throughput_hz": 17.691768732986457}, {"seed": 0, "step": 109, "kv_bytes": 344383488, "kv_mb": 344.383488, "gpu_alloc_bytes": 1732125184, "gpu_peak_bytes": 2997584384, "latency_ms": 61.04987100000159, "tokens_in_step": 257, "throughput_hz": 16.38005099142591}, {"seed": 0, "step": 110, "kv_bytes": 347541504, "kv_mb": 347.541504, "gpu_alloc_bytes": 1735379456, "gpu_peak_bytes": 3011945984, "latency_ms": 57.46401300000059, "tokens_in_step": 257, "throughput_hz": 17.40219570115978}, {"seed": 0, "step": 111, "kv_bytes": 350699520, "kv_mb": 350.69952, "gpu_alloc_bytes": 1739126784, "gpu_peak_bytes": 3027838464, "latency_ms": 48.716800000001115, "tokens_in_step": 257, "throughput_hz": 20.5267997898051}, {"seed": 0, "step": 112, "kv_bytes": 353857536, "kv_mb": 353.857536, "gpu_alloc_bytes": 1741277696, "gpu_peak_bytes": 3042931200, "latency_ms": 58.35847400000205, "tokens_in_step": 257, "throughput_hz": 17.135472048154735}, {"seed": 0, "step": 113, "kv_bytes": 357015552, "kv_mb": 357.015552, "gpu_alloc_bytes": 1745374208, "gpu_peak_bytes": 3056444416, "latency_ms": 49.96561900000174, "tokens_in_step": 257, "throughput_hz": 20.013761862931492}, {"seed": 0, "step": 114, "kv_bytes": 360173568, "kv_mb": 360.173568, "gpu_alloc_bytes": 1747593728, "gpu_peak_bytes": 3072101888, "latency_ms": 60.33545300000043, "tokens_in_step": 257, "throughput_hz": 16.57400334758393}, {"seed": 0, "step": 115, "kv_bytes": 363331584, "kv_mb": 363.331584, "gpu_alloc_bytes": 1751558656, "gpu_peak_bytes": 3086025216, "latency_ms": 46.21661199999849, "tokens_in_step": 257, "throughput_hz": 21.637241604815877}, {"seed": 0, "step": 116, "kv_bytes": 366489600, "kv_mb": 366.4896, "gpu_alloc_bytes": 1753909760, "gpu_peak_bytes": 3101288960, "latency_ms": 60.93224900000038, "tokens_in_step": 257, "throughput_hz": 16.41167060812073}, {"seed": 0, "step": 117, "kv_bytes": 369647616, "kv_mb": 369.647616, "gpu_alloc_bytes": 1759117312, "gpu_peak_bytes": 3116623360, "latency_ms": 53.161286000001695, "tokens_in_step": 257, "throughput_hz": 18.810681141159154}, {"seed": 0, "step": 118, "kv_bytes": 372805632, "kv_mb": 372.805632, "gpu_alloc_bytes": 1760382464, "gpu_peak_bytes": 3131547136, "latency_ms": 61.953936000001875, "tokens_in_step": 257, "throughput_hz": 16.14102451860314}, {"seed": 0, "step": 119, "kv_bytes": 375963648, "kv_mb": 375.963648, "gpu_alloc_bytes": 1763927552, "gpu_peak_bytes": 3144903168, "latency_ms": 53.1800010000012, "tokens_in_step": 257, "throughput_hz": 18.804061323729147}, {"seed": 0, "step": 120, "kv_bytes": 379121664, "kv_mb": 379.121664, "gpu_alloc_bytes": 1767370240, "gpu_peak_bytes": 3161085440, "latency_ms": 62.75397699999985, "tokens_in_step": 257, "throughput_hz": 15.935245028374894}, {"seed": 0, "step": 121, "kv_bytes": 382279680, "kv_mb": 382.27968, "gpu_alloc_bytes": 1770283008, "gpu_peak_bytes": 3175051776, "latency_ms": 53.288274999999885, "tokens_in_step": 257, "throughput_hz": 18.765854214646694}, {"seed": 0, "step": 122, "kv_bytes": 385437696, "kv_mb": 385.437696, "gpu_alloc_bytes": 1772857856, "gpu_peak_bytes": 3189765632, "latency_ms": 64.04246299999983, "tokens_in_step": 257, "throughput_hz": 15.61463993038498}, {"seed": 0, "step": 123, "kv_bytes": 388595712, "kv_mb": 388.595712, "gpu_alloc_bytes": 1776296448, "gpu_peak_bytes": 3203453952, "latency_ms": 49.52936800000174, "tokens_in_step": 257, "throughput_hz": 20.190041593100176}, {"seed": 0, "step": 124, "kv_bytes": 391753728, "kv_mb": 391.753728, "gpu_alloc_bytes": 1779173888, "gpu_peak_bytes": 3218665984, "latency_ms": 65.14255000000091, "tokens_in_step": 257, "throughput_hz": 15.350949571362897}, {"seed": 0, "step": 125, "kv_bytes": 394911744, "kv_mb": 394.911744, "gpu_alloc_bytes": 1782480896, "gpu_peak_bytes": 3233796096, "latency_ms": 55.37781499999994, "tokens_in_step": 257, "throughput_hz": 18.057772774169603}, {"seed": 0, "step": 126, "kv_bytes": 398069760, "kv_mb": 398.06976, "gpu_alloc_bytes": 1786124288, "gpu_peak_bytes": 3248257536, "latency_ms": 67.56895399999863, "tokens_in_step": 257, "throughput_hz": 14.79969632207153}, {"seed": 0, "step": 127, "kv_bytes": 401227776, "kv_mb": 401.227776, "gpu_alloc_bytes": 1788971520, "gpu_peak_bytes": 3263198208, "latency_ms": 65.71425100000283, "tokens_in_step": 257, "throughput_hz": 15.21739934310378}, {"seed": 0, "step": 128, "kv_bytes": 404385792, "kv_mb": 404.385792, "gpu_alloc_bytes": 1792939520, "gpu_peak_bytes": 3278959104, "latency_ms": 71.58035500000182, "tokens_in_step": 257, "throughput_hz": 13.970313502915355}, {"seed": 0, "step": 129, "kv_bytes": 407543808, "kv_mb": 407.543808, "gpu_alloc_bytes": 1797409280, "gpu_peak_bytes": 3295044096, "latency_ms": 58.550650000000815, "tokens_in_step": 257, "throughput_hz": 17.079229692582167}, {"seed": 0, "step": 130, "kv_bytes": 410701824, "kv_mb": 410.701824, "gpu_alloc_bytes": 1803085824, "gpu_peak_bytes": 3312152576, "latency_ms": 68.75083399999937, "tokens_in_step": 257, "throughput_hz": 14.54527809800837}, {"seed": 0, "step": 131, "kv_bytes": 413859840, "kv_mb": 413.85984, "gpu_alloc_bytes": 1806871040, "gpu_peak_bytes": 3327831040, "latency_ms": 53.49948599999976, "tokens_in_step": 257, "throughput_hz": 18.691768365774664}, {"seed": 0, "step": 132, "kv_bytes": 417017856, "kv_mb": 417.017856, "gpu_alloc_bytes": 1811638784, "gpu_peak_bytes": 3343477248, "latency_ms": 68.08651799999765, "tokens_in_step": 257, "throughput_hz": 14.687195488540542}, {"seed": 0, "step": 133, "kv_bytes": 420175872, "kv_mb": 420.175872, "gpu_alloc_bytes": 1817034240, "gpu_peak_bytes": 3360988672, "latency_ms": 57.634515999996694, "tokens_in_step": 257, "throughput_hz": 17.350713936767637}, {"seed": 0, "step": 134, "kv_bytes": 423333888, "kv_mb": 423.333888, "gpu_alloc_bytes": 1821100544, "gpu_peak_bytes": 3376619520, "latency_ms": 68.63027900000063, "tokens_in_step": 257, "throughput_hz": 14.570828132579658}, {"seed": 0, "step": 135, "kv_bytes": 426491904, "kv_mb": 426.491904, "gpu_alloc_bytes": 1825819136, "gpu_peak_bytes": 3392281600, "latency_ms": 58.541454999996745, "tokens_in_step": 257, "throughput_hz": 17.08191229616783}, {"seed": 0, "step": 136, "kv_bytes": 429649920, "kv_mb": 429.64992, "gpu_alloc_bytes": 1830638592, "gpu_peak_bytes": 3408797696, "latency_ms": 81.13129699999888, "tokens_in_step": 257, "throughput_hz": 12.325699661870484}, {"seed": 0, "step": 137, "kv_bytes": 432807936, "kv_mb": 432.807936, "gpu_alloc_bytes": 1835305472, "gpu_peak_bytes": 3425929728, "latency_ms": 59.5653640000009, "tokens_in_step": 257, "throughput_hz": 16.78827984665694}, {"seed": 0, "step": 138, "kv_bytes": 435965952, "kv_mb": 435.965952, "gpu_alloc_bytes": 1840048640, "gpu_peak_bytes": 3441870336, "latency_ms": 71.24652399999931, "tokens_in_step": 257, "throughput_hz": 14.035772468001522}, {"seed": 0, "step": 139, "kv_bytes": 439123968, "kv_mb": 439.123968, "gpu_alloc_bytes": 1846160896, "gpu_peak_bytes": 3459057664, "latency_ms": 55.38841199999922, "tokens_in_step": 257, "throughput_hz": 18.054317932061565}, {"seed": 0, "step": 140, "kv_bytes": 442281984, "kv_mb": 442.281984, "gpu_alloc_bytes": 1850828800, "gpu_peak_bytes": 3476363264, "latency_ms": 72.25621199999921, "tokens_in_step": 257, "throughput_hz": 13.839640528069904}, {"seed": 0, "step": 141, "kv_bytes": 445440000, "kv_mb": 445.44, "gpu_alloc_bytes": 1854797824, "gpu_peak_bytes": 3491392512, "latency_ms": 61.47183599999906, "tokens_in_step": 257, "throughput_hz": 16.267612374551742}, {"seed": 0, "step": 142, "kv_bytes": 448598016, "kv_mb": 448.598016, "gpu_alloc_bytes": 1860122624, "gpu_peak_bytes": 3509353984, "latency_ms": 73.41412399999925, "tokens_in_step": 257, "throughput_hz": 13.621357111065034}, {"seed": 0, "step": 143, "kv_bytes": 451756032, "kv_mb": 451.756032, "gpu_alloc_bytes": 1864378880, "gpu_peak_bytes": 3524191232, "latency_ms": 62.12673399999957, "tokens_in_step": 257, "throughput_hz": 16.096130210224906}, {"seed": 0, "step": 144, "kv_bytes": 454914048, "kv_mb": 454.914048, "gpu_alloc_bytes": 1868586496, "gpu_peak_bytes": 3539514880, "latency_ms": 74.13120000000006, "tokens_in_step": 257, "throughput_hz": 13.489596822930144}, {"seed": 0, "step": 145, "kv_bytes": 458072064, "kv_mb": 458.072064, "gpu_alloc_bytes": 1873726976, "gpu_peak_bytes": 3556909568, "latency_ms": 63.0628729999998, "tokens_in_step": 257, "throughput_hz": 15.85719064845021}, {"seed": 0, "step": 146, "kv_bytes": 461230080, "kv_mb": 461.23008, "gpu_alloc_bytes": 1878059520, "gpu_peak_bytes": 3573874688, "latency_ms": 88.46633599999976, "tokens_in_step": 257, "throughput_hz": 11.303734790146647}, {"seed": 0, "step": 147, "kv_bytes": 464388096, "kv_mb": 464.388096, "gpu_alloc_bytes": 1884386816, "gpu_peak_bytes": 3590152704, "latency_ms": 57.662152000002465, "tokens_in_step": 257, "throughput_hz": 17.34239818173899}, {"seed": 0, "step": 148, "kv_bytes": 467546112, "kv_mb": 467.546112, "gpu_alloc_bytes": 1888762368, "gpu_peak_bytes": 3609115136, "latency_ms": 76.68982500000254, "tokens_in_step": 257, "throughput_hz": 13.039539469544582}, {"seed": 0, "step": 149, "kv_bytes": 470704128, "kv_mb": 470.704128, "gpu_alloc_bytes": 1893433856, "gpu_peak_bytes": 3622667776, "latency_ms": 64.77487300000107, "tokens_in_step": 257, "throughput_hz": 15.438085073512742}, {"seed": 0, "step": 150, "kv_bytes": 473862144, "kv_mb": 473.862144, "gpu_alloc_bytes": 1897600512, "gpu_peak_bytes": 3640137216, "latency_ms": 77.27405700000034, "tokens_in_step": 257, "throughput_hz": 12.94095377961061}, {"seed": 0, "step": 151, "kv_bytes": 477020160, "kv_mb": 477.02016, "gpu_alloc_bytes": 1902610432, "gpu_peak_bytes": 3656535552, "latency_ms": 65.7496540000011, "tokens_in_step": 257, "throughput_hz": 15.209205511560308}, {"seed": 0, "step": 152, "kv_bytes": 480178176, "kv_mb": 480.178176, "gpu_alloc_bytes": 1912644608, "gpu_peak_bytes": 3677328384, "latency_ms": 79.26386599999802, "tokens_in_step": 257, "throughput_hz": 12.616089152149417}, {"seed": 0, "step": 153, "kv_bytes": 483336192, "kv_mb": 483.336192, "gpu_alloc_bytes": 1917267968, "gpu_peak_bytes": 3697016832, "latency_ms": 66.57084800000135, "tokens_in_step": 257, "throughput_hz": 15.021590231207206}, {"seed": 0, "step": 154, "kv_bytes": 486494208, "kv_mb": 486.494208, "gpu_alloc_bytes": 1920557568, "gpu_peak_bytes": 3712585216, "latency_ms": 98.17711399999851, "tokens_in_step": 257, "throughput_hz": 10.18567321096865}, {"seed": 0, "step": 155, "kv_bytes": 489652224, "kv_mb": 489.652224, "gpu_alloc_bytes": 1925188096, "gpu_peak_bytes": 3727180800, "latency_ms": 62.680819000000554, "tokens_in_step": 257, "throughput_hz": 15.953843870482789}, {"seed": 0, "step": 156, "kv_bytes": 492810240, "kv_mb": 492.81024, "gpu_alloc_bytes": 1928310272, "gpu_peak_bytes": 3742119424, "latency_ms": 91.87609299999977, "tokens_in_step": 257, "throughput_hz": 10.884224256249148}, {"seed": 0, "step": 157, "kv_bytes": 495968256, "kv_mb": 495.968256, "gpu_alloc_bytes": 1932420608, "gpu_peak_bytes": 3756154368, "latency_ms": 69.24984100000131, "tokens_in_step": 257, "throughput_hz": 14.440466368723952}, {"seed": 0, "step": 158, "kv_bytes": 499126272, "kv_mb": 499.126272, "gpu_alloc_bytes": 1936513536, "gpu_peak_bytes": 3771800576, "latency_ms": 81.2617049999993, "tokens_in_step": 257, "throughput_hz": 12.30591949799735}, {"seed": 0, "step": 159, "kv_bytes": 502284288, "kv_mb": 502.284288, "gpu_alloc_bytes": 1941040128, "gpu_peak_bytes": 3788059136, "latency_ms": 93.33246200000289, "tokens_in_step": 257, "throughput_hz": 10.714385740729405}, {"seed": 0, "step": 160, "kv_bytes": 505442304, "kv_mb": 505.442304, "gpu_alloc_bytes": 1944317952, "gpu_peak_bytes": 3801567744, "latency_ms": 82.35560299999989, "tokens_in_step": 257, "throughput_hz": 12.142464672379381}, {"seed": 0, "step": 161, "kv_bytes": 508600320, "kv_mb": 508.60032, "gpu_alloc_bytes": 1950423552, "gpu_peak_bytes": 3818711552, "latency_ms": 69.36621899999906, "tokens_in_step": 257, "throughput_hz": 14.4162391206592}, {"seed": 0, "step": 162, "kv_bytes": 511758336, "kv_mb": 511.758336, "gpu_alloc_bytes": 1954834432, "gpu_peak_bytes": 3836364800, "latency_ms": 83.54356699999954, "tokens_in_step": 257, "throughput_hz": 11.969802534287355}, {"seed": 0, "step": 163, "kv_bytes": 514916352, "kv_mb": 514.916352, "gpu_alloc_bytes": 1961136128, "gpu_peak_bytes": 3854282240, "latency_ms": 80.15550700000063, "tokens_in_step": 257, "throughput_hz": 12.475749170920873}, {"seed": 0, "step": 164, "kv_bytes": 518074368, "kv_mb": 518.074368, "gpu_alloc_bytes": 1963223552, "gpu_peak_bytes": 3869702144, "latency_ms": 82.25042399999793, "tokens_in_step": 257, "throughput_hz": 12.157992036612786}, {"seed": 0, "step": 165, "kv_bytes": 521232384, "kv_mb": 521.232384, "gpu_alloc_bytes": 1968402944, "gpu_peak_bytes": 3883125248, "latency_ms": 69.49628199999935, "tokens_in_step": 257, "throughput_hz": 14.389258982228853}, {"seed": 0, "step": 166, "kv_bytes": 524390400, "kv_mb": 524.3904, "gpu_alloc_bytes": 1972882944, "gpu_peak_bytes": 3899719168, "latency_ms": 82.82369699999848, "tokens_in_step": 257, "throughput_hz": 12.073839205704841}, {"seed": 0, "step": 167, "kv_bytes": 527548416, "kv_mb": 527.548416, "gpu_alloc_bytes": 1977759232, "gpu_peak_bytes": 3916481024, "latency_ms": 70.11997200000053, "tokens_in_step": 257, "throughput_hz": 14.261272095202669}, {"seed": 0, "step": 168, "kv_bytes": 530706432, "kv_mb": 530.706432, "gpu_alloc_bytes": 1983742976, "gpu_peak_bytes": 3933127168, "latency_ms": 104.12335399999861, "tokens_in_step": 257, "throughput_hz": 9.60399335580386}, {"seed": 0, "step": 169, "kv_bytes": 533864448, "kv_mb": 533.864448, "gpu_alloc_bytes": 1987019776, "gpu_peak_bytes": 3949280768, "latency_ms": 71.21370200000143, "tokens_in_step": 257, "throughput_hz": 14.042241477629963}, {"seed": 0, "step": 170, "kv_bytes": 537022464, "kv_mb": 537.022464, "gpu_alloc_bytes": 1991633408, "gpu_peak_bytes": 3964559872, "latency_ms": 85.22452600000108, "tokens_in_step": 257, "throughput_hz": 11.733711490516091}, {"seed": 0, "step": 171, "kv_bytes": 540180480, "kv_mb": 540.18048, "gpu_alloc_bytes": 1997262848, "gpu_peak_bytes": 3982638592, "latency_ms": 65.257012, "tokens_in_step": 257, "throughput_hz": 15.324023723305013}, {"seed": 0, "step": 172, "kv_bytes": 543338496, "kv_mb": 543.338496, "gpu_alloc_bytes": 2002971648, "gpu_peak_bytes": 4000435712, "latency_ms": 86.32146500000104, "tokens_in_step": 257, "throughput_hz": 11.584604130617894}, {"seed": 0, "step": 173, "kv_bytes": 546496512, "kv_mb": 546.496512, "gpu_alloc_bytes": 2007702016, "gpu_peak_bytes": 4016264192, "latency_ms": 72.83996700000017, "tokens_in_step": 257, "throughput_hz": 13.728726703020028}, {"seed": 0, "step": 174, "kv_bytes": 549654528, "kv_mb": 549.654528, "gpu_alloc_bytes": 2011127808, "gpu_peak_bytes": 4031388160, "latency_ms": 86.70517900000263, "tokens_in_step": 257, "throughput_hz": 11.533336434262706}, {"seed": 0, "step": 175, "kv_bytes": 552812544, "kv_mb": 552.812544, "gpu_alloc_bytes": 2015300096, "gpu_peak_bytes": 4047208448, "latency_ms": 166.53366899999966, "tokens_in_step": 257, "throughput_hz": 6.004791739741242}, {"seed": 0, "step": 176, "kv_bytes": 555970560, "kv_mb": 555.97056, "gpu_alloc_bytes": 2021019648, "gpu_peak_bytes": 4064474112, "latency_ms": 123.40817700000173, "tokens_in_step": 257, "throughput_hz": 8.103190763445003}, {"seed": 0, "step": 177, "kv_bytes": 559128576, "kv_mb": 559.128576, "gpu_alloc_bytes": 2026276352, "gpu_peak_bytes": 4080322048, "latency_ms": 127.36183199999829, "tokens_in_step": 257, "throughput_hz": 7.851645852581749}, {"seed": 0, "step": 178, "kv_bytes": 562286592, "kv_mb": 562.286592, "gpu_alloc_bytes": 2029529600, "gpu_peak_bytes": 4095775744, "latency_ms": 108.44378499999863, "tokens_in_step": 257, "throughput_hz": 9.221367550016929}, {"seed": 0, "step": 179, "kv_bytes": 565444608, "kv_mb": 565.444608, "gpu_alloc_bytes": 2034999808, "gpu_peak_bytes": 4112900096, "latency_ms": 87.50314999999986, "tokens_in_step": 257, "throughput_hz": 11.428160014810913}, {"seed": 0, "step": 180, "kv_bytes": 568602624, "kv_mb": 568.602624, "gpu_alloc_bytes": 2039817728, "gpu_peak_bytes": 4130809856, "latency_ms": 94.06240999999937, "tokens_in_step": 257, "throughput_hz": 10.631239407963358}, {"seed": 0, "step": 181, "kv_bytes": 571760640, "kv_mb": 571.76064, "gpu_alloc_bytes": 2046070784, "gpu_peak_bytes": 4147334144, "latency_ms": 94.73762800000074, "tokens_in_step": 257, "throughput_hz": 10.55546799208433}, {"seed": 0, "step": 182, "kv_bytes": 574918656, "kv_mb": 574.918656, "gpu_alloc_bytes": 2050475520, "gpu_peak_bytes": 4164909568, "latency_ms": 91.25669400000191, "tokens_in_step": 257, "throughput_hz": 10.958100235364421}, {"seed": 0, "step": 183, "kv_bytes": 578076672, "kv_mb": 578.076672, "gpu_alloc_bytes": 2054151680, "gpu_peak_bytes": 4178338304, "latency_ms": 77.24049299999791, "tokens_in_step": 257, "throughput_hz": 12.946577127621739}, {"seed": 0, "step": 184, "kv_bytes": 581234688, "kv_mb": 581.234688, "gpu_alloc_bytes": 2058713600, "gpu_peak_bytes": 4194807296, "latency_ms": 92.14731899999862, "tokens_in_step": 257, "throughput_hz": 10.852187680034564}, {"seed": 0, "step": 185, "kv_bytes": 584392704, "kv_mb": 584.392704, "gpu_alloc_bytes": 2063301120, "gpu_peak_bytes": 4210428928, "latency_ms": 79.4209170000002, "tokens_in_step": 257, "throughput_hz": 12.591141449550342}, {"seed": 0, "step": 186, "kv_bytes": 587550720, "kv_mb": 587.55072, "gpu_alloc_bytes": 2067425792, "gpu_peak_bytes": 4226052096, "latency_ms": 93.81099399999826, "tokens_in_step": 257, "throughput_hz": 10.659731416981026}, {"seed": 0, "step": 187, "kv_bytes": 590708736, "kv_mb": 590.708736, "gpu_alloc_bytes": 2073520640, "gpu_peak_bytes": 4243945472, "latency_ms": 71.94268199999954, "tokens_in_step": 257, "throughput_hz": 13.899954410929613}, {"seed": 0, "step": 188, "kv_bytes": 593866752, "kv_mb": 593.866752, "gpu_alloc_bytes": 2077397504, "gpu_peak_bytes": 4261538816, "latency_ms": 94.86992400000105, "tokens_in_step": 257, "throughput_hz": 10.540748404098952}, {"seed": 0, "step": 189, "kv_bytes": 597024768, "kv_mb": 597.024768, "gpu_alloc_bytes": 2082083328, "gpu_peak_bytes": 4275415040, "latency_ms": 108.0675919999976, "tokens_in_step": 257, "throughput_hz": 9.253467959201148}, {"seed": 0, "step": 190, "kv_bytes": 600182784, "kv_mb": 600.182784, "gpu_alloc_bytes": 2088607744, "gpu_peak_bytes": 4294383104, "latency_ms": 97.21238600000248, "tokens_in_step": 257, "throughput_hz": 10.286755023171374}, {"seed": 0, "step": 191, "kv_bytes": 603340800, "kv_mb": 603.3408, "gpu_alloc_bytes": 2093049856, "gpu_peak_bytes": 4310501376, "latency_ms": 80.92860400000035, "tokens_in_step": 257, "throughput_hz": 12.356570490206352}, {"seed": 0, "step": 192, "kv_bytes": 606498816, "kv_mb": 606.498816, "gpu_alloc_bytes": 2096425984, "gpu_peak_bytes": 4325159936, "latency_ms": 95.93064900000314, "tokens_in_step": 257, "throughput_hz": 10.424197171854505}, {"seed": 0, "step": 193, "kv_bytes": 609656832, "kv_mb": 609.656832, "gpu_alloc_bytes": 2100578816, "gpu_peak_bytes": 4340344832, "latency_ms": 80.73755200000221, "tokens_in_step": 257, "throughput_hz": 12.385810260880497}, {"seed": 0, "step": 194, "kv_bytes": 612814848, "kv_mb": 612.814848, "gpu_alloc_bytes": 2106241024, "gpu_peak_bytes": 4357603840, "latency_ms": 97.55744600000327, "tokens_in_step": 257, "throughput_hz": 10.250370843041201}, {"seed": 0, "step": 195, "kv_bytes": 615972864, "kv_mb": 615.972864, "gpu_alloc_bytes": 2110926848, "gpu_peak_bytes": 4373910016, "latency_ms": 71.39687899999814, "tokens_in_step": 257, "throughput_hz": 14.006214473324892}, {"seed": 0, "step": 196, "kv_bytes": 619130880, "kv_mb": 619.13088, "gpu_alloc_bytes": 2115887616, "gpu_peak_bytes": 4391177728, "latency_ms": 96.78250399999655, "tokens_in_step": 257, "throughput_hz": 10.33244603797434}, {"seed": 0, "step": 197, "kv_bytes": 622288896, "kv_mb": 622.288896, "gpu_alloc_bytes": 2119526912, "gpu_peak_bytes": 4407775744, "latency_ms": 81.18234599999852, "tokens_in_step": 257, "throughput_hz": 12.317949027982245}, {"seed": 0, "step": 198, "kv_bytes": 625446912, "kv_mb": 625.446912, "gpu_alloc_bytes": 2124765696, "gpu_peak_bytes": 4423295488, "latency_ms": 100.0709389999983, "tokens_in_step": 257, "throughput_hz": 9.992911128774528}, {"seed": 0, "step": 199, "kv_bytes": 628604928, "kv_mb": 628.604928, "gpu_alloc_bytes": 2129076736, "gpu_peak_bytes": 4438869504, "latency_ms": 89.6201320000003, "tokens_in_step": 257, "throughput_hz": 11.158207176039383}, {"seed": 0, "step": 200, "kv_bytes": 631762944, "kv_mb": 631.762944, "gpu_alloc_bytes": 2135203328, "gpu_peak_bytes": 4456576512, "latency_ms": 98.59904399999664, "tokens_in_step": 257, "throughput_hz": 10.142086164649163}]}

==> scripts/modal_validate/v4/results/v4_h100_qwen14b.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-14B", "vram_gb": 85.017624576, "n_params": 14770033664, "n_layers": 48, "n_heads": 40, "n_kv_heads": 8, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 196608, "bytes_per_step_theoretical": 50528256, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 192.2613091468811, "results": [{"seed": 0, "step": 1, "kv_bytes": 53084160, "kv_mb": 53.08416, "gpu_alloc_bytes": 33158337536, "gpu_peak_bytes": 33249593344, "latency_ms": 58.662551999987045, "tokens_in_step": 257, "throughput_hz": 17.046650135510998}, {"seed": 0, "step": 2, "kv_bytes": 103612416, "kv_mb": 103.612416, "gpu_alloc_bytes": 33233312768, "gpu_peak_bytes": 33524475904, "latency_ms": 40.431528999988586, "tokens_in_step": 257, "throughput_hz": 24.733172965095687}, {"seed": 0, "step": 3, "kv_bytes": 154140672, "kv_mb": 154.140672, "gpu_alloc_bytes": 33343949824, "gpu_peak_bytes": 33711075328, "latency_ms": 67.1540900000025, "tokens_in_step": 257, "throughput_hz": 14.891125767618366}, {"seed": 0, "step": 4, "kv_bytes": 204668928, "kv_mb": 204.668928, "gpu_alloc_bytes": 33352391680, "gpu_peak_bytes": 33829167104, "latency_ms": 51.75293400000669, "tokens_in_step": 257, "throughput_hz": 19.322575991534524}, {"seed": 0, "step": 5, "kv_bytes": 255197184, "kv_mb": 255.197184, "gpu_alloc_bytes": 33360632832, "gpu_peak_bytes": 33845850112, "latency_ms": 51.627296000020806, "tokens_in_step": 257, "throughput_hz": 19.369598593728345}, {"seed": 0, "step": 6, "kv_bytes": 305725440, "kv_mb": 305.72544, "gpu_alloc_bytes": 33411832832, "gpu_peak_bytes": 33905291264, "latency_ms": 58.33525700001019, "tokens_in_step": 257, "throughput_hz": 17.142291839047274}, {"seed": 0, "step": 7, "kv_bytes": 356253696, "kv_mb": 356.253696, "gpu_alloc_bytes": 33462379520, "gpu_peak_bytes": 34007117824, "latency_ms": 56.103558999978986, "tokens_in_step": 257, "throughput_hz": 17.82418117182859}, {"seed": 0, "step": 8, "kv_bytes": 406781952, "kv_mb": 406.781952, "gpu_alloc_bytes": 33512035328, "gpu_peak_bytes": 34107320320, "latency_ms": 64.8385410000003, "tokens_in_step": 257, "throughput_hz": 15.422925694765329}, {"seed": 0, "step": 9, "kv_bytes": 457310208, "kv_mb": 457.310208, "gpu_alloc_bytes": 33564484608, "gpu_peak_bytes": 34225583104, "latency_ms": 72.7113769999903, "tokens_in_step": 257, "throughput_hz": 13.753005942937008}, {"seed": 0, "step": 10, "kv_bytes": 507838464, "kv_mb": 507.838464, "gpu_alloc_bytes": 33614722048, "gpu_peak_bytes": 34353310720, "latency_ms": 71.61870399997383, "tokens_in_step": 257, "throughput_hz": 13.962832949341912}, {"seed": 0, "step": 11, "kv_bytes": 558366720, "kv_mb": 558.36672, "gpu_alloc_bytes": 33665401856, "gpu_peak_bytes": 34479437312, "latency_ms": 62.211318000009896, "tokens_in_step": 257, "throughput_hz": 16.074245525546345}, {"seed": 0, "step": 12, "kv_bytes": 608894976, "kv_mb": 608.894976, "gpu_alloc_bytes": 33714148352, "gpu_peak_bytes": 34605122560, "latency_ms": 77.65770000000316, "tokens_in_step": 257, "throughput_hz": 12.877023141297764}, {"seed": 0, "step": 13, "kv_bytes": 659423232, "kv_mb": 659.423232, "gpu_alloc_bytes": 33765250048, "gpu_peak_bytes": 34731744256, "latency_ms": 72.7055830000154, "tokens_in_step": 257, "throughput_hz": 13.75410193739576}, {"seed": 0, "step": 14, "kv_bytes": 709951488, "kv_mb": 709.951488, "gpu_alloc_bytes": 33815237632, "gpu_peak_bytes": 34859272704, "latency_ms": 84.3556430000092, "tokens_in_step": 257, "throughput_hz": 11.854571483734539}, {"seed": 0, "step": 15, "kv_bytes": 760479744, "kv_mb": 760.479744, "gpu_alloc_bytes": 33868143616, "gpu_peak_bytes": 34988883968, "latency_ms": 77.80382699999677, "tokens_in_step": 257, "throughput_hz": 12.852838202933661}, {"seed": 0, "step": 16, "kv_bytes": 811008000, "kv_mb": 811.008, "gpu_alloc_bytes": 33916261376, "gpu_peak_bytes": 35115771904, "latency_ms": 111.42658800000049, "tokens_in_step": 257, "throughput_hz": 8.974518720792165}, {"seed": 0, "step": 17, "kv_bytes": 861536256, "kv_mb": 861.536256, "gpu_alloc_bytes": 33966990336, "gpu_peak_bytes": 35243009024, "latency_ms": 87.11679799998251, "tokens_in_step": 257, "throughput_hz": 11.478842461590482}, {"seed": 0, "step": 18, "kv_bytes": 912064512, "kv_mb": 912.064512, "gpu_alloc_bytes": 34017111040, "gpu_peak_bytes": 35371470848, "latency_ms": 97.63585999999691, "tokens_in_step": 257, "throughput_hz": 10.24213849296797}, {"seed": 0, "step": 19, "kv_bytes": 962592768, "kv_mb": 962.592768, "gpu_alloc_bytes": 34067919872, "gpu_peak_bytes": 35498955264, "latency_ms": 77.69377299999292, "tokens_in_step": 257, "throughput_hz": 12.871044375719675}, {"seed": 0, "step": 20, "kv_bytes": 1013121024, "kv_mb": 1013.121024, "gpu_alloc_bytes": 34117409792, "gpu_peak_bytes": 35624860160, "latency_ms": 117.83880599998042, "tokens_in_step": 257, "throughput_hz": 8.486168809281436}, {"seed": 0, "step": 21, "kv_bytes": 1063649280, "kv_mb": 1063.64928, "gpu_alloc_bytes": 34168644608, "gpu_peak_bytes": 35752061952, "latency_ms": 117.77857700002414, "tokens_in_step": 257, "throughput_hz": 8.49050842242554}, {"seed": 0, "step": 22, "kv_bytes": 1114177536, "kv_mb": 1114.177536, "gpu_alloc_bytes": 34222771200, "gpu_peak_bytes": 35883428864, "latency_ms": 116.97018099999923, "tokens_in_step": 257, "throughput_hz": 8.54918742068123}, {"seed": 0, "step": 23, "kv_bytes": 1164705792, "kv_mb": 1164.705792, "gpu_alloc_bytes": 34269895680, "gpu_peak_bytes": 36010559488, "latency_ms": 102.40366400000767, "tokens_in_step": 257, "throughput_hz": 9.7652755862322}, {"seed": 0, "step": 24, "kv_bytes": 1215234048, "kv_mb": 1215.234048, "gpu_alloc_bytes": 34320411648, "gpu_peak_bytes": 36135863296, "latency_ms": 117.2197790000098, "tokens_in_step": 257, "throughput_hz": 8.530983495540598}, {"seed": 0, "step": 25, "kv_bytes": 1265762304, "kv_mb": 1265.762304, "gpu_alloc_bytes": 34371214336, "gpu_peak_bytes": 36264594944, "latency_ms": 104.1773130000081, "tokens_in_step": 257, "throughput_hz": 9.599018934188889}, {"seed": 0, "step": 26, "kv_bytes": 1316290560, "kv_mb": 1316.29056, "gpu_alloc_bytes": 34420579328, "gpu_peak_bytes": 36392389632, "latency_ms": 123.27220099999181, "tokens_in_step": 257, "throughput_hz": 8.112129027371438}, {"seed": 0, "step": 27, "kv_bytes": 1366818816, "kv_mb": 1366.818816, "gpu_alloc_bytes": 34471744512, "gpu_peak_bytes": 36517281280, "latency_ms": 93.74458499999605, "tokens_in_step": 257, "throughput_hz": 10.66728280892216}, {"seed": 0, "step": 28, "kv_bytes": 1417347072, "kv_mb": 1417.347072, "gpu_alloc_bytes": 34521635840, "gpu_peak_bytes": 36644534784, "latency_ms": 130.9234720000063, "tokens_in_step": 257, "throughput_hz": 7.638049806683647}, {"seed": 0, "step": 29, "kv_bytes": 1467875328, "kv_mb": 1467.875328, "gpu_alloc_bytes": 34572164096, "gpu_peak_bytes": 36771395584, "latency_ms": 114.54717300000539, "tokens_in_step": 257, "throughput_hz": 8.730027758956155}, {"seed": 0, "step": 30, "kv_bytes": 1518403584, "kv_mb": 1518.403584, "gpu_alloc_bytes": 34626542592, "gpu_peak_bytes": 36903441408, "latency_ms": 156.14907500000186, "tokens_in_step": 257, "throughput_hz": 6.404136559886686}, {"seed": 0, "step": 31, "kv_bytes": 1568931840, "kv_mb": 1568.93184, "gpu_alloc_bytes": 34673654784, "gpu_peak_bytes": 37030479872, "latency_ms": 118.91085999999973, "tokens_in_step": 257, "throughput_hz": 8.40966081651417}, {"seed": 0, "step": 32, "kv_bytes": 1619460096, "kv_mb": 1619.460096, "gpu_alloc_bytes": 34723980288, "gpu_peak_bytes": 37156064256, "latency_ms": 141.88485599999012, "tokens_in_step": 257, "throughput_hz": 7.047968530200782}, {"seed": 0, "step": 33, "kv_bytes": 1669988352, "kv_mb": 1669.988352, "gpu_alloc_bytes": 34774277120, "gpu_peak_bytes": 37285178880, "latency_ms": 123.47732999998584, "tokens_in_step": 257, "throughput_hz": 8.09865260287143}, {"seed": 0, "step": 34, "kv_bytes": 1720516608, "kv_mb": 1720.516608, "gpu_alloc_bytes": 34826324992, "gpu_peak_bytes": 37412406272, "latency_ms": 148.55965499998547, "tokens_in_step": 257, "throughput_hz": 6.731302654143198}, {"seed": 0, "step": 35, "kv_bytes": 1771044864, "kv_mb": 1771.044864, "gpu_alloc_bytes": 34875333632, "gpu_peak_bytes": 37539454976, "latency_ms": 113.03732499999342, "tokens_in_step": 257, "throughput_hz": 8.846635392336632}, {"seed": 0, "step": 36, "kv_bytes": 1821573120, "kv_mb": 1821.57312, "gpu_alloc_bytes": 34927209472, "gpu_peak_bytes": 37665948672, "latency_ms": 146.1139549999757, "tokens_in_step": 257, "throughput_hz": 6.843973253616784}, {"seed": 0, "step": 37, "kv_bytes": 1872101376, "kv_mb": 1872.101376, "gpu_alloc_bytes": 34976390144, "gpu_peak_bytes": 37794744320, "latency_ms": 126.94457000000625, "tokens_in_step": 257, "throughput_hz": 7.877453915515652}, {"seed": 0, "step": 38, "kv_bytes": 1922629632, "kv_mb": 1922.629632, "gpu_alloc_bytes": 35029750784, "gpu_peak_bytes": 37922889216, "latency_ms": 160.65922699999646, "tokens_in_step": 257, "throughput_hz": 6.224354608652648}, {"seed": 0, "step": 39, "kv_bytes": 1973157888, "kv_mb": 1973.157888, "gpu_alloc_bytes": 35077446656, "gpu_peak_bytes": 38050644480, "latency_ms": 130.34328899999537, "tokens_in_step": 257, "throughput_hz": 7.672048232571725}, {"seed": 0, "step": 40, "kv_bytes": 2023686144, "kv_mb": 2023.686144, "gpu_alloc_bytes": 35127974912, "gpu_peak_bytes": 38176213504, "latency_ms": 158.65280200000598, "tokens_in_step": 257, "throughput_hz": 6.303071785646511}, {"seed": 0, "step": 41, "kv_bytes": 2074214400, "kv_mb": 2074.2144, "gpu_alloc_bytes": 35180157952, "gpu_peak_bytes": 38305485312, "latency_ms": 136.2322789999837, "tokens_in_step": 257, "throughput_hz": 7.3404042517714885}, {"seed": 0, "step": 42, "kv_bytes": 2124742656, "kv_mb": 2124.742656, "gpu_alloc_bytes": 35229031424, "gpu_peak_bytes": 38432416256, "latency_ms": 166.2542960000053, "tokens_in_step": 257, "throughput_hz": 6.014882165811632}, {"seed": 0, "step": 43, "kv_bytes": 2175270912, "kv_mb": 2175.270912, "gpu_alloc_bytes": 35280329728, "gpu_peak_bytes": 38558551040, "latency_ms": 128.84110100000612, "tokens_in_step": 257, "throughput_hz": 7.761498405698601}, {"seed": 0, "step": 44, "kv_bytes": 2225799168, "kv_mb": 2225.799168, "gpu_alloc_bytes": 35330087936, "gpu_peak_bytes": 38686435840, "latency_ms": 172.81771800000456, "tokens_in_step": 257, "throughput_hz": 5.786443725636822}, {"seed": 0, "step": 45, "kv_bytes": 2276327424, "kv_mb": 2276.327424, "gpu_alloc_bytes": 35380616192, "gpu_peak_bytes": 38812737024, "latency_ms": 146.63449699997955, "tokens_in_step": 257, "throughput_hz": 6.819677636976103}, {"seed": 0, "step": 46, "kv_bytes": 2326855680, "kv_mb": 2326.85568, "gpu_alloc_bytes": 35431873536, "gpu_peak_bytes": 38941344256, "latency_ms": 185.03527199999326, "tokens_in_step": 257, "throughput_hz": 5.404375010187444}, {"seed": 0, "step": 47, "kv_bytes": 2377383936, "kv_mb": 2377.383936, "gpu_alloc_bytes": 35481672704, "gpu_peak_bytes": 39070066176, "latency_ms": 151.88001900000359, "tokens_in_step": 257, "throughput_hz": 6.584144554261456}, {"seed": 0, "step": 48, "kv_bytes": 2427912192, "kv_mb": 2427.912192, "gpu_alloc_bytes": 35533093888, "gpu_peak_bytes": 39196845056, "latency_ms": 186.02799199999254, "tokens_in_step": 257, "throughput_hz": 5.375535096890365}, {"seed": 0, "step": 49, "kv_bytes": 2478440448, "kv_mb": 2478.440448, "gpu_alloc_bytes": 35582729216, "gpu_peak_bytes": 39324594176, "latency_ms": 162.49529999998913, "tokens_in_step": 257, "throughput_hz": 6.15402414716036}, {"seed": 0, "step": 50, "kv_bytes": 2528968704, "kv_mb": 2528.968704, "gpu_alloc_bytes": 35633679360, "gpu_peak_bytes": 39451069440, "latency_ms": 200.8471770000142, "tokens_in_step": 257, "throughput_hz": 4.978909910194702}, {"seed": 0, "step": 51, "kv_bytes": 2579496960, "kv_mb": 2579.49696, "gpu_alloc_bytes": 35685358592, "gpu_peak_bytes": 39580250112, "latency_ms": 157.61625499999354, "tokens_in_step": 257, "throughput_hz": 6.344523285368257}, {"seed": 0, "step": 52, "kv_bytes": 2630025216, "kv_mb": 2630.025216, "gpu_alloc_bytes": 35734313984, "gpu_peak_bytes": 39707228672, "latency_ms": 198.40145099999518, "tokens_in_step": 257, "throughput_hz": 5.040285718475034}, {"seed": 0, "step": 53, "kv_bytes": 2680553472, "kv_mb": 2680.553472, "gpu_alloc_bytes": 35784842240, "gpu_peak_bytes": 39833013760, "latency_ms": 167.51067100000228, "tokens_in_step": 257, "throughput_hz": 5.969768934899594}, {"seed": 0, "step": 54, "kv_bytes": 2731081728, "kv_mb": 2731.081728, "gpu_alloc_bytes": 35836355584, "gpu_peak_bytes": 39961463296, "latency_ms": 205.0551579999933, "tokens_in_step": 257, "throughput_hz": 4.876736629078273}, {"seed": 0, "step": 55, "kv_bytes": 2781609984, "kv_mb": 2781.609984, "gpu_alloc_bytes": 35885898752, "gpu_peak_bytes": 40090064896, "latency_ms": 173.60558900000456, "tokens_in_step": 257, "throughput_hz": 5.7601832162210735}, {"seed": 0, "step": 56, "kv_bytes": 2832138240, "kv_mb": 2832.13824, "gpu_alloc_bytes": 35936560128, "gpu_peak_bytes": 40216085504, "latency_ms": 215.58159700001056, "tokens_in_step": 257, "throughput_hz": 4.63861486284449}, {"seed": 0, "step": 57, "kv_bytes": 2882666496, "kv_mb": 2882.666496, "gpu_alloc_bytes": 35987143680, "gpu_peak_bytes": 40343861248, "latency_ms": 665.9942799999783, "tokens_in_step": 257, "throughput_hz": 1.5015143973909695}, {"seed": 0, "step": 58, "kv_bytes": 2933194752, "kv_mb": 2933.194752, "gpu_alloc_bytes": 36037905408, "gpu_peak_bytes": 40472581632, "latency_ms": 239.8381959999938, "tokens_in_step": 257, "throughput_hz": 4.169477659013187}, {"seed": 0, "step": 59, "kv_bytes": 2983723008, "kv_mb": 2983.723008, "gpu_alloc_bytes": 36088011776, "gpu_peak_bytes": 40600426496, "latency_ms": 160.4402099999902, "tokens_in_step": 257, "throughput_hz": 6.232851477818815}, {"seed": 0, "step": 60, "kv_bytes": 3034251264, "kv_mb": 3034.251264, "gpu_alloc_bytes": 36138540032, "gpu_peak_bytes": 40728294400, "latency_ms": 259.40182200000095, "tokens_in_step": 257, "throughput_hz": 3.8550230383501174}, {"seed": 0, "step": 61, "kv_bytes": 3084779520, "kv_mb": 3084.77952, "gpu_alloc_bytes": 36189961216, "gpu_peak_bytes": 40856034816, "latency_ms": 192.13996900001007, "tokens_in_step": 257, "throughput_hz": 5.204539197151362}, {"seed": 0, "step": 62, "kv_bytes": 3135307776, "kv_mb": 3135.307776, "gpu_alloc_bytes": 36239596544, "gpu_peak_bytes": 40982739968, "latency_ms": 237.1167029999981, "tokens_in_step": 257, "throughput_hz": 4.217332593393929}, {"seed": 0, "step": 63, "kv_bytes": 3185836032, "kv_mb": 3185.836032, "gpu_alloc_bytes": 36290124800, "gpu_peak_bytes": 41109878272, "latency_ms": 201.30206599998246, "tokens_in_step": 257, "throughput_hz": 4.967658901226017}, {"seed": 0, "step": 64, "kv_bytes": 3236364288, "kv_mb": 3236.364288, "gpu_alloc_bytes": 36340653056, "gpu_peak_bytes": 41236858880, "latency_ms": 235.1366510000048, "tokens_in_step": 257, "throughput_hz": 4.2528461460479825}, {"seed": 0, "step": 65, "kv_bytes": 3286892544, "kv_mb": 3286.892544, "gpu_alloc_bytes": 36391181312, "gpu_peak_bytes": 41365296128, "latency_ms": 195.11152399999787, "tokens_in_step": 257, "throughput_hz": 5.125273892074212}, {"seed": 0, "step": 66, "kv_bytes": 3337420800, "kv_mb": 3337.4208, "gpu_alloc_bytes": 36441994240, "gpu_peak_bytes": 41493114880, "latency_ms": 242.45199499998193, "tokens_in_step": 257, "throughput_hz": 4.124527826632544}, {"seed": 0, "step": 67, "kv_bytes": 3387949056, "kv_mb": 3387.949056, "gpu_alloc_bytes": 36492237824, "gpu_peak_bytes": 41621131776, "latency_ms": 217.06639899997526, "tokens_in_step": 257, "throughput_hz": 4.606885287667733}, {"seed": 0, "step": 68, "kv_bytes": 3438477312, "kv_mb": 3438.477312, "gpu_alloc_bytes": 36542766080, "gpu_peak_bytes": 41747364352, "latency_ms": 241.4521880000109, "tokens_in_step": 257, "throughput_hz": 4.141606701861632}, {"seed": 0, "step": 69, "kv_bytes": 3489005568, "kv_mb": 3489.005568, "gpu_alloc_bytes": 36593294336, "gpu_peak_bytes": 41875461632, "latency_ms": 199.02820900000506, "tokens_in_step": 257, "throughput_hz": 5.024413398605092}, {"seed": 0, "step": 70, "kv_bytes": 3539533824, "kv_mb": 3539.533824, "gpu_alloc_bytes": 36643822592, "gpu_peak_bytes": 42002434048, "latency_ms": 432.6601559999972, "tokens_in_step": 257, "throughput_hz": 2.311282853603017}, {"seed": 0, "step": 71, "kv_bytes": 3590062080, "kv_mb": 3590.06208, "gpu_alloc_bytes": 36694350848, "gpu_peak_bytes": 42130363904, "latency_ms": 229.49467699999104, "tokens_in_step": 257, "throughput_hz": 4.3573995400339465}, {"seed": 0, "step": 72, "kv_bytes": 3640590336, "kv_mb": 3640.590336, "gpu_alloc_bytes": 36745825280, "gpu_peak_bytes": 42259602432, "latency_ms": 254.46223899999154, "tokens_in_step": 257, "throughput_hz": 3.9298561701330987}, {"seed": 0, "step": 73, "kv_bytes": 3691118592, "kv_mb": 3691.118592, "gpu_alloc_bytes": 36795407360, "gpu_peak_bytes": 42389169152, "latency_ms": 210.2262729999893, "tokens_in_step": 257, "throughput_hz": 4.756779377428486}, {"seed": 0, "step": 74, "kv_bytes": 3741646848, "kv_mb": 3741.646848, "gpu_alloc_bytes": 36846869504, "gpu_peak_bytes": 42515211776, "latency_ms": 261.9885219999958, "tokens_in_step": 257, "throughput_hz": 3.816961110991023}, {"seed": 0, "step": 75, "kv_bytes": 3792175104, "kv_mb": 3792.175104, "gpu_alloc_bytes": 36897840128, "gpu_peak_bytes": 42643206144, "latency_ms": 235.9928089999812, "tokens_in_step": 257, "throughput_hz": 4.237417251133612}, {"seed": 0, "step": 76, "kv_bytes": 3842703360, "kv_mb": 3842.70336, "gpu_alloc_bytes": 36946992128, "gpu_peak_bytes": 42769009664, "latency_ms": 268.52432299997986, "tokens_in_step": 257, "throughput_hz": 3.724057429241056}, {"seed": 0, "step": 77, "kv_bytes": 3893231616, "kv_mb": 3893.231616, "gpu_alloc_bytes": 36997520384, "gpu_peak_bytes": 42897309184, "latency_ms": 221.11195600001565, "tokens_in_step": 257, "throughput_hz": 4.522595784010563}, {"seed": 0, "step": 78, "kv_bytes": 3943759872, "kv_mb": 3943.759872, "gpu_alloc_bytes": 37048048640, "gpu_peak_bytes": 43024450048, "latency_ms": 274.92688099999896, "tokens_in_step": 257, "throughput_hz": 3.6373307563184545}, {"seed": 0, "step": 79, "kv_bytes": 3994288128, "kv_mb": 3994.288128, "gpu_alloc_bytes": 37098576896, "gpu_peak_bytes": 43150970368, "latency_ms": 226.18130800000813, "tokens_in_step": 257, "throughput_hz": 4.4212318376015585}, {"seed": 0, "step": 80, "kv_bytes": 4044816384, "kv_mb": 4044.816384, "gpu_alloc_bytes": 37149105152, "gpu_peak_bytes": 43278840832, "latency_ms": 281.90053199998033, "tokens_in_step": 257, "throughput_hz": 3.547350524333419}, {"seed": 0, "step": 81, "kv_bytes": 4095344640, "kv_mb": 4095.34464, "gpu_alloc_bytes": 37200198656, "gpu_peak_bytes": 43408304128, "latency_ms": 231.39191599997844, "tokens_in_step": 257, "throughput_hz": 4.321672153836581}, {"seed": 0, "step": 82, "kv_bytes": 4145872896, "kv_mb": 4145.872896, "gpu_alloc_bytes": 37251869696, "gpu_peak_bytes": 43536231936, "latency_ms": 288.219459000004, "tokens_in_step": 257, "throughput_hz": 3.4695783673648006}, {"seed": 0, "step": 83, "kv_bytes": 4196401152, "kv_mb": 4196.401152, "gpu_alloc_bytes": 37301345280, "gpu_peak_bytes": 43664292352, "latency_ms": 253.44910399999776, "tokens_in_step": 257, "throughput_hz": 3.9455653392249075}, {"seed": 0, "step": 84, "kv_bytes": 4246929408, "kv_mb": 4246.929408, "gpu_alloc_bytes": 37351218176, "gpu_peak_bytes": 43791006720, "latency_ms": 294.71247300000414, "tokens_in_step": 257, "throughput_hz": 3.393137690510934}, {"seed": 0, "step": 85, "kv_bytes": 4297457664, "kv_mb": 4297.457664, "gpu_alloc_bytes": 37401746432, "gpu_peak_bytes": 43918267392, "latency_ms": 241.88561799999775, "tokens_in_step": 257, "throughput_hz": 4.134185439665162}, {"seed": 0, "step": 86, "kv_bytes": 4347985920, "kv_mb": 4347.98592, "gpu_alloc_bytes": 37452274688, "gpu_peak_bytes": 44044872704, "latency_ms": 327.6813349999941, "tokens_in_step": 257, "throughput_hz": 3.0517453793943377}, {"seed": 0, "step": 87, "kv_bytes": 4398514176, "kv_mb": 4398.514176, "gpu_alloc_bytes": 37502802944, "gpu_peak_bytes": 44171894784, "latency_ms": 247.4122849999958, "tokens_in_step": 257, "throughput_hz": 4.041836483584544}, {"seed": 0, "step": 88, "kv_bytes": 4449042432, "kv_mb": 4449.042432, "gpu_alloc_bytes": 37553669120, "gpu_peak_bytes": 44301106688, "latency_ms": 309.04681399999845, "tokens_in_step": 257, "throughput_hz": 3.235755732463254}, {"seed": 0, "step": 89, "kv_bytes": 4499570688, "kv_mb": 4499.570688, "gpu_alloc_bytes": 37605044224, "gpu_peak_bytes": 44429146624, "latency_ms": 252.95047000000181, "tokens_in_step": 257, "throughput_hz": 3.953343118911749}, {"seed": 0, "step": 90, "kv_bytes": 4550098944, "kv_mb": 4550.098944, "gpu_alloc_bytes": 37656062976, "gpu_peak_bytes": 44557858304, "latency_ms": 325.71755300000405, "tokens_in_step": 257, "throughput_hz": 3.070144641544656}, {"seed": 0, "step": 91, "kv_bytes": 4600627200, "kv_mb": 4600.6272, "gpu_alloc_bytes": 37704915968, "gpu_peak_bytes": 44684323328, "latency_ms": 226.0720380000123, "tokens_in_step": 257, "throughput_hz": 4.423368802469705}, {"seed": 0, "step": 92, "kv_bytes": 4651155456, "kv_mb": 4651.155456, "gpu_alloc_bytes": 37755444224, "gpu_peak_bytes": 44810451456, "latency_ms": 322.76128399999493, "tokens_in_step": 257, "throughput_hz": 3.098265032307951}, {"seed": 0, "step": 93, "kv_bytes": 4701683712, "kv_mb": 4701.683712, "gpu_alloc_bytes": 37806459904, "gpu_peak_bytes": 44938598912, "latency_ms": 278.93668200002253, "tokens_in_step": 257, "throughput_hz": 3.5850430026980793}, {"seed": 0, "step": 94, "kv_bytes": 4752211968, "kv_mb": 4752.211968, "gpu_alloc_bytes": 37856891904, "gpu_peak_bytes": 45065159168, "latency_ms": 328.8848230000099, "tokens_in_step": 257, "throughput_hz": 3.0405781296875776}, {"seed": 0, "step": 95, "kv_bytes": 4802740224, "kv_mb": 4802.740224, "gpu_alloc_bytes": 37907028992, "gpu_peak_bytes": 45192731136, "latency_ms": 268.7978910000197, "tokens_in_step": 257, "throughput_hz": 3.7202672843885023}, {"seed": 0, "step": 96, "kv_bytes": 4853268480, "kv_mb": 4853.26848, "gpu_alloc_bytes": 37957557248, "gpu_peak_bytes": 45319606784, "latency_ms": 334.02778599997873, "tokens_in_step": 257, "throughput_hz": 2.9937629200705587}, {"seed": 0, "step": 97, "kv_bytes": 4903796736, "kv_mb": 4903.796736, "gpu_alloc_bytes": 38008404992, "gpu_peak_bytes": 45448838144, "latency_ms": 460.2557700000034, "tokens_in_step": 257, "throughput_hz": 2.1727049722809397}, {"seed": 0, "step": 98, "kv_bytes": 4954324992, "kv_mb": 4954.324992, "gpu_alloc_bytes": 38058613760, "gpu_peak_bytes": 45576112640, "latency_ms": 341.2419929999828, "tokens_in_step": 257, "throughput_hz": 2.9304716902179457}, {"seed": 0, "step": 99, "kv_bytes": 5004853248, "kv_mb": 5004.853248, "gpu_alloc_bytes": 38109142016, "gpu_peak_bytes": 45702209024, "latency_ms": 249.85200499997973, "tokens_in_step": 257, "throughput_hz": 4.002369322591912}, {"seed": 0, "step": 100, "kv_bytes": 5055381504, "kv_mb": 5055.381504, "gpu_alloc_bytes": 38159670272, "gpu_peak_bytes": 45829915648, "latency_ms": 341.5673620000348, "tokens_in_step": 257, "throughput_hz": 2.9276801921136077}, {"seed": 0, "step": 101, "kv_bytes": 5105909760, "kv_mb": 5105.90976, "gpu_alloc_bytes": 38211073024, "gpu_peak_bytes": 45959187968, "latency_ms": 273.9089429999808, "tokens_in_step": 257, "throughput_hz": 3.6508483039930173}, {"seed": 0, "step": 102, "kv_bytes": 5156438016, "kv_mb": 5156.438016, "gpu_alloc_bytes": 38262352896, "gpu_peak_bytes": 46088074240, "latency_ms": 345.2034399999775, "tokens_in_step": 257, "throughput_hz": 2.896842511187215}, {"seed": 0, "step": 103, "kv_bytes": 5206966272, "kv_mb": 5206.966272, "gpu_alloc_bytes": 38311828480, "gpu_peak_bytes": 46215427584, "latency_ms": 307.20562099998006, "tokens_in_step": 257, "throughput_hz": 3.2551487721641164}, {"seed": 0, "step": 104, "kv_bytes": 5257494528, "kv_mb": 5257.494528, "gpu_alloc_bytes": 38361783296, "gpu_peak_bytes": 46340992000, "latency_ms": 352.07037300000366, "tokens_in_step": 257, "throughput_hz": 2.8403412405280397}, {"seed": 0, "step": 105, "kv_bytes": 5308022784, "kv_mb": 5308.022784, "gpu_alloc_bytes": 38412311552, "gpu_peak_bytes": 46468122112, "latency_ms": 285.39466600000196, "tokens_in_step": 257, "throughput_hz": 3.5039197263763615}, {"seed": 0, "step": 106, "kv_bytes": 5358551040, "kv_mb": 5358.55104, "gpu_alloc_bytes": 38462839808, "gpu_peak_bytes": 46595359744, "latency_ms": 370.91700300004504, "tokens_in_step": 257, "throughput_hz": 2.6960209208847687}, {"seed": 0, "step": 107, "kv_bytes": 5409079296, "kv_mb": 5409.079296, "gpu_alloc_bytes": 38513368064, "gpu_peak_bytes": 46723164160, "latency_ms": 271.2204629999633, "tokens_in_step": 257, "throughput_hz": 3.6870374341929186}, {"seed": 0, "step": 108, "kv_bytes": 5459607552, "kv_mb": 5459.607552, "gpu_alloc_bytes": 38563896320, "gpu_peak_bytes": 46851122176, "latency_ms": 367.6032850000297, "tokens_in_step": 257, "throughput_hz": 2.720323894820252}, {"seed": 0, "step": 109, "kv_bytes": 5510135808, "kv_mb": 5510.135808, "gpu_alloc_bytes": 38615297024, "gpu_peak_bytes": 46979999744, "latency_ms": 335.98098499999196, "tokens_in_step": 257, "throughput_hz": 2.9763589150737917}, {"seed": 0, "step": 110, "kv_bytes": 5560664064, "kv_mb": 5560.664064, "gpu_alloc_bytes": 38665839616, "gpu_peak_bytes": 47108645888, "latency_ms": 375.02430900002537, "tokens_in_step": 257, "throughput_hz": 2.666493813871496}, {"seed": 0, "step": 111, "kv_bytes": 5611192320, "kv_mb": 5611.19232, "gpu_alloc_bytes": 38715481088, "gpu_peak_bytes": 47234701312, "latency_ms": 302.5731949999795, "tokens_in_step": 257, "throughput_hz": 3.3049854267496097}, {"seed": 0, "step": 112, "kv_bytes": 5661720576, "kv_mb": 5661.720576, "gpu_alloc_bytes": 38766009344, "gpu_peak_bytes": 47361602560, "latency_ms": 396.4673489999768, "tokens_in_step": 257, "throughput_hz": 2.5222758003208443}, {"seed": 0, "step": 113, "kv_bytes": 5712248832, "kv_mb": 5712.248832, "gpu_alloc_bytes": 38816820224, "gpu_peak_bytes": 47489369600, "latency_ms": 308.51816000000554, "tokens_in_step": 257, "throughput_hz": 3.2413002852084367}, {"seed": 0, "step": 114, "kv_bytes": 5762777088, "kv_mb": 5762.777088, "gpu_alloc_bytes": 38867616768, "gpu_peak_bytes": 47617405952, "latency_ms": 387.6131819999955, "tokens_in_step": 257, "throughput_hz": 2.579891619888231}, {"seed": 0, "step": 115, "kv_bytes": 5813305344, "kv_mb": 5813.305344, "gpu_alloc_bytes": 38917594112, "gpu_peak_bytes": 47744628736, "latency_ms": 291.47698299999547, "tokens_in_step": 257, "throughput_hz": 3.430802630477397}, {"seed": 0, "step": 116, "kv_bytes": 5863833600, "kv_mb": 5863.8336, "gpu_alloc_bytes": 38968122368, "gpu_peak_bytes": 47871584256, "latency_ms": 394.6366579999676, "tokens_in_step": 257, "throughput_hz": 2.5339764558823172}, {"seed": 0, "step": 117, "kv_bytes": 5914361856, "kv_mb": 5914.361856, "gpu_alloc_bytes": 39018650624, "gpu_peak_bytes": 47999089664, "latency_ms": 339.39368099999, "tokens_in_step": 257, "throughput_hz": 2.94643081466219}, {"seed": 0, "step": 118, "kv_bytes": 5964890112, "kv_mb": 5964.890112, "gpu_alloc_bytes": 39069178880, "gpu_peak_bytes": 48126931456, "latency_ms": 400.89768000001413, "tokens_in_step": 257, "throughput_hz": 2.4944020628903734}, {"seed": 0, "step": 119, "kv_bytes": 6015418368, "kv_mb": 6015.418368, "gpu_alloc_bytes": 39119707136, "gpu_peak_bytes": 48253858816, "latency_ms": 324.9572560000047, "tokens_in_step": 257, "throughput_hz": 3.077327807076219}, {"seed": 0, "step": 120, "kv_bytes": 6065946624, "kv_mb": 6065.946624, "gpu_alloc_bytes": 39170235392, "gpu_peak_bytes": 48381837312, "latency_ms": 435.4705380000041, "tokens_in_step": 257, "throughput_hz": 2.2963666028767955}, {"seed": 0, "step": 121, "kv_bytes": 6116474880, "kv_mb": 6116.47488, "gpu_alloc_bytes": 39221218304, "gpu_peak_bytes": 48509998080, "latency_ms": 331.3919510000005, "tokens_in_step": 257, "throughput_hz": 3.0175747992141138}, {"seed": 0, "step": 122, "kv_bytes": 6167003136, "kv_mb": 6167.003136, "gpu_alloc_bytes": 39271291904, "gpu_peak_bytes": 48637807104, "latency_ms": 416.374071000007, "tokens_in_step": 257, "throughput_hz": 2.4016865353750214}, {"seed": 0, "step": 123, "kv_bytes": 6217531392, "kv_mb": 6217.531392, "gpu_alloc_bytes": 39321820160, "gpu_peak_bytes": 48765004800, "latency_ms": 312.23632799998313, "tokens_in_step": 257, "throughput_hz": 3.2027022813311268}, {"seed": 0, "step": 124, "kv_bytes": 6268059648, "kv_mb": 6268.059648, "gpu_alloc_bytes": 39372348416, "gpu_peak_bytes": 48892441088, "latency_ms": 423.99796699999115, "tokens_in_step": 257, "throughput_hz": 2.3585018746092734}, {"seed": 0, "step": 125, "kv_bytes": 6318587904, "kv_mb": 6318.587904, "gpu_alloc_bytes": 39423036416, "gpu_peak_bytes": 49019793408, "latency_ms": 368.77589199997374, "tokens_in_step": 257, "throughput_hz": 2.711674004980974}, {"seed": 0, "step": 126, "kv_bytes": 6369116160, "kv_mb": 6369.11616, "gpu_alloc_bytes": 39473404928, "gpu_peak_bytes": 49147481088, "latency_ms": 427.78904400000783, "tokens_in_step": 257, "throughput_hz": 2.3376007731511277}, {"seed": 0, "step": 127, "kv_bytes": 6419644416, "kv_mb": 6419.644416, "gpu_alloc_bytes": 39523933184, "gpu_peak_bytes": 49274376192, "latency_ms": 347.20969700003934, "tokens_in_step": 257, "throughput_hz": 2.880103892950567}, {"seed": 0, "step": 128, "kv_bytes": 6470172672, "kv_mb": 6470.172672, "gpu_alloc_bytes": 39574461440, "gpu_peak_bytes": 49402855936, "latency_ms": 476.74554099995703, "tokens_in_step": 257, "throughput_hz": 2.0975550141539556}, {"seed": 0, "step": 129, "kv_bytes": 6520700928, "kv_mb": 6520.700928, "gpu_alloc_bytes": 39625108480, "gpu_peak_bytes": 49530443264, "latency_ms": 348.44519900002524, "tokens_in_step": 257, "throughput_hz": 2.8698917444402143}, {"seed": 0, "step": 130, "kv_bytes": 6571229184, "kv_mb": 6571.229184, "gpu_alloc_bytes": 39675517952, "gpu_peak_bytes": 49657258496, "latency_ms": 440.2575770000112, "tokens_in_step": 257, "throughput_hz": 2.2713975914149334}, {"seed": 0, "step": 131, "kv_bytes": 6621757440, "kv_mb": 6621.75744, "gpu_alloc_bytes": 39726046208, "gpu_peak_bytes": 49784804864, "latency_ms": 318.97980000002235, "tokens_in_step": 257, "throughput_hz": 3.134994755153555}, {"seed": 0, "step": 132, "kv_bytes": 6672285696, "kv_mb": 6672.285696, "gpu_alloc_bytes": 39776574464, "gpu_peak_bytes": 49913164800, "latency_ms": 437.43922800001656, "tokens_in_step": 257, "throughput_hz": 2.2860318325176867}, {"seed": 0, "step": 133, "kv_bytes": 6722813952, "kv_mb": 6722.813952, "gpu_alloc_bytes": 39827989504, "gpu_peak_bytes": 50041606144, "latency_ms": 354.5003719999613, "tokens_in_step": 257, "throughput_hz": 2.820871510961656}, {"seed": 0, "step": 134, "kv_bytes": 6773342208, "kv_mb": 6773.342208, "gpu_alloc_bytes": 39877630976, "gpu_peak_bytes": 50169950208, "latency_ms": 442.54699900000105, "tokens_in_step": 257, "throughput_hz": 2.25964700305198}, {"seed": 0, "step": 135, "kv_bytes": 6823870464, "kv_mb": 6823.870464, "gpu_alloc_bytes": 39928159232, "gpu_peak_bytes": 50296295424, "latency_ms": 351.42280100001244, "tokens_in_step": 257, "throughput_hz": 2.8455751793975503}, {"seed": 0, "step": 136, "kv_bytes": 6874398720, "kv_mb": 6874.39872, "gpu_alloc_bytes": 39978687488, "gpu_peak_bytes": 50423550976, "latency_ms": 455.657427999995, "tokens_in_step": 257, "throughput_hz": 2.1946311824417597}, {"seed": 0, "step": 137, "kv_bytes": 6924926976, "kv_mb": 6924.926976, "gpu_alloc_bytes": 40029733888, "gpu_peak_bytes": 50551574528, "latency_ms": 363.5437629999956, "tokens_in_step": 257, "throughput_hz": 2.7507004706886202}, {"seed": 0, "step": 138, "kv_bytes": 6975455232, "kv_mb": 6975.455232, "gpu_alloc_bytes": 40079744000, "gpu_peak_bytes": 50679316480, "latency_ms": 457.32425099998864, "tokens_in_step": 257, "throughput_hz": 2.1866323463349966}, {"seed": 0, "step": 139, "kv_bytes": 7025983488, "kv_mb": 7025.983488, "gpu_alloc_bytes": 40130272256, "gpu_peak_bytes": 50806067200, "latency_ms": 343.16308100000015, "tokens_in_step": 257, "throughput_hz": 2.9140663881613755}, {"seed": 0, "step": 140, "kv_bytes": 7076511744, "kv_mb": 7076.511744, "gpu_alloc_bytes": 40180800512, "gpu_peak_bytes": 50933572608, "latency_ms": 463.6973259999877, "tokens_in_step": 257, "throughput_hz": 2.156579181998618}, {"seed": 0, "step": 141, "kv_bytes": 7127040000, "kv_mb": 7127.04, "gpu_alloc_bytes": 40232164352, "gpu_peak_bytes": 51061914624, "latency_ms": 374.95119300001534, "tokens_in_step": 257, "throughput_hz": 2.6670137838445527}, {"seed": 0, "step": 142, "kv_bytes": 7177568256, "kv_mb": 7177.568256, "gpu_alloc_bytes": 40281857024, "gpu_peak_bytes": 51190129664, "latency_ms": 471.0791720000316, "tokens_in_step": 257, "throughput_hz": 2.122785424272447}, {"seed": 0, "step": 143, "kv_bytes": 7228096512, "kv_mb": 7228.096512, "gpu_alloc_bytes": 40332385280, "gpu_peak_bytes": 51316089856, "latency_ms": 382.7951979999966, "tokens_in_step": 257, "throughput_hz": 2.6123629690882613}, {"seed": 0, "step": 144, "kv_bytes": 7278624768, "kv_mb": 7278.624768, "gpu_alloc_bytes": 40383081472, "gpu_peak_bytes": 51443763200, "latency_ms": 477.63910699995904, "tokens_in_step": 257, "throughput_hz": 2.0936309136849753}, {"seed": 0, "step": 145, "kv_bytes": 7329153024, "kv_mb": 7329.153024, "gpu_alloc_bytes": 40433441792, "gpu_peak_bytes": 51572644864, "latency_ms": 392.4237269999935, "tokens_in_step": 257, "throughput_hz": 2.5482658952475026}, {"seed": 0, "step": 146, "kv_bytes": 7379681280, "kv_mb": 7379.68128, "gpu_alloc_bytes": 40483970048, "gpu_peak_bytes": 51698606080, "latency_ms": 481.1718439999595, "tokens_in_step": 257, "throughput_hz": 2.07825959159839}, {"seed": 0, "step": 147, "kv_bytes": 7430209536, "kv_mb": 7430.209536, "gpu_alloc_bytes": 40534498304, "gpu_peak_bytes": 51826258944, "latency_ms": 359.2081000000462, "tokens_in_step": 257, "throughput_hz": 2.7839015879649467}, {"seed": 0, "step": 148, "kv_bytes": 7480737792, "kv_mb": 7480.737792, "gpu_alloc_bytes": 40585263104, "gpu_peak_bytes": 51953954304, "latency_ms": 489.5359320000239, "tokens_in_step": 257, "throughput_hz": 2.0427509701166353}, {"seed": 0, "step": 149, "kv_bytes": 7531266048, "kv_mb": 7531.266048, "gpu_alloc_bytes": 40635554816, "gpu_peak_bytes": 52081541632, "latency_ms": 394.86964499997157, "tokens_in_step": 257, "throughput_hz": 2.53248132051293}, {"seed": 0, "step": 150, "kv_bytes": 7581794304, "kv_mb": 7581.794304, "gpu_alloc_bytes": 40686083072, "gpu_peak_bytes": 52209742848, "latency_ms": 542.2312049999505, "tokens_in_step": 257, "throughput_hz": 1.8442317424355748}, {"seed": 0, "step": 151, "kv_bytes": 7632322560, "kv_mb": 7632.32256, "gpu_alloc_bytes": 40737891328, "gpu_peak_bytes": 52337760256, "latency_ms": 420.6561949999923, "tokens_in_step": 257, "throughput_hz": 2.377238257480122}, {"seed": 0, "step": 152, "kv_bytes": 7682850816, "kv_mb": 7682.850816, "gpu_alloc_bytes": 40787139584, "gpu_peak_bytes": 52465347584, "latency_ms": 505.2150409999854, "tokens_in_step": 257, "throughput_hz": 1.9793551633393056}, {"seed": 0, "step": 153, "kv_bytes": 7733379072, "kv_mb": 7733.379072, "gpu_alloc_bytes": 40837667840, "gpu_peak_bytes": 52591654912, "latency_ms": 401.43306999999595, "tokens_in_step": 257, "throughput_hz": 2.491075286846722}, {"seed": 0, "step": 154, "kv_bytes": 7783907328, "kv_mb": 7783.907328, "gpu_alloc_bytes": 40888196096, "gpu_peak_bytes": 52719243776, "latency_ms": 517.3589240000069, "tokens_in_step": 257, "throughput_hz": 1.9328940772267158}, {"seed": 0, "step": 155, "kv_bytes": 7834435584, "kv_mb": 7834.435584, "gpu_alloc_bytes": 40938724352, "gpu_peak_bytes": 52847174656, "latency_ms": 382.2386620000202, "tokens_in_step": 257, "throughput_hz": 2.616166545706324}, {"seed": 0, "step": 156, "kv_bytes": 7884963840, "kv_mb": 7884.96384, "gpu_alloc_bytes": 40989252608, "gpu_peak_bytes": 52974418432, "latency_ms": 543.7104470000236, "tokens_in_step": 257, "throughput_hz": 1.8392142463283525}, {"seed": 0, "step": 157, "kv_bytes": 7935492096, "kv_mb": 7935.492096, "gpu_alloc_bytes": 41039780864, "gpu_peak_bytes": 53102006272, "latency_ms": 414.41706199998407, "tokens_in_step": 257, "throughput_hz": 2.4130280620541593}, {"seed": 0, "step": 158, "kv_bytes": 7986020352, "kv_mb": 7986.020352, "gpu_alloc_bytes": 41090309120, "gpu_peak_bytes": 53229593600, "latency_ms": 523.466467999981, "tokens_in_step": 257, "throughput_hz": 1.9103420393300843}, {"seed": 0, "step": 159, "kv_bytes": 8036548608, "kv_mb": 8036.548608, "gpu_alloc_bytes": 41140837376, "gpu_peak_bytes": 53357264384, "latency_ms": 420.0731880000035, "tokens_in_step": 257, "throughput_hz": 2.3805375552795143}, {"seed": 0, "step": 160, "kv_bytes": 8087076864, "kv_mb": 8087.076864, "gpu_alloc_bytes": 41191365632, "gpu_peak_bytes": 53486622208, "latency_ms": 530.4028300000141, "tokens_in_step": 257, "throughput_hz": 1.8853594729122645}, {"seed": 0, "step": 161, "kv_bytes": 8137605120, "kv_mb": 8137.60512, "gpu_alloc_bytes": 41241893888, "gpu_peak_bytes": 53614184448, "latency_ms": 423.01257200000464, "tokens_in_step": 257, "throughput_hz": 2.3639959334352576}, {"seed": 0, "step": 162, "kv_bytes": 8188133376, "kv_mb": 8188.133376, "gpu_alloc_bytes": 41292422144, "gpu_peak_bytes": 53740864512, "latency_ms": 532.8270680000173, "tokens_in_step": 257, "throughput_hz": 1.8767815301755042}, {"seed": 0, "step": 163, "kv_bytes": 8238661632, "kv_mb": 8238.661632, "gpu_alloc_bytes": 41342950400, "gpu_peak_bytes": 53868379648, "latency_ms": 388.56122999999343, "tokens_in_step": 257, "throughput_hz": 2.5735969592231753}, {"seed": 0, "step": 164, "kv_bytes": 8289189888, "kv_mb": 8289.189888, "gpu_alloc_bytes": 41393478656, "gpu_peak_bytes": 53996692480, "latency_ms": 529.2159469999547, "tokens_in_step": 257, "throughput_hz": 1.88958780563747}, {"seed": 0, "step": 165, "kv_bytes": 8339718144, "kv_mb": 8339.718144, "gpu_alloc_bytes": 41444006912, "gpu_peak_bytes": 54124197888, "latency_ms": 422.6067220000118, "tokens_in_step": 257, "throughput_hz": 2.366266194885495}, {"seed": 0, "step": 166, "kv_bytes": 8390246400, "kv_mb": 8390.2464, "gpu_alloc_bytes": 41494535168, "gpu_peak_bytes": 54250814464, "latency_ms": 535.1760949999971, "tokens_in_step": 257, "throughput_hz": 1.8685438481702092}, {"seed": 0, "step": 167, "kv_bytes": 8440774656, "kv_mb": 8440.774656, "gpu_alloc_bytes": 41545063424, "gpu_peak_bytes": 54378400256, "latency_ms": 450.83062999998447, "tokens_in_step": 257, "throughput_hz": 2.2181279031551924}, {"seed": 0, "step": 168, "kv_bytes": 8491302912, "kv_mb": 8491.302912, "gpu_alloc_bytes": 41595591680, "gpu_peak_bytes": 54505826304, "latency_ms": 544.1234079999617, "tokens_in_step": 257, "throughput_hz": 1.837818379613013}, {"seed": 0, "step": 169, "kv_bytes": 8541831168, "kv_mb": 8541.831168, "gpu_alloc_bytes": 41646119936, "gpu_peak_bytes": 54633605120, "latency_ms": 496.8018679999773, "tokens_in_step": 257, "throughput_hz": 2.012874879125949}, {"seed": 0, "step": 170, "kv_bytes": 8592359424, "kv_mb": 8592.359424, "gpu_alloc_bytes": 41696648192, "gpu_peak_bytes": 54760837120, "latency_ms": 549.8851030000083, "tokens_in_step": 257, "throughput_hz": 1.818561722338539}, {"seed": 0, "step": 171, "kv_bytes": 8642887680, "kv_mb": 8642.88768, "gpu_alloc_bytes": 41747176448, "gpu_peak_bytes": 54889044480, "latency_ms": 410.1639449999652, "tokens_in_step": 257, "throughput_hz": 2.4380494975005296}, {"seed": 0, "step": 172, "kv_bytes": 8693415936, "kv_mb": 8693.415936, "gpu_alloc_bytes": 41798405120, "gpu_peak_bytes": 55017172992, "latency_ms": 559.4142529999999, "tokens_in_step": 257, "throughput_hz": 1.787584057140568}, {"seed": 0, "step": 173, "kv_bytes": 8743944192, "kv_mb": 8743.944192, "gpu_alloc_bytes": 41848232960, "gpu_peak_bytes": 55144838144, "latency_ms": 442.930328999978, "tokens_in_step": 257, "throughput_hz": 2.257691412231222}, {"seed": 0, "step": 174, "kv_bytes": 8794472448, "kv_mb": 8794.472448, "gpu_alloc_bytes": 41898761216, "gpu_peak_bytes": 55270996480, "latency_ms": 563.5117479999963, "tokens_in_step": 257, "throughput_hz": 1.7745858955898939}, {"seed": 0, "step": 175, "kv_bytes": 8845000704, "kv_mb": 8845.000704, "gpu_alloc_bytes": 41949289472, "gpu_peak_bytes": 55398583808, "latency_ms": 450.0687560000074, "tokens_in_step": 257, "throughput_hz": 2.221882738289844}, {"seed": 0, "step": 176, "kv_bytes": 8895528960, "kv_mb": 8895.52896, "gpu_alloc_bytes": 42000495616, "gpu_peak_bytes": 55527279616, "latency_ms": 571.8629880000208, "tokens_in_step": 257, "throughput_hz": 1.7486706098908498}, {"seed": 0, "step": 177, "kv_bytes": 8946057216, "kv_mb": 8946.057216, "gpu_alloc_bytes": 42050345984, "gpu_peak_bytes": 55654962688, "latency_ms": 458.24240600001076, "tokens_in_step": 257, "throughput_hz": 2.182251111871075}, {"seed": 0, "step": 178, "kv_bytes": 8996585472, "kv_mb": 8996.585472, "gpu_alloc_bytes": 42100874240, "gpu_peak_bytes": 55781923840, "latency_ms": 576.7269550000265, "tokens_in_step": 257, "throughput_hz": 1.733922771131712}, {"seed": 0, "step": 179, "kv_bytes": 9047113728, "kv_mb": 9047.113728, "gpu_alloc_bytes": 42151402496, "gpu_peak_bytes": 55909081088, "latency_ms": 428.3541780000064, "tokens_in_step": 257, "throughput_hz": 2.3345167418910644}, {"seed": 0, "step": 180, "kv_bytes": 9097641984, "kv_mb": 9097.641984, "gpu_alloc_bytes": 42201930752, "gpu_peak_bytes": 56036522496, "latency_ms": 583.4101250000003, "tokens_in_step": 257, "throughput_hz": 1.7140600705207154}, {"seed": 0, "step": 181, "kv_bytes": 9148170240, "kv_mb": 9148.17024, "gpu_alloc_bytes": 42252459008, "gpu_peak_bytes": 56164109824, "latency_ms": 462.7198949999638, "tokens_in_step": 257, "throughput_hz": 2.161134653611724}, {"seed": 0, "step": 182, "kv_bytes": 9198698496, "kv_mb": 9198.698496, "gpu_alloc_bytes": 42302987264, "gpu_peak_bytes": 56291697152, "latency_ms": 590.568004999966, "tokens_in_step": 257, "throughput_hz": 1.6932850942374664}, {"seed": 0, "step": 183, "kv_bytes": 9249226752, "kv_mb": 9249.226752, "gpu_alloc_bytes": 42353515520, "gpu_peak_bytes": 56419673088, "latency_ms": 472.09493500002964, "tokens_in_step": 257, "throughput_hz": 2.118218023245552}, {"seed": 0, "step": 184, "kv_bytes": 9299755008, "kv_mb": 9299.755008, "gpu_alloc_bytes": 42404168704, "gpu_peak_bytes": 56547648512, "latency_ms": 622.860376999995, "tokens_in_step": 257, "throughput_hz": 1.6054962507271644}, {"seed": 0, "step": 185, "kv_bytes": 9350283264, "kv_mb": 9350.283264, "gpu_alloc_bytes": 42454572032, "gpu_peak_bytes": 56675887104, "latency_ms": 495.3303750000373, "tokens_in_step": 257, "throughput_hz": 2.0188545877081023}, {"seed": 0, "step": 186, "kv_bytes": 9400811520, "kv_mb": 9400.81152, "gpu_alloc_bytes": 42505100288, "gpu_peak_bytes": 56803023872, "latency_ms": 619.9554690000468, "tokens_in_step": 257, "throughput_hz": 1.6130190796009003}, {"seed": 0, "step": 187, "kv_bytes": 9451339776, "kv_mb": 9451.339776, "gpu_alloc_bytes": 42555628544, "gpu_peak_bytes": 56930529280, "latency_ms": 448.29428600002075, "tokens_in_step": 257, "throughput_hz": 2.230677550951327}, {"seed": 0, "step": 188, "kv_bytes": 9501868032, "kv_mb": 9501.868032, "gpu_alloc_bytes": 42606156800, "gpu_peak_bytes": 57058075648, "latency_ms": 610.9299240000041, "tokens_in_step": 257, "throughput_hz": 1.6368489424328694}, {"seed": 0, "step": 189, "kv_bytes": 9552396288, "kv_mb": 9552.396288, "gpu_alloc_bytes": 42656685056, "gpu_peak_bytes": 57185540096, "latency_ms": 484.53834100001814, "tokens_in_step": 257, "throughput_hz": 2.063820167329055}, {"seed": 0, "step": 190, "kv_bytes": 9602924544, "kv_mb": 9602.924544, "gpu_alloc_bytes": 42707213312, "gpu_peak_bytes": 57314008064, "latency_ms": 652.5252619999833, "tokens_in_step": 257, "throughput_hz": 1.5325077176859179}, {"seed": 0, "step": 191, "kv_bytes": 9653452800, "kv_mb": 9653.4528, "gpu_alloc_bytes": 42757741568, "gpu_peak_bytes": 57442260480, "latency_ms": 489.42828300005203, "tokens_in_step": 257, "throughput_hz": 2.0432002700585525}, {"seed": 0, "step": 192, "kv_bytes": 9703981056, "kv_mb": 9703.981056, "gpu_alloc_bytes": 42808269824, "gpu_peak_bytes": 57568057344, "latency_ms": 617.3886569999922, "tokens_in_step": 257, "throughput_hz": 1.6197252551726304}, {"seed": 0, "step": 193, "kv_bytes": 9754509312, "kv_mb": 9754.509312, "gpu_alloc_bytes": 42858798080, "gpu_peak_bytes": 57695562752, "latency_ms": 487.98823300001004, "tokens_in_step": 257, "throughput_hz": 2.0492297403408486}, {"seed": 0, "step": 194, "kv_bytes": 9805037568, "kv_mb": 9805.037568, "gpu_alloc_bytes": 42909326336, "gpu_peak_bytes": 57824051200, "latency_ms": 623.2548670000142, "tokens_in_step": 257, "throughput_hz": 1.6044800497321703}, {"seed": 0, "step": 195, "kv_bytes": 9855565824, "kv_mb": 9855.565824, "gpu_alloc_bytes": 42960837632, "gpu_peak_bytes": 57952539648, "latency_ms": 447.71901000001435, "tokens_in_step": 257, "throughput_hz": 2.2335437577242208}, {"seed": 0, "step": 196, "kv_bytes": 9906094080, "kv_mb": 9906.09408, "gpu_alloc_bytes": 43010382848, "gpu_peak_bytes": 58080004096, "latency_ms": 624.3792899999789, "tokens_in_step": 257, "throughput_hz": 1.6015905972794737}, {"seed": 0, "step": 197, "kv_bytes": 9956622336, "kv_mb": 9956.622336, "gpu_alloc_bytes": 43061853184, "gpu_peak_bytes": 58207467520, "latency_ms": 509.141427999964, "tokens_in_step": 257, "throughput_hz": 1.9640908105401134}, {"seed": 0, "step": 198, "kv_bytes": 10007150592, "kv_mb": 10007.150592, "gpu_alloc_bytes": 43112117248, "gpu_peak_bytes": 58334718976, "latency_ms": 644.1840759999877, "tokens_in_step": 257, "throughput_hz": 1.5523513189109304}, {"seed": 0, "step": 199, "kv_bytes": 10057678848, "kv_mb": 10057.678848, "gpu_alloc_bytes": 43161967616, "gpu_peak_bytes": 58462266880, "latency_ms": 497.9014639999946, "tokens_in_step": 257, "throughput_hz": 2.008429523316306}, {"seed": 0, "step": 200, "kv_bytes": 10108207104, "kv_mb": 10108.207104, "gpu_alloc_bytes": 43212495872, "gpu_peak_bytes": 58589176320, "latency_ms": 634.3939839999848, "tokens_in_step": 257, "throughput_hz": 1.5763075079854856}]}

==> scripts/modal_validate/v4/results/v4_h100_qwen15b.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-1.5B", "vram_gb": 85.017624576, "n_params": 1543714304, "n_layers": 28, "n_heads": 12, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 28672, "bytes_per_step_theoretical": 7368704, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 26.79470205307007, "results": [{"seed": 0, "step": 1, "kv_bytes": 7741440, "kv_mb": 7.74144, "gpu_alloc_bytes": 5164897792, "gpu_peak_bytes": 5252056064, "latency_ms": 90.22183400000472, "tokens_in_step": 257, "throughput_hz": 11.08379153542753}, {"seed": 0, "step": 2, "kv_bytes": 15110144, "kv_mb": 15.110144, "gpu_alloc_bytes": 5172266496, "gpu_peak_bytes": 5415083008, "latency_ms": 98.69300300000106, "tokens_in_step": 257, "throughput_hz": 10.132430563491814}, {"seed": 0, "step": 3, "kv_bytes": 22478848, "kv_mb": 22.478848, "gpu_alloc_bytes": 5179635200, "gpu_peak_bytes": 5429820416, "latency_ms": 77.39372300000014, "tokens_in_step": 257, "throughput_hz": 12.920944506055074}, {"seed": 0, "step": 4, "kv_bytes": 29847552, "kv_mb": 29.847552, "gpu_alloc_bytes": 5187003904, "gpu_peak_bytes": 5444557824, "latency_ms": 41.71017499999863, "tokens_in_step": 257, "throughput_hz": 23.974965341191517}, {"seed": 0, "step": 5, "kv_bytes": 37216256, "kv_mb": 37.216256, "gpu_alloc_bytes": 5194372608, "gpu_peak_bytes": 5459295232, "latency_ms": 49.76832999999914, "tokens_in_step": 257, "throughput_hz": 20.093099366605575}, {"seed": 0, "step": 6, "kv_bytes": 44584960, "kv_mb": 44.58496, "gpu_alloc_bytes": 5201741312, "gpu_peak_bytes": 5474032640, "latency_ms": 26.617971000000296, "tokens_in_step": 257, "throughput_hz": 37.56860355734811}, {"seed": 0, "step": 7, "kv_bytes": 51953664, "kv_mb": 51.953664, "gpu_alloc_bytes": 5209110016, "gpu_peak_bytes": 5488770048, "latency_ms": 26.15026799999498, "tokens_in_step": 257, "throughput_hz": 38.240525871482156}, {"seed": 0, "step": 8, "kv_bytes": 59322368, "kv_mb": 59.322368, "gpu_alloc_bytes": 5259177984, "gpu_peak_bytes": 5546206720, "latency_ms": 21.0186829999941, "tokens_in_step": 257, "throughput_hz": 47.5767201969924}, {"seed": 0, "step": 9, "kv_bytes": 66691072, "kv_mb": 66.691072, "gpu_alloc_bytes": 5254569472, "gpu_peak_bytes": 5591666176, "latency_ms": 20.715017999997087, "tokens_in_step": 257, "throughput_hz": 48.27415549434428}, {"seed": 0, "step": 10, "kv_bytes": 74059776, "kv_mb": 74.059776, "gpu_alloc_bytes": 5259404288, "gpu_peak_bytes": 5591892480, "latency_ms": 21.135651000001587, "tokens_in_step": 257, "throughput_hz": 47.31342318246667}, {"seed": 0, "step": 11, "kv_bytes": 81428480, "kv_mb": 81.42848, "gpu_alloc_bytes": 5258999808, "gpu_peak_bytes": 5596322816, "latency_ms": 21.23265000000174, "tokens_in_step": 257, "throughput_hz": 47.09727707092228}, {"seed": 0, "step": 12, "kv_bytes": 88797184, "kv_mb": 88.797184, "gpu_alloc_bytes": 5259667456, "gpu_peak_bytes": 5596585984, "latency_ms": 20.467452000005437, "tokens_in_step": 257, "throughput_hz": 48.85806010439083}, {"seed": 0, "step": 13, "kv_bytes": 96165888, "kv_mb": 96.165888, "gpu_alloc_bytes": 5262697472, "gpu_peak_bytes": 5600283648, "latency_ms": 20.914768000004358, "tokens_in_step": 257, "throughput_hz": 47.81310507483476}, {"seed": 0, "step": 14, "kv_bytes": 103534592, "kv_mb": 103.534592, "gpu_alloc_bytes": 5260882944, "gpu_peak_bytes": 5601499136, "latency_ms": 21.186886999998933, "tokens_in_step": 257, "throughput_hz": 47.19900568686897}, {"seed": 0, "step": 15, "kv_bytes": 110903296, "kv_mb": 110.903296, "gpu_alloc_bytes": 5270381568, "gpu_peak_bytes": 5609183232, "latency_ms": 20.550126999999918, "tokens_in_step": 257, "throughput_hz": 48.66149975618175}, {"seed": 0, "step": 16, "kv_bytes": 118272000, "kv_mb": 118.272, "gpu_alloc_bytes": 5275952128, "gpu_peak_bytes": 5624252416, "latency_ms": 22.60066400000227, "tokens_in_step": 257, "throughput_hz": 44.246487625314884}, {"seed": 0, "step": 17, "kv_bytes": 125640704, "kv_mb": 125.640704, "gpu_alloc_bytes": 5283586048, "gpu_peak_bytes": 5637456896, "latency_ms": 21.238635999999644, "tokens_in_step": 257, "throughput_hz": 47.084002946329356}, {"seed": 0, "step": 18, "kv_bytes": 133009408, "kv_mb": 133.009408, "gpu_alloc_bytes": 5290998784, "gpu_peak_bytes": 5652503552, "latency_ms": 24.388897000001464, "tokens_in_step": 257, "throughput_hz": 41.002264268037216}, {"seed": 0, "step": 19, "kv_bytes": 140378112, "kv_mb": 140.378112, "gpu_alloc_bytes": 5299392512, "gpu_peak_bytes": 5668310016, "latency_ms": 20.765808999996693, "tokens_in_step": 257, "throughput_hz": 48.15608195183531}, {"seed": 0, "step": 20, "kv_bytes": 147746816, "kv_mb": 147.746816, "gpu_alloc_bytes": 5305638400, "gpu_peak_bytes": 5682949632, "latency_ms": 25.917597000002957, "tokens_in_step": 257, "throughput_hz": 38.58382395558839}, {"seed": 0, "step": 21, "kv_bytes": 155115520, "kv_mb": 155.11552, "gpu_alloc_bytes": 5312387072, "gpu_peak_bytes": 5695944192, "latency_ms": 21.228094000001363, "tokens_in_step": 257, "throughput_hz": 47.10738514724571}, {"seed": 0, "step": 22, "kv_bytes": 162484224, "kv_mb": 162.484224, "gpu_alloc_bytes": 5321878528, "gpu_peak_bytes": 5712184320, "latency_ms": 27.192227000000457, "tokens_in_step": 257, "throughput_hz": 36.77521521131694}, {"seed": 0, "step": 23, "kv_bytes": 169852928, "kv_mb": 169.852928, "gpu_alloc_bytes": 5328906240, "gpu_peak_bytes": 5728703488, "latency_ms": 22.154229999998165, "tokens_in_step": 257, "throughput_hz": 45.13810680850035}, {"seed": 0, "step": 24, "kv_bytes": 177221632, "kv_mb": 177.221632, "gpu_alloc_bytes": 5335017472, "gpu_peak_bytes": 5741842432, "latency_ms": 28.93270099999512, "tokens_in_step": 257, "throughput_hz": 34.562967349649405}, {"seed": 0, "step": 25, "kv_bytes": 184590336, "kv_mb": 184.590336, "gpu_alloc_bytes": 5344412672, "gpu_peak_bytes": 5757348864, "latency_ms": 23.183828000000517, "tokens_in_step": 257, "throughput_hz": 43.1335153107579}, {"seed": 0, "step": 26, "kv_bytes": 191959040, "kv_mb": 191.95904, "gpu_alloc_bytes": 5351150080, "gpu_peak_bytes": 5773481472, "latency_ms": 30.132735000002242, "tokens_in_step": 257, "throughput_hz": 33.18649966556058}, {"seed": 0, "step": 27, "kv_bytes": 199327744, "kv_mb": 199.327744, "gpu_alloc_bytes": 5357949952, "gpu_peak_bytes": 5787018752, "latency_ms": 21.089676999999085, "tokens_in_step": 257, "throughput_hz": 47.41656308913804}, {"seed": 0, "step": 28, "kv_bytes": 206696448, "kv_mb": 206.696448, "gpu_alloc_bytes": 5366093824, "gpu_peak_bytes": 5801962496, "latency_ms": 31.602995999996608, "tokens_in_step": 257, "throughput_hz": 31.64256958422889}, {"seed": 0, "step": 29, "kv_bytes": 214065152, "kv_mb": 214.065152, "gpu_alloc_bytes": 5372635136, "gpu_peak_bytes": 5818643968, "latency_ms": 25.061972999999682, "tokens_in_step": 257, "throughput_hz": 39.90108839395896}, {"seed": 0, "step": 30, "kv_bytes": 221433856, "kv_mb": 221.433856, "gpu_alloc_bytes": 5378606592, "gpu_peak_bytes": 5839209984, "latency_ms": 33.02209900000008, "tokens_in_step": 257, "throughput_hz": 30.28275095414127}, {"seed": 0, "step": 31, "kv_bytes": 228802560, "kv_mb": 228.80256, "gpu_alloc_bytes": 5386577408, "gpu_peak_bytes": 5861203968, "latency_ms": 26.23154999999855, "tokens_in_step": 257, "throughput_hz": 38.12203243803951}, {"seed": 0, "step": 32, "kv_bytes": 236171264, "kv_mb": 236.171264, "gpu_alloc_bytes": 5394385920, "gpu_peak_bytes": 5885035008, "latency_ms": 34.28212700000444, "tokens_in_step": 257, "throughput_hz": 29.169718670019236}, {"seed": 0, "step": 33, "kv_bytes": 243539968, "kv_mb": 243.539968, "gpu_alloc_bytes": 5401962496, "gpu_peak_bytes": 5908584448, "latency_ms": 26.6457520000003, "tokens_in_step": 257, "throughput_hz": 37.52943433534879}, {"seed": 0, "step": 34, "kv_bytes": 250908672, "kv_mb": 250.908672, "gpu_alloc_bytes": 5408083456, "gpu_peak_bytes": 5930770432, "latency_ms": 36.139554000001795, "tokens_in_step": 257, "throughput_hz": 27.6705130340001}, {"seed": 0, "step": 35, "kv_bytes": 258277376, "kv_mb": 258.277376, "gpu_alloc_bytes": 5415452672, "gpu_peak_bytes": 5951762944, "latency_ms": 23.869276999995748, "tokens_in_step": 257, "throughput_hz": 41.89485923684149}, {"seed": 0, "step": 36, "kv_bytes": 265646080, "kv_mb": 265.64608, "gpu_alloc_bytes": 5422845952, "gpu_peak_bytes": 5974577152, "latency_ms": 35.48794700000002, "tokens_in_step": 257, "throughput_hz": 28.178581308183293}, {"seed": 0, "step": 37, "kv_bytes": 273014784, "kv_mb": 273.014784, "gpu_alloc_bytes": 5430191104, "gpu_peak_bytes": 5997367296, "latency_ms": 29.511528000000453, "tokens_in_step": 257, "throughput_hz": 33.88506349112065}, {"seed": 0, "step": 38, "kv_bytes": 280383488, "kv_mb": 280.383488, "gpu_alloc_bytes": 5440691712, "gpu_peak_bytes": 6023264768, "latency_ms": 36.85542000000197, "tokens_in_step": 257, "throughput_hz": 27.133051258131005}, {"seed": 0, "step": 39, "kv_bytes": 287752192, "kv_mb": 287.752192, "gpu_alloc_bytes": 5446391808, "gpu_peak_bytes": 6047517184, "latency_ms": 28.178742000001478, "tokens_in_step": 257, "throughput_hz": 35.48774462678098}, {"seed": 0, "step": 40, "kv_bytes": 295120896, "kv_mb": 295.120896, "gpu_alloc_bytes": 5452298752, "gpu_peak_bytes": 6067175936, "latency_ms": 38.59662800000052, "tokens_in_step": 257, "throughput_hz": 25.908999097019212}, {"seed": 0, "step": 41, "kv_bytes": 302489600, "kv_mb": 302.4896, "gpu_alloc_bytes": 5459645952, "gpu_peak_bytes": 6088482304, "latency_ms": 29.00389700000261, "tokens_in_step": 257, "throughput_hz": 34.47812547396338}, {"seed": 0, "step": 42, "kv_bytes": 309858304, "kv_mb": 309.858304, "gpu_alloc_bytes": 5467453952, "gpu_peak_bytes": 6111689216, "latency_ms": 39.496770999996045, "tokens_in_step": 257, "throughput_hz": 25.318525405535052}, {"seed": 0, "step": 43, "kv_bytes": 317227008, "kv_mb": 317.227008, "gpu_alloc_bytes": 5475271168, "gpu_peak_bytes": 6135366144, "latency_ms": 26.69229800000039, "tokens_in_step": 257, "throughput_hz": 37.46399054888363}, {"seed": 0, "step": 44, "kv_bytes": 324595712, "kv_mb": 324.595712, "gpu_alloc_bytes": 5481752064, "gpu_peak_bytes": 6157715968, "latency_ms": 41.63576300000216, "tokens_in_step": 257, "throughput_hz": 24.01781372422425}, {"seed": 0, "step": 45, "kv_bytes": 331964416, "kv_mb": 331.964416, "gpu_alloc_bytes": 5489785344, "gpu_peak_bytes": 6180281856, "latency_ms": 31.341791999999202, "tokens_in_step": 257, "throughput_hz": 31.906280279060798}, {"seed": 0, "step": 46, "kv_bytes": 339333120, "kv_mb": 339.33312, "gpu_alloc_bytes": 5497391104, "gpu_peak_bytes": 6203972608, "latency_ms": 42.961546999997324, "tokens_in_step": 257, "throughput_hz": 23.276629214494122}, {"seed": 0, "step": 47, "kv_bytes": 346701824, "kv_mb": 346.701824, "gpu_alloc_bytes": 5503858176, "gpu_peak_bytes": 6226097152, "latency_ms": 31.821426000000486, "tokens_in_step": 257, "throughput_hz": 31.425367298121234}, {"seed": 0, "step": 48, "kv_bytes": 354070528, "kv_mb": 354.070528, "gpu_alloc_bytes": 5511759872, "gpu_peak_bytes": 6249309184, "latency_ms": 44.24461199999996, "tokens_in_step": 257, "throughput_hz": 22.601622091295567}, {"seed": 0, "step": 49, "kv_bytes": 361439232, "kv_mb": 361.439232, "gpu_alloc_bytes": 5519392256, "gpu_peak_bytes": 6272103424, "latency_ms": 41.62073499999508, "tokens_in_step": 257, "throughput_hz": 24.026485836930036}, {"seed": 0, "step": 50, "kv_bytes": 368807936, "kv_mb": 368.807936, "gpu_alloc_bytes": 5525964288, "gpu_peak_bytes": 6295065088, "latency_ms": 46.22603100000333, "tokens_in_step": 257, "throughput_hz": 21.632832807989246}, {"seed": 0, "step": 51, "kv_bytes": 376176640, "kv_mb": 376.17664, "gpu_alloc_bytes": 5535397376, "gpu_peak_bytes": 6318416384, "latency_ms": 30.11647999999667, "tokens_in_step": 257, "throughput_hz": 33.20441167095592}, {"seed": 0, "step": 52, "kv_bytes": 383545344, "kv_mb": 383.545344, "gpu_alloc_bytes": 5541126144, "gpu_peak_bytes": 6342287360, "latency_ms": 47.55415700000043, "tokens_in_step": 257, "throughput_hz": 21.028655812361283}, {"seed": 0, "step": 53, "kv_bytes": 390914048, "kv_mb": 390.914048, "gpu_alloc_bytes": 5548071936, "gpu_peak_bytes": 6362357760, "latency_ms": 35.263722999999914, "tokens_in_step": 257, "throughput_hz": 28.35775451162665}, {"seed": 0, "step": 54, "kv_bytes": 398282752, "kv_mb": 398.282752, "gpu_alloc_bytes": 5555439104, "gpu_peak_bytes": 6385329152, "latency_ms": 48.07505099999787, "tokens_in_step": 257, "throughput_hz": 20.800809966900385}, {"seed": 0, "step": 55, "kv_bytes": 405651456, "kv_mb": 405.651456, "gpu_alloc_bytes": 5562978304, "gpu_peak_bytes": 6407680512, "latency_ms": 36.532428999997535, "tokens_in_step": 257, "throughput_hz": 27.372940353899477}, {"seed": 0, "step": 56, "kv_bytes": 413020160, "kv_mb": 413.02016, "gpu_alloc_bytes": 5570176512, "gpu_peak_bytes": 6431027200, "latency_ms": 50.74706500000303, "tokens_in_step": 257, "throughput_hz": 19.70557312033593}, {"seed": 0, "step": 57, "kv_bytes": 420388864, "kv_mb": 420.388864, "gpu_alloc_bytes": 5579099136, "gpu_peak_bytes": 6454642176, "latency_ms": 37.24905100000342, "tokens_in_step": 257, "throughput_hz": 26.84632153447099}, {"seed": 0, "step": 58, "kv_bytes": 427757568, "kv_mb": 427.757568, "gpu_alloc_bytes": 5584913920, "gpu_peak_bytes": 6477939712, "latency_ms": 50.74428900000072, "tokens_in_step": 257, "throughput_hz": 19.706651126789573}, {"seed": 0, "step": 59, "kv_bytes": 435126272, "kv_mb": 435.126272, "gpu_alloc_bytes": 5592282624, "gpu_peak_bytes": 6498666496, "latency_ms": 33.07645799999648, "tokens_in_step": 257, "throughput_hz": 30.23298322934416}, {"seed": 0, "step": 60, "kv_bytes": 442494976, "kv_mb": 442.494976, "gpu_alloc_bytes": 5599651328, "gpu_peak_bytes": 6521914880, "latency_ms": 57.69990000000291, "tokens_in_step": 257, "throughput_hz": 17.331052566814666}, {"seed": 0, "step": 61, "kv_bytes": 449863680, "kv_mb": 449.86368, "gpu_alloc_bytes": 5607111168, "gpu_peak_bytes": 6544335872, "latency_ms": 43.04846400000173, "tokens_in_step": 257, "throughput_hz": 23.229632536946262}, {"seed": 0, "step": 62, "kv_bytes": 457232384, "kv_mb": 457.232384, "gpu_alloc_bytes": 5614388736, "gpu_peak_bytes": 6567535104, "latency_ms": 70.17392599999539, "tokens_in_step": 257, "throughput_hz": 14.250307158246578}, {"seed": 0, "step": 63, "kv_bytes": 464601088, "kv_mb": 464.601088, "gpu_alloc_bytes": 5621757440, "gpu_peak_bytes": 6589823488, "latency_ms": 64.79886200000351, "tokens_in_step": 257, "throughput_hz": 15.432369784517912}, {"seed": 0, "step": 64, "kv_bytes": 471969792, "kv_mb": 471.969792, "gpu_alloc_bytes": 5629126144, "gpu_peak_bytes": 6612973056, "latency_ms": 57.87384300000298, "tokens_in_step": 257, "throughput_hz": 17.278963140566777}, {"seed": 0, "step": 65, "kv_bytes": 479338496, "kv_mb": 479.338496, "gpu_alloc_bytes": 5636987392, "gpu_peak_bytes": 6635894272, "latency_ms": 40.379055999999025, "tokens_in_step": 257, "throughput_hz": 24.76531397861367}, {"seed": 0, "step": 66, "kv_bytes": 486707200, "kv_mb": 486.7072, "gpu_alloc_bytes": 5643863552, "gpu_peak_bytes": 6658994688, "latency_ms": 59.28251800000339, "tokens_in_step": 257, "throughput_hz": 16.86837930871868}, {"seed": 0, "step": 67, "kv_bytes": 494075904, "kv_mb": 494.075904, "gpu_alloc_bytes": 5651518976, "gpu_peak_bytes": 6681266688, "latency_ms": 35.7526050000061, "tokens_in_step": 257, "throughput_hz": 27.969989879054392}, {"seed": 0, "step": 68, "kv_bytes": 501444608, "kv_mb": 501.444608, "gpu_alloc_bytes": 5660200448, "gpu_peak_bytes": 6705917440, "latency_ms": 57.33670200000063, "tokens_in_step": 257, "throughput_hz": 17.440835714617645}, {"seed": 0, "step": 69, "kv_bytes": 508813312, "kv_mb": 508.813312, "gpu_alloc_bytes": 5665969664, "gpu_peak_bytes": 6728157696, "latency_ms": 41.12802000000215, "tokens_in_step": 257, "throughput_hz": 24.314323908613826}, {"seed": 0, "step": 70, "kv_bytes": 516182016, "kv_mb": 516.182016, "gpu_alloc_bytes": 5673338368, "gpu_peak_bytes": 6749560320, "latency_ms": 57.99698000000575, "tokens_in_step": 257, "throughput_hz": 17.242277097874766}, {"seed": 0, "step": 71, "kv_bytes": 523550720, "kv_mb": 523.55072, "gpu_alloc_bytes": 5680744448, "gpu_peak_bytes": 6773213696, "latency_ms": 42.1331420000044, "tokens_in_step": 257, "throughput_hz": 23.734284995880337}, {"seed": 0, "step": 72, "kv_bytes": 530919424, "kv_mb": 530.919424, "gpu_alloc_bytes": 5689021440, "gpu_peak_bytes": 6796072448, "latency_ms": 59.96730799999739, "tokens_in_step": 257, "throughput_hz": 16.675752728470712}, {"seed": 0, "step": 73, "kv_bytes": 538288128, "kv_mb": 538.288128, "gpu_alloc_bytes": 5695444480, "gpu_peak_bytes": 6818661888, "latency_ms": 42.96342600000003, "tokens_in_step": 257, "throughput_hz": 23.275611214059126}, {"seed": 0, "step": 74, "kv_bytes": 545656832, "kv_mb": 545.656832, "gpu_alloc_bytes": 5702813184, "gpu_peak_bytes": 6840619520, "latency_ms": 71.26174200000435, "tokens_in_step": 257, "throughput_hz": 14.03277511795795}, {"seed": 0, "step": 75, "kv_bytes": 553025536, "kv_mb": 553.025536, "gpu_alloc_bytes": 5710870016, "gpu_peak_bytes": 6863982592, "latency_ms": 38.6242460000048, "tokens_in_step": 257, "throughput_hz": 25.89047304638324}, {"seed": 0, "step": 76, "kv_bytes": 560394240, "kv_mb": 560.39424, "gpu_alloc_bytes": 5718227968, "gpu_peak_bytes": 6888391680, "latency_ms": 63.11486899999608, "tokens_in_step": 257, "throughput_hz": 15.844126999614975}, {"seed": 0, "step": 77, "kv_bytes": 567762944, "kv_mb": 567.762944, "gpu_alloc_bytes": 5727375872, "gpu_peak_bytes": 6912006656, "latency_ms": 45.115651999999784, "tokens_in_step": 257, "throughput_hz": 22.16525652782331}, {"seed": 0, "step": 78, "kv_bytes": 575131648, "kv_mb": 575.131648, "gpu_alloc_bytes": 5732288000, "gpu_peak_bytes": 6934134272, "latency_ms": 68.2358789999995, "tokens_in_step": 257, "throughput_hz": 14.655046797301567}, {"seed": 0, "step": 79, "kv_bytes": 582500352, "kv_mb": 582.500352, "gpu_alloc_bytes": 5740412416, "gpu_peak_bytes": 6956246528, "latency_ms": 45.27464699999939, "tokens_in_step": 257, "throughput_hz": 22.0874168273474}, {"seed": 0, "step": 80, "kv_bytes": 589869056, "kv_mb": 589.869056, "gpu_alloc_bytes": 5748082688, "gpu_peak_bytes": 6979053056, "latency_ms": 65.57454299999677, "tokens_in_step": 257, "throughput_hz": 15.249820345679716}, {"seed": 0, "step": 81, "kv_bytes": 597237760, "kv_mb": 597.23776, "gpu_alloc_bytes": 5754394112, "gpu_peak_bytes": 7002077184, "latency_ms": 49.88872500000241, "tokens_in_step": 257, "throughput_hz": 20.044609277947107}, {"seed": 0, "step": 82, "kv_bytes": 604606464, "kv_mb": 604.606464, "gpu_alloc_bytes": 5762849280, "gpu_peak_bytes": 7023904768, "latency_ms": 67.63706600000319, "tokens_in_step": 257, "throughput_hz": 14.784792705229894}, {"seed": 0, "step": 83, "kv_bytes": 611975168, "kv_mb": 611.975168, "gpu_alloc_bytes": 5769131520, "gpu_peak_bytes": 7047635456, "latency_ms": 41.33949699999562, "tokens_in_step": 257, "throughput_hz": 24.189941159663988}, {"seed": 0, "step": 84, "kv_bytes": 619343872, "kv_mb": 619.343872, "gpu_alloc_bytes": 5776500224, "gpu_peak_bytes": 7068397056, "latency_ms": 68.78302999999875, "tokens_in_step": 257, "throughput_hz": 14.538469735922046}, {"seed": 0, "step": 85, "kv_bytes": 626712576, "kv_mb": 626.712576, "gpu_alloc_bytes": 5783868928, "gpu_peak_bytes": 7092078080, "latency_ms": 48.85261700000143, "tokens_in_step": 257, "throughput_hz": 20.469732460800834}, {"seed": 0, "step": 86, "kv_bytes": 634081280, "kv_mb": 634.08128, "gpu_alloc_bytes": 5791451136, "gpu_peak_bytes": 7114188800, "latency_ms": 69.66940999999593, "tokens_in_step": 257, "throughput_hz": 14.353501773591285}, {"seed": 0, "step": 87, "kv_bytes": 641449984, "kv_mb": 641.449984, "gpu_alloc_bytes": 5798606336, "gpu_peak_bytes": 7137820672, "latency_ms": 49.146000000000356, "tokens_in_step": 257, "throughput_hz": 20.34753591340074}, {"seed": 0, "step": 88, "kv_bytes": 648818688, "kv_mb": 648.818688, "gpu_alloc_bytes": 5805975040, "gpu_peak_bytes": 7159553536, "latency_ms": 71.83932800000292, "tokens_in_step": 257, "throughput_hz": 13.919952035185508}, {"seed": 0, "step": 89, "kv_bytes": 656187392, "kv_mb": 656.187392, "gpu_alloc_bytes": 5813343744, "gpu_peak_bytes": 7183136256, "latency_ms": 50.57851499999799, "tokens_in_step": 257, "throughput_hz": 19.77124081242875}, {"seed": 0, "step": 90, "kv_bytes": 663556096, "kv_mb": 663.556096, "gpu_alloc_bytes": 5820712448, "gpu_peak_bytes": 7205131776, "latency_ms": 73.33117599999639, "tokens_in_step": 257, "throughput_hz": 13.636764805190758}, {"seed": 0, "step": 91, "kv_bytes": 670924800, "kv_mb": 670.9248, "gpu_alloc_bytes": 5828412928, "gpu_peak_bytes": 7228997120, "latency_ms": 44.02540899999963, "tokens_in_step": 257, "throughput_hz": 22.714155818518538}, {"seed": 0, "step": 92, "kv_bytes": 678293504, "kv_mb": 678.293504, "gpu_alloc_bytes": 5835933184, "gpu_peak_bytes": 7251525120, "latency_ms": 74.87375299999854, "tokens_in_step": 257, "throughput_hz": 13.355815087832173}, {"seed": 0, "step": 93, "kv_bytes": 685662208, "kv_mb": 685.662208, "gpu_alloc_bytes": 5842907136, "gpu_peak_bytes": 7274766336, "latency_ms": 52.316416000003585, "tokens_in_step": 257, "throughput_hz": 19.114459216776844}, {"seed": 0, "step": 94, "kv_bytes": 693030912, "kv_mb": 693.030912, "gpu_alloc_bytes": 5850187264, "gpu_peak_bytes": 7296378368, "latency_ms": 75.68404999999956, "tokens_in_step": 257, "throughput_hz": 13.212823573791384}, {"seed": 0, "step": 95, "kv_bytes": 700399616, "kv_mb": 700.399616, "gpu_alloc_bytes": 5857555968, "gpu_peak_bytes": 7319724544, "latency_ms": 70.89866100000108, "tokens_in_step": 257, "throughput_hz": 14.104638732175559}, {"seed": 0, "step": 96, "kv_bytes": 707768320, "kv_mb": 707.76832, "gpu_alloc_bytes": 5864924672, "gpu_peak_bytes": 7341868032, "latency_ms": 87.33396600000276, "tokens_in_step": 257, "throughput_hz": 11.450298730278302}, {"seed": 0, "step": 97, "kv_bytes": 715137024, "kv_mb": 715.137024, "gpu_alloc_bytes": 5872293376, "gpu_peak_bytes": 7365253632, "latency_ms": 67.0518229999999, "tokens_in_step": 257, "throughput_hz": 14.9138376148252}, {"seed": 0, "step": 98, "kv_bytes": 722505728, "kv_mb": 722.505728, "gpu_alloc_bytes": 5879662080, "gpu_peak_bytes": 7387446272, "latency_ms": 79.99874000000062, "tokens_in_step": 257, "throughput_hz": 12.500196878100732}, {"seed": 0, "step": 99, "kv_bytes": 729874432, "kv_mb": 729.874432, "gpu_alloc_bytes": 5888987648, "gpu_peak_bytes": 7412739584, "latency_ms": 47.3750310000014, "tokens_in_step": 257, "throughput_hz": 21.10816560732109}, {"seed": 0, "step": 100, "kv_bytes": 737243136, "kv_mb": 737.243136, "gpu_alloc_bytes": 5895264256, "gpu_peak_bytes": 7435846144, "latency_ms": 79.67350200000567, "tokens_in_step": 257, "throughput_hz": 12.551224370681345}, {"seed": 0, "step": 101, "kv_bytes": 744611840, "kv_mb": 744.61184, "gpu_alloc_bytes": 5902162432, "gpu_peak_bytes": 7457570816, "latency_ms": 54.331122000000676, "tokens_in_step": 257, "throughput_hz": 18.405657074411007}, {"seed": 0, "step": 102, "kv_bytes": 751980544, "kv_mb": 751.980544, "gpu_alloc_bytes": 5911013888, "gpu_peak_bytes": 7480873984, "latency_ms": 79.48170000000232, "tokens_in_step": 257, "throughput_hz": 12.581512473940174}, {"seed": 0, "step": 103, "kv_bytes": 759349248, "kv_mb": 759.349248, "gpu_alloc_bytes": 5916505600, "gpu_peak_bytes": 7503717888, "latency_ms": 55.186595999998644, "tokens_in_step": 257, "throughput_hz": 18.12034212075745}, {"seed": 0, "step": 104, "kv_bytes": 766717952, "kv_mb": 766.717952, "gpu_alloc_bytes": 5923874304, "gpu_peak_bytes": 7524180992, "latency_ms": 81.56336300000078, "tokens_in_step": 257, "throughput_hz": 12.260406673030273}, {"seed": 0, "step": 105, "kv_bytes": 774086656, "kv_mb": 774.086656, "gpu_alloc_bytes": 5931243008, "gpu_peak_bytes": 7547369984, "latency_ms": 56.00045299999579, "tokens_in_step": 257, "throughput_hz": 17.85699840678209}, {"seed": 0, "step": 106, "kv_bytes": 781455360, "kv_mb": 781.45536, "gpu_alloc_bytes": 5938611712, "gpu_peak_bytes": 7569759744, "latency_ms": 82.8019960000006, "tokens_in_step": 257, "throughput_hz": 12.077003554358674}, {"seed": 0, "step": 107, "kv_bytes": 788824064, "kv_mb": 788.824064, "gpu_alloc_bytes": 5945980416, "gpu_peak_bytes": 7592899072, "latency_ms": 50.964702999998224, "tokens_in_step": 257, "throughput_hz": 19.62142308569982}, {"seed": 0, "step": 108, "kv_bytes": 796192768, "kv_mb": 796.192768, "gpu_alloc_bytes": 5954240512, "gpu_peak_bytes": 7616229376, "latency_ms": 84.68498599999918, "tokens_in_step": 257, "throughput_hz": 11.80846862276165}, {"seed": 0, "step": 109, "kv_bytes": 803561472, "kv_mb": 803.561472, "gpu_alloc_bytes": 5960819712, "gpu_peak_bytes": 7639421440, "latency_ms": 58.402810000004024, "tokens_in_step": 257, "throughput_hz": 17.122463799257794}, {"seed": 0, "step": 110, "kv_bytes": 810930176, "kv_mb": 810.930176, "gpu_alloc_bytes": 5968086528, "gpu_peak_bytes": 7661018112, "latency_ms": 86.43377899999649, "tokens_in_step": 257, "throughput_hz": 11.569550834981317}, {"seed": 0, "step": 111, "kv_bytes": 818298880, "kv_mb": 818.29888, "gpu_alloc_bytes": 5975455232, "gpu_peak_bytes": 7684083200, "latency_ms": 78.42227700000137, "tokens_in_step": 257, "throughput_hz": 12.75147876667726}, {"seed": 0, "step": 112, "kv_bytes": 825667584, "kv_mb": 825.667584, "gpu_alloc_bytes": 5982823936, "gpu_peak_bytes": 7707132416, "latency_ms": 87.77613800000239, "tokens_in_step": 257, "throughput_hz": 11.392617888929822}, {"seed": 0, "step": 113, "kv_bytes": 833036288, "kv_mb": 833.036288, "gpu_alloc_bytes": 5991625728, "gpu_peak_bytes": 7730919424, "latency_ms": 60.50688900000267, "tokens_in_step": 257, "throughput_hz": 16.527043722243857}, {"seed": 0, "step": 114, "kv_bytes": 840404992, "kv_mb": 840.404992, "gpu_alloc_bytes": 5997561344, "gpu_peak_bytes": 7753505792, "latency_ms": 89.44410599999486, "tokens_in_step": 257, "throughput_hz": 11.180166527686659}, {"seed": 0, "step": 115, "kv_bytes": 847773696, "kv_mb": 847.773696, "gpu_alloc_bytes": 6005567488, "gpu_peak_bytes": 7775729664, "latency_ms": 54.53791900000482, "tokens_in_step": 257, "throughput_hz": 18.33586646384347}, {"seed": 0, "step": 116, "kv_bytes": 855142400, "kv_mb": 855.1424, "gpu_alloc_bytes": 6012298752, "gpu_peak_bytes": 7798878208, "latency_ms": 90.49742899999558, "tokens_in_step": 257, "throughput_hz": 11.050037675656498}, {"seed": 0, "step": 117, "kv_bytes": 862511104, "kv_mb": 862.511104, "gpu_alloc_bytes": 6020883968, "gpu_peak_bytes": 7821762048, "latency_ms": 79.48523900000026, "tokens_in_step": 257, "throughput_hz": 12.58095229480277}, {"seed": 0, "step": 118, "kv_bytes": 869879808, "kv_mb": 869.879808, "gpu_alloc_bytes": 6027036160, "gpu_peak_bytes": 7844447232, "latency_ms": 92.34810899999957, "tokens_in_step": 257, "throughput_hz": 10.828592061370793}, {"seed": 0, "step": 119, "kv_bytes": 877248512, "kv_mb": 877.248512, "gpu_alloc_bytes": 6035742208, "gpu_peak_bytes": 7867439104, "latency_ms": 63.49334400000117, "tokens_in_step": 257, "throughput_hz": 15.749682360405865}, {"seed": 0, "step": 120, "kv_bytes": 884617216, "kv_mb": 884.617216, "gpu_alloc_bytes": 6041773568, "gpu_peak_bytes": 7890685440, "latency_ms": 94.21965599999993, "tokens_in_step": 257, "throughput_hz": 10.613496614761582}, {"seed": 0, "step": 121, "kv_bytes": 891985920, "kv_mb": 891.98592, "gpu_alloc_bytes": 6049192448, "gpu_peak_bytes": 7911653888, "latency_ms": 65.26661200000206, "tokens_in_step": 257, "throughput_hz": 15.32176972814168}, {"seed": 0, "step": 122, "kv_bytes": 899354624, "kv_mb": 899.354624, "gpu_alloc_bytes": 6056510976, "gpu_peak_bytes": 7935467008, "latency_ms": 95.10800500000016, "tokens_in_step": 257, "throughput_hz": 10.51436206657892}, {"seed": 0, "step": 123, "kv_bytes": 906723328, "kv_mb": 906.723328, "gpu_alloc_bytes": 6063879680, "gpu_peak_bytes": 7957176320, "latency_ms": 59.14037400000183, "tokens_in_step": 257, "throughput_hz": 16.908922490073685}, {"seed": 0, "step": 124, "kv_bytes": 914092032, "kv_mb": 914.092032, "gpu_alloc_bytes": 6071858688, "gpu_peak_bytes": 7982046208, "latency_ms": 127.72590400000183, "tokens_in_step": 257, "throughput_hz": 7.8292653931812115}, {"seed": 0, "step": 125, "kv_bytes": 921460736, "kv_mb": 921.460736, "gpu_alloc_bytes": 6078617088, "gpu_peak_bytes": 8003364864, "latency_ms": 67.11168399999679, "tokens_in_step": 257, "throughput_hz": 14.90053505437366}, {"seed": 0, "step": 126, "kv_bytes": 928829440, "kv_mb": 928.82944, "gpu_alloc_bytes": 6085985792, "gpu_peak_bytes": 8026475008, "latency_ms": 111.15584999999584, "tokens_in_step": 257, "throughput_hz": 8.996377608556251}, {"seed": 0, "step": 127, "kv_bytes": 936198144, "kv_mb": 936.198144, "gpu_alloc_bytes": 6093354496, "gpu_peak_bytes": 8048333312, "latency_ms": 85.05531300000513, "tokens_in_step": 257, "throughput_hz": 11.757055082496018}, {"seed": 0, "step": 128, "kv_bytes": 943566848, "kv_mb": 943.566848, "gpu_alloc_bytes": 6100723200, "gpu_peak_bytes": 8072444928, "latency_ms": 101.72556599999893, "tokens_in_step": 257, "throughput_hz": 9.830370469504299}, {"seed": 0, "step": 129, "kv_bytes": 950935552, "kv_mb": 950.935552, "gpu_alloc_bytes": 6108762624, "gpu_peak_bytes": 8094582272, "latency_ms": 67.58360899999616, "tokens_in_step": 257, "throughput_hz": 14.796487118645246}, {"seed": 0, "step": 130, "kv_bytes": 958304256, "kv_mb": 958.304256, "gpu_alloc_bytes": 6115460608, "gpu_peak_bytes": 8118203904, "latency_ms": 101.28154599999561, "tokens_in_step": 257, "throughput_hz": 9.873466978871386}, {"seed": 0, "step": 131, "kv_bytes": 965672960, "kv_mb": 965.67296, "gpu_alloc_bytes": 6123457536, "gpu_peak_bytes": 8140118016, "latency_ms": 59.809702000002574, "tokens_in_step": 257, "throughput_hz": 16.71969540995133}, {"seed": 0, "step": 132, "kv_bytes": 973041664, "kv_mb": 973.041664, "gpu_alloc_bytes": 6132007424, "gpu_peak_bytes": 8165891584, "latency_ms": 101.16855399999736, "tokens_in_step": 257, "throughput_hz": 9.884494345940993}, {"seed": 0, "step": 133, "kv_bytes": 980410368, "kv_mb": 980.410368, "gpu_alloc_bytes": 6138208256, "gpu_peak_bytes": 8187518976, "latency_ms": 68.35993400000007, "tokens_in_step": 257, "throughput_hz": 14.62845180628757}, {"seed": 0, "step": 134, "kv_bytes": 987779072, "kv_mb": 987.779072, "gpu_alloc_bytes": 6145831936, "gpu_peak_bytes": 8210129408, "latency_ms": 101.8564330000018, "tokens_in_step": 257, "throughput_hz": 9.817740230506425}, {"seed": 0, "step": 135, "kv_bytes": 995147776, "kv_mb": 995.147776, "gpu_alloc_bytes": 6152304128, "gpu_peak_bytes": 8231542784, "latency_ms": 83.34219000000331, "tokens_in_step": 257, "throughput_hz": 11.998724775530379}, {"seed": 0, "step": 136, "kv_bytes": 1002516480, "kv_mb": 1002.51648, "gpu_alloc_bytes": 6161602048, "gpu_peak_bytes": 8256392192, "latency_ms": 105.10812899999422, "tokens_in_step": 257, "throughput_hz": 9.514011994258361}, {"seed": 0, "step": 137, "kv_bytes": 1009885184, "kv_mb": 1009.885184, "gpu_alloc_bytes": 6167041536, "gpu_peak_bytes": 8278155264, "latency_ms": 70.49521199999731, "tokens_in_step": 257, "throughput_hz": 14.185360560374486}, {"seed": 0, "step": 138, "kv_bytes": 1017253888, "kv_mb": 1017.253888, "gpu_alloc_bytes": 6175219200, "gpu_peak_bytes": 8300459520, "latency_ms": 105.00455100000039, "tokens_in_step": 257, "throughput_hz": 9.523396752584526}, {"seed": 0, "step": 139, "kv_bytes": 1024622592, "kv_mb": 1024.622592, "gpu_alloc_bytes": 6181778944, "gpu_peak_bytes": 8322613248, "latency_ms": 63.7771179999973, "tokens_in_step": 257, "throughput_hz": 15.679604713402734}, {"seed": 0, "step": 140, "kv_bytes": 1031991296, "kv_mb": 1031.991296, "gpu_alloc_bytes": 6189147648, "gpu_peak_bytes": 8345472512, "latency_ms": 107.61825400000191, "tokens_in_step": 257, "throughput_hz": 9.292103921329018}, {"seed": 0, "step": 141, "kv_bytes": 1039360000, "kv_mb": 1039.36, "gpu_alloc_bytes": 6196516352, "gpu_peak_bytes": 8367382528, "latency_ms": 73.74389000000292, "tokens_in_step": 257, "throughput_hz": 13.56044548233027}, {"seed": 0, "step": 142, "kv_bytes": 1046728704, "kv_mb": 1046.728704, "gpu_alloc_bytes": 6203885056, "gpu_peak_bytes": 8390708736, "latency_ms": 112.25985299999763, "tokens_in_step": 257, "throughput_hz": 8.90790405720575}, {"seed": 0, "step": 143, "kv_bytes": 1054097408, "kv_mb": 1054.097408, "gpu_alloc_bytes": 6211253760, "gpu_peak_bytes": 8412960768, "latency_ms": 74.20171500000095, "tokens_in_step": 257, "throughput_hz": 13.476777457232455}, {"seed": 0, "step": 144, "kv_bytes": 1061466112, "kv_mb": 1061.466112, "gpu_alloc_bytes": 6218622464, "gpu_peak_bytes": 8436481536, "latency_ms": 110.55985800000201, "tokens_in_step": 257, "throughput_hz": 9.044874135058873}, {"seed": 0, "step": 145, "kv_bytes": 1068834816, "kv_mb": 1068.834816, "gpu_alloc_bytes": 6226443776, "gpu_peak_bytes": 8458991616, "latency_ms": 84.83616200000199, "tokens_in_step": 257, "throughput_hz": 11.787426215721268}, {"seed": 0, "step": 146, "kv_bytes": 1076203520, "kv_mb": 1076.20352, "gpu_alloc_bytes": 6233359872, "gpu_peak_bytes": 8482219520, "latency_ms": 137.33481199999886, "tokens_in_step": 257, "throughput_hz": 7.281474998487698}, {"seed": 0, "step": 147, "kv_bytes": 1083572224, "kv_mb": 1083.572224, "gpu_alloc_bytes": 6240728576, "gpu_peak_bytes": 8504117248, "latency_ms": 72.85670000000266, "tokens_in_step": 257, "throughput_hz": 13.725573626035265}, {"seed": 0, "step": 148, "kv_bytes": 1090940928, "kv_mb": 1090.940928, "gpu_alloc_bytes": 6248097280, "gpu_peak_bytes": 8527490560, "latency_ms": 120.33218300000215, "tokens_in_step": 257, "throughput_hz": 8.310328750538684}, {"seed": 0, "step": 149, "kv_bytes": 1098309632, "kv_mb": 1098.309632, "gpu_alloc_bytes": 6256236032, "gpu_peak_bytes": 8550466048, "latency_ms": 76.14602700000006, "tokens_in_step": 257, "throughput_hz": 13.132661537285447}, {"seed": 0, "step": 150, "kv_bytes": 1105678336, "kv_mb": 1105.678336, "gpu_alloc_bytes": 6263657472, "gpu_peak_bytes": 8574417920, "latency_ms": 114.31661700000006, "tokens_in_step": 257, "throughput_hz": 8.747634650525036}, {"seed": 0, "step": 151, "kv_bytes": 1113047040, "kv_mb": 1113.04704, "gpu_alloc_bytes": 6270674432, "gpu_peak_bytes": 8596568064, "latency_ms": 77.61768900000021, "tokens_in_step": 257, "throughput_hz": 12.883661094315721}, {"seed": 0, "step": 152, "kv_bytes": 1120415744, "kv_mb": 1120.415744, "gpu_alloc_bytes": 6278536192, "gpu_peak_bytes": 8619934720, "latency_ms": 116.36648100000002, "tokens_in_step": 257, "throughput_hz": 8.593539921517433}, {"seed": 0, "step": 153, "kv_bytes": 1127784448, "kv_mb": 1127.784448, "gpu_alloc_bytes": 6285773312, "gpu_peak_bytes": 8642649088, "latency_ms": 78.07751400000029, "tokens_in_step": 257, "throughput_hz": 12.807784838026429}, {"seed": 0, "step": 154, "kv_bytes": 1135153152, "kv_mb": 1135.153152, "gpu_alloc_bytes": 6293010432, "gpu_peak_bytes": 8665416704, "latency_ms": 117.98305599999992, "tokens_in_step": 257, "throughput_hz": 8.475793337646726}, {"seed": 0, "step": 155, "kv_bytes": 1142521856, "kv_mb": 1142.521856, "gpu_alloc_bytes": 6300608000, "gpu_peak_bytes": 8688061440, "latency_ms": 70.11575499999623, "tokens_in_step": 257, "throughput_hz": 14.262129816616163}, {"seed": 0, "step": 156, "kv_bytes": 1149890560, "kv_mb": 1149.89056, "gpu_alloc_bytes": 6307484672, "gpu_peak_bytes": 8710876160, "latency_ms": 120.03123299999885, "tokens_in_step": 257, "throughput_hz": 8.331164939378816}, {"seed": 0, "step": 157, "kv_bytes": 1157259264, "kv_mb": 1157.259264, "gpu_alloc_bytes": 6314721792, "gpu_peak_bytes": 8732752896, "latency_ms": 80.44743099999607, "tokens_in_step": 257, "throughput_hz": 12.430477736449394}, {"seed": 0, "step": 158, "kv_bytes": 1164627968, "kv_mb": 1164.627968, "gpu_alloc_bytes": 6321958912, "gpu_peak_bytes": 8755423232, "latency_ms": 120.03050700000273, "tokens_in_step": 257, "throughput_hz": 8.331215330115846}, {"seed": 0, "step": 159, "kv_bytes": 1171996672, "kv_mb": 1171.996672, "gpu_alloc_bytes": 6329196032, "gpu_peak_bytes": 8777806336, "latency_ms": 81.17858300000336, "tokens_in_step": 257, "throughput_hz": 12.3185200214687}, {"seed": 0, "step": 160, "kv_bytes": 1179365376, "kv_mb": 1179.365376, "gpu_alloc_bytes": 6336521728, "gpu_peak_bytes": 8800514560, "latency_ms": 121.53643999999986, "tokens_in_step": 257, "throughput_hz": 8.227984956610554}, {"seed": 0, "step": 161, "kv_bytes": 1186734080, "kv_mb": 1186.73408, "gpu_alloc_bytes": 6343890432, "gpu_peak_bytes": 8823725568, "latency_ms": 81.30400199999599, "tokens_in_step": 257, "throughput_hz": 12.299517556344266}, {"seed": 0, "step": 162, "kv_bytes": 1194102784, "kv_mb": 1194.102784, "gpu_alloc_bytes": 6352003584, "gpu_peak_bytes": 8846745088, "latency_ms": 122.91043999999829, "tokens_in_step": 257, "throughput_hz": 8.13600537106542}, {"seed": 0, "step": 163, "kv_bytes": 1201471488, "kv_mb": 1201.471488, "gpu_alloc_bytes": 6358627840, "gpu_peak_bytes": 8869489664, "latency_ms": 71.05912299999773, "tokens_in_step": 257, "throughput_hz": 14.072788373704416}, {"seed": 0, "step": 164, "kv_bytes": 1208840192, "kv_mb": 1208.840192, "gpu_alloc_bytes": 6365996544, "gpu_peak_bytes": 8891534336, "latency_ms": 122.7735129999985, "tokens_in_step": 257, "throughput_hz": 8.145079305501442}, {"seed": 0, "step": 165, "kv_bytes": 1216208896, "kv_mb": 1216.208896, "gpu_alloc_bytes": 6373365248, "gpu_peak_bytes": 8915852288, "latency_ms": 96.52539199999666, "tokens_in_step": 257, "throughput_hz": 10.359968286894237}, {"seed": 0, "step": 166, "kv_bytes": 1223577600, "kv_mb": 1223.5776, "gpu_alloc_bytes": 6381756928, "gpu_peak_bytes": 8939156992, "latency_ms": 147.62369999999692, "tokens_in_step": 257, "throughput_hz": 6.773980058757645}, {"seed": 0, "step": 167, "kv_bytes": 1230946304, "kv_mb": 1230.946304, "gpu_alloc_bytes": 6388102656, "gpu_peak_bytes": 8961894912, "latency_ms": 84.81004099999723, "tokens_in_step": 257, "throughput_hz": 11.791056674527875}, {"seed": 0, "step": 168, "kv_bytes": 1238315008, "kv_mb": 1238.315008, "gpu_alloc_bytes": 6395471360, "gpu_peak_bytes": 8982690816, "latency_ms": 126.21186999999878, "tokens_in_step": 257, "throughput_hz": 7.923185037984221}, {"seed": 0, "step": 169, "kv_bytes": 1245683712, "kv_mb": 1245.683712, "gpu_alloc_bytes": 6402927616, "gpu_peak_bytes": 9006948864, "latency_ms": 84.70613400000104, "tokens_in_step": 257, "throughput_hz": 11.805520483321642}, {"seed": 0, "step": 170, "kv_bytes": 1253052416, "kv_mb": 1253.052416, "gpu_alloc_bytes": 6412173312, "gpu_peak_bytes": 9031293952, "latency_ms": 127.23227299999706, "tokens_in_step": 257, "throughput_hz": 7.859641083359589}, {"seed": 0, "step": 171, "kv_bytes": 1260421120, "kv_mb": 1260.42112, "gpu_alloc_bytes": 6417577472, "gpu_peak_bytes": 9053894656, "latency_ms": 75.3611529999958, "tokens_in_step": 257, "throughput_hz": 13.26943604485531}, {"seed": 0, "step": 172, "kv_bytes": 1267789824, "kv_mb": 1267.789824, "gpu_alloc_bytes": 6424946176, "gpu_peak_bytes": 9073847808, "latency_ms": 129.37192900000127, "tokens_in_step": 257, "throughput_hz": 7.729652079316141}, {"seed": 0, "step": 173, "kv_bytes": 1275158528, "kv_mb": 1275.158528, "gpu_alloc_bytes": 6433379840, "gpu_peak_bytes": 9098935296, "latency_ms": 86.36325499999487, "tokens_in_step": 257, "throughput_hz": 11.578998498841429}, {"seed": 0, "step": 174, "kv_bytes": 1282527232, "kv_mb": 1282.527232, "gpu_alloc_bytes": 6439683584, "gpu_peak_bytes": 9121414144, "latency_ms": 130.24456299999798, "tokens_in_step": 257, "throughput_hz": 7.677863681726319}, {"seed": 0, "step": 175, "kv_bytes": 1289895936, "kv_mb": 1289.895936, "gpu_alloc_bytes": 6447052288, "gpu_peak_bytes": 9142988288, "latency_ms": 111.92117099999876, "tokens_in_step": 257, "throughput_hz": 8.934860054314576}, {"seed": 0, "step": 176, "kv_bytes": 1297264640, "kv_mb": 1297.26464, "gpu_alloc_bytes": 6454512128, "gpu_peak_bytes": 9165095424, "latency_ms": 131.80058399999695, "tokens_in_step": 257, "throughput_hz": 7.587219795627181}, {"seed": 0, "step": 177, "kv_bytes": 1304633344, "kv_mb": 1304.633344, "gpu_alloc_bytes": 6461789696, "gpu_peak_bytes": 9188970496, "latency_ms": 87.98385899999772, "tokens_in_step": 257, "throughput_hz": 11.365721069361436}, {"seed": 0, "step": 178, "kv_bytes": 1312002048, "kv_mb": 1312.002048, "gpu_alloc_bytes": 6469393920, "gpu_peak_bytes": 9211692032, "latency_ms": 133.37100500000076, "tokens_in_step": 257, "throughput_hz": 7.4978815672866395}, {"seed": 0, "step": 179, "kv_bytes": 1319370752, "kv_mb": 1319.370752, "gpu_alloc_bytes": 6476527104, "gpu_peak_bytes": 9234281984, "latency_ms": 85.22259800000143, "tokens_in_step": 257, "throughput_hz": 11.73397694353302}, {"seed": 0, "step": 180, "kv_bytes": 1326739456, "kv_mb": 1326.739456, "gpu_alloc_bytes": 6483991552, "gpu_peak_bytes": 9256258048, "latency_ms": 133.9226240000002, "tokens_in_step": 257, "throughput_hz": 7.466998257142859}, {"seed": 0, "step": 181, "kv_bytes": 1334108160, "kv_mb": 1334.10816, "gpu_alloc_bytes": 6492202496, "gpu_peak_bytes": 9280922624, "latency_ms": 90.53701200000575, "tokens_in_step": 257, "throughput_hz": 11.045206572533413}, {"seed": 0, "step": 182, "kv_bytes": 1341476864, "kv_mb": 1341.476864, "gpu_alloc_bytes": 6498633216, "gpu_peak_bytes": 9303502848, "latency_ms": 135.32036499999833, "tokens_in_step": 257, "throughput_hz": 7.389870696846054}, {"seed": 0, "step": 183, "kv_bytes": 1348845568, "kv_mb": 1348.845568, "gpu_alloc_bytes": 6506001920, "gpu_peak_bytes": 9325105664, "latency_ms": 103.09046100000074, "tokens_in_step": 257, "throughput_hz": 9.700218529433027}, {"seed": 0, "step": 184, "kv_bytes": 1356214272, "kv_mb": 1356.214272, "gpu_alloc_bytes": 6513370624, "gpu_peak_bytes": 9347318784, "latency_ms": 171.79993399999915, "tokens_in_step": 257, "throughput_hz": 5.820724005633232}, {"seed": 0, "step": 185, "kv_bytes": 1363582976, "kv_mb": 1363.582976, "gpu_alloc_bytes": 6521240064, "gpu_peak_bytes": 9371398656, "latency_ms": 93.05060399999832, "tokens_in_step": 257, "throughput_hz": 10.746840504119866}, {"seed": 0, "step": 186, "kv_bytes": 1370951680, "kv_mb": 1370.95168, "gpu_alloc_bytes": 6529100288, "gpu_peak_bytes": 9395165184, "latency_ms": 139.1120449999974, "tokens_in_step": 257, "throughput_hz": 7.188450144629954}, {"seed": 0, "step": 187, "kv_bytes": 1378320384, "kv_mb": 1378.320384, "gpu_alloc_bytes": 6535476736, "gpu_peak_bytes": 9417156096, "latency_ms": 81.75981000000121, "tokens_in_step": 257, "throughput_hz": 12.230948188357889}, {"seed": 0, "step": 188, "kv_bytes": 1385689088, "kv_mb": 1385.689088, "gpu_alloc_bytes": 6542845440, "gpu_peak_bytes": 9438475264, "latency_ms": 140.98739100000302, "tokens_in_step": 257, "throughput_hz": 7.0928328619115915}, {"seed": 0, "step": 189, "kv_bytes": 1393057792, "kv_mb": 1393.057792, "gpu_alloc_bytes": 6550214144, "gpu_peak_bytes": 9461906944, "latency_ms": 94.04616300000157, "tokens_in_step": 257, "throughput_hz": 10.633076013956925}, {"seed": 0, "step": 190, "kv_bytes": 1400426496, "kv_mb": 1400.426496, "gpu_alloc_bytes": 6557582848, "gpu_peak_bytes": 9484780032, "latency_ms": 142.48739399999977, "tokens_in_step": 257, "throughput_hz": 7.018164708661888}, {"seed": 0, "step": 191, "kv_bytes": 1407795200, "kv_mb": 1407.7952, "gpu_alloc_bytes": 6565050368, "gpu_peak_bytes": 9507320832, "latency_ms": 95.52938400000244, "tokens_in_step": 257, "throughput_hz": 10.467983337985038}, {"seed": 0, "step": 192, "kv_bytes": 1415163904, "kv_mb": 1415.163904, "gpu_alloc_bytes": 6572320256, "gpu_peak_bytes": 9529731072, "latency_ms": 143.51338899999888, "tokens_in_step": 257, "throughput_hz": 6.967990979573396}, {"seed": 0, "step": 193, "kv_bytes": 1422532608, "kv_mb": 1422.532608, "gpu_alloc_bytes": 6579788800, "gpu_peak_bytes": 9553015808, "latency_ms": 94.77179699999994, "tokens_in_step": 257, "throughput_hz": 10.551662326293135}, {"seed": 0, "step": 194, "kv_bytes": 1429901312, "kv_mb": 1429.901312, "gpu_alloc_bytes": 6587057664, "gpu_peak_bytes": 9575987200, "latency_ms": 145.02180699999911, "tokens_in_step": 257, "throughput_hz": 6.89551468628443}, {"seed": 0, "step": 195, "kv_bytes": 1437270016, "kv_mb": 1437.270016, "gpu_alloc_bytes": 6594426368, "gpu_peak_bytes": 9598280192, "latency_ms": 82.6926870000051, "tokens_in_step": 257, "throughput_hz": 12.092967785651208}, {"seed": 0, "step": 196, "kv_bytes": 1444638720, "kv_mb": 1444.63872, "gpu_alloc_bytes": 6602528256, "gpu_peak_bytes": 9621521920, "latency_ms": 170.44508600000086, "tokens_in_step": 257, "throughput_hz": 5.866992258139932}, {"seed": 0, "step": 197, "kv_bytes": 1452007424, "kv_mb": 1452.007424, "gpu_alloc_bytes": 6609781760, "gpu_peak_bytes": 9645276160, "latency_ms": 95.45004199999596, "tokens_in_step": 257, "throughput_hz": 10.476684756199923}, {"seed": 0, "step": 198, "kv_bytes": 1459376128, "kv_mb": 1459.376128, "gpu_alloc_bytes": 6619816448, "gpu_peak_bytes": 9670896640, "latency_ms": 145.08978100000292, "tokens_in_step": 257, "throughput_hz": 6.89228416438219}, {"seed": 0, "step": 199, "kv_bytes": 1466744832, "kv_mb": 1466.744832, "gpu_alloc_bytes": 6624537600, "gpu_peak_bytes": 9693714432, "latency_ms": 96.48076200000588, "tokens_in_step": 257, "throughput_hz": 10.364760593411763}, {"seed": 0, "step": 200, "kv_bytes": 1474113536, "kv_mb": 1474.113536, "gpu_alloc_bytes": 6632200192, "gpu_peak_bytes": 9713511936, "latency_ms": 150.85755599999828, "tokens_in_step": 257, "throughput_hz": 6.628769724998139}]}

==> scripts/modal_validate/v4/results/v4_h100_qwen3b.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-3B", "vram_gb": 85.017624576, "n_params": 3085938688, "n_layers": 36, "n_heads": 16, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 36864, "bytes_per_step_theoretical": 9474048, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 30.035622119903564, "results": [{"seed": 0, "step": 1, "kv_bytes": 9953280, "kv_mb": 9.95328, "gpu_alloc_bytes": 7089347072, "gpu_peak_bytes": 7177911296, "latency_ms": 42.79545800000051, "tokens_in_step": 257, "throughput_hz": 23.366965718651453}, {"seed": 0, "step": 2, "kv_bytes": 19427328, "kv_mb": 19.427328, "gpu_alloc_bytes": 7098821120, "gpu_peak_bytes": 7344112640, "latency_ms": 30.287594000000695, "tokens_in_step": 257, "throughput_hz": 33.016818701412106}, {"seed": 0, "step": 3, "kv_bytes": 28901376, "kv_mb": 28.901376, "gpu_alloc_bytes": 7108295168, "gpu_peak_bytes": 7363060736, "latency_ms": 31.419909000000246, "tokens_in_step": 257, "throughput_hz": 31.82695405005763}, {"seed": 0, "step": 4, "kv_bytes": 38375424, "kv_mb": 38.375424, "gpu_alloc_bytes": 7117769216, "gpu_peak_bytes": 7382008832, "latency_ms": 29.69416600000585, "tokens_in_step": 257, "throughput_hz": 33.67664880703513}, {"seed": 0, "step": 5, "kv_bytes": 47849472, "kv_mb": 47.849472, "gpu_alloc_bytes": 7127243264, "gpu_peak_bytes": 7400956928, "latency_ms": 26.466288999998255, "tokens_in_step": 257, "throughput_hz": 37.7839144732405}, {"seed": 0, "step": 6, "kv_bytes": 57323520, "kv_mb": 57.32352, "gpu_alloc_bytes": 7136717312, "gpu_peak_bytes": 7419905024, "latency_ms": 28.345469000001344, "tokens_in_step": 257, "throughput_hz": 35.2790070257773}, {"seed": 0, "step": 7, "kv_bytes": 66797568, "kv_mb": 66.797568, "gpu_alloc_bytes": 7146191360, "gpu_peak_bytes": 7438853120, "latency_ms": 72.87625499999706, "tokens_in_step": 257, "throughput_hz": 13.721890621301004}, {"seed": 0, "step": 8, "kv_bytes": 76271616, "kv_mb": 76.271616, "gpu_alloc_bytes": 7181105152, "gpu_peak_bytes": 7484253696, "latency_ms": 25.62896900000311, "tokens_in_step": 257, "throughput_hz": 39.01834677781532}, {"seed": 0, "step": 9, "kv_bytes": 85745664, "kv_mb": 85.745664, "gpu_alloc_bytes": 7180321792, "gpu_peak_bytes": 7517371392, "latency_ms": 23.49147999999701, "tokens_in_step": 257, "throughput_hz": 42.56862488017474}, {"seed": 0, "step": 10, "kv_bytes": 95219712, "kv_mb": 95.219712, "gpu_alloc_bytes": 7181626368, "gpu_peak_bytes": 7517892608, "latency_ms": 28.221348999998952, "tokens_in_step": 257, "throughput_hz": 35.434167232758334}, {"seed": 0, "step": 11, "kv_bytes": 104693760, "kv_mb": 104.69376, "gpu_alloc_bytes": 7184972288, "gpu_peak_bytes": 7522586624, "latency_ms": 23.844807999999773, "tokens_in_step": 257, "throughput_hz": 41.93785078915332}, {"seed": 0, "step": 12, "kv_bytes": 114167808, "kv_mb": 114.167808, "gpu_alloc_bytes": 7228707840, "gpu_peak_bytes": 7569858048, "latency_ms": 30.724740999993116, "tokens_in_step": 257, "throughput_hz": 32.54706036416138}, {"seed": 0, "step": 13, "kv_bytes": 123641856, "kv_mb": 123.641856, "gpu_alloc_bytes": 7229621248, "gpu_peak_bytes": 7614273536, "latency_ms": 26.92196899999999, "tokens_in_step": 257, "throughput_hz": 37.1443856873916}, {"seed": 0, "step": 14, "kv_bytes": 133115904, "kv_mb": 133.115904, "gpu_alloc_bytes": 7230023680, "gpu_peak_bytes": 7615829504, "latency_ms": 33.344440000000475, "tokens_in_step": 257, "throughput_hz": 29.990007329557365}, {"seed": 0, "step": 15, "kv_bytes": 142589952, "kv_mb": 142.589952, "gpu_alloc_bytes": 7230951424, "gpu_peak_bytes": 7617019392, "latency_ms": 28.861376999998356, "tokens_in_step": 257, "throughput_hz": 34.64838146842602}, {"seed": 0, "step": 16, "kv_bytes": 152064000, "kv_mb": 152.064, "gpu_alloc_bytes": 7232487424, "gpu_peak_bytes": 7620024320, "latency_ms": 35.40276399999698, "tokens_in_step": 257, "throughput_hz": 28.24638211864151}, {"seed": 0, "step": 17, "kv_bytes": 161538048, "kv_mb": 161.538048, "gpu_alloc_bytes": 7240931840, "gpu_peak_bytes": 7629997056, "latency_ms": 30.688109000003294, "tokens_in_step": 257, "throughput_hz": 32.585911370423396}, {"seed": 0, "step": 18, "kv_bytes": 171012096, "kv_mb": 171.012096, "gpu_alloc_bytes": 7250405888, "gpu_peak_bytes": 7647915520, "latency_ms": 38.2065079999947, "tokens_in_step": 257, "throughput_hz": 26.173551375073032}, {"seed": 0, "step": 19, "kv_bytes": 180486144, "kv_mb": 180.486144, "gpu_alloc_bytes": 7259879936, "gpu_peak_bytes": 7666865152, "latency_ms": 28.558701000001463, "tokens_in_step": 257, "throughput_hz": 35.01559822346082}, {"seed": 0, "step": 20, "kv_bytes": 189960192, "kv_mb": 189.960192, "gpu_alloc_bytes": 7269893632, "gpu_peak_bytes": 7686210048, "latency_ms": 40.19186699999722, "tokens_in_step": 257, "throughput_hz": 24.88065558139086}, {"seed": 0, "step": 21, "kv_bytes": 199434240, "kv_mb": 199.43424, "gpu_alloc_bytes": 7279757824, "gpu_peak_bytes": 7705955840, "latency_ms": 33.9698009999978, "tokens_in_step": 257, "throughput_hz": 29.437911632160127}, {"seed": 0, "step": 22, "kv_bytes": 208908288, "kv_mb": 208.908288, "gpu_alloc_bytes": 7289637376, "gpu_peak_bytes": 7730735616, "latency_ms": 42.479997999997465, "tokens_in_step": 257, "throughput_hz": 23.54049075049532}, {"seed": 0, "step": 23, "kv_bytes": 218382336, "kv_mb": 218.382336, "gpu_alloc_bytes": 7297776128, "gpu_peak_bytes": 7759857664, "latency_ms": 35.27801799999963, "tokens_in_step": 257, "throughput_hz": 28.34626367048201}, {"seed": 0, "step": 24, "kv_bytes": 227856384, "kv_mb": 227.856384, "gpu_alloc_bytes": 7344578048, "gpu_peak_bytes": 7825620992, "latency_ms": 44.96123700000254, "tokens_in_step": 257, "throughput_hz": 22.241380947769375}, {"seed": 0, "step": 25, "kv_bytes": 237330432, "kv_mb": 237.330432, "gpu_alloc_bytes": 7348239360, "gpu_peak_bytes": 7886551552, "latency_ms": 37.04986800000398, "tokens_in_step": 257, "throughput_hz": 26.990649467358224}, {"seed": 0, "step": 26, "kv_bytes": 246804480, "kv_mb": 246.80448, "gpu_alloc_bytes": 7354415104, "gpu_peak_bytes": 7907862528, "latency_ms": 47.48540199999951, "tokens_in_step": 257, "throughput_hz": 21.059103595669473}, {"seed": 0, "step": 27, "kv_bytes": 256278528, "kv_mb": 256.278528, "gpu_alloc_bytes": 7358528000, "gpu_peak_bytes": 7928356352, "latency_ms": 33.38982800000423, "tokens_in_step": 257, "throughput_hz": 29.94924082867014}, {"seed": 0, "step": 28, "kv_bytes": 265752576, "kv_mb": 265.752576, "gpu_alloc_bytes": 7362772992, "gpu_peak_bytes": 7946980352, "latency_ms": 50.14069999999293, "tokens_in_step": 257, "throughput_hz": 19.94387792751479}, {"seed": 0, "step": 29, "kv_bytes": 275226624, "kv_mb": 275.226624, "gpu_alloc_bytes": 7368443904, "gpu_peak_bytes": 7967860224, "latency_ms": 40.471550999996, "tokens_in_step": 257, "throughput_hz": 24.708714523940504}, {"seed": 0, "step": 30, "kv_bytes": 284700672, "kv_mb": 284.700672, "gpu_alloc_bytes": 7373174784, "gpu_peak_bytes": 7988147200, "latency_ms": 51.82858500000265, "tokens_in_step": 257, "throughput_hz": 19.29437201497878}, {"seed": 0, "step": 31, "kv_bytes": 294174720, "kv_mb": 294.17472, "gpu_alloc_bytes": 7378009088, "gpu_peak_bytes": 8008271872, "latency_ms": 41.93261100000001, "tokens_in_step": 257, "throughput_hz": 23.84778758470346}, {"seed": 0, "step": 32, "kv_bytes": 303648768, "kv_mb": 303.648768, "gpu_alloc_bytes": 7383059968, "gpu_peak_bytes": 8029044224, "latency_ms": 53.97269799999549, "tokens_in_step": 257, "throughput_hz": 18.527886080478755}, {"seed": 0, "step": 33, "kv_bytes": 313122816, "kv_mb": 313.122816, "gpu_alloc_bytes": 7392776192, "gpu_peak_bytes": 8054689280, "latency_ms": 42.97267200000476, "tokens_in_step": 257, "throughput_hz": 23.27060323360598}, {"seed": 0, "step": 34, "kv_bytes": 322596864, "kv_mb": 322.596864, "gpu_alloc_bytes": 7402893824, "gpu_peak_bytes": 8086349824, "latency_ms": 57.01654399999967, "tokens_in_step": 257, "throughput_hz": 17.53876909831655}, {"seed": 0, "step": 35, "kv_bytes": 332070912, "kv_mb": 332.070912, "gpu_alloc_bytes": 7413172736, "gpu_peak_bytes": 8116026368, "latency_ms": 39.27795500000286, "tokens_in_step": 257, "throughput_hz": 25.459573951849762}, {"seed": 0, "step": 36, "kv_bytes": 341544960, "kv_mb": 341.54496, "gpu_alloc_bytes": 7422194688, "gpu_peak_bytes": 8146676736, "latency_ms": 56.35664599999757, "tokens_in_step": 257, "throughput_hz": 17.744136157429296}, {"seed": 0, "step": 37, "kv_bytes": 351019008, "kv_mb": 351.019008, "gpu_alloc_bytes": 7430432768, "gpu_peak_bytes": 8176331776, "latency_ms": 44.045067999995524, "tokens_in_step": 257, "throughput_hz": 22.704017621226097}, {"seed": 0, "step": 38, "kv_bytes": 360493056, "kv_mb": 360.493056, "gpu_alloc_bytes": 7442562048, "gpu_peak_bytes": 8205335552, "latency_ms": 58.25747899999811, "tokens_in_step": 257, "throughput_hz": 17.165178053791728}, {"seed": 0, "step": 39, "kv_bytes": 369967104, "kv_mb": 369.967104, "gpu_alloc_bytes": 7450959360, "gpu_peak_bytes": 8237578240, "latency_ms": 45.85905300000093, "tokens_in_step": 257, "throughput_hz": 21.8059452732262}, {"seed": 0, "step": 40, "kv_bytes": 379441152, "kv_mb": 379.441152, "gpu_alloc_bytes": 7458856448, "gpu_peak_bytes": 8265227264, "latency_ms": 60.79243100000298, "tokens_in_step": 257, "throughput_hz": 16.449416211040337}, {"seed": 0, "step": 41, "kv_bytes": 388915200, "kv_mb": 388.9152, "gpu_alloc_bytes": 7468331008, "gpu_peak_bytes": 8292857344, "latency_ms": 47.702243999999894, "tokens_in_step": 257, "throughput_hz": 20.963374385490173}, {"seed": 0, "step": 42, "kv_bytes": 398389248, "kv_mb": 398.389248, "gpu_alloc_bytes": 7477805568, "gpu_peak_bytes": 8322070528, "latency_ms": 76.00648900000095, "tokens_in_step": 257, "throughput_hz": 13.156771390926734}, {"seed": 0, "step": 43, "kv_bytes": 407863296, "kv_mb": 407.863296, "gpu_alloc_bytes": 7487280128, "gpu_peak_bytes": 8351699968, "latency_ms": 44.29382400000037, "tokens_in_step": 257, "throughput_hz": 22.576510892353564}, {"seed": 0, "step": 44, "kv_bytes": 417337344, "kv_mb": 417.337344, "gpu_alloc_bytes": 7498060800, "gpu_peak_bytes": 8382614016, "latency_ms": 66.07136299999894, "tokens_in_step": 257, "throughput_hz": 15.135150155749262}, {"seed": 0, "step": 45, "kv_bytes": 426811392, "kv_mb": 426.811392, "gpu_alloc_bytes": 7506229248, "gpu_peak_bytes": 8411302400, "latency_ms": 50.581586999996375, "tokens_in_step": 257, "throughput_hz": 19.770040034530187}, {"seed": 0, "step": 46, "kv_bytes": 436285440, "kv_mb": 436.28544, "gpu_alloc_bytes": 7516343808, "gpu_peak_bytes": 8442055680, "latency_ms": 67.84205799999654, "tokens_in_step": 257, "throughput_hz": 14.74011888023873}, {"seed": 0, "step": 47, "kv_bytes": 445759488, "kv_mb": 445.759488, "gpu_alloc_bytes": 7525178368, "gpu_peak_bytes": 8471188992, "latency_ms": 66.27590299999753, "tokens_in_step": 257, "throughput_hz": 15.088440213331191}, {"seed": 0, "step": 48, "kv_bytes": 455233536, "kv_mb": 455.233536, "gpu_alloc_bytes": 7534627328, "gpu_peak_bytes": 8500052480, "latency_ms": 70.38057400000497, "tokens_in_step": 257, "throughput_hz": 14.208466103159791}, {"seed": 0, "step": 49, "kv_bytes": 464707584, "kv_mb": 464.707584, "gpu_alloc_bytes": 7545455104, "gpu_peak_bytes": 8531712000, "latency_ms": 53.98835199999752, "tokens_in_step": 257, "throughput_hz": 18.52251389336807}, {"seed": 0, "step": 50, "kv_bytes": 474181632, "kv_mb": 474.181632, "gpu_alloc_bytes": 7553602048, "gpu_peak_bytes": 8559592448, "latency_ms": 72.99386700000099, "tokens_in_step": 257, "throughput_hz": 13.699781106267276}, {"seed": 0, "step": 51, "kv_bytes": 483655680, "kv_mb": 483.65568, "gpu_alloc_bytes": 7563049472, "gpu_peak_bytes": 8588172800, "latency_ms": 48.8867959999979, "tokens_in_step": 257, "throughput_hz": 20.455421132529178}, {"seed": 0, "step": 52, "kv_bytes": 493129728, "kv_mb": 493.129728, "gpu_alloc_bytes": 7573344768, "gpu_peak_bytes": 8618509824, "latency_ms": 82.19933899999887, "tokens_in_step": 257, "throughput_hz": 12.165547949236108}, {"seed": 0, "step": 53, "kv_bytes": 502603776, "kv_mb": 502.603776, "gpu_alloc_bytes": 7581997568, "gpu_peak_bytes": 8648173056, "latency_ms": 57.49527799999754, "tokens_in_step": 257, "throughput_hz": 17.392732669281862}, {"seed": 0, "step": 54, "kv_bytes": 512077824, "kv_mb": 512.077824, "gpu_alloc_bytes": 7591471616, "gpu_peak_bytes": 8677077504, "latency_ms": 77.29294699999656, "tokens_in_step": 257, "throughput_hz": 12.93779107685006}, {"seed": 0, "step": 55, "kv_bytes": 521551872, "kv_mb": 521.551872, "gpu_alloc_bytes": 7600945664, "gpu_peak_bytes": 8707428352, "latency_ms": 58.901550999998165, "tokens_in_step": 257, "throughput_hz": 16.977481628625213}, {"seed": 0, "step": 56, "kv_bytes": 531025920, "kv_mb": 531.02592, "gpu_alloc_bytes": 7610419712, "gpu_peak_bytes": 8737105408, "latency_ms": 90.21609199999858, "tokens_in_step": 257, "throughput_hz": 11.08449698752209}, {"seed": 0, "step": 57, "kv_bytes": 540499968, "kv_mb": 540.499968, "gpu_alloc_bytes": 7619923968, "gpu_peak_bytes": 8766504960, "latency_ms": 74.85788299999996, "tokens_in_step": 257, "throughput_hz": 13.358646543611187}, {"seed": 0, "step": 58, "kv_bytes": 549974016, "kv_mb": 549.974016, "gpu_alloc_bytes": 7631721984, "gpu_peak_bytes": 8799389184, "latency_ms": 83.74547500000062, "tokens_in_step": 257, "throughput_hz": 11.94094367486712}, {"seed": 0, "step": 59, "kv_bytes": 559448064, "kv_mb": 559.448064, "gpu_alloc_bytes": 7638841856, "gpu_peak_bytes": 8827651072, "latency_ms": 57.446955000003186, "tokens_in_step": 257, "throughput_hz": 17.407363018630743}, {"seed": 0, "step": 60, "kv_bytes": 568922112, "kv_mb": 568.922112, "gpu_alloc_bytes": 7648315904, "gpu_peak_bytes": 8854163968, "latency_ms": 85.97763400000247, "tokens_in_step": 257, "throughput_hz": 11.630931830480137}, {"seed": 0, "step": 61, "kv_bytes": 578396160, "kv_mb": 578.39616, "gpu_alloc_bytes": 7657789952, "gpu_peak_bytes": 8883835904, "latency_ms": 63.96892699999768, "tokens_in_step": 257, "throughput_hz": 15.632589866640037}, {"seed": 0, "step": 62, "kv_bytes": 587870208, "kv_mb": 587.870208, "gpu_alloc_bytes": 7667598848, "gpu_peak_bytes": 8915106304, "latency_ms": 86.73606699999681, "tokens_in_step": 257, "throughput_hz": 11.529229242087226}, {"seed": 0, "step": 63, "kv_bytes": 597344256, "kv_mb": 597.344256, "gpu_alloc_bytes": 7677260288, "gpu_peak_bytes": 8944818176, "latency_ms": 65.66066199999909, "tokens_in_step": 257, "throughput_hz": 15.22981903533068}, {"seed": 0, "step": 64, "kv_bytes": 606818304, "kv_mb": 606.818304, "gpu_alloc_bytes": 7686212096, "gpu_peak_bytes": 8974405632, "latency_ms": 88.1694310000043, "tokens_in_step": 257, "throughput_hz": 11.341799404375779}, {"seed": 0, "step": 65, "kv_bytes": 616292352, "kv_mb": 616.292352, "gpu_alloc_bytes": 7696611328, "gpu_peak_bytes": 9004865024, "latency_ms": 66.08024900000231, "tokens_in_step": 257, "throughput_hz": 15.133114888837133}, {"seed": 0, "step": 66, "kv_bytes": 625766400, "kv_mb": 625.7664, "gpu_alloc_bytes": 7705744384, "gpu_peak_bytes": 9034338304, "latency_ms": 91.10385099999974, "tokens_in_step": 257, "throughput_hz": 10.976484407887465}, {"seed": 0, "step": 67, "kv_bytes": 635240448, "kv_mb": 635.240448, "gpu_alloc_bytes": 7715768320, "gpu_peak_bytes": 9064643072, "latency_ms": 59.2640160000002, "tokens_in_step": 257, "throughput_hz": 16.873645552471448}, {"seed": 0, "step": 68, "kv_bytes": 644714496, "kv_mb": 644.714496, "gpu_alloc_bytes": 7724638720, "gpu_peak_bytes": 9094396928, "latency_ms": 91.14135599999429, "tokens_in_step": 257, "throughput_hz": 10.971967544569587}, {"seed": 0, "step": 69, "kv_bytes": 654188544, "kv_mb": 654.188544, "gpu_alloc_bytes": 7733582336, "gpu_peak_bytes": 9123824128, "latency_ms": 67.16320700000011, "tokens_in_step": 257, "throughput_hz": 14.889104387168384}, {"seed": 0, "step": 70, "kv_bytes": 663662592, "kv_mb": 663.662592, "gpu_alloc_bytes": 7743323648, "gpu_peak_bytes": 9152401920, "latency_ms": 102.35694899999714, "tokens_in_step": 257, "throughput_hz": 9.76973239012847}, {"seed": 0, "step": 71, "kv_bytes": 673136640, "kv_mb": 673.13664, "gpu_alloc_bytes": 7753785856, "gpu_peak_bytes": 9183471104, "latency_ms": 69.13100300000252, "tokens_in_step": 257, "throughput_hz": 14.465289907626012}, {"seed": 0, "step": 72, "kv_bytes": 682610688, "kv_mb": 682.610688, "gpu_alloc_bytes": 7762004480, "gpu_peak_bytes": 9211913216, "latency_ms": 95.2768519999978, "tokens_in_step": 257, "throughput_hz": 10.495728805145903}, {"seed": 0, "step": 73, "kv_bytes": 692084736, "kv_mb": 692.084736, "gpu_alloc_bytes": 7771478528, "gpu_peak_bytes": 9241816576, "latency_ms": 71.05674000000306, "tokens_in_step": 257, "throughput_hz": 14.073260326887455}, {"seed": 0, "step": 74, "kv_bytes": 701558784, "kv_mb": 701.558784, "gpu_alloc_bytes": 7781209600, "gpu_peak_bytes": 9269667840, "latency_ms": 98.59951500000363, "tokens_in_step": 257, "throughput_hz": 10.14203771691943}, {"seed": 0, "step": 75, "kv_bytes": 711032832, "kv_mb": 711.032832, "gpu_alloc_bytes": 7792244736, "gpu_peak_bytes": 9302507520, "latency_ms": 64.29176299999995, "tokens_in_step": 257, "throughput_hz": 15.554092053751907}, {"seed": 0, "step": 76, "kv_bytes": 720506880, "kv_mb": 720.50688, "gpu_alloc_bytes": 7801815552, "gpu_peak_bytes": 9333875712, "latency_ms": 100.85840700000404, "tokens_in_step": 257, "throughput_hz": 9.914889891131832}, {"seed": 0, "step": 77, "kv_bytes": 729980928, "kv_mb": 729.980928, "gpu_alloc_bytes": 7809374720, "gpu_peak_bytes": 9361396736, "latency_ms": 74.41516399999415, "tokens_in_step": 257, "throughput_hz": 13.438121294741467}, {"seed": 0, "step": 78, "kv_bytes": 739454976, "kv_mb": 739.454976, "gpu_alloc_bytes": 7819843584, "gpu_peak_bytes": 9391905792, "latency_ms": 102.47625000000227, "tokens_in_step": 257, "throughput_hz": 9.75835864407585}, {"seed": 0, "step": 79, "kv_bytes": 748929024, "kv_mb": 748.929024, "gpu_alloc_bytes": 7829001216, "gpu_peak_bytes": 9420844032, "latency_ms": 75.82331000000408, "tokens_in_step": 257, "throughput_hz": 13.18855639512369}, {"seed": 0, "step": 80, "kv_bytes": 758403072, "kv_mb": 758.403072, "gpu_alloc_bytes": 7838752768, "gpu_peak_bytes": 9449885696, "latency_ms": 105.2082470000002, "tokens_in_step": 257, "throughput_hz": 9.5049582947618}, {"seed": 0, "step": 81, "kv_bytes": 767877120, "kv_mb": 767.87712, "gpu_alloc_bytes": 7848218624, "gpu_peak_bytes": 9479783936, "latency_ms": 85.4164910000037, "tokens_in_step": 257, "throughput_hz": 11.707341150316706}, {"seed": 0, "step": 82, "kv_bytes": 777351168, "kv_mb": 777.351168, "gpu_alloc_bytes": 7857921024, "gpu_peak_bytes": 9510034944, "latency_ms": 112.76875400000108, "tokens_in_step": 257, "throughput_hz": 8.867704612573714}, {"seed": 0, "step": 83, "kv_bytes": 786825216, "kv_mb": 786.825216, "gpu_alloc_bytes": 7866262528, "gpu_peak_bytes": 9537553408, "latency_ms": 68.09013400000197, "tokens_in_step": 257, "throughput_hz": 14.686415509183329}, {"seed": 0, "step": 84, "kv_bytes": 796299264, "kv_mb": 796.299264, "gpu_alloc_bytes": 7875693056, "gpu_peak_bytes": 9566177280, "latency_ms": 110.38276700000438, "tokens_in_step": 257, "throughput_hz": 9.059385148407817}, {"seed": 0, "step": 85, "kv_bytes": 805773312, "kv_mb": 805.773312, "gpu_alloc_bytes": 7885167104, "gpu_peak_bytes": 9596645376, "latency_ms": 79.7994779999982, "tokens_in_step": 257, "throughput_hz": 12.531410293185408}, {"seed": 0, "step": 86, "kv_bytes": 815247360, "kv_mb": 815.24736, "gpu_alloc_bytes": 7894641152, "gpu_peak_bytes": 9626558976, "latency_ms": 115.23389900000325, "tokens_in_step": 257, "throughput_hz": 8.678001948020277}, {"seed": 0, "step": 87, "kv_bytes": 824721408, "kv_mb": 824.721408, "gpu_alloc_bytes": 7904115200, "gpu_peak_bytes": 9655333888, "latency_ms": 81.37120300000333, "tokens_in_step": 257, "throughput_hz": 12.289359910286185}, {"seed": 0, "step": 88, "kv_bytes": 834195456, "kv_mb": 834.195456, "gpu_alloc_bytes": 7913589248, "gpu_peak_bytes": 9685432832, "latency_ms": 113.98777899999857, "tokens_in_step": 257, "throughput_hz": 8.772870291647779}, {"seed": 0, "step": 89, "kv_bytes": 843669504, "kv_mb": 843.669504, "gpu_alloc_bytes": 7923063296, "gpu_peak_bytes": 9715138560, "latency_ms": 83.32009600000134, "tokens_in_step": 257, "throughput_hz": 12.001906478840157}, {"seed": 0, "step": 90, "kv_bytes": 853143552, "kv_mb": 853.143552, "gpu_alloc_bytes": 7932849152, "gpu_peak_bytes": 9746008064, "latency_ms": 117.41273800000585, "tokens_in_step": 257, "throughput_hz": 8.516963466093008}, {"seed": 0, "step": 91, "kv_bytes": 862617600, "kv_mb": 862.6176, "gpu_alloc_bytes": 7942011392, "gpu_peak_bytes": 9775102464, "latency_ms": 73.76292800000073, "tokens_in_step": 257, "throughput_hz": 13.556945570273324}, {"seed": 0, "step": 92, "kv_bytes": 872091648, "kv_mb": 872.091648, "gpu_alloc_bytes": 7951574016, "gpu_peak_bytes": 9804520448, "latency_ms": 139.04216299999916, "tokens_in_step": 257, "throughput_hz": 7.19206302911158}, {"seed": 0, "step": 93, "kv_bytes": 881565696, "kv_mb": 881.565696, "gpu_alloc_bytes": 7960959488, "gpu_peak_bytes": 9834430976, "latency_ms": 85.91933499999982, "tokens_in_step": 257, "throughput_hz": 11.63882378745136}, {"seed": 0, "step": 94, "kv_bytes": 891039744, "kv_mb": 891.039744, "gpu_alloc_bytes": 7970433536, "gpu_peak_bytes": 9863974912, "latency_ms": 119.1039970000034, "tokens_in_step": 257, "throughput_hz": 8.396023854681983}, {"seed": 0, "step": 95, "kv_bytes": 900513792, "kv_mb": 900.513792, "gpu_alloc_bytes": 7979907584, "gpu_peak_bytes": 9892834816, "latency_ms": 89.26852500000138, "tokens_in_step": 257, "throughput_hz": 11.202156639196005}, {"seed": 0, "step": 96, "kv_bytes": 909987840, "kv_mb": 909.98784, "gpu_alloc_bytes": 7989381632, "gpu_peak_bytes": 9923023360, "latency_ms": 121.49692700000259, "tokens_in_step": 257, "throughput_hz": 8.230660846261394}, {"seed": 0, "step": 97, "kv_bytes": 919461888, "kv_mb": 919.461888, "gpu_alloc_bytes": 7999526400, "gpu_peak_bytes": 9953648128, "latency_ms": 87.95574800000594, "tokens_in_step": 257, "throughput_hz": 11.369353598129056}, {"seed": 0, "step": 98, "kv_bytes": 928935936, "kv_mb": 928.935936, "gpu_alloc_bytes": 8008329728, "gpu_peak_bytes": 9983409152, "latency_ms": 129.79447800000088, "tokens_in_step": 257, "throughput_hz": 7.704488013735016}, {"seed": 0, "step": 99, "kv_bytes": 938409984, "kv_mb": 938.409984, "gpu_alloc_bytes": 8018098688, "gpu_peak_bytes": 10012055040, "latency_ms": 80.70531499999589, "tokens_in_step": 257, "throughput_hz": 12.39075765951785}, {"seed": 0, "step": 100, "kv_bytes": 947884032, "kv_mb": 947.884032, "gpu_alloc_bytes": 8027277824, "gpu_peak_bytes": 10042636800, "latency_ms": 124.42679000000112, "tokens_in_step": 257, "throughput_hz": 8.03685444268064}, {"seed": 0, "step": 101, "kv_bytes": 957358080, "kv_mb": 957.35808, "gpu_alloc_bytes": 8036751872, "gpu_peak_bytes": 10070602752, "latency_ms": 90.22285399999674, "tokens_in_step": 257, "throughput_hz": 11.083666229401656}, {"seed": 0, "step": 102, "kv_bytes": 966832128, "kv_mb": 966.832128, "gpu_alloc_bytes": 8046225920, "gpu_peak_bytes": 10100736000, "latency_ms": 126.45380500000414, "tokens_in_step": 257, "throughput_hz": 7.908026176040866}, {"seed": 0, "step": 103, "kv_bytes": 976306176, "kv_mb": 976.306176, "gpu_alloc_bytes": 8055699968, "gpu_peak_bytes": 10130766848, "latency_ms": 91.23352299999965, "tokens_in_step": 257, "throughput_hz": 10.960883314787743}, {"seed": 0, "step": 104, "kv_bytes": 985780224, "kv_mb": 985.780224, "gpu_alloc_bytes": 8066029056, "gpu_peak_bytes": 10160913920, "latency_ms": 129.2216479999979, "tokens_in_step": 257, "throughput_hz": 7.738641438778247}, {"seed": 0, "step": 105, "kv_bytes": 995254272, "kv_mb": 995.254272, "gpu_alloc_bytes": 8074648064, "gpu_peak_bytes": 10189201920, "latency_ms": 94.73995900000176, "tokens_in_step": 257, "throughput_hz": 10.555208283338834}, {"seed": 0, "step": 106, "kv_bytes": 1004728320, "kv_mb": 1004.72832, "gpu_alloc_bytes": 8084122112, "gpu_peak_bytes": 10219193344, "latency_ms": 133.1740429999968, "tokens_in_step": 257, "throughput_hz": 7.508970798461259}, {"seed": 0, "step": 107, "kv_bytes": 1014202368, "kv_mb": 1014.202368, "gpu_alloc_bytes": 8094286848, "gpu_peak_bytes": 10248552448, "latency_ms": 86.8927630000016, "tokens_in_step": 257, "throughput_hz": 11.508438280412163}, {"seed": 0, "step": 108, "kv_bytes": 1023676416, "kv_mb": 1023.676416, "gpu_alloc_bytes": 8103961600, "gpu_peak_bytes": 10280501760, "latency_ms": 134.35019699999629, "tokens_in_step": 257, "throughput_hz": 7.443234340773074}, {"seed": 0, "step": 109, "kv_bytes": 1033150464, "kv_mb": 1033.150464, "gpu_alloc_bytes": 8112544256, "gpu_peak_bytes": 10308026368, "latency_ms": 96.19332300000139, "tokens_in_step": 257, "throughput_hz": 10.39573193661254}, {"seed": 0, "step": 110, "kv_bytes": 1042624512, "kv_mb": 1042.624512, "gpu_alloc_bytes": 8123036672, "gpu_peak_bytes": 10338854912, "latency_ms": 136.14029600000066, "tokens_in_step": 257, "throughput_hz": 7.345363785605366}, {"seed": 0, "step": 111, "kv_bytes": 1052098560, "kv_mb": 1052.09856, "gpu_alloc_bytes": 8131492352, "gpu_peak_bytes": 10367677952, "latency_ms": 99.20591499999887, "tokens_in_step": 257, "throughput_hz": 10.080044118337213}, {"seed": 0, "step": 112, "kv_bytes": 1061572608, "kv_mb": 1061.572608, "gpu_alloc_bytes": 8140966400, "gpu_peak_bytes": 10395835904, "latency_ms": 138.52854800000358, "tokens_in_step": 257, "throughput_hz": 7.2187286623402285}, {"seed": 0, "step": 113, "kv_bytes": 1071046656, "kv_mb": 1071.046656, "gpu_alloc_bytes": 8150980096, "gpu_peak_bytes": 10426995712, "latency_ms": 99.72333199999639, "tokens_in_step": 257, "throughput_hz": 10.027743557546154}, {"seed": 0, "step": 114, "kv_bytes": 1080520704, "kv_mb": 1080.520704, "gpu_alloc_bytes": 8159914496, "gpu_peak_bytes": 10456318976, "latency_ms": 141.25422400000076, "tokens_in_step": 257, "throughput_hz": 7.079434311288239}, {"seed": 0, "step": 115, "kv_bytes": 1089994752, "kv_mb": 1089.994752, "gpu_alloc_bytes": 8169388544, "gpu_peak_bytes": 10485765632, "latency_ms": 91.62123899999841, "tokens_in_step": 257, "throughput_hz": 10.914499857396791}, {"seed": 0, "step": 116, "kv_bytes": 1099468800, "kv_mb": 1099.4688, "gpu_alloc_bytes": 8178924544, "gpu_peak_bytes": 10514214400, "latency_ms": 143.70980099999997, "tokens_in_step": 257, "throughput_hz": 6.958467641326705}, {"seed": 0, "step": 117, "kv_bytes": 1108942848, "kv_mb": 1108.942848, "gpu_alloc_bytes": 8188336640, "gpu_peak_bytes": 10544966656, "latency_ms": 102.75118100000213, "tokens_in_step": 257, "throughput_hz": 9.73224823566728}, {"seed": 0, "step": 118, "kv_bytes": 1118416896, "kv_mb": 1118.416896, "gpu_alloc_bytes": 8198449152, "gpu_peak_bytes": 10575080960, "latency_ms": 166.58119799999582, "tokens_in_step": 257, "throughput_hz": 6.003078450666593}, {"seed": 0, "step": 119, "kv_bytes": 1127890944, "kv_mb": 1127.890944, "gpu_alloc_bytes": 8208051200, "gpu_peak_bytes": 10605089792, "latency_ms": 109.53213800000583, "tokens_in_step": 257, "throughput_hz": 9.12974053332134}, {"seed": 0, "step": 120, "kv_bytes": 1137364992, "kv_mb": 1137.364992, "gpu_alloc_bytes": 8216998912, "gpu_peak_bytes": 10635414016, "latency_ms": 147.4387690000043, "tokens_in_step": 257, "throughput_hz": 6.782476595419559}, {"seed": 0, "step": 121, "kv_bytes": 1146839040, "kv_mb": 1146.83904, "gpu_alloc_bytes": 8226641920, "gpu_peak_bytes": 10665340416, "latency_ms": 107.94308500000227, "tokens_in_step": 257, "throughput_hz": 9.264141375985123}, {"seed": 0, "step": 122, "kv_bytes": 1156313088, "kv_mb": 1156.313088, "gpu_alloc_bytes": 8236720128, "gpu_peak_bytes": 10694218240, "latency_ms": 153.07204999999868, "tokens_in_step": 257, "throughput_hz": 6.532871285123631}, {"seed": 0, "step": 123, "kv_bytes": 1165787136, "kv_mb": 1165.787136, "gpu_alloc_bytes": 8245464064, "gpu_peak_bytes": 10724295168, "latency_ms": 103.10494400000181, "tokens_in_step": 257, "throughput_hz": 9.698855953987836}, {"seed": 0, "step": 124, "kv_bytes": 1175261184, "kv_mb": 1175.261184, "gpu_alloc_bytes": 8254654976, "gpu_peak_bytes": 10752284160, "latency_ms": 154.07959000000204, "tokens_in_step": 257, "throughput_hz": 6.490152264813184}, {"seed": 0, "step": 125, "kv_bytes": 1184735232, "kv_mb": 1184.735232, "gpu_alloc_bytes": 8264129024, "gpu_peak_bytes": 10781967872, "latency_ms": 110.07641899999498, "tokens_in_step": 257, "throughput_hz": 9.08459785560471}, {"seed": 0, "step": 126, "kv_bytes": 1194209280, "kv_mb": 1194.20928, "gpu_alloc_bytes": 8274132992, "gpu_peak_bytes": 10811576320, "latency_ms": 155.66194899999886, "tokens_in_step": 257, "throughput_hz": 6.424177561852366}, {"seed": 0, "step": 127, "kv_bytes": 1203683328, "kv_mb": 1203.683328, "gpu_alloc_bytes": 8283077120, "gpu_peak_bytes": 10841989120, "latency_ms": 111.34380000000021, "tokens_in_step": 257, "throughput_hz": 8.981191588575188}, {"seed": 0, "step": 128, "kv_bytes": 1213157376, "kv_mb": 1213.157376, "gpu_alloc_bytes": 8295168512, "gpu_peak_bytes": 10873474560, "latency_ms": 159.68454699999768, "tokens_in_step": 257, "throughput_hz": 6.262346725384859}, {"seed": 0, "step": 129, "kv_bytes": 1222631424, "kv_mb": 1222.631424, "gpu_alloc_bytes": 8309420544, "gpu_peak_bytes": 10908256256, "latency_ms": 114.1132039999988, "tokens_in_step": 257, "throughput_hz": 8.763227785629526}, {"seed": 0, "step": 130, "kv_bytes": 1232105472, "kv_mb": 1232.105472, "gpu_alloc_bytes": 8323590656, "gpu_peak_bytes": 10941598208, "latency_ms": 161.4416119999973, "tokens_in_step": 257, "throughput_hz": 6.194189884575835}, {"seed": 0, "step": 131, "kv_bytes": 1241579520, "kv_mb": 1241.57952, "gpu_alloc_bytes": 8340135424, "gpu_peak_bytes": 10978242048, "latency_ms": 103.28551299999589, "tokens_in_step": 257, "throughput_hz": 9.681899919498292}, {"seed": 0, "step": 132, "kv_bytes": 1251053568, "kv_mb": 1251.053568, "gpu_alloc_bytes": 8353438208, "gpu_peak_bytes": 11011668480, "latency_ms": 161.26447799999966, "tokens_in_step": 257, "throughput_hz": 6.200993624894889}, {"seed": 0, "step": 133, "kv_bytes": 1260527616, "kv_mb": 1260.527616, "gpu_alloc_bytes": 8367910912, "gpu_peak_bytes": 11047740928, "latency_ms": 133.50137399999795, "tokens_in_step": 257, "throughput_hz": 7.490559610270493}, {"seed": 0, "step": 134, "kv_bytes": 1270001664, "kv_mb": 1270.001664, "gpu_alloc_bytes": 8381391360, "gpu_peak_bytes": 11081718784, "latency_ms": 163.14085799999845, "tokens_in_step": 257, "throughput_hz": 6.129672310537987}, {"seed": 0, "step": 135, "kv_bytes": 1279475712, "kv_mb": 1279.475712, "gpu_alloc_bytes": 8395670016, "gpu_peak_bytes": 11115283456, "latency_ms": 117.45857500000056, "tokens_in_step": 257, "throughput_hz": 8.513639808758068}, {"seed": 0, "step": 136, "kv_bytes": 1288949760, "kv_mb": 1288.94976, "gpu_alloc_bytes": 8409451008, "gpu_peak_bytes": 11149257728, "latency_ms": 165.19757899999377, "tokens_in_step": 257, "throughput_hz": 6.053357476867368}, {"seed": 0, "step": 137, "kv_bytes": 1298423808, "kv_mb": 1298.423808, "gpu_alloc_bytes": 8423049728, "gpu_peak_bytes": 11183497728, "latency_ms": 119.27315900000224, "tokens_in_step": 257, "throughput_hz": 8.384115993775106}, {"seed": 0, "step": 138, "kv_bytes": 1307897856, "kv_mb": 1307.897856, "gpu_alloc_bytes": 8437279232, "gpu_peak_bytes": 11217639936, "latency_ms": 169.00145400000355, "tokens_in_step": 257, "throughput_hz": 5.917108855169844}, {"seed": 0, "step": 139, "kv_bytes": 1317371904, "kv_mb": 1317.371904, "gpu_alloc_bytes": 8451678720, "gpu_peak_bytes": 11251633152, "latency_ms": 110.9570770000019, "tokens_in_step": 257, "throughput_hz": 9.012494083635447}, {"seed": 0, "step": 140, "kv_bytes": 1326845952, "kv_mb": 1326.845952, "gpu_alloc_bytes": 8465701376, "gpu_peak_bytes": 11286354944, "latency_ms": 172.56678700000094, "tokens_in_step": 257, "throughput_hz": 5.794857848283369}, {"seed": 0, "step": 141, "kv_bytes": 1336320000, "kv_mb": 1336.32, "gpu_alloc_bytes": 8480472064, "gpu_peak_bytes": 11320725504, "latency_ms": 123.17084800000089, "tokens_in_step": 257, "throughput_hz": 8.118804215750734}, {"seed": 0, "step": 142, "kv_bytes": 1345794048, "kv_mb": 1345.794048, "gpu_alloc_bytes": 8494957056, "gpu_peak_bytes": 11354803712, "latency_ms": 172.01280799999807, "tokens_in_step": 257, "throughput_hz": 5.8135205838858885}, {"seed": 0, "step": 143, "kv_bytes": 1355268096, "kv_mb": 1355.268096, "gpu_alloc_bytes": 8508506624, "gpu_peak_bytes": 11388671488, "latency_ms": 125.04533300000276, "tokens_in_step": 257, "throughput_hz": 7.997099739819782}, {"seed": 0, "step": 144, "kv_bytes": 1364742144, "kv_mb": 1364.742144, "gpu_alloc_bytes": 8522545664, "gpu_peak_bytes": 11425564672, "latency_ms": 174.70986800000077, "tokens_in_step": 257, "throughput_hz": 5.7237751447445175}, {"seed": 0, "step": 145, "kv_bytes": 1374216192, "kv_mb": 1374.216192, "gpu_alloc_bytes": 8537439232, "gpu_peak_bytes": 11460307456, "latency_ms": 129.0071890000064, "tokens_in_step": 257, "throughput_hz": 7.751506003281339}, {"seed": 0, "step": 146, "kv_bytes": 1383690240, "kv_mb": 1383.69024, "gpu_alloc_bytes": 8550967808, "gpu_peak_bytes": 11493691904, "latency_ms": 178.1626309999993, "tokens_in_step": 257, "throughput_hz": 5.612849307327551}, {"seed": 0, "step": 147, "kv_bytes": 1393164288, "kv_mb": 1393.164288, "gpu_alloc_bytes": 8566028800, "gpu_peak_bytes": 11528066560, "latency_ms": 118.30095700000243, "tokens_in_step": 257, "throughput_hz": 8.45301699461298}, {"seed": 0, "step": 148, "kv_bytes": 1402638336, "kv_mb": 1402.638336, "gpu_alloc_bytes": 8579527168, "gpu_peak_bytes": 11562494464, "latency_ms": 181.51896100000187, "tokens_in_step": 257, "throughput_hz": 5.5090663503742165}, {"seed": 0, "step": 149, "kv_bytes": 1412112384, "kv_mb": 1412.112384, "gpu_alloc_bytes": 8594099200, "gpu_peak_bytes": 11595857408, "latency_ms": 129.97269600000294, "tokens_in_step": 257, "throughput_hz": 7.693923653010763}, {"seed": 0, "step": 150, "kv_bytes": 1421586432, "kv_mb": 1421.586432, "gpu_alloc_bytes": 8608414208, "gpu_peak_bytes": 11629605888, "latency_ms": 182.0008919999978, "tokens_in_step": 257, "throughput_hz": 5.4944785655227015}, {"seed": 0, "step": 151, "kv_bytes": 1431060480, "kv_mb": 1431.06048, "gpu_alloc_bytes": 8622686720, "gpu_peak_bytes": 11664831488, "latency_ms": 131.31856000000397, "tokens_in_step": 257, "throughput_hz": 7.615069796683498}, {"seed": 0, "step": 152, "kv_bytes": 1440534528, "kv_mb": 1440.534528, "gpu_alloc_bytes": 8657695744, "gpu_peak_bytes": 11720071680, "latency_ms": 185.13594200000227, "tokens_in_step": 257, "throughput_hz": 5.401436313214576}, {"seed": 0, "step": 153, "kv_bytes": 1450008576, "kv_mb": 1450.008576, "gpu_alloc_bytes": 8668044800, "gpu_peak_bytes": 11767611904, "latency_ms": 133.15360900000428, "tokens_in_step": 257, "throughput_hz": 7.510123139057897}, {"seed": 0, "step": 154, "kv_bytes": 1459482624, "kv_mb": 1459.482624, "gpu_alloc_bytes": 8680073216, "gpu_peak_bytes": 11798573568, "latency_ms": 188.54223099999956, "tokens_in_step": 257, "throughput_hz": 5.303851528096124}, {"seed": 0, "step": 155, "kv_bytes": 1468956672, "kv_mb": 1468.956672, "gpu_alloc_bytes": 8691544576, "gpu_peak_bytes": 11827734016, "latency_ms": 123.41836499999914, "tokens_in_step": 257, "throughput_hz": 8.102521857261737}, {"seed": 0, "step": 156, "kv_bytes": 1478430720, "kv_mb": 1478.43072, "gpu_alloc_bytes": 8701831680, "gpu_peak_bytes": 11856262656, "latency_ms": 192.91838699999886, "tokens_in_step": 257, "throughput_hz": 5.18353908899314}, {"seed": 0, "step": 157, "kv_bytes": 1487904768, "kv_mb": 1487.904768, "gpu_alloc_bytes": 8714733568, "gpu_peak_bytes": 11885508608, "latency_ms": 137.55101999999653, "tokens_in_step": 257, "throughput_hz": 7.270029695163476}, {"seed": 0, "step": 158, "kv_bytes": 1497378816, "kv_mb": 1497.378816, "gpu_alloc_bytes": 8725775360, "gpu_peak_bytes": 11916045312, "latency_ms": 192.14852799999704, "tokens_in_step": 257, "throughput_hz": 5.204307367892068}, {"seed": 0, "step": 159, "kv_bytes": 1506852864, "kv_mb": 1506.852864, "gpu_alloc_bytes": 8738710016, "gpu_peak_bytes": 11946417152, "latency_ms": 137.7372440000002, "tokens_in_step": 257, "throughput_hz": 7.260200443679551}, {"seed": 0, "step": 160, "kv_bytes": 1516326912, "kv_mb": 1516.326912, "gpu_alloc_bytes": 8751454208, "gpu_peak_bytes": 11977730048, "latency_ms": 198.93593900000184, "tokens_in_step": 257, "throughput_hz": 5.026743810227225}, {"seed": 0, "step": 161, "kv_bytes": 1525800960, "kv_mb": 1525.80096, "gpu_alloc_bytes": 8764115456, "gpu_peak_bytes": 12009865216, "latency_ms": 138.70719199999826, "tokens_in_step": 257, "throughput_hz": 7.209431505181163}, {"seed": 0, "step": 162, "kv_bytes": 1535275008, "kv_mb": 1535.275008, "gpu_alloc_bytes": 8778344960, "gpu_peak_bytes": 12043896320, "latency_ms": 197.19175899999897, "tokens_in_step": 257, "throughput_hz": 5.071205840808009}, {"seed": 0, "step": 163, "kv_bytes": 1544749056, "kv_mb": 1544.749056, "gpu_alloc_bytes": 8794278400, "gpu_peak_bytes": 12078722048, "latency_ms": 125.83238900000282, "tokens_in_step": 257, "throughput_hz": 7.9470795074865626}, {"seed": 0, "step": 164, "kv_bytes": 1554223104, "kv_mb": 1554.223104, "gpu_alloc_bytes": 8808221696, "gpu_peak_bytes": 12114930688, "latency_ms": 198.67147900000504, "tokens_in_step": 257, "throughput_hz": 5.033435121303822}, {"seed": 0, "step": 165, "kv_bytes": 1563697152, "kv_mb": 1563.697152, "gpu_alloc_bytes": 8822218752, "gpu_peak_bytes": 12147284480, "latency_ms": 139.73484899999988, "tokens_in_step": 257, "throughput_hz": 7.156410925094289}, {"seed": 0, "step": 166, "kv_bytes": 1573171200, "kv_mb": 1573.1712, "gpu_alloc_bytes": 8835893760, "gpu_peak_bytes": 12181760000, "latency_ms": 198.42069799999962, "tokens_in_step": 257, "throughput_hz": 5.039796805875574}, {"seed": 0, "step": 167, "kv_bytes": 1582645248, "kv_mb": 1582.645248, "gpu_alloc_bytes": 8850431488, "gpu_peak_bytes": 12215827968, "latency_ms": 140.83845999999767, "tokens_in_step": 257, "throughput_hz": 7.1003332470407345}, {"seed": 0, "step": 168, "kv_bytes": 1592119296, "kv_mb": 1592.119296, "gpu_alloc_bytes": 8864771584, "gpu_peak_bytes": 12249232384, "latency_ms": 199.48146000000122, "tokens_in_step": 257, "throughput_hz": 5.012997197834796}, {"seed": 0, "step": 169, "kv_bytes": 1601593344, "kv_mb": 1601.593344, "gpu_alloc_bytes": 8879158784, "gpu_peak_bytes": 12285387776, "latency_ms": 142.80879300000038, "tokens_in_step": 257, "throughput_hz": 7.002369945105532}, {"seed": 0, "step": 170, "kv_bytes": 1611067392, "kv_mb": 1611.067392, "gpu_alloc_bytes": 8892477440, "gpu_peak_bytes": 12319769088, "latency_ms": 202.7799609999974, "tokens_in_step": 257, "throughput_hz": 4.9314537544467365}, {"seed": 0, "step": 171, "kv_bytes": 1620541440, "kv_mb": 1620.54144, "gpu_alloc_bytes": 8907781632, "gpu_peak_bytes": 12353551360, "latency_ms": 149.76597300000094, "tokens_in_step": 257, "throughput_hz": 6.6770841197686055}, {"seed": 0, "step": 172, "kv_bytes": 1630015488, "kv_mb": 1630.015488, "gpu_alloc_bytes": 8921651200, "gpu_peak_bytes": 12387719168, "latency_ms": 209.356120999999, "tokens_in_step": 257, "throughput_hz": 4.776550096665217}, {"seed": 0, "step": 173, "kv_bytes": 1639489536, "kv_mb": 1639.489536, "gpu_alloc_bytes": 8935169024, "gpu_peak_bytes": 12421793792, "latency_ms": 146.76441999999668, "tokens_in_step": 257, "throughput_hz": 6.81364052677088}, {"seed": 0, "step": 174, "kv_bytes": 1648963584, "kv_mb": 1648.963584, "gpu_alloc_bytes": 8949417984, "gpu_peak_bytes": 12458433536, "latency_ms": 211.97916799999916, "tokens_in_step": 257, "throughput_hz": 4.717444687772357}, {"seed": 0, "step": 175, "kv_bytes": 1658437632, "kv_mb": 1658.437632, "gpu_alloc_bytes": 8964403200, "gpu_peak_bytes": 12490925056, "latency_ms": 150.09642099999354, "tokens_in_step": 257, "throughput_hz": 6.662384041788998}, {"seed": 0, "step": 176, "kv_bytes": 1667911680, "kv_mb": 1667.91168, "gpu_alloc_bytes": 8979184128, "gpu_peak_bytes": 12526041088, "latency_ms": 211.39193100000142, "tokens_in_step": 257, "throughput_hz": 4.730549530767062}, {"seed": 0, "step": 177, "kv_bytes": 1677385728, "kv_mb": 1677.385728, "gpu_alloc_bytes": 8992203776, "gpu_peak_bytes": 12559615488, "latency_ms": 167.70990500000238, "tokens_in_step": 257, "throughput_hz": 5.962677040452594}, {"seed": 0, "step": 178, "kv_bytes": 1686859776, "kv_mb": 1686.859776, "gpu_alloc_bytes": 9005722112, "gpu_peak_bytes": 12592970240, "latency_ms": 214.11337700000388, "tokens_in_step": 257, "throughput_hz": 4.670422810621411}, {"seed": 0, "step": 179, "kv_bytes": 1696333824, "kv_mb": 1696.333824, "gpu_alloc_bytes": 9020848640, "gpu_peak_bytes": 12628801024, "latency_ms": 137.29724499999918, "tokens_in_step": 257, "throughput_hz": 7.283467341242033}, {"seed": 0, "step": 180, "kv_bytes": 1705807872, "kv_mb": 1705.807872, "gpu_alloc_bytes": 9034144256, "gpu_peak_bytes": 12661816832, "latency_ms": 216.34567199999566, "tokens_in_step": 257, "throughput_hz": 4.622232516858577}, {"seed": 0, "step": 181, "kv_bytes": 1715281920, "kv_mb": 1715.28192, "gpu_alloc_bytes": 9048919552, "gpu_peak_bytes": 12695410176, "latency_ms": 154.41013499999912, "tokens_in_step": 257, "throughput_hz": 6.476258828476548}, {"seed": 0, "step": 182, "kv_bytes": 1724755968, "kv_mb": 1724.755968, "gpu_alloc_bytes": 9063049216, "gpu_peak_bytes": 12730999808, "latency_ms": 218.89954299999914, "tokens_in_step": 257, "throughput_hz": 4.568305562885547}, {"seed": 0, "step": 183, "kv_bytes": 1734230016, "kv_mb": 1734.230016, "gpu_alloc_bytes": 9077900288, "gpu_peak_bytes": 12765065216, "latency_ms": 155.80462700000197, "tokens_in_step": 257, "throughput_hz": 6.418294624844404}, {"seed": 0, "step": 184, "kv_bytes": 1743704064, "kv_mb": 1743.704064, "gpu_alloc_bytes": 9093176320, "gpu_peak_bytes": 12800500736, "latency_ms": 219.32779099999777, "tokens_in_step": 257, "throughput_hz": 4.55938572782147}, {"seed": 0, "step": 185, "kv_bytes": 1753178112, "kv_mb": 1753.178112, "gpu_alloc_bytes": 9105712128, "gpu_peak_bytes": 12833905664, "latency_ms": 156.95660299999759, "tokens_in_step": 257, "throughput_hz": 6.371187837188445}, {"seed": 0, "step": 186, "kv_bytes": 1762652160, "kv_mb": 1762.65216, "gpu_alloc_bytes": 9119410688, "gpu_peak_bytes": 12869254656, "latency_ms": 223.46859499999994, "tokens_in_step": 257, "throughput_hz": 4.474901719411626}, {"seed": 0, "step": 187, "kv_bytes": 1772126208, "kv_mb": 1772.126208, "gpu_alloc_bytes": 9133603328, "gpu_peak_bytes": 12901632000, "latency_ms": 144.22437999999715, "tokens_in_step": 257, "throughput_hz": 6.933640484362074}, {"seed": 0, "step": 188, "kv_bytes": 1781600256, "kv_mb": 1781.600256, "gpu_alloc_bytes": 9148816384, "gpu_peak_bytes": 12938995200, "latency_ms": 233.6558679999996, "tokens_in_step": 257, "throughput_hz": 4.279798357129219}, {"seed": 0, "step": 189, "kv_bytes": 1791074304, "kv_mb": 1791.074304, "gpu_alloc_bytes": 9164029440, "gpu_peak_bytes": 12972257792, "latency_ms": 160.76901600000326, "tokens_in_step": 257, "throughput_hz": 6.220104003124456}, {"seed": 0, "step": 190, "kv_bytes": 1800548352, "kv_mb": 1800.548352, "gpu_alloc_bytes": 9176475136, "gpu_peak_bytes": 13006247424, "latency_ms": 229.56050200000533, "tokens_in_step": 257, "throughput_hz": 4.356150083693303}, {"seed": 0, "step": 191, "kv_bytes": 1810022400, "kv_mb": 1810.0224, "gpu_alloc_bytes": 9190447616, "gpu_peak_bytes": 13039198208, "latency_ms": 183.81038200000432, "tokens_in_step": 257, "throughput_hz": 5.440389107074357}, {"seed": 0, "step": 192, "kv_bytes": 1819496448, "kv_mb": 1819.496448, "gpu_alloc_bytes": 9204677120, "gpu_peak_bytes": 13074731008, "latency_ms": 228.413046, "tokens_in_step": 257, "throughput_hz": 4.378033643489873}, {"seed": 0, "step": 193, "kv_bytes": 1828970496, "kv_mb": 1828.970496, "gpu_alloc_bytes": 9219351040, "gpu_peak_bytes": 13108287488, "latency_ms": 279.23926100000074, "tokens_in_step": 257, "throughput_hz": 3.5811583099698767}, {"seed": 0, "step": 194, "kv_bytes": 1838444544, "kv_mb": 1838.444544, "gpu_alloc_bytes": 9233099264, "gpu_peak_bytes": 13143123968, "latency_ms": 233.47789199999625, "tokens_in_step": 257, "throughput_hz": 4.283060770481927}, {"seed": 0, "step": 195, "kv_bytes": 1847918592, "kv_mb": 1847.918592, "gpu_alloc_bytes": 9247416832, "gpu_peak_bytes": 13175984640, "latency_ms": 144.8327570000032, "tokens_in_step": 257, "throughput_hz": 6.904515392191132}, {"seed": 0, "step": 196, "kv_bytes": 1857392640, "kv_mb": 1857.39264, "gpu_alloc_bytes": 9261521408, "gpu_peak_bytes": 13210712576, "latency_ms": 232.76042999999902, "tokens_in_step": 257, "throughput_hz": 4.296262900012705}, {"seed": 0, "step": 197, "kv_bytes": 1866866688, "kv_mb": 1866.866688, "gpu_alloc_bytes": 9276320768, "gpu_peak_bytes": 13245017088, "latency_ms": 164.0515809999954, "tokens_in_step": 257, "throughput_hz": 6.095643784134138}, {"seed": 0, "step": 198, "kv_bytes": 1876340736, "kv_mb": 1876.340736, "gpu_alloc_bytes": 9291631616, "gpu_peak_bytes": 13281788416, "latency_ms": 232.2091579999963, "tokens_in_step": 257, "throughput_hz": 4.306462366139822}, {"seed": 0, "step": 199, "kv_bytes": 1885814784, "kv_mb": 1885.814784, "gpu_alloc_bytes": 9306004992, "gpu_peak_bytes": 13316837888, "latency_ms": 176.07137200000267, "tokens_in_step": 257, "throughput_hz": 5.6795150094018965}, {"seed": 0, "step": 200, "kv_bytes": 1895288832, "kv_mb": 1895.288832, "gpu_alloc_bytes": 9319087104, "gpu_peak_bytes": 13350739968, "latency_ms": 234.29898599999888, "tokens_in_step": 257, "throughput_hz": 4.2680509082527776}]}

==> scripts/modal_validate/v4/results/v4_h100_qwen7b.json <==
{"gpu_name": "H100", "model_id": "Qwen/Qwen2.5-7B", "vram_gb": 85.017624576, "n_params": 7615616512, "n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 57344, "bytes_per_step_theoretical": 14737408, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 112.8947217464447, "results": [{"seed": 0, "step": 1, "kv_bytes": 15482880, "kv_mb": 15.48288, "gpu_alloc_bytes": 17361711104, "gpu_peak_bytes": 17451146240, "latency_ms": 46.06774900000232, "tokens_in_step": 257, "throughput_hz": 21.707160035102856}, {"seed": 0, "step": 2, "kv_bytes": 30220288, "kv_mb": 30.220288, "gpu_alloc_bytes": 17376448512, "gpu_peak_bytes": 17630000128, "latency_ms": 36.352749000002405, "tokens_in_step": 257, "throughput_hz": 27.50823603463754}, {"seed": 0, "step": 3, "kv_bytes": 44957696, "kv_mb": 44.957696, "gpu_alloc_bytes": 17391185920, "gpu_peak_bytes": 17659474944, "latency_ms": 39.195702000000665, "tokens_in_step": 257, "throughput_hz": 25.513001400000007}, {"seed": 0, "step": 4, "kv_bytes": 59695104, "kv_mb": 59.695104, "gpu_alloc_bytes": 17434308608, "gpu_peak_bytes": 17717335040, "latency_ms": 25.79101300000275, "tokens_in_step": 257, "throughput_hz": 38.773195919054956}, {"seed": 0, "step": 5, "kv_bytes": 74432512, "kv_mb": 74.432512, "gpu_alloc_bytes": 17442720768, "gpu_peak_bytes": 17768090624, "latency_ms": 25.577091999991808, "tokens_in_step": 257, "throughput_hz": 39.09748614112661}, {"seed": 0, "step": 6, "kv_bytes": 89169920, "kv_mb": 89.16992, "gpu_alloc_bytes": 17450647552, "gpu_peak_bytes": 17784429568, "latency_ms": 28.927585999980465, "tokens_in_step": 257, "throughput_hz": 34.56907880252003}, {"seed": 0, "step": 7, "kv_bytes": 103907328, "kv_mb": 103.907328, "gpu_alloc_bytes": 17459038208, "gpu_peak_bytes": 17800747008, "latency_ms": 27.779375999983813, "tokens_in_step": 257, "throughput_hz": 35.997928823188204}, {"seed": 0, "step": 8, "kv_bytes": 118644736, "kv_mb": 118.644736, "gpu_alloc_bytes": 17466130432, "gpu_peak_bytes": 17816229888, "latency_ms": 32.12683699999275, "tokens_in_step": 257, "throughput_hz": 31.126624759238695}, {"seed": 0, "step": 9, "kv_bytes": 133382144, "kv_mb": 133.382144, "gpu_alloc_bytes": 17482309632, "gpu_peak_bytes": 17839501312, "latency_ms": 30.36737300001846, "tokens_in_step": 257, "throughput_hz": 32.93007926630308}, {"seed": 0, "step": 10, "kv_bytes": 148119552, "kv_mb": 148.119552, "gpu_alloc_bytes": 17494871040, "gpu_peak_bytes": 17868241920, "latency_ms": 34.89045300000271, "tokens_in_step": 257, "throughput_hz": 28.661135468774866}, {"seed": 0, "step": 11, "kv_bytes": 162856960, "kv_mb": 162.85696, "gpu_alloc_bytes": 17509726208, "gpu_peak_bytes": 17896224768, "latency_ms": 30.14211600000749, "tokens_in_step": 257, "throughput_hz": 33.17617117523373}, {"seed": 0, "step": 12, "kv_bytes": 177594368, "kv_mb": 177.594368, "gpu_alloc_bytes": 17523937280, "gpu_peak_bytes": 17925504000, "latency_ms": 37.83603100001187, "tokens_in_step": 257, "throughput_hz": 26.429833509748583}, {"seed": 0, "step": 13, "kv_bytes": 192331776, "kv_mb": 192.331776, "gpu_alloc_bytes": 17539856384, "gpu_peak_bytes": 17971841536, "latency_ms": 34.79852199998845, "tokens_in_step": 257, "throughput_hz": 28.736852674384615}, {"seed": 0, "step": 14, "kv_bytes": 207069184, "kv_mb": 207.069184, "gpu_alloc_bytes": 17554626560, "gpu_peak_bytes": 18021009920, "latency_ms": 40.681376000009095, "tokens_in_step": 257, "throughput_hz": 24.58127276716934}, {"seed": 0, "step": 15, "kv_bytes": 221806592, "kv_mb": 221.806592, "gpu_alloc_bytes": 17569114112, "gpu_peak_bytes": 18069276672, "latency_ms": 37.08732699999473, "tokens_in_step": 257, "throughput_hz": 26.963388329391925}, {"seed": 0, "step": 16, "kv_bytes": 236544000, "kv_mb": 236.544, "gpu_alloc_bytes": 17583676416, "gpu_peak_bytes": 18115603456, "latency_ms": 43.31589099999178, "tokens_in_step": 257, "throughput_hz": 23.086215633892646}, {"seed": 0, "step": 17, "kv_bytes": 251281408, "kv_mb": 251.281408, "gpu_alloc_bytes": 17597536256, "gpu_peak_bytes": 18163178496, "latency_ms": 39.33700600001089, "tokens_in_step": 257, "throughput_hz": 25.421355148374108}, {"seed": 0, "step": 18, "kv_bytes": 266018816, "kv_mb": 266.018816, "gpu_alloc_bytes": 17612247040, "gpu_peak_bytes": 18210103296, "latency_ms": 46.26831599998127, "tokens_in_step": 257, "throughput_hz": 21.613062381617798}, {"seed": 0, "step": 19, "kv_bytes": 280756224, "kv_mb": 280.756224, "gpu_alloc_bytes": 17627901952, "gpu_peak_bytes": 18257885184, "latency_ms": 36.430346000003055, "tokens_in_step": 257, "throughput_hz": 27.449643217770046}, {"seed": 0, "step": 20, "kv_bytes": 295493632, "kv_mb": 295.493632, "gpu_alloc_bytes": 17642625024, "gpu_peak_bytes": 18307118080, "latency_ms": 49.02432799997314, "tokens_in_step": 257, "throughput_hz": 20.398035848661667}, {"seed": 0, "step": 21, "kv_bytes": 310231040, "kv_mb": 310.23104, "gpu_alloc_bytes": 17657486336, "gpu_peak_bytes": 18356154368, "latency_ms": 43.43805400000633, "tokens_in_step": 257, "throughput_hz": 23.021289121281864}, {"seed": 0, "step": 22, "kv_bytes": 324968448, "kv_mb": 324.968448, "gpu_alloc_bytes": 17671473152, "gpu_peak_bytes": 18403531776, "latency_ms": 52.64111500000013, "tokens_in_step": 257, "throughput_hz": 18.996558108619045}, {"seed": 0, "step": 23, "kv_bytes": 339705856, "kv_mb": 339.705856, "gpu_alloc_bytes": 17685990400, "gpu_peak_bytes": 18450728960, "latency_ms": 46.82630700000345, "tokens_in_step": 257, "throughput_hz": 21.355517102809884}, {"seed": 0, "step": 24, "kv_bytes": 354443264, "kv_mb": 354.443264, "gpu_alloc_bytes": 17700671488, "gpu_peak_bytes": 18499179008, "latency_ms": 63.42522400001371, "tokens_in_step": 257, "throughput_hz": 15.76659784441256}, {"seed": 0, "step": 25, "kv_bytes": 369180672, "kv_mb": 369.180672, "gpu_alloc_bytes": 17715408896, "gpu_peak_bytes": 18545761792, "latency_ms": 66.767456000008, "tokens_in_step": 257, "throughput_hz": 14.977356633145948}, {"seed": 0, "step": 26, "kv_bytes": 383918080, "kv_mb": 383.91808, "gpu_alloc_bytes": 17730550784, "gpu_peak_bytes": 18594289664, "latency_ms": 58.832351999996035, "tokens_in_step": 257, "throughput_hz": 16.9974506543622}, {"seed": 0, "step": 27, "kv_bytes": 398655488, "kv_mb": 398.655488, "gpu_alloc_bytes": 17745885184, "gpu_peak_bytes": 18643831296, "latency_ms": 50.82526199998938, "tokens_in_step": 257, "throughput_hz": 19.67525519101523}, {"seed": 0, "step": 28, "kv_bytes": 413392896, "kv_mb": 413.392896, "gpu_alloc_bytes": 17758801920, "gpu_peak_bytes": 18692051968, "latency_ms": 60.60051400001498, "tokens_in_step": 257, "throughput_hz": 16.501510201708072}, {"seed": 0, "step": 29, "kv_bytes": 428130304, "kv_mb": 428.130304, "gpu_alloc_bytes": 17774358528, "gpu_peak_bytes": 18737245184, "latency_ms": 53.559369999987894, "tokens_in_step": 257, "throughput_hz": 18.67086935489021}, {"seed": 0, "step": 30, "kv_bytes": 442867712, "kv_mb": 442.867712, "gpu_alloc_bytes": 17788131328, "gpu_peak_bytes": 18786390016, "latency_ms": 63.00403200000915, "tokens_in_step": 257, "throughput_hz": 15.872000065009408}, {"seed": 0, "step": 31, "kv_bytes": 457605120, "kv_mb": 457.60512, "gpu_alloc_bytes": 17804791808, "gpu_peak_bytes": 18836070400, "latency_ms": 54.52034000001049, "tokens_in_step": 257, "throughput_hz": 18.34177849954361}, {"seed": 0, "step": 32, "kv_bytes": 472342528, "kv_mb": 472.342528, "gpu_alloc_bytes": 17818857472, "gpu_peak_bytes": 18885382144, "latency_ms": 65.70632500000784, "tokens_in_step": 257, "throughput_hz": 15.219234982322945}, {"seed": 0, "step": 33, "kv_bytes": 487079936, "kv_mb": 487.079936, "gpu_alloc_bytes": 17832585216, "gpu_peak_bytes": 18932663296, "latency_ms": 55.762648000012405, "tokens_in_step": 257, "throughput_hz": 17.93315123772059}, {"seed": 0, "step": 34, "kv_bytes": 501817344, "kv_mb": 501.817344, "gpu_alloc_bytes": 17848045568, "gpu_peak_bytes": 18977962496, "latency_ms": 73.9417150000179, "tokens_in_step": 257, "throughput_hz": 13.524165621527144}, {"seed": 0, "step": 35, "kv_bytes": 516554752, "kv_mb": 516.554752, "gpu_alloc_bytes": 17862364160, "gpu_peak_bytes": 19028639744, "latency_ms": 52.725194000004194, "tokens_in_step": 257, "throughput_hz": 18.966264970024017}, {"seed": 0, "step": 36, "kv_bytes": 531292160, "kv_mb": 531.29216, "gpu_alloc_bytes": 17877520384, "gpu_peak_bytes": 19074433536, "latency_ms": 67.96315299999378, "tokens_in_step": 257, "throughput_hz": 14.71385531510128}, {"seed": 0, "step": 37, "kv_bytes": 546029568, "kv_mb": 546.029568, "gpu_alloc_bytes": 17891293184, "gpu_peak_bytes": 19123217408, "latency_ms": 61.60777099998427, "tokens_in_step": 257, "throughput_hz": 16.231718560313688}, {"seed": 0, "step": 38, "kv_bytes": 560766976, "kv_mb": 560.766976, "gpu_alloc_bytes": 17907237888, "gpu_peak_bytes": 19171525632, "latency_ms": 70.108308000016, "tokens_in_step": 257, "throughput_hz": 14.263644759473754}, {"seed": 0, "step": 39, "kv_bytes": 575504384, "kv_mb": 575.504384, "gpu_alloc_bytes": 17923194880, "gpu_peak_bytes": 19222011904, "latency_ms": 59.36323300002755, "tokens_in_step": 257, "throughput_hz": 16.845443710916754}, {"seed": 0, "step": 40, "kv_bytes": 590241792, "kv_mb": 590.241792, "gpu_alloc_bytes": 17935505408, "gpu_peak_bytes": 19269324800, "latency_ms": 85.75436099999934, "tokens_in_step": 257, "throughput_hz": 11.661214524122077}, {"seed": 0, "step": 41, "kv_bytes": 604979200, "kv_mb": 604.9792, "gpu_alloc_bytes": 17950242816, "gpu_peak_bytes": 19315399680, "latency_ms": 62.39063099999953, "tokens_in_step": 257, "throughput_hz": 16.02804754451045}, {"seed": 0, "step": 42, "kv_bytes": 619716608, "kv_mb": 619.716608, "gpu_alloc_bytes": 17965787136, "gpu_peak_bytes": 19364806656, "latency_ms": 76.03970799999615, "tokens_in_step": 257, "throughput_hz": 13.15102367305317}, {"seed": 0, "step": 43, "kv_bytes": 634454016, "kv_mb": 634.454016, "gpu_alloc_bytes": 17980354560, "gpu_peak_bytes": 19412901888, "latency_ms": 56.91005799999971, "tokens_in_step": 257, "throughput_hz": 17.57158637933571}, {"seed": 0, "step": 44, "kv_bytes": 649191424, "kv_mb": 649.191424, "gpu_alloc_bytes": 17994455040, "gpu_peak_bytes": 19459880448, "latency_ms": 90.37233399999423, "tokens_in_step": 257, "throughput_hz": 11.065333335311047}, {"seed": 0, "step": 45, "kv_bytes": 663928832, "kv_mb": 663.928832, "gpu_alloc_bytes": 18009192448, "gpu_peak_bytes": 19507515392, "latency_ms": 66.48715899999047, "tokens_in_step": 257, "throughput_hz": 15.040498271254805}, {"seed": 0, "step": 46, "kv_bytes": 678666240, "kv_mb": 678.66624, "gpu_alloc_bytes": 18023929856, "gpu_peak_bytes": 19555266560, "latency_ms": 81.7750439999827, "tokens_in_step": 257, "throughput_hz": 12.22866966601952}, {"seed": 0, "step": 47, "kv_bytes": 693403648, "kv_mb": 693.403648, "gpu_alloc_bytes": 18038669312, "gpu_peak_bytes": 19602808832, "latency_ms": 67.89082400001689, "tokens_in_step": 257, "throughput_hz": 14.729531048256996}, {"seed": 0, "step": 48, "kv_bytes": 708141056, "kv_mb": 708.141056, "gpu_alloc_bytes": 18053404672, "gpu_peak_bytes": 19651590144, "latency_ms": 84.87943699998368, "tokens_in_step": 257, "throughput_hz": 11.781416504920882}, {"seed": 0, "step": 49, "kv_bytes": 722878464, "kv_mb": 722.878464, "gpu_alloc_bytes": 18068936704, "gpu_peak_bytes": 19699803648, "latency_ms": 70.01214400000322, "tokens_in_step": 257, "throughput_hz": 14.28323634825344}, {"seed": 0, "step": 50, "kv_bytes": 737615872, "kv_mb": 737.615872, "gpu_alloc_bytes": 18082879488, "gpu_peak_bytes": 19748495360, "latency_ms": 87.41621199999372, "tokens_in_step": 257, "throughput_hz": 11.439525656866392}, {"seed": 0, "step": 51, "kv_bytes": 752353280, "kv_mb": 752.35328, "gpu_alloc_bytes": 18097616896, "gpu_peak_bytes": 19795532800, "latency_ms": 67.792226999984, "tokens_in_step": 257, "throughput_hz": 14.750953674972738}, {"seed": 0, "step": 52, "kv_bytes": 767090688, "kv_mb": 767.090688, "gpu_alloc_bytes": 18112354304, "gpu_peak_bytes": 19843828736, "latency_ms": 90.24257100000455, "tokens_in_step": 257, "throughput_hz": 11.081244571366984}, {"seed": 0, "step": 53, "kv_bytes": 781828096, "kv_mb": 781.828096, "gpu_alloc_bytes": 18127869952, "gpu_peak_bytes": 19892797952, "latency_ms": 94.82445599999778, "tokens_in_step": 257, "throughput_hz": 10.545802656648233}, {"seed": 0, "step": 54, "kv_bytes": 796565504, "kv_mb": 796.565504, "gpu_alloc_bytes": 18141829120, "gpu_peak_bytes": 19941113856, "latency_ms": 97.43799099999251, "tokens_in_step": 257, "throughput_hz": 10.262937379323398}, {"seed": 0, "step": 55, "kv_bytes": 811302912, "kv_mb": 811.302912, "gpu_alloc_bytes": 18157798400, "gpu_peak_bytes": 19989830656, "latency_ms": 79.03020800000604, "tokens_in_step": 257, "throughput_hz": 12.653389448246468}, {"seed": 0, "step": 56, "kv_bytes": 826040320, "kv_mb": 826.04032, "gpu_alloc_bytes": 18172056576, "gpu_peak_bytes": 20039080960, "latency_ms": 119.30780800000207, "tokens_in_step": 257, "throughput_hz": 8.381681105062148}, {"seed": 0, "step": 57, "kv_bytes": 840777728, "kv_mb": 840.777728, "gpu_alloc_bytes": 18188188672, "gpu_peak_bytes": 20085807104, "latency_ms": 78.899210000003, "tokens_in_step": 257, "throughput_hz": 12.674398134023928}, {"seed": 0, "step": 58, "kv_bytes": 855515136, "kv_mb": 855.515136, "gpu_alloc_bytes": 18200778752, "gpu_peak_bytes": 20134751232, "latency_ms": 98.90976500000193, "tokens_in_step": 257, "throughput_hz": 10.110225213860133}, {"seed": 0, "step": 59, "kv_bytes": 870252544, "kv_mb": 870.252544, "gpu_alloc_bytes": 18215516160, "gpu_peak_bytes": 20180536320, "latency_ms": 69.28977300000838, "tokens_in_step": 257, "throughput_hz": 14.432144264635982}, {"seed": 0, "step": 60, "kv_bytes": 884989952, "kv_mb": 884.989952, "gpu_alloc_bytes": 18231155712, "gpu_peak_bytes": 20229266432, "latency_ms": 101.7524949999995, "tokens_in_step": 257, "throughput_hz": 9.827768842424993}, {"seed": 0, "step": 61, "kv_bytes": 899727360, "kv_mb": 899.72736, "gpu_alloc_bytes": 18244990976, "gpu_peak_bytes": 20277612032, "latency_ms": 83.65469199998188, "tokens_in_step": 257, "throughput_hz": 11.95390211944378}, {"seed": 0, "step": 62, "kv_bytes": 914464768, "kv_mb": 914.464768, "gpu_alloc_bytes": 18260130816, "gpu_peak_bytes": 20325455872, "latency_ms": 104.53134500002648, "tokens_in_step": 257, "throughput_hz": 9.566508495607195}, {"seed": 0, "step": 63, "kv_bytes": 929202176, "kv_mb": 929.202176, "gpu_alloc_bytes": 18275174400, "gpu_peak_bytes": 20373678592, "latency_ms": 85.27414199997452, "tokens_in_step": 257, "throughput_hz": 11.726884334999218}, {"seed": 0, "step": 64, "kv_bytes": 943939584, "kv_mb": 943.939584, "gpu_alloc_bytes": 18289203200, "gpu_peak_bytes": 20422097408, "latency_ms": 106.24281799999835, "tokens_in_step": 257, "throughput_hz": 9.412400939892384}, {"seed": 0, "step": 65, "kv_bytes": 958676992, "kv_mb": 958.676992, "gpu_alloc_bytes": 18304122880, "gpu_peak_bytes": 20469236736, "latency_ms": 86.1334500000055, "tokens_in_step": 257, "throughput_hz": 11.609891395270202}, {"seed": 0, "step": 66, "kv_bytes": 973414400, "kv_mb": 973.4144, "gpu_alloc_bytes": 18318678016, "gpu_peak_bytes": 20517212672, "latency_ms": 109.00865799999337, "tokens_in_step": 257, "throughput_hz": 9.173583257946913}, {"seed": 0, "step": 67, "kv_bytes": 988151808, "kv_mb": 988.151808, "gpu_alloc_bytes": 18333415424, "gpu_peak_bytes": 20565521408, "latency_ms": 77.13618599998995, "tokens_in_step": 257, "throughput_hz": 12.96408406814579}, {"seed": 0, "step": 68, "kv_bytes": 1002889216, "kv_mb": 1002.889216, "gpu_alloc_bytes": 18348152832, "gpu_peak_bytes": 20613312512, "latency_ms": 108.80328700000064, "tokens_in_step": 257, "throughput_hz": 9.190898800695185}, {"seed": 0, "step": 69, "kv_bytes": 1017626624, "kv_mb": 1017.626624, "gpu_alloc_bytes": 18362890240, "gpu_peak_bytes": 20662302720, "latency_ms": 87.76967000000013, "tokens_in_step": 257, "throughput_hz": 11.39345744378438}, {"seed": 0, "step": 70, "kv_bytes": 1032364032, "kv_mb": 1032.364032, "gpu_alloc_bytes": 18377627648, "gpu_peak_bytes": 20709919232, "latency_ms": 111.7196339999964, "tokens_in_step": 257, "throughput_hz": 8.950978124400516}, {"seed": 0, "step": 71, "kv_bytes": 1047101440, "kv_mb": 1047.10144, "gpu_alloc_bytes": 18392893440, "gpu_peak_bytes": 20759750144, "latency_ms": 89.85894900001767, "tokens_in_step": 257, "throughput_hz": 11.12855214898856}, {"seed": 0, "step": 72, "kv_bytes": 1061838848, "kv_mb": 1061.838848, "gpu_alloc_bytes": 18407102464, "gpu_peak_bytes": 20805227008, "latency_ms": 114.32772599999907, "tokens_in_step": 257, "throughput_hz": 8.74678466009206}, {"seed": 0, "step": 73, "kv_bytes": 1076576256, "kv_mb": 1076.576256, "gpu_alloc_bytes": 18421839872, "gpu_peak_bytes": 20853710848, "latency_ms": 118.1123169999978, "tokens_in_step": 257, "throughput_hz": 8.466517509770117}, {"seed": 0, "step": 74, "kv_bytes": 1091313664, "kv_mb": 1091.313664, "gpu_alloc_bytes": 18436577280, "gpu_peak_bytes": 20902652928, "latency_ms": 130.19204799999784, "tokens_in_step": 257, "throughput_hz": 7.680960668197005}, {"seed": 0, "step": 75, "kv_bytes": 1106051072, "kv_mb": 1106.051072, "gpu_alloc_bytes": 18452597760, "gpu_peak_bytes": 20951197696, "latency_ms": 87.5461739999821, "tokens_in_step": 257, "throughput_hz": 11.422543719617083}, {"seed": 0, "step": 76, "kv_bytes": 1120788480, "kv_mb": 1120.78848, "gpu_alloc_bytes": 18467704832, "gpu_peak_bytes": 21000502272, "latency_ms": 120.47572599999512, "tokens_in_step": 257, "throughput_hz": 8.300427257853093}, {"seed": 0, "step": 77, "kv_bytes": 1135525888, "kv_mb": 1135.525888, "gpu_alloc_bytes": 18481483776, "gpu_peak_bytes": 21048766464, "latency_ms": 101.31677499998659, "tokens_in_step": 257, "throughput_hz": 9.870033861619977}, {"seed": 0, "step": 78, "kv_bytes": 1150263296, "kv_mb": 1150.263296, "gpu_alloc_bytes": 18495987712, "gpu_peak_bytes": 21096047616, "latency_ms": 123.35744099999602, "tokens_in_step": 257, "throughput_hz": 8.106523545669468}, {"seed": 0, "step": 79, "kv_bytes": 1165000704, "kv_mb": 1165.000704, "gpu_alloc_bytes": 18510432256, "gpu_peak_bytes": 21143220224, "latency_ms": 128.04866799999104, "tokens_in_step": 257, "throughput_hz": 7.8095306700111085}, {"seed": 0, "step": 80, "kv_bytes": 1179738112, "kv_mb": 1179.738112, "gpu_alloc_bytes": 18525796352, "gpu_peak_bytes": 21191310848, "latency_ms": 126.00294300000314, "tokens_in_step": 257, "throughput_hz": 7.936322566687788}, {"seed": 0, "step": 81, "kv_bytes": 1194475520, "kv_mb": 1194.47552, "gpu_alloc_bytes": 18540703744, "gpu_peak_bytes": 21239443456, "latency_ms": 101.12552900000082, "tokens_in_step": 257, "throughput_hz": 9.888699815849584}, {"seed": 0, "step": 82, "kv_bytes": 1209212928, "kv_mb": 1209.212928, "gpu_alloc_bytes": 18554918912, "gpu_peak_bytes": 21288529920, "latency_ms": 129.1792330000021, "tokens_in_step": 257, "throughput_hz": 7.741182361718959}, {"seed": 0, "step": 83, "kv_bytes": 1223950336, "kv_mb": 1223.950336, "gpu_alloc_bytes": 18569213952, "gpu_peak_bytes": 21335148544, "latency_ms": 90.12814600001207, "tokens_in_step": 257, "throughput_hz": 11.095313111176903}, {"seed": 0, "step": 84, "kv_bytes": 1238687744, "kv_mb": 1238.687744, "gpu_alloc_bytes": 18583951360, "gpu_peak_bytes": 21382692864, "latency_ms": 131.9772599999851, "tokens_in_step": 257, "throughput_hz": 7.577062897048422}, {"seed": 0, "step": 85, "kv_bytes": 1253425152, "kv_mb": 1253.425152, "gpu_alloc_bytes": 18599905280, "gpu_peak_bytes": 21431824384, "latency_ms": 105.39753999998425, "tokens_in_step": 257, "throughput_hz": 9.487887478210112}, {"seed": 0, "step": 86, "kv_bytes": 1268162560, "kv_mb": 1268.16256, "gpu_alloc_bytes": 18613562368, "gpu_peak_bytes": 21481681408, "latency_ms": 135.14757600000848, "tokens_in_step": 257, "throughput_hz": 7.399318800952354}, {"seed": 0, "step": 87, "kv_bytes": 1282899968, "kv_mb": 1282.899968, "gpu_alloc_bytes": 18628163584, "gpu_peak_bytes": 21527087104, "latency_ms": 107.51220299999886, "tokens_in_step": 257, "throughput_hz": 9.301269735864407}, {"seed": 0, "step": 88, "kv_bytes": 1297637376, "kv_mb": 1297.637376, "gpu_alloc_bytes": 18643812352, "gpu_peak_bytes": 21576810496, "latency_ms": 140.89587199998732, "tokens_in_step": 257, "throughput_hz": 7.097440015844396}, {"seed": 0, "step": 89, "kv_bytes": 1312374784, "kv_mb": 1312.374784, "gpu_alloc_bytes": 18657638400, "gpu_peak_bytes": 21623313920, "latency_ms": 109.98537400001851, "tokens_in_step": 257, "throughput_hz": 9.09211801198068}, {"seed": 0, "step": 90, "kv_bytes": 1327112192, "kv_mb": 1327.112192, "gpu_alloc_bytes": 18673837056, "gpu_peak_bytes": 21673790464, "latency_ms": 141.04618900000787, "tokens_in_step": 257, "throughput_hz": 7.0898760688950215}, {"seed": 0, "step": 91, "kv_bytes": 1341849600, "kv_mb": 1341.8496, "gpu_alloc_bytes": 18687113216, "gpu_peak_bytes": 21720757760, "latency_ms": 115.49845600001163, "tokens_in_step": 257, "throughput_hz": 8.65812439951491}, {"seed": 0, "step": 92, "kv_bytes": 1356587008, "kv_mb": 1356.587008, "gpu_alloc_bytes": 18701850624, "gpu_peak_bytes": 21768013824, "latency_ms": 144.8693330000026, "tokens_in_step": 257, "throughput_hz": 6.902772169179395}, {"seed": 0, "step": 93, "kv_bytes": 1371324416, "kv_mb": 1371.324416, "gpu_alloc_bytes": 18716588032, "gpu_peak_bytes": 21815690752, "latency_ms": 115.3043749999938, "tokens_in_step": 257, "throughput_hz": 8.672697805265878}, {"seed": 0, "step": 94, "kv_bytes": 1386061824, "kv_mb": 1386.061824, "gpu_alloc_bytes": 18732154880, "gpu_peak_bytes": 21865158656, "latency_ms": 146.61181799999667, "tokens_in_step": 257, "throughput_hz": 6.820732555134285}, {"seed": 0, "step": 95, "kv_bytes": 1400799232, "kv_mb": 1400.799232, "gpu_alloc_bytes": 18746062848, "gpu_peak_bytes": 21912052736, "latency_ms": 116.61020299999336, "tokens_in_step": 257, "throughput_hz": 8.575578931116834}, {"seed": 0, "step": 96, "kv_bytes": 1415536640, "kv_mb": 1415.53664, "gpu_alloc_bytes": 18760800256, "gpu_peak_bytes": 21959550976, "latency_ms": 150.00831199998288, "tokens_in_step": 257, "throughput_hz": 6.666297264914988}, {"seed": 0, "step": 97, "kv_bytes": 1430274048, "kv_mb": 1430.274048, "gpu_alloc_bytes": 18776279040, "gpu_peak_bytes": 22007808512, "latency_ms": 119.46816299999341, "tokens_in_step": 257, "throughput_hz": 8.370430873705283}, {"seed": 0, "step": 98, "kv_bytes": 1445011456, "kv_mb": 1445.011456, "gpu_alloc_bytes": 18790275072, "gpu_peak_bytes": 22056890368, "latency_ms": 153.08569399999783, "tokens_in_step": 257, "throughput_hz": 6.532289032834212}, {"seed": 0, "step": 99, "kv_bytes": 1459748864, "kv_mb": 1459.748864, "gpu_alloc_bytes": 18806192128, "gpu_peak_bytes": 22105008640, "latency_ms": 104.1450090000069, "tokens_in_step": 257, "throughput_hz": 9.601996385635088}, {"seed": 0, "step": 100, "kv_bytes": 1474486272, "kv_mb": 1474.486272, "gpu_alloc_bytes": 18819749888, "gpu_peak_bytes": 22153423872, "latency_ms": 150.97465200000215, "tokens_in_step": 257, "throughput_hz": 6.623628448568875}, {"seed": 0, "step": 101, "kv_bytes": 1489223680, "kv_mb": 1489.22368, "gpu_alloc_bytes": 18834487296, "gpu_peak_bytes": 22200158720, "latency_ms": 118.04990900000689, "tokens_in_step": 257, "throughput_hz": 8.470993399918179}, {"seed": 0, "step": 102, "kv_bytes": 1503961088, "kv_mb": 1503.961088, "gpu_alloc_bytes": 18849224704, "gpu_peak_bytes": 22248301568, "latency_ms": 154.51614799999902, "tokens_in_step": 257, "throughput_hz": 6.471815489472378}, {"seed": 0, "step": 103, "kv_bytes": 1518698496, "kv_mb": 1518.698496, "gpu_alloc_bytes": 18864822272, "gpu_peak_bytes": 22298238976, "latency_ms": 121.1105329999782, "tokens_in_step": 257, "throughput_hz": 8.256920147483621}, {"seed": 0, "step": 104, "kv_bytes": 1533435904, "kv_mb": 1533.435904, "gpu_alloc_bytes": 18878699520, "gpu_peak_bytes": 22345485824, "latency_ms": 156.90281900000969, "tokens_in_step": 257, "throughput_hz": 6.373371787539001}, {"seed": 0, "step": 105, "kv_bytes": 1548173312, "kv_mb": 1548.173312, "gpu_alloc_bytes": 18893436928, "gpu_peak_bytes": 22392098816, "latency_ms": 129.49734200000762, "tokens_in_step": 257, "throughput_hz": 7.72216622021432}, {"seed": 0, "step": 106, "kv_bytes": 1562910720, "kv_mb": 1562.91072, "gpu_alloc_bytes": 18908979200, "gpu_peak_bytes": 22441395712, "latency_ms": 187.12859300001128, "tokens_in_step": 257, "throughput_hz": 5.34391876713325}, {"seed": 0, "step": 107, "kv_bytes": 1577648128, "kv_mb": 1577.648128, "gpu_alloc_bytes": 18923190272, "gpu_peak_bytes": 22490108928, "latency_ms": 119.91231799999014, "tokens_in_step": 257, "throughput_hz": 8.339426813516209}, {"seed": 0, "step": 108, "kv_bytes": 1592385536, "kv_mb": 1592.385536, "gpu_alloc_bytes": 18938078208, "gpu_peak_bytes": 22537331200, "latency_ms": 163.86329400000932, "tokens_in_step": 257, "throughput_hz": 6.10264797923532}, {"seed": 0, "step": 109, "kv_bytes": 1607122944, "kv_mb": 1607.122944, "gpu_alloc_bytes": 18952950784, "gpu_peak_bytes": 22586545152, "latency_ms": 127.34276200001204, "tokens_in_step": 257, "throughput_hz": 7.852821662529241}, {"seed": 0, "step": 110, "kv_bytes": 1621860352, "kv_mb": 1621.860352, "gpu_alloc_bytes": 18967123968, "gpu_peak_bytes": 22633499136, "latency_ms": 185.28709500000673, "tokens_in_step": 257, "throughput_hz": 5.397029944260089}, {"seed": 0, "step": 111, "kv_bytes": 1636597760, "kv_mb": 1636.59776, "gpu_alloc_bytes": 18981861376, "gpu_peak_bytes": 22681609216, "latency_ms": 130.78498200002286, "tokens_in_step": 257, "throughput_hz": 7.6461378417273105}, {"seed": 0, "step": 112, "kv_bytes": 1651335168, "kv_mb": 1651.335168, "gpu_alloc_bytes": 18996598784, "gpu_peak_bytes": 22729896960, "latency_ms": 176.26940499999932, "tokens_in_step": 257, "throughput_hz": 5.673134257190031}, {"seed": 0, "step": 113, "kv_bytes": 1666072576, "kv_mb": 1666.072576, "gpu_alloc_bytes": 19012011008, "gpu_peak_bytes": 22778819072, "latency_ms": 133.68353599997818, "tokens_in_step": 257, "throughput_hz": 7.480352704017069}, {"seed": 0, "step": 114, "kv_bytes": 1680809984, "kv_mb": 1680.809984, "gpu_alloc_bytes": 19026085888, "gpu_peak_bytes": 22826510848, "latency_ms": 172.8288490000125, "tokens_in_step": 257, "throughput_hz": 5.786071051135263}, {"seed": 0, "step": 115, "kv_bytes": 1695547392, "kv_mb": 1695.547392, "gpu_alloc_bytes": 19040811008, "gpu_peak_bytes": 22873736192, "latency_ms": 121.98113600001648, "tokens_in_step": 257, "throughput_hz": 8.197988908710155}, {"seed": 0, "step": 116, "kv_bytes": 1710284800, "kv_mb": 1710.2848, "gpu_alloc_bytes": 19055548416, "gpu_peak_bytes": 22922127360, "latency_ms": 176.15609399999244, "tokens_in_step": 257, "throughput_hz": 5.676783455473547}, {"seed": 0, "step": 117, "kv_bytes": 1725022208, "kv_mb": 1725.022208, "gpu_alloc_bytes": 19070285824, "gpu_peak_bytes": 22969782272, "latency_ms": 137.71606200000974, "tokens_in_step": 257, "throughput_hz": 7.261317129442238}, {"seed": 0, "step": 118, "kv_bytes": 1739759616, "kv_mb": 1739.759616, "gpu_alloc_bytes": 19086009344, "gpu_peak_bytes": 23017668096, "latency_ms": 182.88322899999798, "tokens_in_step": 257, "throughput_hz": 5.467969947096741}, {"seed": 0, "step": 119, "kv_bytes": 1754497024, "kv_mb": 1754.497024, "gpu_alloc_bytes": 19101030400, "gpu_peak_bytes": 23068328448, "latency_ms": 169.54747099998713, "tokens_in_step": 257, "throughput_hz": 5.898053177095611}, {"seed": 0, "step": 120, "kv_bytes": 1769234432, "kv_mb": 1769.234432, "gpu_alloc_bytes": 19114498048, "gpu_peak_bytes": 23115627008, "latency_ms": 181.59581599999797, "tokens_in_step": 257, "throughput_hz": 5.506734802744636}, {"seed": 0, "step": 121, "kv_bytes": 1783971840, "kv_mb": 1783.97184, "gpu_alloc_bytes": 19129235456, "gpu_peak_bytes": 23161896960, "latency_ms": 141.6352740000093, "tokens_in_step": 257, "throughput_hz": 7.060388078184071}, {"seed": 0, "step": 122, "kv_bytes": 1798709248, "kv_mb": 1798.709248, "gpu_alloc_bytes": 19144318976, "gpu_peak_bytes": 23211320320, "latency_ms": 184.75452700002393, "tokens_in_step": 257, "throughput_hz": 5.412587265046396}, {"seed": 0, "step": 123, "kv_bytes": 1813446656, "kv_mb": 1813.446656, "gpu_alloc_bytes": 19158710272, "gpu_peak_bytes": 23257816064, "latency_ms": 132.5282859999959, "tokens_in_step": 257, "throughput_hz": 7.545558991082334}, {"seed": 0, "step": 124, "kv_bytes": 1828184064, "kv_mb": 1828.184064, "gpu_alloc_bytes": 19173447680, "gpu_peak_bytes": 23307109376, "latency_ms": 188.7575689999892, "tokens_in_step": 257, "throughput_hz": 5.29780079971287}, {"seed": 0, "step": 125, "kv_bytes": 1842921472, "kv_mb": 1842.921472, "gpu_alloc_bytes": 19188769792, "gpu_peak_bytes": 23354813952, "latency_ms": 147.03827699997873, "tokens_in_step": 257, "throughput_hz": 6.800950204280105}, {"seed": 0, "step": 126, "kv_bytes": 1857658880, "kv_mb": 1857.65888, "gpu_alloc_bytes": 19202922496, "gpu_peak_bytes": 23404324352, "latency_ms": 190.50808699998356, "tokens_in_step": 257, "throughput_hz": 5.249120999257561}, {"seed": 0, "step": 127, "kv_bytes": 1872396288, "kv_mb": 1872.396288, "gpu_alloc_bytes": 19217659904, "gpu_peak_bytes": 23450918912, "latency_ms": 149.33052899999666, "tokens_in_step": 257, "throughput_hz": 6.696554326141993}, {"seed": 0, "step": 128, "kv_bytes": 1887133696, "kv_mb": 1887.133696, "gpu_alloc_bytes": 19232558080, "gpu_peak_bytes": 23499637760, "latency_ms": 191.30821000001674, "tokens_in_step": 257, "throughput_hz": 5.2271671978945}, {"seed": 0, "step": 129, "kv_bytes": 1901871104, "kv_mb": 1901.871104, "gpu_alloc_bytes": 19247284224, "gpu_peak_bytes": 23546884096, "latency_ms": 147.80471699998543, "tokens_in_step": 257, "throughput_hz": 6.765683939573448}, {"seed": 0, "step": 130, "kv_bytes": 1916608512, "kv_mb": 1916.608512, "gpu_alloc_bytes": 19262712832, "gpu_peak_bytes": 23596194816, "latency_ms": 195.3879349999852, "tokens_in_step": 257, "throughput_hz": 5.118023280199342}, {"seed": 0, "step": 131, "kv_bytes": 1931345920, "kv_mb": 1931.34592, "gpu_alloc_bytes": 19276609536, "gpu_peak_bytes": 23643586560, "latency_ms": 143.88116099999593, "tokens_in_step": 257, "throughput_hz": 6.950180225471132}, {"seed": 0, "step": 132, "kv_bytes": 1946083328, "kv_mb": 1946.083328, "gpu_alloc_bytes": 19291346944, "gpu_peak_bytes": 23691476992, "latency_ms": 200.04292500001952, "tokens_in_step": 257, "throughput_hz": 4.998927105269543}, {"seed": 0, "step": 133, "kv_bytes": 1960820736, "kv_mb": 1960.820736, "gpu_alloc_bytes": 19306874880, "gpu_peak_bytes": 23740412416, "latency_ms": 149.23973900002352, "tokens_in_step": 257, "throughput_hz": 6.700628175179551}, {"seed": 0, "step": 134, "kv_bytes": 1975558144, "kv_mb": 1975.558144, "gpu_alloc_bytes": 19320821760, "gpu_peak_bytes": 23788110848, "latency_ms": 222.75668300000007, "tokens_in_step": 257, "throughput_hz": 4.489203136500285}, {"seed": 0, "step": 135, "kv_bytes": 1990295552, "kv_mb": 1990.295552, "gpu_alloc_bytes": 19335559168, "gpu_peak_bytes": 23835091456, "latency_ms": 209.39339500000642, "tokens_in_step": 257, "throughput_hz": 4.775699825679647}, {"seed": 0, "step": 136, "kv_bytes": 2005032960, "kv_mb": 2005.03296, "gpu_alloc_bytes": 19350296576, "gpu_peak_bytes": 23883377664, "latency_ms": 203.99702699998556, "tokens_in_step": 257, "throughput_hz": 4.90203222422487}, {"seed": 0, "step": 137, "kv_bytes": 2019770368, "kv_mb": 2019.770368, "gpu_alloc_bytes": 19365033984, "gpu_peak_bytes": 23931263488, "latency_ms": 156.3862849999964, "tokens_in_step": 257, "throughput_hz": 6.3944226311151455}, {"seed": 0, "step": 138, "kv_bytes": 2034507776, "kv_mb": 2034.507776, "gpu_alloc_bytes": 19379771392, "gpu_peak_bytes": 23979026432, "latency_ms": 203.1336269999997, "tokens_in_step": 257, "throughput_hz": 4.9228678420634}, {"seed": 0, "step": 139, "kv_bytes": 2049245184, "kv_mb": 2049.245184, "gpu_alloc_bytes": 19394508800, "gpu_peak_bytes": 24027436032, "latency_ms": 143.35644100000877, "tokens_in_step": 257, "throughput_hz": 6.975619602609546}, {"seed": 0, "step": 140, "kv_bytes": 2063982592, "kv_mb": 2063.982592, "gpu_alloc_bytes": 19409246208, "gpu_peak_bytes": 24076381696, "latency_ms": 207.26535599999352, "tokens_in_step": 257, "throughput_hz": 4.824732986249913}, {"seed": 0, "step": 141, "kv_bytes": 2078720000, "kv_mb": 2078.72, "gpu_alloc_bytes": 19423983616, "gpu_peak_bytes": 24124569600, "latency_ms": 162.2554090000108, "tokens_in_step": 257, "throughput_hz": 6.163122734478044}, {"seed": 0, "step": 142, "kv_bytes": 2093457408, "kv_mb": 2093.457408, "gpu_alloc_bytes": 19439343616, "gpu_peak_bytes": 24173054464, "latency_ms": 236.14553400000204, "tokens_in_step": 257, "throughput_hz": 4.234676739641374}, {"seed": 0, "step": 143, "kv_bytes": 2108194816, "kv_mb": 2108.194816, "gpu_alloc_bytes": 19453458432, "gpu_peak_bytes": 24221250560, "latency_ms": 181.1890740000024, "tokens_in_step": 257, "throughput_hz": 5.519096587468551}, {"seed": 0, "step": 144, "kv_bytes": 2122932224, "kv_mb": 2122.932224, "gpu_alloc_bytes": 19468195840, "gpu_peak_bytes": 24267867648, "latency_ms": 212.57001099999684, "tokens_in_step": 257, "throughput_hz": 4.704332446969741}, {"seed": 0, "step": 145, "kv_bytes": 2137669632, "kv_mb": 2137.669632, "gpu_alloc_bytes": 19482933248, "gpu_peak_bytes": 24316240896, "latency_ms": 170.72667299999011, "tokens_in_step": 257, "throughput_hz": 5.857315570133894}, {"seed": 0, "step": 146, "kv_bytes": 2152407040, "kv_mb": 2152.40704, "gpu_alloc_bytes": 19497670656, "gpu_peak_bytes": 24363574784, "latency_ms": 214.86611200000993, "tokens_in_step": 257, "throughput_hz": 4.654061036856076}, {"seed": 0, "step": 147, "kv_bytes": 2167144448, "kv_mb": 2167.144448, "gpu_alloc_bytes": 19512408064, "gpu_peak_bytes": 24412639232, "latency_ms": 149.1661090000207, "tokens_in_step": 257, "throughput_hz": 6.703935677506083}, {"seed": 0, "step": 148, "kv_bytes": 2181881856, "kv_mb": 2181.881856, "gpu_alloc_bytes": 19527382016, "gpu_peak_bytes": 24460448768, "latency_ms": 218.27864800002317, "tokens_in_step": 257, "throughput_hz": 4.581300137061019}, {"seed": 0, "step": 149, "kv_bytes": 2196619264, "kv_mb": 2196.619264, "gpu_alloc_bytes": 19542821888, "gpu_peak_bytes": 24509975552, "latency_ms": 167.79034500001444, "tokens_in_step": 257, "throughput_hz": 5.9598184865756965}, {"seed": 0, "step": 150, "kv_bytes": 2211356672, "kv_mb": 2211.356672, "gpu_alloc_bytes": 19556620288, "gpu_peak_bytes": 24557323264, "latency_ms": 220.95877399999608, "tokens_in_step": 257, "throughput_hz": 4.525731121227246}, {"seed": 0, "step": 151, "kv_bytes": 2226094080, "kv_mb": 2226.09408, "gpu_alloc_bytes": 19571357696, "gpu_peak_bytes": 24604857344, "latency_ms": 186.69800700001815, "tokens_in_step": 257, "throughput_hz": 5.356243572540668}, {"seed": 0, "step": 152, "kv_bytes": 2240831488, "kv_mb": 2240.831488, "gpu_alloc_bytes": 19586095104, "gpu_peak_bytes": 24653389824, "latency_ms": 245.75124399999027, "tokens_in_step": 257, "throughput_hz": 4.069155393573673}, {"seed": 0, "step": 153, "kv_bytes": 2255568896, "kv_mb": 2255.568896, "gpu_alloc_bytes": 19600832512, "gpu_peak_bytes": 24701668864, "latency_ms": 195.56431099999827, "tokens_in_step": 257, "throughput_hz": 5.113407425345665}, {"seed": 0, "step": 154, "kv_bytes": 2270306304, "kv_mb": 2270.306304, "gpu_alloc_bytes": 19615949824, "gpu_peak_bytes": 24749068288, "latency_ms": 225.31505000000607, "tokens_in_step": 257, "throughput_hz": 4.4382299362602415}, {"seed": 0, "step": 155, "kv_bytes": 2285043712, "kv_mb": 2285.043712, "gpu_alloc_bytes": 19630307328, "gpu_peak_bytes": 24797853184, "latency_ms": 158.24265000000537, "tokens_in_step": 257, "throughput_hz": 6.319408831942375}, {"seed": 0, "step": 156, "kv_bytes": 2299781120, "kv_mb": 2299.78112, "gpu_alloc_bytes": 19645044736, "gpu_peak_bytes": 24844901888, "latency_ms": 228.83752099997423, "tokens_in_step": 257, "throughput_hz": 4.369912746957754}, {"seed": 0, "step": 157, "kv_bytes": 2314518528, "kv_mb": 2314.518528, "gpu_alloc_bytes": 19659782144, "gpu_peak_bytes": 24893030400, "latency_ms": 192.7806559999965, "tokens_in_step": 257, "throughput_hz": 5.187242437851328}, {"seed": 0, "step": 158, "kv_bytes": 2329255936, "kv_mb": 2329.255936, "gpu_alloc_bytes": 19674519552, "gpu_peak_bytes": 24942107648, "latency_ms": 231.97099999998727, "tokens_in_step": 257, "throughput_hz": 4.31088368804745}, {"seed": 0, "step": 159, "kv_bytes": 2343993344, "kv_mb": 2343.993344, "gpu_alloc_bytes": 19689256960, "gpu_peak_bytes": 24989160448, "latency_ms": 177.88655200001813, "tokens_in_step": 257, "throughput_hz": 5.6215604201485565}, {"seed": 0, "step": 160, "kv_bytes": 2358730752, "kv_mb": 2358.730752, "gpu_alloc_bytes": 19703994368, "gpu_peak_bytes": 25037899776, "latency_ms": 235.10303300000146, "tokens_in_step": 257, "throughput_hz": 4.253454271685189}, {"seed": 0, "step": 161, "kv_bytes": 2373468160, "kv_mb": 2373.46816, "gpu_alloc_bytes": 19718731776, "gpu_peak_bytes": 25085334016, "latency_ms": 179.91212300000825, "tokens_in_step": 257, "throughput_hz": 5.558269133425512}, {"seed": 0, "step": 162, "kv_bytes": 2388205568, "kv_mb": 2388.205568, "gpu_alloc_bytes": 19733528576, "gpu_peak_bytes": 25134282752, "latency_ms": 238.0987520000133, "tokens_in_step": 257, "throughput_hz": 4.199938015634555}, {"seed": 0, "step": 163, "kv_bytes": 2402942976, "kv_mb": 2402.942976, "gpu_alloc_bytes": 19748206592, "gpu_peak_bytes": 25181565440, "latency_ms": 160.70712599997705, "tokens_in_step": 257, "throughput_hz": 6.222499430424403}, {"seed": 0, "step": 164, "kv_bytes": 2417680384, "kv_mb": 2417.680384, "gpu_alloc_bytes": 19762944000, "gpu_peak_bytes": 25230280704, "latency_ms": 236.35674199999812, "tokens_in_step": 257, "throughput_hz": 4.2308926393984905}, {"seed": 0, "step": 165, "kv_bytes": 2432417792, "kv_mb": 2432.417792, "gpu_alloc_bytes": 19777681408, "gpu_peak_bytes": 25277196800, "latency_ms": 180.13241400001334, "tokens_in_step": 257, "throughput_hz": 5.5514717079177425}, {"seed": 0, "step": 166, "kv_bytes": 2447155200, "kv_mb": 2447.1552, "gpu_alloc_bytes": 19792418816, "gpu_peak_bytes": 25326338048, "latency_ms": 238.73954100000105, "tokens_in_step": 257, "throughput_hz": 4.188665169629339}, {"seed": 0, "step": 167, "kv_bytes": 2461892608, "kv_mb": 2461.892608, "gpu_alloc_bytes": 19807156224, "gpu_peak_bytes": 25373850624, "latency_ms": 182.2698439999897, "tokens_in_step": 257, "throughput_hz": 5.486371075184859}, {"seed": 0, "step": 168, "kv_bytes": 2476630016, "kv_mb": 2476.630016, "gpu_alloc_bytes": 19822302208, "gpu_peak_bytes": 25422803968, "latency_ms": 241.51560799998606, "tokens_in_step": 257, "throughput_hz": 4.140519150215988}, {"seed": 0, "step": 169, "kv_bytes": 2491367424, "kv_mb": 2491.367424, "gpu_alloc_bytes": 19836631040, "gpu_peak_bytes": 25470087680, "latency_ms": 184.3437109999968, "tokens_in_step": 257, "throughput_hz": 5.4246493931112045}, {"seed": 0, "step": 170, "kv_bytes": 2506104832, "kv_mb": 2506.104832, "gpu_alloc_bytes": 19851368448, "gpu_peak_bytes": 25518691840, "latency_ms": 242.92454800001906, "tokens_in_step": 257, "throughput_hz": 4.1165045205720485}, {"seed": 0, "step": 171, "kv_bytes": 2520842240, "kv_mb": 2520.84224, "gpu_alloc_bytes": 19866105856, "gpu_peak_bytes": 25566630912, "latency_ms": 187.71450099998788, "tokens_in_step": 257, "throughput_hz": 5.3272389435702925}, {"seed": 0, "step": 172, "kv_bytes": 2535579648, "kv_mb": 2535.579648, "gpu_alloc_bytes": 19880843264, "gpu_peak_bytes": 25614511104, "latency_ms": 248.797790999987, "tokens_in_step": 257, "throughput_hz": 4.019328290579767}, {"seed": 0, "step": 173, "kv_bytes": 2550317056, "kv_mb": 2550.317056, "gpu_alloc_bytes": 19895580672, "gpu_peak_bytes": 25662368256, "latency_ms": 189.44099199998732, "tokens_in_step": 257, "throughput_hz": 5.278688574435183}, {"seed": 0, "step": 174, "kv_bytes": 2565054464, "kv_mb": 2565.054464, "gpu_alloc_bytes": 19910318080, "gpu_peak_bytes": 25710568448, "latency_ms": 251.79361200000017, "tokens_in_step": 257, "throughput_hz": 3.9715066321857257}, {"seed": 0, "step": 175, "kv_bytes": 2579791872, "kv_mb": 2579.791872, "gpu_alloc_bytes": 19925303296, "gpu_peak_bytes": 25758010368, "latency_ms": 190.55595800000447, "tokens_in_step": 257, "throughput_hz": 5.247802327964873}, {"seed": 0, "step": 176, "kv_bytes": 2594529280, "kv_mb": 2594.52928, "gpu_alloc_bytes": 19939792896, "gpu_peak_bytes": 25806874624, "latency_ms": 252.30358100000672, "tokens_in_step": 257, "throughput_hz": 3.9634792183150718}, {"seed": 0, "step": 177, "kv_bytes": 2609266688, "kv_mb": 2609.266688, "gpu_alloc_bytes": 19954530304, "gpu_peak_bytes": 25855703040, "latency_ms": 192.74367500000267, "tokens_in_step": 257, "throughput_hz": 5.188237694440485}, {"seed": 0, "step": 178, "kv_bytes": 2624004096, "kv_mb": 2624.004096, "gpu_alloc_bytes": 19969267712, "gpu_peak_bytes": 25902598144, "latency_ms": 254.75477399999136, "tokens_in_step": 257, "throughput_hz": 3.9253435148580724}, {"seed": 0, "step": 179, "kv_bytes": 2638741504, "kv_mb": 2638.741504, "gpu_alloc_bytes": 19984924672, "gpu_peak_bytes": 25952093184, "latency_ms": 176.8970139999908, "tokens_in_step": 257, "throughput_hz": 5.653006669745437}, {"seed": 0, "step": 180, "kv_bytes": 2653478912, "kv_mb": 2653.478912, "gpu_alloc_bytes": 19999198208, "gpu_peak_bytes": 26000347648, "latency_ms": 274.02268799997387, "tokens_in_step": 257, "throughput_hz": 3.6493328610808144}, {"seed": 0, "step": 181, "kv_bytes": 2668216320, "kv_mb": 2668.21632, "gpu_alloc_bytes": 20013479936, "gpu_peak_bytes": 26048274432, "latency_ms": 219.04151399999705, "tokens_in_step": 257, "throughput_hz": 4.565344631429152}, {"seed": 0, "step": 182, "kv_bytes": 2682953728, "kv_mb": 2682.953728, "gpu_alloc_bytes": 20028217344, "gpu_peak_bytes": 26094674432, "latency_ms": 261.04572199997733, "tokens_in_step": 257, "throughput_hz": 3.8307465540465238}, {"seed": 0, "step": 183, "kv_bytes": 2697691136, "kv_mb": 2697.691136, "gpu_alloc_bytes": 20043200512, "gpu_peak_bytes": 26143448064, "latency_ms": 204.56315000001268, "tokens_in_step": 257, "throughput_hz": 4.888465982264831}, {"seed": 0, "step": 184, "kv_bytes": 2712428544, "kv_mb": 2712.428544, "gpu_alloc_bytes": 20057692160, "gpu_peak_bytes": 26191562752, "latency_ms": 266.37858800000913, "tokens_in_step": 257, "throughput_hz": 3.754055487372603}, {"seed": 0, "step": 185, "kv_bytes": 2727165952, "kv_mb": 2727.165952, "gpu_alloc_bytes": 20072429568, "gpu_peak_bytes": 26239451648, "latency_ms": 260.171535000012, "tokens_in_step": 257, "throughput_hz": 3.8436180191655245}, {"seed": 0, "step": 186, "kv_bytes": 2741903360, "kv_mb": 2741.90336, "gpu_alloc_bytes": 20087984128, "gpu_peak_bytes": 26288306176, "latency_ms": 279.4928060000075, "tokens_in_step": 257, "throughput_hz": 3.577909622475125}, {"seed": 0, "step": 187, "kv_bytes": 2756640768, "kv_mb": 2756.640768, "gpu_alloc_bytes": 20101904384, "gpu_peak_bytes": 26337662464, "latency_ms": 185.61631599999373, "tokens_in_step": 257, "throughput_hz": 5.387457425887247}, {"seed": 0, "step": 188, "kv_bytes": 2771378176, "kv_mb": 2771.378176, "gpu_alloc_bytes": 20116641792, "gpu_peak_bytes": 26383661056, "latency_ms": 270.7672710000111, "tokens_in_step": 257, "throughput_hz": 3.693208548827746}, {"seed": 0, "step": 189, "kv_bytes": 2786115584, "kv_mb": 2786.115584, "gpu_alloc_bytes": 20131958784, "gpu_peak_bytes": 26432628736, "latency_ms": 208.10415499997248, "tokens_in_step": 257, "throughput_hz": 4.805286083788824}, {"seed": 0, "step": 190, "kv_bytes": 2800852992, "kv_mb": 2800.852992, "gpu_alloc_bytes": 20146116608, "gpu_peak_bytes": 26480414208, "latency_ms": 272.67848500000014, "tokens_in_step": 257, "throughput_hz": 3.667322707913679}, {"seed": 0, "step": 191, "kv_bytes": 2815590400, "kv_mb": 2815.5904, "gpu_alloc_bytes": 20160907264, "gpu_peak_bytes": 26527954944, "latency_ms": 209.95580199999608, "tokens_in_step": 257, "throughput_hz": 4.762907195105847}, {"seed": 0, "step": 192, "kv_bytes": 2830327808, "kv_mb": 2830.327808, "gpu_alloc_bytes": 20175591424, "gpu_peak_bytes": 26575384064, "latency_ms": 275.22964199999933, "tokens_in_step": 257, "throughput_hz": 3.6333295815572164}, {"seed": 0, "step": 193, "kv_bytes": 2845065216, "kv_mb": 2845.065216, "gpu_alloc_bytes": 20190328832, "gpu_peak_bytes": 26624163840, "latency_ms": 208.6201790000075, "tokens_in_step": 257, "throughput_hz": 4.793400162886276}, {"seed": 0, "step": 194, "kv_bytes": 2859802624, "kv_mb": 2859.802624, "gpu_alloc_bytes": 20205066240, "gpu_peak_bytes": 26672179200, "latency_ms": 277.75166300000365, "tokens_in_step": 257, "throughput_hz": 3.6003384793414788}, {"seed": 0, "step": 195, "kv_bytes": 2874540032, "kv_mb": 2874.540032, "gpu_alloc_bytes": 20219803648, "gpu_peak_bytes": 26720265216, "latency_ms": 184.4495310000127, "tokens_in_step": 257, "throughput_hz": 5.421537233401429}, {"seed": 0, "step": 196, "kv_bytes": 2889277440, "kv_mb": 2889.27744, "gpu_alloc_bytes": 20234541056, "gpu_peak_bytes": 26769180672, "latency_ms": 301.6672380000216, "tokens_in_step": 257, "throughput_hz": 3.31491084888684}, {"seed": 0, "step": 197, "kv_bytes": 2904014848, "kv_mb": 2904.014848, "gpu_alloc_bytes": 20249849856, "gpu_peak_bytes": 26816345088, "latency_ms": 210.6641379999985, "tokens_in_step": 257, "throughput_hz": 4.746892420768869}, {"seed": 0, "step": 198, "kv_bytes": 2918752256, "kv_mb": 2918.752256, "gpu_alloc_bytes": 20265865216, "gpu_peak_bytes": 26867777536, "latency_ms": 278.82470599999465, "tokens_in_step": 257, "throughput_hz": 3.586482755943511}, {"seed": 0, "step": 199, "kv_bytes": 2933489664, "kv_mb": 2933.489664, "gpu_alloc_bytes": 20278798336, "gpu_peak_bytes": 26914505216, "latency_ms": 232.81604800001787, "tokens_in_step": 257, "throughput_hz": 4.295236555170472}, {"seed": 0, "step": 200, "kv_bytes": 2948227072, "kv_mb": 2948.227072, "gpu_alloc_bytes": 20293490688, "gpu_peak_bytes": 26961459200, "latency_ms": 281.631630999982, "tokens_in_step": 257, "throughput_hz": 3.550737523513699}]}

==> scripts/modal_validate/v4/results/v4_l40s_qwen05b.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-0.5B", "vram_gb": 47.665709056, "n_params": 494032768, "n_layers": 24, "n_heads": 14, "n_kv_heads": 2, "head_dim": 64, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 12288, "bytes_per_step_theoretical": 3158016, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 9.468766689300537, "results": [{"seed": 0, "step": 1, "kv_bytes": 3317760, "kv_mb": 3.31776, "gpu_alloc_bytes": 1365690880, "gpu_peak_bytes": 1452319744, "latency_ms": 64.65390299999996, "tokens_in_step": 257, "throughput_hz": 15.466970338975525}, {"seed": 0, "step": 2, "kv_bytes": 6475776, "kv_mb": 6.475776, "gpu_alloc_bytes": 1368861184, "gpu_peak_bytes": 1606925312, "latency_ms": 27.80514200000006, "tokens_in_step": 257, "throughput_hz": 35.964570869661365}, {"seed": 0, "step": 3, "kv_bytes": 9633792, "kv_mb": 9.633792, "gpu_alloc_bytes": 1372006912, "gpu_peak_bytes": 1613241344, "latency_ms": 26.903568999999905, "tokens_in_step": 257, "throughput_hz": 37.169789629026674}, {"seed": 0, "step": 4, "kv_bytes": 12791808, "kv_mb": 12.791808, "gpu_alloc_bytes": 1375177216, "gpu_peak_bytes": 1619557376, "latency_ms": 29.210359000000352, "tokens_in_step": 257, "throughput_hz": 34.234430326583386}, {"seed": 0, "step": 5, "kv_bytes": 15949824, "kv_mb": 15.949824, "gpu_alloc_bytes": 1378322944, "gpu_peak_bytes": 1625873408, "latency_ms": 26.84247600000056, "tokens_in_step": 257, "throughput_hz": 37.25438741195034}, {"seed": 0, "step": 6, "kv_bytes": 19107840, "kv_mb": 19.10784, "gpu_alloc_bytes": 1381493248, "gpu_peak_bytes": 1632189440, "latency_ms": 27.4527450000015, "tokens_in_step": 257, "throughput_hz": 36.42622987245703}, {"seed": 0, "step": 7, "kv_bytes": 22265856, "kv_mb": 22.265856, "gpu_alloc_bytes": 1384638976, "gpu_peak_bytes": 1638505472, "latency_ms": 25.109653999999537, "tokens_in_step": 257, "throughput_hz": 39.825319775414606}, {"seed": 0, "step": 8, "kv_bytes": 25423872, "kv_mb": 25.423872, "gpu_alloc_bytes": 1387809280, "gpu_peak_bytes": 1644821504, "latency_ms": 26.58641300000042, "tokens_in_step": 257, "throughput_hz": 37.61319738770267}, {"seed": 0, "step": 9, "kv_bytes": 28581888, "kv_mb": 28.581888, "gpu_alloc_bytes": 1390955008, "gpu_peak_bytes": 1651137536, "latency_ms": 30.710328999999703, "tokens_in_step": 257, "throughput_hz": 32.56233432080815}, {"seed": 0, "step": 10, "kv_bytes": 31739904, "kv_mb": 31.739904, "gpu_alloc_bytes": 1394125312, "gpu_peak_bytes": 1657453568, "latency_ms": 26.64700599999925, "tokens_in_step": 257, "throughput_hz": 37.52766821158175}, {"seed": 0, "step": 11, "kv_bytes": 34897920, "kv_mb": 34.89792, "gpu_alloc_bytes": 1397271040, "gpu_peak_bytes": 1663769600, "latency_ms": 30.56201200000075, "tokens_in_step": 257, "throughput_hz": 32.7203588559541}, {"seed": 0, "step": 12, "kv_bytes": 38055936, "kv_mb": 38.055936, "gpu_alloc_bytes": 1400441344, "gpu_peak_bytes": 1670085632, "latency_ms": 32.456652000000474, "tokens_in_step": 257, "throughput_hz": 30.810325106852837}, {"seed": 0, "step": 13, "kv_bytes": 41213952, "kv_mb": 41.213952, "gpu_alloc_bytes": 1403587072, "gpu_peak_bytes": 1676401664, "latency_ms": 25.92136200000006, "tokens_in_step": 257, "throughput_hz": 38.57821977101349}, {"seed": 0, "step": 14, "kv_bytes": 44371968, "kv_mb": 44.371968, "gpu_alloc_bytes": 1406757376, "gpu_peak_bytes": 1682717696, "latency_ms": 26.61751499999987, "tokens_in_step": 257, "throughput_hz": 37.56924716676237}, {"seed": 0, "step": 15, "kv_bytes": 47529984, "kv_mb": 47.529984, "gpu_alloc_bytes": 1409903104, "gpu_peak_bytes": 1689033728, "latency_ms": 24.4232310000001, "tokens_in_step": 257, "throughput_hz": 40.94462358399656}, {"seed": 0, "step": 16, "kv_bytes": 50688000, "kv_mb": 50.688, "gpu_alloc_bytes": 1418541568, "gpu_peak_bytes": 1700817920, "latency_ms": 23.79432100000045, "tokens_in_step": 257, "throughput_hz": 42.026834890559854}, {"seed": 0, "step": 17, "kv_bytes": 53846016, "kv_mb": 53.846016, "gpu_alloc_bytes": 1417714176, "gpu_peak_bytes": 1708628992, "latency_ms": 23.8973859999998, "tokens_in_step": 257, "throughput_hz": 41.84558093508672}, {"seed": 0, "step": 18, "kv_bytes": 57004032, "kv_mb": 57.004032, "gpu_alloc_bytes": 1420091392, "gpu_peak_bytes": 1710178816, "latency_ms": 24.927554999999657, "tokens_in_step": 257, "throughput_hz": 40.116248865964344}, {"seed": 0, "step": 19, "kv_bytes": 60162048, "kv_mb": 60.162048, "gpu_alloc_bytes": 1424569344, "gpu_peak_bytes": 1717033984, "latency_ms": 25.96932400000007, "tokens_in_step": 257, "throughput_hz": 38.50697076288922}, {"seed": 0, "step": 20, "kv_bytes": 63320064, "kv_mb": 63.320064, "gpu_alloc_bytes": 1436220416, "gpu_peak_bytes": 1733163008, "latency_ms": 25.17053699999927, "tokens_in_step": 257, "throughput_hz": 39.728989492756114}, {"seed": 0, "step": 21, "kv_bytes": 66478080, "kv_mb": 66.47808, "gpu_alloc_bytes": 1430594048, "gpu_peak_bytes": 1739187712, "latency_ms": 24.64150099999962, "tokens_in_step": 257, "throughput_hz": 40.581943445734716}, {"seed": 0, "step": 22, "kv_bytes": 69636096, "kv_mb": 69.636096, "gpu_alloc_bytes": 1438558208, "gpu_peak_bytes": 1741525504, "latency_ms": 24.54387699999927, "tokens_in_step": 257, "throughput_hz": 40.743359331536325}, {"seed": 0, "step": 23, "kv_bytes": 72794112, "kv_mb": 72.794112, "gpu_alloc_bytes": 1436781056, "gpu_peak_bytes": 1747712512, "latency_ms": 24.51578500000018, "tokens_in_step": 257, "throughput_hz": 40.790046086633275}, {"seed": 0, "step": 24, "kv_bytes": 75952128, "kv_mb": 75.952128, "gpu_alloc_bytes": 1442918912, "gpu_peak_bytes": 1752073216, "latency_ms": 24.673052999999, "tokens_in_step": 257, "throughput_hz": 40.53004709226866}, {"seed": 0, "step": 25, "kv_bytes": 79110144, "kv_mb": 79.110144, "gpu_alloc_bytes": 1442314240, "gpu_peak_bytes": 1757606400, "latency_ms": 24.72937499999972, "tokens_in_step": 257, "throughput_hz": 40.437738519473754}, {"seed": 0, "step": 26, "kv_bytes": 82268160, "kv_mb": 82.26816, "gpu_alloc_bytes": 1446507520, "gpu_peak_bytes": 1761195008, "latency_ms": 25.744023999999754, "tokens_in_step": 257, "throughput_hz": 38.84396627349359}, {"seed": 0, "step": 27, "kv_bytes": 85426176, "kv_mb": 85.426176, "gpu_alloc_bytes": 1449715200, "gpu_peak_bytes": 1768595968, "latency_ms": 25.686890999999434, "tokens_in_step": 257, "throughput_hz": 38.93036335148625}, {"seed": 0, "step": 28, "kv_bytes": 88584192, "kv_mb": 88.584192, "gpu_alloc_bytes": 1454568960, "gpu_peak_bytes": 1780805632, "latency_ms": 27.91551700000028, "tokens_in_step": 257, "throughput_hz": 35.82237076246842}, {"seed": 0, "step": 29, "kv_bytes": 91742208, "kv_mb": 91.742208, "gpu_alloc_bytes": 1455399424, "gpu_peak_bytes": 1795740160, "latency_ms": 36.08349499999974, "tokens_in_step": 257, "throughput_hz": 27.713501699322837}, {"seed": 0, "step": 30, "kv_bytes": 94900224, "kv_mb": 94.900224, "gpu_alloc_bytes": 1458543104, "gpu_peak_bytes": 1807365120, "latency_ms": 30.82184500000018, "tokens_in_step": 257, "throughput_hz": 32.444521085612955}, {"seed": 0, "step": 31, "kv_bytes": 98058240, "kv_mb": 98.05824, "gpu_alloc_bytes": 1462466560, "gpu_peak_bytes": 1822882304, "latency_ms": 30.174543999999415, "tokens_in_step": 257, "throughput_hz": 33.14051738445556}, {"seed": 0, "step": 32, "kv_bytes": 101216256, "kv_mb": 101.216256, "gpu_alloc_bytes": 1463710720, "gpu_peak_bytes": 1836500992, "latency_ms": 32.5208159999999, "tokens_in_step": 257, "throughput_hz": 30.749535928003873}, {"seed": 0, "step": 33, "kv_bytes": 104374272, "kv_mb": 104.374272, "gpu_alloc_bytes": 1466934272, "gpu_peak_bytes": 1849419264, "latency_ms": 31.36035100000001, "tokens_in_step": 257, "throughput_hz": 31.88739819908265}, {"seed": 0, "step": 34, "kv_bytes": 107532288, "kv_mb": 107.532288, "gpu_alloc_bytes": 1470673408, "gpu_peak_bytes": 1865589248, "latency_ms": 35.10857799999911, "tokens_in_step": 257, "throughput_hz": 28.483067585364047}, {"seed": 0, "step": 35, "kv_bytes": 110690304, "kv_mb": 110.690304, "gpu_alloc_bytes": 1473969152, "gpu_peak_bytes": 1880317952, "latency_ms": 35.08278700000034, "tokens_in_step": 257, "throughput_hz": 28.504006822490766}, {"seed": 0, "step": 36, "kv_bytes": 113848320, "kv_mb": 113.84832, "gpu_alloc_bytes": 1477227008, "gpu_peak_bytes": 1895322624, "latency_ms": 36.63428199999963, "tokens_in_step": 257, "throughput_hz": 27.296836334884635}, {"seed": 0, "step": 37, "kv_bytes": 117006336, "kv_mb": 117.006336, "gpu_alloc_bytes": 1481146880, "gpu_peak_bytes": 1911239680, "latency_ms": 35.603972999998845, "tokens_in_step": 257, "throughput_hz": 28.0867531272432}, {"seed": 0, "step": 38, "kv_bytes": 120164352, "kv_mb": 120.164352, "gpu_alloc_bytes": 1493583360, "gpu_peak_bytes": 1935757824, "latency_ms": 39.176851999998874, "tokens_in_step": 257, "throughput_hz": 25.525277018174627}, {"seed": 0, "step": 39, "kv_bytes": 123322368, "kv_mb": 123.322368, "gpu_alloc_bytes": 1490309120, "gpu_peak_bytes": 1953370112, "latency_ms": 37.906302000001446, "tokens_in_step": 257, "throughput_hz": 26.380837677069156}, {"seed": 0, "step": 40, "kv_bytes": 126480384, "kv_mb": 126.480384, "gpu_alloc_bytes": 1498280960, "gpu_peak_bytes": 1966518784, "latency_ms": 41.65781999999929, "tokens_in_step": 257, "throughput_hz": 24.005096762144948}, {"seed": 0, "step": 41, "kv_bytes": 129638400, "kv_mb": 129.6384, "gpu_alloc_bytes": 1495422464, "gpu_peak_bytes": 1980082176, "latency_ms": 40.648532000000515, "tokens_in_step": 257, "throughput_hz": 24.6011344271913}, {"seed": 0, "step": 42, "kv_bytes": 132796416, "kv_mb": 132.796416, "gpu_alloc_bytes": 1502516224, "gpu_peak_bytes": 1993804288, "latency_ms": 44.36697800000111, "tokens_in_step": 257, "throughput_hz": 22.539285862561453}, {"seed": 0, "step": 43, "kv_bytes": 135954432, "kv_mb": 135.954432, "gpu_alloc_bytes": 1501377536, "gpu_peak_bytes": 2007325184, "latency_ms": 43.91433700000036, "tokens_in_step": 257, "throughput_hz": 22.771606457362473}, {"seed": 0, "step": 44, "kv_bytes": 139112448, "kv_mb": 139.112448, "gpu_alloc_bytes": 1508120576, "gpu_peak_bytes": 2021876224, "latency_ms": 50.12555199999724, "tokens_in_step": 257, "throughput_hz": 19.94990499057357}, {"seed": 0, "step": 45, "kv_bytes": 142270464, "kv_mb": 142.270464, "gpu_alloc_bytes": 1506368512, "gpu_peak_bytes": 2034671616, "latency_ms": 45.096333000000044, "tokens_in_step": 257, "throughput_hz": 22.17475199147565}, {"seed": 0, "step": 46, "kv_bytes": 145428480, "kv_mb": 145.42848, "gpu_alloc_bytes": 1513677824, "gpu_peak_bytes": 2048679936, "latency_ms": 49.24912099999901, "tokens_in_step": 257, "throughput_hz": 20.304930924554373}, {"seed": 0, "step": 47, "kv_bytes": 148586496, "kv_mb": 148.586496, "gpu_alloc_bytes": 1512289792, "gpu_peak_bytes": 2063086592, "latency_ms": 49.677220999999605, "tokens_in_step": 257, "throughput_hz": 20.129950505886953}, {"seed": 0, "step": 48, "kv_bytes": 151744512, "kv_mb": 151.744512, "gpu_alloc_bytes": 1517526016, "gpu_peak_bytes": 2075881472, "latency_ms": 51.03573499999925, "tokens_in_step": 257, "throughput_hz": 19.59411381064689}, {"seed": 0, "step": 49, "kv_bytes": 154902528, "kv_mb": 154.902528, "gpu_alloc_bytes": 1519705600, "gpu_peak_bytes": 2092242944, "latency_ms": 54.9389110000007, "tokens_in_step": 257, "throughput_hz": 18.20203534795197}, {"seed": 0, "step": 50, "kv_bytes": 158060544, "kv_mb": 158.060544, "gpu_alloc_bytes": 1522657792, "gpu_peak_bytes": 2104799232, "latency_ms": 57.423329000002354, "tokens_in_step": 257, "throughput_hz": 17.41452502692693}, {"seed": 0, "step": 51, "kv_bytes": 161218560, "kv_mb": 161.21856, "gpu_alloc_bytes": 1524132352, "gpu_peak_bytes": 2117676032, "latency_ms": 50.8025140000008, "tokens_in_step": 257, "throughput_hz": 19.684065241337944}, {"seed": 0, "step": 52, "kv_bytes": 164376576, "kv_mb": 164.376576, "gpu_alloc_bytes": 1528832512, "gpu_peak_bytes": 2132718080, "latency_ms": 54.72114000000161, "tokens_in_step": 257, "throughput_hz": 18.274473082979824}, {"seed": 0, "step": 53, "kv_bytes": 167534592, "kv_mb": 167.534592, "gpu_alloc_bytes": 1530343424, "gpu_peak_bytes": 2147874816, "latency_ms": 53.14733499999846, "tokens_in_step": 257, "throughput_hz": 18.81561888286645}, {"seed": 0, "step": 54, "kv_bytes": 170692608, "kv_mb": 170.692608, "gpu_alloc_bytes": 1533078016, "gpu_peak_bytes": 2159660032, "latency_ms": 57.01283999999873, "tokens_in_step": 257, "throughput_hz": 17.539908553933152}, {"seed": 0, "step": 55, "kv_bytes": 173850624, "kv_mb": 173.850624, "gpu_alloc_bytes": 1538354176, "gpu_peak_bytes": 2176120832, "latency_ms": 55.085108000000105, "tokens_in_step": 257, "throughput_hz": 18.153726774938846}, {"seed": 0, "step": 56, "kv_bytes": 177008640, "kv_mb": 177.00864, "gpu_alloc_bytes": 1540581376, "gpu_peak_bytes": 2192376320, "latency_ms": 60.04150300000077, "tokens_in_step": 257, "throughput_hz": 16.655146024575487}, {"seed": 0, "step": 57, "kv_bytes": 180166656, "kv_mb": 180.166656, "gpu_alloc_bytes": 1542539776, "gpu_peak_bytes": 2205507584, "latency_ms": 56.83246000000253, "tokens_in_step": 257, "throughput_hz": 17.59557830155435}, {"seed": 0, "step": 58, "kv_bytes": 183324672, "kv_mb": 183.324672, "gpu_alloc_bytes": 1546995712, "gpu_peak_bytes": 2219576320, "latency_ms": 62.79350399999828, "tokens_in_step": 257, "throughput_hz": 15.925214175020834}, {"seed": 0, "step": 59, "kv_bytes": 186482688, "kv_mb": 186.482688, "gpu_alloc_bytes": 1550942208, "gpu_peak_bytes": 2236428800, "latency_ms": 57.99971599999765, "tokens_in_step": 257, "throughput_hz": 17.2414637340645}, {"seed": 0, "step": 60, "kv_bytes": 189640704, "kv_mb": 189.640704, "gpu_alloc_bytes": 1552512512, "gpu_peak_bytes": 2250583040, "latency_ms": 62.618646000000666, "tokens_in_step": 257, "throughput_hz": 15.969684173624408}, {"seed": 0, "step": 61, "kv_bytes": 192798720, "kv_mb": 192.79872, "gpu_alloc_bytes": 1555639296, "gpu_peak_bytes": 2264226816, "latency_ms": 60.291606999999914, "tokens_in_step": 257, "throughput_hz": 16.586056497051096}, {"seed": 0, "step": 62, "kv_bytes": 195956736, "kv_mb": 195.956736, "gpu_alloc_bytes": 1558565376, "gpu_peak_bytes": 2278049280, "latency_ms": 64.42913300000086, "tokens_in_step": 257, "throughput_hz": 15.520929018243761}, {"seed": 0, "step": 63, "kv_bytes": 199114752, "kv_mb": 199.114752, "gpu_alloc_bytes": 1562364928, "gpu_peak_bytes": 2293224960, "latency_ms": 62.36781600000185, "tokens_in_step": 257, "throughput_hz": 16.033910823492203}, {"seed": 0, "step": 64, "kv_bytes": 202272768, "kv_mb": 202.272768, "gpu_alloc_bytes": 1564910592, "gpu_peak_bytes": 2308092416, "latency_ms": 71.08190900000011, "tokens_in_step": 257, "throughput_hz": 14.068277203978841}, {"seed": 0, "step": 65, "kv_bytes": 205430784, "kv_mb": 205.430784, "gpu_alloc_bytes": 1567803904, "gpu_peak_bytes": 2322477056, "latency_ms": 68.92621699999779, "tokens_in_step": 257, "throughput_hz": 14.508267587063889}, {"seed": 0, "step": 66, "kv_bytes": 208588800, "kv_mb": 208.5888, "gpu_alloc_bytes": 1570974208, "gpu_peak_bytes": 2336424960, "latency_ms": 74.33394399999926, "tokens_in_step": 257, "throughput_hz": 13.452804280101294}, {"seed": 0, "step": 67, "kv_bytes": 211746816, "kv_mb": 211.746816, "gpu_alloc_bytes": 1574796288, "gpu_peak_bytes": 2351867392, "latency_ms": 65.54978699999836, "tokens_in_step": 257, "throughput_hz": 15.25557970157897}, {"seed": 0, "step": 68, "kv_bytes": 214904832, "kv_mb": 214.904832, "gpu_alloc_bytes": 1578324480, "gpu_peak_bytes": 2367668736, "latency_ms": 70.37926699999986, "tokens_in_step": 257, "throughput_hz": 14.208729965886148}, {"seed": 0, "step": 69, "kv_bytes": 218062848, "kv_mb": 218.062848, "gpu_alloc_bytes": 1580511744, "gpu_peak_bytes": 2382286336, "latency_ms": 67.86653600000037, "tokens_in_step": 257, "throughput_hz": 14.734802436358246}, {"seed": 0, "step": 70, "kv_bytes": 221220864, "kv_mb": 221.220864, "gpu_alloc_bytes": 1583606272, "gpu_peak_bytes": 2396514816, "latency_ms": 73.26245299999812, "tokens_in_step": 257, "throughput_hz": 13.649556615310516}, {"seed": 0, "step": 71, "kv_bytes": 224378880, "kv_mb": 224.37888, "gpu_alloc_bytes": 1588043264, "gpu_peak_bytes": 2411549184, "latency_ms": 71.00563599999887, "tokens_in_step": 257, "throughput_hz": 14.083389098859925}, {"seed": 0, "step": 72, "kv_bytes": 227536896, "kv_mb": 227.536896, "gpu_alloc_bytes": 1589963264, "gpu_peak_bytes": 2426357248, "latency_ms": 75.74607100000108, "tokens_in_step": 257, "throughput_hz": 13.202004893428542}, {"seed": 0, "step": 73, "kv_bytes": 230694912, "kv_mb": 230.694912, "gpu_alloc_bytes": 1593185280, "gpu_peak_bytes": 2440286208, "latency_ms": 72.0462150000003, "tokens_in_step": 257, "throughput_hz": 13.879979676933699}, {"seed": 0, "step": 74, "kv_bytes": 233852928, "kv_mb": 233.852928, "gpu_alloc_bytes": 1597440512, "gpu_peak_bytes": 2456710144, "latency_ms": 76.38496199999878, "tokens_in_step": 257, "throughput_hz": 13.09158208391877}, {"seed": 0, "step": 75, "kv_bytes": 237010944, "kv_mb": 237.010944, "gpu_alloc_bytes": 1599384064, "gpu_peak_bytes": 2470526464, "latency_ms": 73.62811000000136, "tokens_in_step": 257, "throughput_hz": 13.581769245468633}, {"seed": 0, "step": 76, "kv_bytes": 240168960, "kv_mb": 240.16896, "gpu_alloc_bytes": 1603287040, "gpu_peak_bytes": 2484824064, "latency_ms": 78.60584600000209, "tokens_in_step": 257, "throughput_hz": 12.72170011375456}, {"seed": 0, "step": 77, "kv_bytes": 243326976, "kv_mb": 243.326976, "gpu_alloc_bytes": 1605700096, "gpu_peak_bytes": 2499812352, "latency_ms": 75.5938829999998, "tokens_in_step": 257, "throughput_hz": 13.228583587907536}, {"seed": 0, "step": 78, "kv_bytes": 246484992, "kv_mb": 246.484992, "gpu_alloc_bytes": 1608870400, "gpu_peak_bytes": 2514342400, "latency_ms": 80.0326240000011, "tokens_in_step": 257, "throughput_hz": 12.494904577912955}, {"seed": 0, "step": 79, "kv_bytes": 249643008, "kv_mb": 249.643008, "gpu_alloc_bytes": 1612016128, "gpu_peak_bytes": 2528392192, "latency_ms": 77.58514800000071, "tokens_in_step": 257, "throughput_hz": 12.889064798845144}, {"seed": 0, "step": 80, "kv_bytes": 252801024, "kv_mb": 252.801024, "gpu_alloc_bytes": 1615514112, "gpu_peak_bytes": 2543486976, "latency_ms": 82.67764900000074, "tokens_in_step": 257, "throughput_hz": 12.095167340812884}, {"seed": 0, "step": 81, "kv_bytes": 255959040, "kv_mb": 255.95904, "gpu_alloc_bytes": 1618332160, "gpu_peak_bytes": 2558360064, "latency_ms": 81.80321800000101, "tokens_in_step": 257, "throughput_hz": 12.224457966922373}, {"seed": 0, "step": 82, "kv_bytes": 259117056, "kv_mb": 259.117056, "gpu_alloc_bytes": 1622914048, "gpu_peak_bytes": 2574706688, "latency_ms": 84.78673900000189, "tokens_in_step": 257, "throughput_hz": 11.794297219049524}, {"seed": 0, "step": 83, "kv_bytes": 262275072, "kv_mb": 262.275072, "gpu_alloc_bytes": 1624648192, "gpu_peak_bytes": 2588870144, "latency_ms": 81.13206599999856, "tokens_in_step": 257, "throughput_hz": 12.325582834289191}, {"seed": 0, "step": 84, "kv_bytes": 265433088, "kv_mb": 265.433088, "gpu_alloc_bytes": 1627818496, "gpu_peak_bytes": 2602225664, "latency_ms": 86.26779999999812, "tokens_in_step": 257, "throughput_hz": 11.591810617635106}, {"seed": 0, "step": 85, "kv_bytes": 268591104, "kv_mb": 268.591104, "gpu_alloc_bytes": 1630964224, "gpu_peak_bytes": 2616991744, "latency_ms": 83.107720000001, "tokens_in_step": 257, "throughput_hz": 12.032576516357182}, {"seed": 0, "step": 86, "kv_bytes": 271749120, "kv_mb": 271.74912, "gpu_alloc_bytes": 1634884096, "gpu_peak_bytes": 2632996352, "latency_ms": 91.72454900000204, "tokens_in_step": 257, "throughput_hz": 10.902206779997117}, {"seed": 0, "step": 87, "kv_bytes": 274907136, "kv_mb": 274.907136, "gpu_alloc_bytes": 1638277632, "gpu_peak_bytes": 2649255424, "latency_ms": 85.43428099999772, "tokens_in_step": 257, "throughput_hz": 11.70490332797471}, {"seed": 0, "step": 88, "kv_bytes": 278065152, "kv_mb": 278.065152, "gpu_alloc_bytes": 1640450560, "gpu_peak_bytes": 2662289920, "latency_ms": 93.15173699999946, "tokens_in_step": 257, "throughput_hz": 10.735172871763044}, {"seed": 0, "step": 89, "kv_bytes": 281223168, "kv_mb": 281.223168, "gpu_alloc_bytes": 1644330496, "gpu_peak_bytes": 2676792832, "latency_ms": 86.79723599999889, "tokens_in_step": 257, "throughput_hz": 11.521104197373438}, {"seed": 0, "step": 90, "kv_bytes": 284381184, "kv_mb": 284.381184, "gpu_alloc_bytes": 1646766592, "gpu_peak_bytes": 2691932672, "latency_ms": 91.88052700000071, "tokens_in_step": 257, "throughput_hz": 10.883699001856968}, {"seed": 0, "step": 91, "kv_bytes": 287539200, "kv_mb": 287.5392, "gpu_alloc_bytes": 1650383360, "gpu_peak_bytes": 2706931200, "latency_ms": 89.27486400000006, "tokens_in_step": 257, "throughput_hz": 11.201361225260442}, {"seed": 0, "step": 92, "kv_bytes": 290697216, "kv_mb": 290.697216, "gpu_alloc_bytes": 1653400576, "gpu_peak_bytes": 2721147904, "latency_ms": 94.35979499999902, "tokens_in_step": 257, "throughput_hz": 10.597733918349551}, {"seed": 0, "step": 93, "kv_bytes": 293855232, "kv_mb": 293.855232, "gpu_alloc_bytes": 1656436224, "gpu_peak_bytes": 2735650816, "latency_ms": 91.09365000000125, "tokens_in_step": 257, "throughput_hz": 10.977713594745477}, {"seed": 0, "step": 94, "kv_bytes": 297013248, "kv_mb": 297.013248, "gpu_alloc_bytes": 1659398656, "gpu_peak_bytes": 2750487040, "latency_ms": 95.99122199999854, "tokens_in_step": 257, "throughput_hz": 10.417619227724959}, {"seed": 0, "step": 95, "kv_bytes": 300171264, "kv_mb": 300.171264, "gpu_alloc_bytes": 1662594048, "gpu_peak_bytes": 2765461504, "latency_ms": 93.10793500000258, "tokens_in_step": 257, "throughput_hz": 10.740223161430572}, {"seed": 0, "step": 96, "kv_bytes": 303329280, "kv_mb": 303.32928, "gpu_alloc_bytes": 1665714688, "gpu_peak_bytes": 2780099584, "latency_ms": 100.59469199999782, "tokens_in_step": 257, "throughput_hz": 9.940882367829325}, {"seed": 0, "step": 97, "kv_bytes": 306487296, "kv_mb": 306.487296, "gpu_alloc_bytes": 1668911104, "gpu_peak_bytes": 2794243584, "latency_ms": 94.56521499999937, "tokens_in_step": 257, "throughput_hz": 10.574712911084765}, {"seed": 0, "step": 98, "kv_bytes": 309645312, "kv_mb": 309.645312, "gpu_alloc_bytes": 1672030720, "gpu_peak_bytes": 2809153536, "latency_ms": 99.91463899999786, "tokens_in_step": 257, "throughput_hz": 10.008543392725679}, {"seed": 0, "step": 99, "kv_bytes": 312803328, "kv_mb": 312.803328, "gpu_alloc_bytes": 1675176448, "gpu_peak_bytes": 2824364544, "latency_ms": 99.77511299999975, "tokens_in_step": 257, "throughput_hz": 10.022539388153863}, {"seed": 0, "step": 100, "kv_bytes": 315961344, "kv_mb": 315.961344, "gpu_alloc_bytes": 1679511040, "gpu_peak_bytes": 2839657472, "latency_ms": 101.5906390000012, "tokens_in_step": 257, "throughput_hz": 9.843426617288904}, {"seed": 0, "step": 101, "kv_bytes": 319119360, "kv_mb": 319.11936, "gpu_alloc_bytes": 1681915904, "gpu_peak_bytes": 2854846976, "latency_ms": 98.33057300000192, "tokens_in_step": 257, "throughput_hz": 10.169777003129845}, {"seed": 0, "step": 102, "kv_bytes": 322277376, "kv_mb": 322.277376, "gpu_alloc_bytes": 1686350848, "gpu_peak_bytes": 2870166016, "latency_ms": 103.83657499999899, "tokens_in_step": 257, "throughput_hz": 9.630517955739679}, {"seed": 0, "step": 103, "kv_bytes": 325435392, "kv_mb": 325.435392, "gpu_alloc_bytes": 1687808512, "gpu_peak_bytes": 2885265920, "latency_ms": 100.07825700000339, "tokens_in_step": 257, "throughput_hz": 9.992180419368875}, {"seed": 0, "step": 104, "kv_bytes": 328593408, "kv_mb": 328.593408, "gpu_alloc_bytes": 1690978816, "gpu_peak_bytes": 2899088384, "latency_ms": 107.01282599999828, "tokens_in_step": 257, "throughput_hz": 9.34467425428066}, {"seed": 0, "step": 105, "kv_bytes": 331751424, "kv_mb": 331.751424, "gpu_alloc_bytes": 1694179328, "gpu_peak_bytes": 2912380416, "latency_ms": 102.04981999999774, "tokens_in_step": 257, "throughput_hz": 9.799135363492285}, {"seed": 0, "step": 106, "kv_bytes": 334909440, "kv_mb": 334.90944, "gpu_alloc_bytes": 1697294848, "gpu_peak_bytes": 2928153088, "latency_ms": 107.42452599999908, "tokens_in_step": 257, "throughput_hz": 9.308861181291213}, {"seed": 0, "step": 107, "kv_bytes": 338067456, "kv_mb": 338.067456, "gpu_alloc_bytes": 1700440576, "gpu_peak_bytes": 2942267904, "latency_ms": 109.30413500000213, "tokens_in_step": 257, "throughput_hz": 9.148784718894492}, {"seed": 0, "step": 108, "kv_bytes": 341225472, "kv_mb": 341.225472, "gpu_alloc_bytes": 1703610880, "gpu_peak_bytes": 2957530624, "latency_ms": 109.05777400000005, "tokens_in_step": 257, "throughput_hz": 9.169451780668103}, {"seed": 0, "step": 109, "kv_bytes": 344383488, "kv_mb": 344.383488, "gpu_alloc_bytes": 1706756608, "gpu_peak_bytes": 2971392512, "latency_ms": 105.60840899999846, "tokens_in_step": 257, "throughput_hz": 9.468942951313798}, {"seed": 0, "step": 110, "kv_bytes": 347541504, "kv_mb": 347.541504, "gpu_alloc_bytes": 1711582208, "gpu_peak_bytes": 2987814912, "latency_ms": 111.01999699999965, "tokens_in_step": 257, "throughput_hz": 9.00738629996543}, {"seed": 0, "step": 111, "kv_bytes": 350699520, "kv_mb": 350.69952, "gpu_alloc_bytes": 1713072640, "gpu_peak_bytes": 3003021824, "latency_ms": 107.258238, "tokens_in_step": 257, "throughput_hz": 9.323293190775704}, {"seed": 0, "step": 112, "kv_bytes": 353857536, "kv_mb": 353.857536, "gpu_alloc_bytes": 1717259264, "gpu_peak_bytes": 3017893376, "latency_ms": 113.08622499999998, "tokens_in_step": 257, "throughput_hz": 8.84280998857288}, {"seed": 0, "step": 113, "kv_bytes": 357015552, "kv_mb": 357.015552, "gpu_alloc_bytes": 1719388672, "gpu_peak_bytes": 3031475200, "latency_ms": 109.63221100000098, "tokens_in_step": 257, "throughput_hz": 9.121406846387428}, {"seed": 0, "step": 114, "kv_bytes": 360173568, "kv_mb": 360.173568, "gpu_alloc_bytes": 1723511296, "gpu_peak_bytes": 3047068672, "latency_ms": 114.91136200000085, "tokens_in_step": 257, "throughput_hz": 8.70235965004046}, {"seed": 0, "step": 115, "kv_bytes": 363331584, "kv_mb": 363.331584, "gpu_alloc_bytes": 1725983232, "gpu_peak_bytes": 3061402112, "latency_ms": 110.70093199999675, "tokens_in_step": 257, "throughput_hz": 9.033347614453954}, {"seed": 0, "step": 116, "kv_bytes": 366489600, "kv_mb": 366.4896, "gpu_alloc_bytes": 1730569216, "gpu_peak_bytes": 3077407744, "latency_ms": 117.29803500000102, "tokens_in_step": 257, "throughput_hz": 8.5252920051047}, {"seed": 0, "step": 117, "kv_bytes": 369647616, "kv_mb": 369.647616, "gpu_alloc_bytes": 1732020736, "gpu_peak_bytes": 3091220992, "latency_ms": 113.36876900000092, "tokens_in_step": 257, "throughput_hz": 8.820771441912648}, {"seed": 0, "step": 118, "kv_bytes": 372805632, "kv_mb": 372.805632, "gpu_alloc_bytes": 1736186880, "gpu_peak_bytes": 3105289728, "latency_ms": 118.9199830000014, "tokens_in_step": 257, "throughput_hz": 8.409015665600863}, {"seed": 0, "step": 119, "kv_bytes": 375963648, "kv_mb": 375.963648, "gpu_alloc_bytes": 1738336768, "gpu_peak_bytes": 3120151552, "latency_ms": 115.05053900000206, "tokens_in_step": 257, "throughput_hz": 8.691832378116734}, {"seed": 0, "step": 120, "kv_bytes": 379121664, "kv_mb": 379.121664, "gpu_alloc_bytes": 1741997056, "gpu_peak_bytes": 3135156224, "latency_ms": 120.90211599999989, "tokens_in_step": 257, "throughput_hz": 8.271153831583899}, {"seed": 0, "step": 121, "kv_bytes": 382279680, "kv_mb": 382.27968, "gpu_alloc_bytes": 1744702976, "gpu_peak_bytes": 3149133312, "latency_ms": 119.81644500000144, "tokens_in_step": 257, "throughput_hz": 8.34609973614213}, {"seed": 0, "step": 122, "kv_bytes": 385437696, "kv_mb": 385.437696, "gpu_alloc_bytes": 1748181504, "gpu_peak_bytes": 3164544000, "latency_ms": 123.02775699999913, "tokens_in_step": 257, "throughput_hz": 8.128247026400775}, {"seed": 0, "step": 123, "kv_bytes": 388595712, "kv_mb": 388.595712, "gpu_alloc_bytes": 1750968832, "gpu_peak_bytes": 3178484736, "latency_ms": 119.47405900000163, "tokens_in_step": 257, "throughput_hz": 8.370017796080623}, {"seed": 0, "step": 124, "kv_bytes": 391753728, "kv_mb": 391.753728, "gpu_alloc_bytes": 1754365952, "gpu_peak_bytes": 3193565184, "latency_ms": 126.0039699999993, "tokens_in_step": 257, "throughput_hz": 7.936257881398543}, {"seed": 0, "step": 125, "kv_bytes": 394911744, "kv_mb": 394.911744, "gpu_alloc_bytes": 1757284864, "gpu_peak_bytes": 3208826880, "latency_ms": 120.85512299999834, "tokens_in_step": 257, "throughput_hz": 8.274369966095799}, {"seed": 0, "step": 126, "kv_bytes": 398069760, "kv_mb": 398.06976, "gpu_alloc_bytes": 1760550400, "gpu_peak_bytes": 3222522368, "latency_ms": 126.84220699999926, "tokens_in_step": 257, "throughput_hz": 7.8838111039806}, {"seed": 0, "step": 127, "kv_bytes": 401227776, "kv_mb": 401.227776, "gpu_alloc_bytes": 1763600896, "gpu_peak_bytes": 3237288448, "latency_ms": 122.85305800000046, "tokens_in_step": 257, "throughput_hz": 8.139805522789642}, {"seed": 0, "step": 128, "kv_bytes": 404385792, "kv_mb": 404.385792, "gpu_alloc_bytes": 1768788480, "gpu_peak_bytes": 3254472192, "latency_ms": 132.44429400000257, "tokens_in_step": 257, "throughput_hz": 7.550344146951175}, {"seed": 0, "step": 129, "kv_bytes": 407543808, "kv_mb": 407.543808, "gpu_alloc_bytes": 1774110720, "gpu_peak_bytes": 3271745536, "latency_ms": 125.92877399999836, "tokens_in_step": 257, "throughput_hz": 7.940996868595045}, {"seed": 0, "step": 130, "kv_bytes": 410701824, "kv_mb": 410.701824, "gpu_alloc_bytes": 1777754112, "gpu_peak_bytes": 3286820864, "latency_ms": 131.93881899999838, "tokens_in_step": 257, "throughput_hz": 7.57927051022044}, {"seed": 0, "step": 131, "kv_bytes": 413859840, "kv_mb": 413.85984, "gpu_alloc_bytes": 1781836288, "gpu_peak_bytes": 3301862912, "latency_ms": 127.82684399999766, "tokens_in_step": 257, "throughput_hz": 7.823082919891367}, {"seed": 0, "step": 132, "kv_bytes": 417017856, "kv_mb": 417.017856, "gpu_alloc_bytes": 1787791360, "gpu_peak_bytes": 3319629824, "latency_ms": 133.94193599999937, "tokens_in_step": 257, "throughput_hz": 7.465921651304224}, {"seed": 0, "step": 133, "kv_bytes": 420175872, "kv_mb": 420.175872, "gpu_alloc_bytes": 1792567808, "gpu_peak_bytes": 3337035264, "latency_ms": 130.26908399999826, "tokens_in_step": 257, "throughput_hz": 7.676418450904387}, {"seed": 0, "step": 134, "kv_bytes": 423333888, "kv_mb": 423.333888, "gpu_alloc_bytes": 1797452800, "gpu_peak_bytes": 3352882688, "latency_ms": 137.2911880000025, "tokens_in_step": 257, "throughput_hz": 7.2837886725838645}, {"seed": 0, "step": 135, "kv_bytes": 426491904, "kv_mb": 426.491904, "gpu_alloc_bytes": 1800784384, "gpu_peak_bytes": 3368633856, "latency_ms": 131.66401999999877, "tokens_in_step": 257, "throughput_hz": 7.595089379771401}, {"seed": 0, "step": 136, "kv_bytes": 429649920, "kv_mb": 429.64992, "gpu_alloc_bytes": 1806144512, "gpu_peak_bytes": 3384303616, "latency_ms": 137.63700299999826, "tokens_in_step": 257, "throughput_hz": 7.265488046118039}, {"seed": 0, "step": 137, "kv_bytes": 432807936, "kv_mb": 432.807936, "gpu_alloc_bytes": 1812498944, "gpu_peak_bytes": 3403663872, "latency_ms": 133.57051999999925, "tokens_in_step": 257, "throughput_hz": 7.486681941494318}, {"seed": 0, "step": 138, "kv_bytes": 435965952, "kv_mb": 435.965952, "gpu_alloc_bytes": 1815536128, "gpu_peak_bytes": 3419031040, "latency_ms": 139.9741849999998, "tokens_in_step": 257, "throughput_hz": 7.1441744776010045}, {"seed": 0, "step": 139, "kv_bytes": 439123968, "kv_mb": 439.123968, "gpu_alloc_bytes": 1819896832, "gpu_peak_bytes": 3432793600, "latency_ms": 135.7977969999986, "tokens_in_step": 257, "throughput_hz": 7.363889710228586}, {"seed": 0, "step": 140, "kv_bytes": 442281984, "kv_mb": 442.281984, "gpu_alloc_bytes": 1824908800, "gpu_peak_bytes": 3450443264, "latency_ms": 142.15019599999934, "tokens_in_step": 257, "throughput_hz": 7.034812670958291}, {"seed": 0, "step": 141, "kv_bytes": 445440000, "kv_mb": 445.44, "gpu_alloc_bytes": 1829471232, "gpu_peak_bytes": 3466343424, "latency_ms": 137.99878900000095, "tokens_in_step": 257, "throughput_hz": 7.2464404017341995}, {"seed": 0, "step": 142, "kv_bytes": 448598016, "kv_mb": 448.598016, "gpu_alloc_bytes": 1835090432, "gpu_peak_bytes": 3483777536, "latency_ms": 149.29272699999885, "tokens_in_step": 257, "throughput_hz": 6.698249942209226}, {"seed": 0, "step": 143, "kv_bytes": 451756032, "kv_mb": 451.756032, "gpu_alloc_bytes": 1839855616, "gpu_peak_bytes": 3499187200, "latency_ms": 139.6976400000014, "tokens_in_step": 257, "throughput_hz": 7.158317062478579}, {"seed": 0, "step": 144, "kv_bytes": 454914048, "kv_mb": 454.914048, "gpu_alloc_bytes": 1843848192, "gpu_peak_bytes": 3515075584, "latency_ms": 145.80160999999947, "tokens_in_step": 257, "throughput_hz": 6.858634825774582}, {"seed": 0, "step": 145, "kv_bytes": 458072064, "kv_mb": 458.072064, "gpu_alloc_bytes": 1848794112, "gpu_peak_bytes": 3532291072, "latency_ms": 141.4179219999987, "tokens_in_step": 257, "throughput_hz": 7.071239527900921}, {"seed": 0, "step": 146, "kv_bytes": 461230080, "kv_mb": 461.23008, "gpu_alloc_bytes": 1853504512, "gpu_peak_bytes": 3548941824, "latency_ms": 150.1463059999999, "tokens_in_step": 257, "throughput_hz": 6.660170513951909}, {"seed": 0, "step": 147, "kv_bytes": 464388096, "kv_mb": 464.388096, "gpu_alloc_bytes": 1857628672, "gpu_peak_bytes": 3563394560, "latency_ms": 142.83672699999883, "tokens_in_step": 257, "throughput_hz": 7.001000519985369}, {"seed": 0, "step": 148, "kv_bytes": 467546112, "kv_mb": 467.546112, "gpu_alloc_bytes": 1863407104, "gpu_peak_bytes": 3581696000, "latency_ms": 154.61785699999808, "tokens_in_step": 257, "throughput_hz": 6.467558271746144}, {"seed": 0, "step": 149, "kv_bytes": 470704128, "kv_mb": 470.704128, "gpu_alloc_bytes": 1869575680, "gpu_peak_bytes": 3598809600, "latency_ms": 145.74560499999833, "tokens_in_step": 257, "throughput_hz": 6.8612703621492495}, {"seed": 0, "step": 150, "kv_bytes": 473862144, "kv_mb": 473.862144, "gpu_alloc_bytes": 1874180096, "gpu_peak_bytes": 3616168448, "latency_ms": 151.7601610000021, "tokens_in_step": 257, "throughput_hz": 6.589344617260824}, {"seed": 0, "step": 151, "kv_bytes": 477020160, "kv_mb": 477.02016, "gpu_alloc_bytes": 1877388288, "gpu_peak_bytes": 3632139776, "latency_ms": 146.99901500000223, "tokens_in_step": 257, "throughput_hz": 6.802766671599703}, {"seed": 0, "step": 152, "kv_bytes": 480178176, "kv_mb": 480.178176, "gpu_alloc_bytes": 1887208448, "gpu_peak_bytes": 3652703744, "latency_ms": 153.50051399999742, "tokens_in_step": 257, "throughput_hz": 6.51463616597412}, {"seed": 0, "step": 153, "kv_bytes": 483336192, "kv_mb": 483.336192, "gpu_alloc_bytes": 1892151808, "gpu_peak_bytes": 3671501824, "latency_ms": 149.15086799999955, "tokens_in_step": 257, "throughput_hz": 6.704620720008167}, {"seed": 0, "step": 154, "kv_bytes": 486494208, "kv_mb": 486.494208, "gpu_alloc_bytes": 1892687360, "gpu_peak_bytes": 3686527488, "latency_ms": 155.74063299999708, "tokens_in_step": 257, "throughput_hz": 6.420931909272635}, {"seed": 0, "step": 155, "kv_bytes": 489652224, "kv_mb": 489.652224, "gpu_alloc_bytes": 1899992576, "gpu_peak_bytes": 3700199424, "latency_ms": 150.53586600000202, "tokens_in_step": 257, "throughput_hz": 6.642935179314587}, {"seed": 0, "step": 156, "kv_bytes": 492810240, "kv_mb": 492.81024, "gpu_alloc_bytes": 1903027200, "gpu_peak_bytes": 3716168704, "latency_ms": 157.48291499999922, "tokens_in_step": 257, "throughput_hz": 6.349895161643439}, {"seed": 0, "step": 157, "kv_bytes": 495968256, "kv_mb": 495.968256, "gpu_alloc_bytes": 1906878976, "gpu_peak_bytes": 3729852416, "latency_ms": 152.67417699999797, "tokens_in_step": 257, "throughput_hz": 6.54989612290501}, {"seed": 0, "step": 158, "kv_bytes": 499126272, "kv_mb": 499.126272, "gpu_alloc_bytes": 1911584768, "gpu_peak_bytes": 3746867712, "latency_ms": 160.2091250000015, "tokens_in_step": 257, "throughput_hz": 6.2418417178172}, {"seed": 0, "step": 159, "kv_bytes": 502284288, "kv_mb": 502.284288, "gpu_alloc_bytes": 1915627008, "gpu_peak_bytes": 3762009600, "latency_ms": 154.5473269999995, "tokens_in_step": 257, "throughput_hz": 6.470509839358161}, {"seed": 0, "step": 160, "kv_bytes": 505442304, "kv_mb": 505.442304, "gpu_alloc_bytes": 1920221696, "gpu_peak_bytes": 3777103872, "latency_ms": 160.9181090000007, "tokens_in_step": 257, "throughput_hz": 6.21434098507829}, {"seed": 0, "step": 161, "kv_bytes": 508600320, "kv_mb": 508.60032, "gpu_alloc_bytes": 1927358976, "gpu_peak_bytes": 3795646976, "latency_ms": 485.64640700000086, "tokens_in_step": 257, "throughput_hz": 2.059111290820274}, {"seed": 0, "step": 162, "kv_bytes": 511758336, "kv_mb": 511.758336, "gpu_alloc_bytes": 1929521152, "gpu_peak_bytes": 3812544512, "latency_ms": 176.74619199999952, "tokens_in_step": 257, "throughput_hz": 5.657830523443485}, {"seed": 0, "step": 163, "kv_bytes": 514916352, "kv_mb": 514.916352, "gpu_alloc_bytes": 1934497792, "gpu_peak_bytes": 3827718656, "latency_ms": 170.80362000000093, "tokens_in_step": 257, "throughput_hz": 5.854676850525736}, {"seed": 0, "step": 164, "kv_bytes": 518074368, "kv_mb": 518.074368, "gpu_alloc_bytes": 1939252736, "gpu_peak_bytes": 3843024384, "latency_ms": 171.69826899999663, "tokens_in_step": 257, "throughput_hz": 5.824170539541197}, {"seed": 0, "step": 165, "kv_bytes": 521232384, "kv_mb": 521.232384, "gpu_alloc_bytes": 1944070144, "gpu_peak_bytes": 3859482624, "latency_ms": 158.948714000001, "tokens_in_step": 257, "throughput_hz": 6.291337468763627}, {"seed": 0, "step": 166, "kv_bytes": 524390400, "kv_mb": 524.3904, "gpu_alloc_bytes": 1949427200, "gpu_peak_bytes": 3876382720, "latency_ms": 167.14500299999813, "tokens_in_step": 257, "throughput_hz": 5.982829172583827}, {"seed": 0, "step": 167, "kv_bytes": 527548416, "kv_mb": 527.548416, "gpu_alloc_bytes": 1954782208, "gpu_peak_bytes": 3893956096, "latency_ms": 160.40188300000224, "tokens_in_step": 257, "throughput_hz": 6.234340777657741}, {"seed": 0, "step": 168, "kv_bytes": 530706432, "kv_mb": 530.706432, "gpu_alloc_bytes": 1958774784, "gpu_peak_bytes": 3908311040, "latency_ms": 168.71813799999913, "tokens_in_step": 257, "throughput_hz": 5.927045022272621}, {"seed": 0, "step": 169, "kv_bytes": 533864448, "kv_mb": 533.864448, "gpu_alloc_bytes": 1962473472, "gpu_peak_bytes": 3923950592, "latency_ms": 164.21603299999887, "tokens_in_step": 257, "throughput_hz": 6.089539381334385}, {"seed": 0, "step": 170, "kv_bytes": 537022464, "kv_mb": 537.022464, "gpu_alloc_bytes": 1967568384, "gpu_peak_bytes": 3941112832, "latency_ms": 170.940796, "tokens_in_step": 257, "throughput_hz": 5.849978608968218}, {"seed": 0, "step": 171, "kv_bytes": 540180480, "kv_mb": 540.18048, "gpu_alloc_bytes": 1973000192, "gpu_peak_bytes": 3959012352, "latency_ms": 164.755882999998, "tokens_in_step": 257, "throughput_hz": 6.069585994692598}, {"seed": 0, "step": 172, "kv_bytes": 543338496, "kv_mb": 543.338496, "gpu_alloc_bytes": 1978374656, "gpu_peak_bytes": 3975339520, "latency_ms": 172.46107899999785, "tokens_in_step": 257, "throughput_hz": 5.798409738582306}, {"seed": 0, "step": 173, "kv_bytes": 546496512, "kv_mb": 546.496512, "gpu_alloc_bytes": 1984079872, "gpu_peak_bytes": 3991672320, "latency_ms": 166.89207399999972, "tokens_in_step": 257, "throughput_hz": 5.991896295806125}, {"seed": 0, "step": 174, "kv_bytes": 549654528, "kv_mb": 549.654528, "gpu_alloc_bytes": 1988223488, "gpu_peak_bytes": 4007469568, "latency_ms": 174.52240700000132, "tokens_in_step": 257, "throughput_hz": 5.729923264237311}, {"seed": 0, "step": 175, "kv_bytes": 552812544, "kv_mb": 552.812544, "gpu_alloc_bytes": 1990863360, "gpu_peak_bytes": 4023225856, "latency_ms": 168.62254599999815, "tokens_in_step": 257, "throughput_hz": 5.930405059831151}, {"seed": 0, "step": 176, "kv_bytes": 555970560, "kv_mb": 555.97056, "gpu_alloc_bytes": 1997495808, "gpu_peak_bytes": 4040950272, "latency_ms": 176.93101899999775, "tokens_in_step": 257, "throughput_hz": 5.651920198345847}, {"seed": 0, "step": 177, "kv_bytes": 559128576, "kv_mb": 559.128576, "gpu_alloc_bytes": 2001148416, "gpu_peak_bytes": 4056044032, "latency_ms": 169.96212699999802, "tokens_in_step": 257, "throughput_hz": 5.883663717623466}, {"seed": 0, "step": 178, "kv_bytes": 562286592, "kv_mb": 562.286592, "gpu_alloc_bytes": 2006000128, "gpu_peak_bytes": 4072024064, "latency_ms": 178.14938699999772, "tokens_in_step": 257, "throughput_hz": 5.6132665783464795}, {"seed": 0, "step": 179, "kv_bytes": 565444608, "kv_mb": 565.444608, "gpu_alloc_bytes": 2009888768, "gpu_peak_bytes": 4088334848, "latency_ms": 170.9149630000013, "tokens_in_step": 257, "throughput_hz": 5.850862805967388}, {"seed": 0, "step": 180, "kv_bytes": 568602624, "kv_mb": 568.602624, "gpu_alloc_bytes": 2014715392, "gpu_peak_bytes": 4105164800, "latency_ms": 179.99181500000105, "tokens_in_step": 257, "throughput_hz": 5.555808190500185}, {"seed": 0, "step": 181, "kv_bytes": 571760640, "kv_mb": 571.76064, "gpu_alloc_bytes": 2020641792, "gpu_peak_bytes": 4121709056, "latency_ms": 174.24406100000311, "tokens_in_step": 257, "throughput_hz": 5.739076524392886}, {"seed": 0, "step": 182, "kv_bytes": 574918656, "kv_mb": 574.918656, "gpu_alloc_bytes": 2023917056, "gpu_peak_bytes": 4137821696, "latency_ms": 182.28480500000188, "tokens_in_step": 257, "throughput_hz": 5.485920782042089}, {"seed": 0, "step": 183, "kv_bytes": 578076672, "kv_mb": 578.076672, "gpu_alloc_bytes": 2028824064, "gpu_peak_bytes": 4153299456, "latency_ms": 176.46349799999683, "tokens_in_step": 257, "throughput_hz": 5.6668943511480085}, {"seed": 0, "step": 184, "kv_bytes": 581234688, "kv_mb": 581.234688, "gpu_alloc_bytes": 2035057664, "gpu_peak_bytes": 4171482624, "latency_ms": 184.42569700000178, "tokens_in_step": 257, "throughput_hz": 5.422237878271326}, {"seed": 0, "step": 185, "kv_bytes": 584392704, "kv_mb": 584.392704, "gpu_alloc_bytes": 2037647872, "gpu_peak_bytes": 4186672128, "latency_ms": 181.4770769999967, "tokens_in_step": 257, "throughput_hz": 5.510337815282412}, {"seed": 0, "step": 186, "kv_bytes": 587550720, "kv_mb": 587.55072, "gpu_alloc_bytes": 2042664960, "gpu_peak_bytes": 4201157632, "latency_ms": 187.16205700000188, "tokens_in_step": 257, "throughput_hz": 5.342963290898165}, {"seed": 0, "step": 187, "kv_bytes": 590708736, "kv_mb": 590.708736, "gpu_alloc_bytes": 2047109632, "gpu_peak_bytes": 4217704448, "latency_ms": 180.05669800000135, "tokens_in_step": 257, "throughput_hz": 5.55380616832145}, {"seed": 0, "step": 188, "kv_bytes": 593866752, "kv_mb": 593.866752, "gpu_alloc_bytes": 2052332544, "gpu_peak_bytes": 4234745856, "latency_ms": 189.03788500000474, "tokens_in_step": 257, "throughput_hz": 5.289944922944811}, {"seed": 0, "step": 189, "kv_bytes": 597024768, "kv_mb": 597.024768, "gpu_alloc_bytes": 2056906752, "gpu_peak_bytes": 4250317824, "latency_ms": 182.62611999999478, "tokens_in_step": 257, "throughput_hz": 5.475667993165646}, {"seed": 0, "step": 190, "kv_bytes": 600182784, "kv_mb": 600.182784, "gpu_alloc_bytes": 2061339136, "gpu_peak_bytes": 4266578432, "latency_ms": 190.50840500000277, "tokens_in_step": 257, "throughput_hz": 5.249112237331395}, {"seed": 0, "step": 191, "kv_bytes": 603340800, "kv_mb": 603.3408, "gpu_alloc_bytes": 2067512320, "gpu_peak_bytes": 4284153856, "latency_ms": 184.401084000001, "tokens_in_step": 257, "throughput_hz": 5.422961613392656}, {"seed": 0, "step": 192, "kv_bytes": 606498816, "kv_mb": 606.498816, "gpu_alloc_bytes": 2072679424, "gpu_peak_bytes": 4301413376, "latency_ms": 192.74491000000182, "tokens_in_step": 257, "throughput_hz": 5.188204451157701}, {"seed": 0, "step": 193, "kv_bytes": 609656832, "kv_mb": 609.656832, "gpu_alloc_bytes": 2075544064, "gpu_peak_bytes": 4315776000, "latency_ms": 185.15600100000285, "tokens_in_step": 257, "throughput_hz": 5.400851144975769}, {"seed": 0, "step": 194, "kv_bytes": 612814848, "kv_mb": 612.814848, "gpu_alloc_bytes": 2080681472, "gpu_peak_bytes": 4332044288, "latency_ms": 194.5179760000002, "tokens_in_step": 257, "throughput_hz": 5.1409130434299755}, {"seed": 0, "step": 195, "kv_bytes": 615972864, "kv_mb": 615.972864, "gpu_alloc_bytes": 2085367296, "gpu_peak_bytes": 4348350464, "latency_ms": 188.03383699999898, "tokens_in_step": 257, "throughput_hz": 5.31819174652063}, {"seed": 0, "step": 196, "kv_bytes": 619130880, "kv_mb": 619.13088, "gpu_alloc_bytes": 2090337280, "gpu_peak_bytes": 4365390848, "latency_ms": 196.8807479999981, "tokens_in_step": 257, "throughput_hz": 5.079216785584387}, {"seed": 0, "step": 197, "kv_bytes": 622288896, "kv_mb": 622.288896, "gpu_alloc_bytes": 2094882304, "gpu_peak_bytes": 4382615552, "latency_ms": 189.67229500000116, "tokens_in_step": 257, "throughput_hz": 5.27225127950286}, {"seed": 0, "step": 198, "kv_bytes": 625446912, "kv_mb": 625.446912, "gpu_alloc_bytes": 2099235328, "gpu_peak_bytes": 4397423104, "latency_ms": 198.99281900000432, "tokens_in_step": 257, "throughput_hz": 5.025306968489041}, {"seed": 0, "step": 199, "kv_bytes": 628604928, "kv_mb": 628.604928, "gpu_alloc_bytes": 2104487424, "gpu_peak_bytes": 4413905408, "latency_ms": 192.01096700000164, "tokens_in_step": 257, "throughput_hz": 5.208035851410464}, {"seed": 0, "step": 200, "kv_bytes": 631762944, "kv_mb": 631.762944, "gpu_alloc_bytes": 2109296128, "gpu_peak_bytes": 4431202816, "latency_ms": 200.8957189999947, "tokens_in_step": 257, "throughput_hz": 4.977706866914503}]}

==> scripts/modal_validate/v4/results/v4_l40s_qwen15b.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-1.5B", "vram_gb": 47.665709056, "n_params": 1543714304, "n_layers": 28, "n_heads": 12, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 28672, "bytes_per_step_theoretical": 7368704, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 25.438507080078125, "results": [{"seed": 0, "step": 1, "kv_bytes": 7741440, "kv_mb": 7.74144, "gpu_alloc_bytes": 5139863040, "gpu_peak_bytes": 5227621888, "latency_ms": 44.71311800000066, "tokens_in_step": 257, "throughput_hz": 22.3648013095393}, {"seed": 0, "step": 2, "kv_bytes": 15110144, "kv_mb": 15.110144, "gpu_alloc_bytes": 5147231744, "gpu_peak_bytes": 5390048256, "latency_ms": 35.030403000000376, "tokens_in_step": 257, "throughput_hz": 28.546631336213554}, {"seed": 0, "step": 3, "kv_bytes": 22478848, "kv_mb": 22.478848, "gpu_alloc_bytes": 5154600448, "gpu_peak_bytes": 5404785664, "latency_ms": 35.10538500000138, "tokens_in_step": 257, "throughput_hz": 28.48565825442338}, {"seed": 0, "step": 4, "kv_bytes": 29847552, "kv_mb": 29.847552, "gpu_alloc_bytes": 5161969152, "gpu_peak_bytes": 5419523072, "latency_ms": 35.267167999997184, "tokens_in_step": 257, "throughput_hz": 28.3549844433236}, {"seed": 0, "step": 5, "kv_bytes": 37216256, "kv_mb": 37.216256, "gpu_alloc_bytes": 5169337856, "gpu_peak_bytes": 5434260480, "latency_ms": 34.016982000000695, "tokens_in_step": 257, "throughput_hz": 29.397081728178577}, {"seed": 0, "step": 6, "kv_bytes": 44584960, "kv_mb": 44.58496, "gpu_alloc_bytes": 5176706560, "gpu_peak_bytes": 5448997888, "latency_ms": 34.21390599999796, "tokens_in_step": 257, "throughput_hz": 29.22788178584636}, {"seed": 0, "step": 7, "kv_bytes": 51953664, "kv_mb": 51.953664, "gpu_alloc_bytes": 5184075264, "gpu_peak_bytes": 5463735296, "latency_ms": 33.362788000001586, "tokens_in_step": 257, "throughput_hz": 29.97351420390743}, {"seed": 0, "step": 8, "kv_bytes": 59322368, "kv_mb": 59.322368, "gpu_alloc_bytes": 5234143232, "gpu_peak_bytes": 5521171968, "latency_ms": 29.617058999999557, "tokens_in_step": 257, "throughput_hz": 33.76432481023909}, {"seed": 0, "step": 9, "kv_bytes": 66691072, "kv_mb": 66.691072, "gpu_alloc_bytes": 5230077440, "gpu_peak_bytes": 5567174144, "latency_ms": 29.172899000002417, "tokens_in_step": 257, "throughput_hz": 34.278389679404754}, {"seed": 0, "step": 10, "kv_bytes": 74059776, "kv_mb": 74.059776, "gpu_alloc_bytes": 5234369536, "gpu_peak_bytes": 5567400448, "latency_ms": 29.02681499999815, "tokens_in_step": 257, "throughput_hz": 34.45090341465516}, {"seed": 0, "step": 11, "kv_bytes": 81428480, "kv_mb": 81.42848, "gpu_alloc_bytes": 5234439680, "gpu_peak_bytes": 5571762688, "latency_ms": 29.416123999997268, "tokens_in_step": 257, "throughput_hz": 33.99496140280388}, {"seed": 0, "step": 12, "kv_bytes": 88797184, "kv_mb": 88.797184, "gpu_alloc_bytes": 5234632704, "gpu_peak_bytes": 5572025856, "latency_ms": 28.36043099999941, "tokens_in_step": 257, "throughput_hz": 35.26039502009052}, {"seed": 0, "step": 13, "kv_bytes": 96165888, "kv_mb": 96.165888, "gpu_alloc_bytes": 5237399552, "gpu_peak_bytes": 5574985728, "latency_ms": 28.28129999999973, "tokens_in_step": 257, "throughput_hz": 35.35905350885601}, {"seed": 0, "step": 14, "kv_bytes": 103534592, "kv_mb": 103.534592, "gpu_alloc_bytes": 5235856384, "gpu_peak_bytes": 5576209408, "latency_ms": 28.092245999999932, "tokens_in_step": 257, "throughput_hz": 35.5970113603591}, {"seed": 0, "step": 15, "kv_bytes": 110903296, "kv_mb": 110.903296, "gpu_alloc_bytes": 5244542464, "gpu_peak_bytes": 5583352320, "latency_ms": 29.318551999999443, "tokens_in_step": 257, "throughput_hz": 34.108096470794976}, {"seed": 0, "step": 16, "kv_bytes": 118272000, "kv_mb": 118.272, "gpu_alloc_bytes": 5250427392, "gpu_peak_bytes": 5597923328, "latency_ms": 28.119156999999007, "tokens_in_step": 257, "throughput_hz": 35.562943796644944}, {"seed": 0, "step": 17, "kv_bytes": 125640704, "kv_mb": 125.640704, "gpu_alloc_bytes": 5258638848, "gpu_peak_bytes": 5612019712, "latency_ms": 28.06471599999938, "tokens_in_step": 257, "throughput_hz": 35.63193014317416}, {"seed": 0, "step": 18, "kv_bytes": 133009408, "kv_mb": 133.009408, "gpu_alloc_bytes": 5265841664, "gpu_peak_bytes": 5627433984, "latency_ms": 28.057034999999786, "tokens_in_step": 257, "throughput_hz": 35.6416848751127}, {"seed": 0, "step": 19, "kv_bytes": 140378112, "kv_mb": 140.378112, "gpu_alloc_bytes": 5273949696, "gpu_peak_bytes": 5642744832, "latency_ms": 28.149086999999184, "tokens_in_step": 257, "throughput_hz": 35.525130886128885}, {"seed": 0, "step": 20, "kv_bytes": 147746816, "kv_mb": 147.746816, "gpu_alloc_bytes": 5281752064, "gpu_peak_bytes": 5658655232, "latency_ms": 27.92085299999769, "tokens_in_step": 257, "throughput_hz": 35.815524690455646}, {"seed": 0, "step": 21, "kv_bytes": 155115520, "kv_mb": 155.11552, "gpu_alloc_bytes": 5287248896, "gpu_peak_bytes": 5671954432, "latency_ms": 30.58790900000119, "tokens_in_step": 257, "throughput_hz": 32.69265643493189}, {"seed": 0, "step": 22, "kv_bytes": 162484224, "kv_mb": 162.484224, "gpu_alloc_bytes": 5296534016, "gpu_peak_bytes": 5686736384, "latency_ms": 28.820692000000037, "tokens_in_step": 257, "throughput_hz": 34.69729318088541}, {"seed": 0, "step": 23, "kv_bytes": 169852928, "kv_mb": 169.852928, "gpu_alloc_bytes": 5303336448, "gpu_peak_bytes": 5702823936, "latency_ms": 28.898713000000242, "tokens_in_step": 257, "throughput_hz": 34.6036171230183}, {"seed": 0, "step": 24, "kv_bytes": 177221632, "kv_mb": 177.221632, "gpu_alloc_bytes": 5311008768, "gpu_peak_bytes": 5717298688, "latency_ms": 28.831102000001607, "tokens_in_step": 257, "throughput_hz": 34.68476508459317}, {"seed": 0, "step": 25, "kv_bytes": 184590336, "kv_mb": 184.590336, "gpu_alloc_bytes": 5317495296, "gpu_peak_bytes": 5731457536, "latency_ms": 28.566515999997932, "tokens_in_step": 257, "throughput_hz": 35.0060189348982}, {"seed": 0, "step": 26, "kv_bytes": 191959040, "kv_mb": 191.95904, "gpu_alloc_bytes": 5324094976, "gpu_peak_bytes": 5744543744, "latency_ms": 30.42658600000081, "tokens_in_step": 257, "throughput_hz": 32.86599423280592}, {"seed": 0, "step": 27, "kv_bytes": 199327744, "kv_mb": 199.327744, "gpu_alloc_bytes": 5332869120, "gpu_peak_bytes": 5759917568, "latency_ms": 30.434925000001556, "tokens_in_step": 257, "throughput_hz": 32.85698913337059}, {"seed": 0, "step": 28, "kv_bytes": 206696448, "kv_mb": 206.696448, "gpu_alloc_bytes": 5338833408, "gpu_peak_bytes": 5774656000, "latency_ms": 32.931437999998536, "tokens_in_step": 257, "throughput_hz": 30.366120058287294}, {"seed": 0, "step": 29, "kv_bytes": 214065152, "kv_mb": 214.065152, "gpu_alloc_bytes": 5346202624, "gpu_peak_bytes": 5789985792, "latency_ms": 31.789574000001153, "tokens_in_step": 257, "throughput_hz": 31.456854376216672}, {"seed": 0, "step": 30, "kv_bytes": 221433856, "kv_mb": 221.433856, "gpu_alloc_bytes": 5354816000, "gpu_peak_bytes": 5814021632, "latency_ms": 36.313440999997226, "tokens_in_step": 257, "throughput_hz": 27.53801271545917}, {"seed": 0, "step": 31, "kv_bytes": 228802560, "kv_mb": 228.80256, "gpu_alloc_bytes": 5363360768, "gpu_peak_bytes": 5839231488, "latency_ms": 35.354879999999866, "tokens_in_step": 257, "throughput_hz": 28.28463849969237}, {"seed": 0, "step": 32, "kv_bytes": 236171264, "kv_mb": 236.171264, "gpu_alloc_bytes": 5370180096, "gpu_peak_bytes": 5862647296, "latency_ms": 39.244302999996705, "tokens_in_step": 257, "throughput_hz": 25.48140554312008}, {"seed": 0, "step": 33, "kv_bytes": 243539968, "kv_mb": 243.539968, "gpu_alloc_bytes": 5376737280, "gpu_peak_bytes": 5884188160, "latency_ms": 38.08126700000258, "tokens_in_step": 257, "throughput_hz": 26.259630489708552}, {"seed": 0, "step": 34, "kv_bytes": 250908672, "kv_mb": 250.908672, "gpu_alloc_bytes": 5383600640, "gpu_peak_bytes": 5906097152, "latency_ms": 42.62836400000225, "tokens_in_step": 257, "throughput_hz": 23.4585591884302}, {"seed": 0, "step": 35, "kv_bytes": 258277376, "kv_mb": 258.277376, "gpu_alloc_bytes": 5392033792, "gpu_peak_bytes": 5928896000, "latency_ms": 41.38259799999844, "tokens_in_step": 257, "throughput_hz": 24.164746737264725}, {"seed": 0, "step": 36, "kv_bytes": 265646080, "kv_mb": 265.64608, "gpu_alloc_bytes": 5397787136, "gpu_peak_bytes": 5951134208, "latency_ms": 43.98650299999929, "tokens_in_step": 257, "throughput_hz": 22.734246457373896}, {"seed": 0, "step": 37, "kv_bytes": 273014784, "kv_mb": 273.014784, "gpu_alloc_bytes": 5406032896, "gpu_peak_bytes": 5973185024, "latency_ms": 41.89493799999866, "tokens_in_step": 257, "throughput_hz": 23.869232125371138}, {"seed": 0, "step": 38, "kv_bytes": 280383488, "kv_mb": 280.383488, "gpu_alloc_bytes": 5412883456, "gpu_peak_bytes": 5996333056, "latency_ms": 46.2095599999941, "tokens_in_step": 257, "throughput_hz": 21.640543645083998}, {"seed": 0, "step": 39, "kv_bytes": 287752192, "kv_mb": 287.752192, "gpu_alloc_bytes": 5421315072, "gpu_peak_bytes": 6019666944, "latency_ms": 44.643937000003575, "tokens_in_step": 257, "throughput_hz": 22.399458183984084}, {"seed": 0, "step": 40, "kv_bytes": 295120896, "kv_mb": 295.120896, "gpu_alloc_bytes": 5428423680, "gpu_peak_bytes": 6043258880, "latency_ms": 48.8847670000041, "tokens_in_step": 257, "throughput_hz": 20.456270150575047}, {"seed": 0, "step": 41, "kv_bytes": 302489600, "kv_mb": 302.4896, "gpu_alloc_bytes": 5435647488, "gpu_peak_bytes": 6065643520, "latency_ms": 46.894115000000625, "tokens_in_step": 257, "throughput_hz": 21.324637430517384}, {"seed": 0, "step": 42, "kv_bytes": 309858304, "kv_mb": 309.858304, "gpu_alloc_bytes": 5442002432, "gpu_peak_bytes": 6087273984, "latency_ms": 51.822708999999634, "tokens_in_step": 257, "throughput_hz": 19.296559737932785}, {"seed": 0, "step": 43, "kv_bytes": 317227008, "kv_mb": 317.227008, "gpu_alloc_bytes": 5449786368, "gpu_peak_bytes": 6109464576, "latency_ms": 50.78563800000069, "tokens_in_step": 257, "throughput_hz": 19.69060623005241}, {"seed": 0, "step": 44, "kv_bytes": 324595712, "kv_mb": 324.595712, "gpu_alloc_bytes": 5458037248, "gpu_peak_bytes": 6133551104, "latency_ms": 54.54651700000568, "tokens_in_step": 257, "throughput_hz": 18.33297623750928}, {"seed": 0, "step": 45, "kv_bytes": 331964416, "kv_mb": 331.964416, "gpu_alloc_bytes": 5464638976, "gpu_peak_bytes": 6156455424, "latency_ms": 52.29623000000316, "tokens_in_step": 257, "throughput_hz": 19.121837272016347}, {"seed": 0, "step": 46, "kv_bytes": 339333120, "kv_mb": 339.33312, "gpu_alloc_bytes": 5471762944, "gpu_peak_bytes": 6178232832, "latency_ms": 57.393578000002776, "tokens_in_step": 257, "throughput_hz": 17.423552161183462}, {"seed": 0, "step": 47, "kv_bytes": 346701824, "kv_mb": 346.701824, "gpu_alloc_bytes": 5479641600, "gpu_peak_bytes": 6201287168, "latency_ms": 55.328034000005744, "tokens_in_step": 257, "throughput_hz": 18.07402012513035}, {"seed": 0, "step": 48, "kv_bytes": 354070528, "kv_mb": 354.070528, "gpu_alloc_bytes": 5486192128, "gpu_peak_bytes": 6223768064, "latency_ms": 60.5831450000025, "tokens_in_step": 257, "throughput_hz": 16.50624113356873}, {"seed": 0, "step": 49, "kv_bytes": 361439232, "kv_mb": 361.439232, "gpu_alloc_bytes": 5494381568, "gpu_peak_bytes": 6246559744, "latency_ms": 57.92766900000146, "tokens_in_step": 257, "throughput_hz": 17.262907644358602}, {"seed": 0, "step": 50, "kv_bytes": 368807936, "kv_mb": 368.807936, "gpu_alloc_bytes": 5500929536, "gpu_peak_bytes": 6270054400, "latency_ms": 62.5848880000035, "tokens_in_step": 257, "throughput_hz": 15.97829814762861}, {"seed": 0, "step": 51, "kv_bytes": 376176640, "kv_mb": 376.17664, "gpu_alloc_bytes": 5509903872, "gpu_peak_bytes": 6292922880, "latency_ms": 60.88986299999988, "tokens_in_step": 257, "throughput_hz": 16.423094924683966}, {"seed": 0, "step": 52, "kv_bytes": 383545344, "kv_mb": 383.545344, "gpu_alloc_bytes": 5515666944, "gpu_peak_bytes": 6316369408, "latency_ms": 65.27129599999881, "tokens_in_step": 257, "throughput_hz": 15.320670207008272}, {"seed": 0, "step": 53, "kv_bytes": 390914048, "kv_mb": 390.914048, "gpu_alloc_bytes": 5523065344, "gpu_peak_bytes": 6336926720, "latency_ms": 63.06881899999439, "tokens_in_step": 257, "throughput_hz": 15.855695664764056}, {"seed": 0, "step": 54, "kv_bytes": 398282752, "kv_mb": 398.282752, "gpu_alloc_bytes": 5530682880, "gpu_peak_bytes": 6360601088, "latency_ms": 67.44907199999517, "tokens_in_step": 257, "throughput_hz": 14.82600086773724}, {"seed": 0, "step": 55, "kv_bytes": 405651456, "kv_mb": 405.651456, "gpu_alloc_bytes": 5538280960, "gpu_peak_bytes": 6383261696, "latency_ms": 65.49933099999805, "tokens_in_step": 257, "throughput_hz": 15.267331509081059}, {"seed": 0, "step": 56, "kv_bytes": 413020160, "kv_mb": 413.02016, "gpu_alloc_bytes": 5545141760, "gpu_peak_bytes": 6406329856, "latency_ms": 69.66510899999889, "tokens_in_step": 257, "throughput_hz": 14.354387933276842}, {"seed": 0, "step": 57, "kv_bytes": 420388864, "kv_mb": 420.388864, "gpu_alloc_bytes": 5552510464, "gpu_peak_bytes": 6428053504, "latency_ms": 67.0937940000016, "tokens_in_step": 257, "throughput_hz": 14.904508157639382}, {"seed": 0, "step": 58, "kv_bytes": 427757568, "kv_mb": 427.757568, "gpu_alloc_bytes": 5559879168, "gpu_peak_bytes": 6451351040, "latency_ms": 71.7361330000017, "tokens_in_step": 257, "throughput_hz": 13.939976385400874}, {"seed": 0, "step": 59, "kv_bytes": 435126272, "kv_mb": 435.126272, "gpu_alloc_bytes": 5567383040, "gpu_peak_bytes": 6473766912, "latency_ms": 69.6573390000026, "tokens_in_step": 257, "throughput_hz": 14.355989108340225}, {"seed": 0, "step": 60, "kv_bytes": 442494976, "kv_mb": 442.494976, "gpu_alloc_bytes": 5574616576, "gpu_peak_bytes": 6497015296, "latency_ms": 73.95170000000206, "tokens_in_step": 257, "throughput_hz": 13.522339581104587}, {"seed": 0, "step": 61, "kv_bytes": 449863680, "kv_mb": 449.86368, "gpu_alloc_bytes": 5582027264, "gpu_peak_bytes": 6519251968, "latency_ms": 71.11031899999887, "tokens_in_step": 257, "throughput_hz": 14.062656644811506}, {"seed": 0, "step": 62, "kv_bytes": 457232384, "kv_mb": 457.232384, "gpu_alloc_bytes": 5589353984, "gpu_peak_bytes": 6542451200, "latency_ms": 76.01283300000006, "tokens_in_step": 257, "throughput_hz": 13.155673332159575}, {"seed": 0, "step": 63, "kv_bytes": 464601088, "kv_mb": 464.601088, "gpu_alloc_bytes": 5596722688, "gpu_peak_bytes": 6564788736, "latency_ms": 72.97715900000412, "tokens_in_step": 257, "throughput_hz": 13.70291764851991}, {"seed": 0, "step": 64, "kv_bytes": 471969792, "kv_mb": 471.969792, "gpu_alloc_bytes": 5604091392, "gpu_peak_bytes": 6587938304, "latency_ms": 78.2492000000019, "tokens_in_step": 257, "throughput_hz": 12.7796833705645}, {"seed": 0, "step": 65, "kv_bytes": 479338496, "kv_mb": 479.338496, "gpu_alloc_bytes": 5611460096, "gpu_peak_bytes": 6610366976, "latency_ms": 75.17364499999957, "tokens_in_step": 257, "throughput_hz": 13.30253441881135}, {"seed": 0, "step": 66, "kv_bytes": 486707200, "kv_mb": 486.7072, "gpu_alloc_bytes": 5618828800, "gpu_peak_bytes": 6633904640, "latency_ms": 80.18421999999958, "tokens_in_step": 257, "throughput_hz": 12.471281755936582}, {"seed": 0, "step": 67, "kv_bytes": 494075904, "kv_mb": 494.075904, "gpu_alloc_bytes": 5626910720, "gpu_peak_bytes": 6656658432, "latency_ms": 78.56157599999847, "tokens_in_step": 257, "throughput_hz": 12.728868881143875}, {"seed": 0, "step": 68, "kv_bytes": 501444608, "kv_mb": 501.444608, "gpu_alloc_bytes": 5635013120, "gpu_peak_bytes": 6681156608, "latency_ms": 82.48778000000101, "tokens_in_step": 257, "throughput_hz": 12.123007795821245}, {"seed": 0, "step": 69, "kv_bytes": 508813312, "kv_mb": 508.813312, "gpu_alloc_bytes": 5640945152, "gpu_peak_bytes": 6702980608, "latency_ms": 80.24335100000002, "tokens_in_step": 257, "throughput_hz": 12.46209171897619}, {"seed": 0, "step": 70, "kv_bytes": 516182016, "kv_mb": 516.182016, "gpu_alloc_bytes": 5648303616, "gpu_peak_bytes": 6724535808, "latency_ms": 84.52376299999997, "tokens_in_step": 257, "throughput_hz": 11.830992427537808}, {"seed": 0, "step": 71, "kv_bytes": 523550720, "kv_mb": 523.55072, "gpu_alloc_bytes": 5656523776, "gpu_peak_bytes": 6747953152, "latency_ms": 81.2631539999984, "tokens_in_step": 257, "throughput_hz": 12.30570007164649}, {"seed": 0, "step": 72, "kv_bytes": 530919424, "kv_mb": 530.919424, "gpu_alloc_bytes": 5663089664, "gpu_peak_bytes": 6770954752, "latency_ms": 86.7105290000012, "tokens_in_step": 257, "throughput_hz": 11.53262483267731}, {"seed": 0, "step": 73, "kv_bytes": 538288128, "kv_mb": 538.288128, "gpu_alloc_bytes": 5670409728, "gpu_peak_bytes": 6792730112, "latency_ms": 83.44639000000598, "tokens_in_step": 257, "throughput_hz": 11.983741897042261}, {"seed": 0, "step": 74, "kv_bytes": 545656832, "kv_mb": 545.656832, "gpu_alloc_bytes": 5677778432, "gpu_peak_bytes": 6815584768, "latency_ms": 88.84958400000187, "tokens_in_step": 257, "throughput_hz": 11.254976725608293}, {"seed": 0, "step": 75, "kv_bytes": 553025536, "kv_mb": 553.025536, "gpu_alloc_bytes": 5686508032, "gpu_peak_bytes": 6839620608, "latency_ms": 86.47079400000024, "tokens_in_step": 257, "throughput_hz": 11.56459833131632}, {"seed": 0, "step": 76, "kv_bytes": 560394240, "kv_mb": 560.39424, "gpu_alloc_bytes": 5692515840, "gpu_peak_bytes": 6862474752, "latency_ms": 91.37489999999815, "tokens_in_step": 257, "throughput_hz": 10.943924425635707}, {"seed": 0, "step": 77, "kv_bytes": 567762944, "kv_mb": 567.762944, "gpu_alloc_bytes": 5699884544, "gpu_peak_bytes": 6883837952, "latency_ms": 87.27584300000046, "tokens_in_step": 257, "throughput_hz": 11.457924273501371}, {"seed": 0, "step": 78, "kv_bytes": 575131648, "kv_mb": 575.131648, "gpu_alloc_bytes": 5707643392, "gpu_peak_bytes": 6907033088, "latency_ms": 93.00415399999906, "tokens_in_step": 257, "throughput_hz": 10.752207906756617}, {"seed": 0, "step": 79, "kv_bytes": 582500352, "kv_mb": 582.500352, "gpu_alloc_bytes": 5715041792, "gpu_peak_bytes": 6931266048, "latency_ms": 89.36734800000323, "tokens_in_step": 257, "throughput_hz": 11.189769220856412}, {"seed": 0, "step": 80, "kv_bytes": 589869056, "kv_mb": 589.869056, "gpu_alloc_bytes": 5721993216, "gpu_peak_bytes": 6952627712, "latency_ms": 95.08427899999816, "tokens_in_step": 257, "throughput_hz": 10.516985673310089}, {"seed": 0, "step": 81, "kv_bytes": 597237760, "kv_mb": 597.23776, "gpu_alloc_bytes": 5729434624, "gpu_peak_bytes": 6976062976, "latency_ms": 91.3969200000011, "tokens_in_step": 257, "throughput_hz": 10.941287737048338}, {"seed": 0, "step": 82, "kv_bytes": 604606464, "kv_mb": 604.606464, "gpu_alloc_bytes": 5737271296, "gpu_peak_bytes": 6998402048, "latency_ms": 97.34485599999942, "tokens_in_step": 257, "throughput_hz": 10.272756477240112}, {"seed": 0, "step": 83, "kv_bytes": 611975168, "kv_mb": 611.975168, "gpu_alloc_bytes": 5744096768, "gpu_peak_bytes": 7022057472, "latency_ms": 94.82395300000235, "tokens_in_step": 257, "throughput_hz": 10.545858597563162}, {"seed": 0, "step": 84, "kv_bytes": 619343872, "kv_mb": 619.343872, "gpu_alloc_bytes": 5751465472, "gpu_peak_bytes": 7043362304, "latency_ms": 99.54034299999392, "tokens_in_step": 257, "throughput_hz": 10.046177960227253}, {"seed": 0, "step": 85, "kv_bytes": 626712576, "kv_mb": 626.712576, "gpu_alloc_bytes": 5759837184, "gpu_peak_bytes": 7068046336, "latency_ms": 95.70464200000117, "tokens_in_step": 257, "throughput_hz": 10.448813966620216}, {"seed": 0, "step": 86, "kv_bytes": 634081280, "kv_mb": 634.08128, "gpu_alloc_bytes": 5766634496, "gpu_peak_bytes": 7090375168, "latency_ms": 101.55366599999383, "tokens_in_step": 257, "throughput_hz": 9.84701034820408}, {"seed": 0, "step": 87, "kv_bytes": 641449984, "kv_mb": 641.449984, "gpu_alloc_bytes": 5774568960, "gpu_peak_bytes": 7114001408, "latency_ms": 97.87038700000039, "tokens_in_step": 257, "throughput_hz": 10.217595236442623}, {"seed": 0, "step": 88, "kv_bytes": 648818688, "kv_mb": 648.818688, "gpu_alloc_bytes": 5780940288, "gpu_peak_bytes": 7135516160, "latency_ms": 103.6660390000037, "tokens_in_step": 257, "throughput_hz": 9.646360656260477}, {"seed": 0, "step": 89, "kv_bytes": 656187392, "kv_mb": 656.187392, "gpu_alloc_bytes": 5789043200, "gpu_peak_bytes": 7158835712, "latency_ms": 100.1040139999958, "tokens_in_step": 257, "throughput_hz": 9.989609407671125}, {"seed": 0, "step": 90, "kv_bytes": 663556096, "kv_mb": 663.556096, "gpu_alloc_bytes": 5795677696, "gpu_peak_bytes": 7180831232, "latency_ms": 105.75758399999557, "tokens_in_step": 257, "throughput_hz": 9.455586655610833}, {"seed": 0, "step": 91, "kv_bytes": 670924800, "kv_mb": 670.9248, "gpu_alloc_bytes": 5804065280, "gpu_peak_bytes": 7204649472, "latency_ms": 102.55880500000103, "tokens_in_step": 257, "throughput_hz": 9.750503625700299}, {"seed": 0, "step": 92, "kv_bytes": 678293504, "kv_mb": 678.293504, "gpu_alloc_bytes": 5811554304, "gpu_peak_bytes": 7227833344, "latency_ms": 107.90130900000605, "tokens_in_step": 257, "throughput_hz": 9.267728160739402}, {"seed": 0, "step": 93, "kv_bytes": 685662208, "kv_mb": 685.662208, "gpu_alloc_bytes": 5817991680, "gpu_peak_bytes": 7250506752, "latency_ms": 104.2759019999977, "tokens_in_step": 257, "throughput_hz": 9.589943417607858}, {"seed": 0, "step": 94, "kv_bytes": 693030912, "kv_mb": 693.030912, "gpu_alloc_bytes": 5825152512, "gpu_peak_bytes": 7271462912, "latency_ms": 110.21630799999826, "tokens_in_step": 257, "throughput_hz": 9.073067481084703}, {"seed": 0, "step": 95, "kv_bytes": 700399616, "kv_mb": 700.399616, "gpu_alloc_bytes": 5832521216, "gpu_peak_bytes": 7294689792, "latency_ms": 106.19145299999388, "tokens_in_step": 257, "throughput_hz": 9.416953735439119}, {"seed": 0, "step": 96, "kv_bytes": 707768320, "kv_mb": 707.76832, "gpu_alloc_bytes": 5839889920, "gpu_peak_bytes": 7316833280, "latency_ms": 112.3942760000034, "tokens_in_step": 257, "throughput_hz": 8.897250247868225}, {"seed": 0, "step": 97, "kv_bytes": 715137024, "kv_mb": 715.137024, "gpu_alloc_bytes": 5847719936, "gpu_peak_bytes": 7340680192, "latency_ms": 109.00353399999574, "tokens_in_step": 257, "throughput_hz": 9.17401448653985}, {"seed": 0, "step": 98, "kv_bytes": 722505728, "kv_mb": 722.505728, "gpu_alloc_bytes": 5854627328, "gpu_peak_bytes": 7362872832, "latency_ms": 114.77887699999911, "tokens_in_step": 257, "throughput_hz": 8.712404460970705}, {"seed": 0, "step": 99, "kv_bytes": 729874432, "kv_mb": 729.874432, "gpu_alloc_bytes": 5862342656, "gpu_peak_bytes": 7386094592, "latency_ms": 110.83522399999879, "tokens_in_step": 257, "throughput_hz": 9.022402481001986}, {"seed": 0, "step": 100, "kv_bytes": 737243136, "kv_mb": 737.243136, "gpu_alloc_bytes": 5872086528, "gpu_peak_bytes": 7411058176, "latency_ms": 116.7894700000005, "tokens_in_step": 257, "throughput_hz": 8.56241577258631}, {"seed": 0, "step": 101, "kv_bytes": 744611840, "kv_mb": 744.61184, "gpu_alloc_bytes": 5876733440, "gpu_peak_bytes": 7433998848, "latency_ms": 113.16956299999958, "tokens_in_step": 257, "throughput_hz": 8.836298148469512}, {"seed": 0, "step": 102, "kv_bytes": 751980544, "kv_mb": 751.980544, "gpu_alloc_bytes": 5884915200, "gpu_peak_bytes": 7454381056, "latency_ms": 118.83518299999452, "tokens_in_step": 257, "throughput_hz": 8.415016283519723}, {"seed": 0, "step": 103, "kv_bytes": 759349248, "kv_mb": 759.349248, "gpu_alloc_bytes": 5891811328, "gpu_peak_bytes": 7477959680, "latency_ms": 114.7097059999993, "tokens_in_step": 257, "throughput_hz": 8.71765812040357}, {"seed": 0, "step": 104, "kv_bytes": 766717952, "kv_mb": 766.717952, "gpu_alloc_bytes": 5898839552, "gpu_peak_bytes": 7499486720, "latency_ms": 121.11082199999856, "tokens_in_step": 257, "throughput_hz": 8.256900444454187}, {"seed": 0, "step": 105, "kv_bytes": 774086656, "kv_mb": 774.086656, "gpu_alloc_bytes": 5906208256, "gpu_peak_bytes": 7522335232, "latency_ms": 116.92173200000155, "tokens_in_step": 257, "throughput_hz": 8.552729957848953}, {"seed": 0, "step": 106, "kv_bytes": 781455360, "kv_mb": 781.45536, "gpu_alloc_bytes": 5913576960, "gpu_peak_bytes": 7544724992, "latency_ms": 123.18951400000344, "tokens_in_step": 257, "throughput_hz": 8.117574033127301}, {"seed": 0, "step": 107, "kv_bytes": 788824064, "kv_mb": 788.824064, "gpu_alloc_bytes": 5920945664, "gpu_peak_bytes": 7567864320, "latency_ms": 119.02333600000503, "tokens_in_step": 257, "throughput_hz": 8.401713761408583}, {"seed": 0, "step": 108, "kv_bytes": 796192768, "kv_mb": 796.192768, "gpu_alloc_bytes": 5928314368, "gpu_peak_bytes": 7590303232, "latency_ms": 125.1514759999992, "tokens_in_step": 257, "throughput_hz": 7.990317269610199}, {"seed": 0, "step": 109, "kv_bytes": 803561472, "kv_mb": 803.561472, "gpu_alloc_bytes": 5936962048, "gpu_peak_bytes": 7614672384, "latency_ms": 120.83207399999907, "tokens_in_step": 257, "throughput_hz": 8.275948321469743}, {"seed": 0, "step": 110, "kv_bytes": 810930176, "kv_mb": 810.930176, "gpu_alloc_bytes": 5943051776, "gpu_peak_bytes": 7637160448, "latency_ms": 127.39437399999787, "tokens_in_step": 257, "throughput_hz": 7.849640204676674}, {"seed": 0, "step": 111, "kv_bytes": 818298880, "kv_mb": 818.29888, "gpu_alloc_bytes": 5951234560, "gpu_peak_bytes": 7659736576, "latency_ms": 122.82846600000141, "tokens_in_step": 257, "throughput_hz": 8.141435227237865}, {"seed": 0, "step": 112, "kv_bytes": 825667584, "kv_mb": 825.667584, "gpu_alloc_bytes": 5957789184, "gpu_peak_bytes": 7682911744, "latency_ms": 129.63696100000277, "tokens_in_step": 257, "throughput_hz": 7.713849447612233}, {"seed": 0, "step": 113, "kv_bytes": 833036288, "kv_mb": 833.036288, "gpu_alloc_bytes": 5965157888, "gpu_peak_bytes": 7704451584, "latency_ms": 125.45874999999995, "tokens_in_step": 257, "throughput_hz": 7.970747357199082}, {"seed": 0, "step": 114, "kv_bytes": 840404992, "kv_mb": 840.404992, "gpu_alloc_bytes": 5972585984, "gpu_peak_bytes": 7727097344, "latency_ms": 131.83043600000133, "tokens_in_step": 257, "throughput_hz": 7.585501727385548}, {"seed": 0, "step": 115, "kv_bytes": 847773696, "kv_mb": 847.773696, "gpu_alloc_bytes": 5980532736, "gpu_peak_bytes": 7750754304, "latency_ms": 126.5668339999948, "tokens_in_step": 257, "throughput_hz": 7.900964007680251}, {"seed": 0, "step": 116, "kv_bytes": 855142400, "kv_mb": 855.1424, "gpu_alloc_bytes": 5987264000, "gpu_peak_bytes": 7773843456, "latency_ms": 134.03611200000398, "tokens_in_step": 257, "throughput_hz": 7.460675970666549}, {"seed": 0, "step": 117, "kv_bytes": 862511104, "kv_mb": 862.511104, "gpu_alloc_bytes": 5995006976, "gpu_peak_bytes": 7795885056, "latency_ms": 129.20251000000604, "tokens_in_step": 257, "throughput_hz": 7.739787717745989}, {"seed": 0, "step": 118, "kv_bytes": 869879808, "kv_mb": 869.879808, "gpu_alloc_bytes": 6002001408, "gpu_peak_bytes": 7818570240, "latency_ms": 136.24410899999617, "tokens_in_step": 257, "throughput_hz": 7.33976688856344}, {"seed": 0, "step": 119, "kv_bytes": 877248512, "kv_mb": 877.248512, "gpu_alloc_bytes": 6011737088, "gpu_peak_bytes": 7843433984, "latency_ms": 131.21314299999653, "tokens_in_step": 257, "throughput_hz": 7.621187764704534}, {"seed": 0, "step": 120, "kv_bytes": 884617216, "kv_mb": 884.617216, "gpu_alloc_bytes": 6017555456, "gpu_peak_bytes": 7867496960, "latency_ms": 138.22269199999937, "tokens_in_step": 257, "throughput_hz": 7.234702099420872}, {"seed": 0, "step": 121, "kv_bytes": 891985920, "kv_mb": 891.98592, "gpu_alloc_bytes": 6024107520, "gpu_peak_bytes": 7887385600, "latency_ms": 133.6987490000041, "tokens_in_step": 257, "throughput_hz": 7.479501547168323}, {"seed": 0, "step": 122, "kv_bytes": 899354624, "kv_mb": 899.354624, "gpu_alloc_bytes": 6031476224, "gpu_peak_bytes": 7910382080, "latency_ms": 140.45307199999968, "tokens_in_step": 257, "throughput_hz": 7.119815791569175}, {"seed": 0, "step": 123, "kv_bytes": 906723328, "kv_mb": 906.723328, "gpu_alloc_bytes": 6038908928, "gpu_peak_bytes": 7932205568, "latency_ms": 134.92155499999825, "tokens_in_step": 257, "throughput_hz": 7.411714162351694}, {"seed": 0, "step": 124, "kv_bytes": 914092032, "kv_mb": 914.092032, "gpu_alloc_bytes": 6046213632, "gpu_peak_bytes": 7956465152, "latency_ms": 142.84765300000402, "tokens_in_step": 257, "throughput_hz": 7.0004650338915395}, {"seed": 0, "step": 125, "kv_bytes": 921460736, "kv_mb": 921.460736, "gpu_alloc_bytes": 6053743104, "gpu_peak_bytes": 7977880576, "latency_ms": 136.81643500000007, "tokens_in_step": 257, "throughput_hz": 7.309063417710011}, {"seed": 0, "step": 126, "kv_bytes": 928829440, "kv_mb": 928.82944, "gpu_alloc_bytes": 6060951040, "gpu_peak_bytes": 8001601024, "latency_ms": 143.95044599999807, "tokens_in_step": 257, "throughput_hz": 6.946835024047188}, {"seed": 0, "step": 127, "kv_bytes": 936198144, "kv_mb": 936.198144, "gpu_alloc_bytes": 6068319744, "gpu_peak_bytes": 8023298560, "latency_ms": 140.23191599999763, "tokens_in_step": 257, "throughput_hz": 7.131044262420382}, {"seed": 0, "step": 128, "kv_bytes": 943566848, "kv_mb": 943.566848, "gpu_alloc_bytes": 6075688448, "gpu_peak_bytes": 8047410176, "latency_ms": 152.30892000000296, "tokens_in_step": 257, "throughput_hz": 6.565603642911922}, {"seed": 0, "step": 129, "kv_bytes": 950935552, "kv_mb": 950.935552, "gpu_alloc_bytes": 6083057152, "gpu_peak_bytes": 8068876800, "latency_ms": 142.5183830000023, "tokens_in_step": 257, "throughput_hz": 7.01663868863839}, {"seed": 0, "step": 130, "kv_bytes": 958304256, "kv_mb": 958.304256, "gpu_alloc_bytes": 6090425856, "gpu_peak_bytes": 8092498432, "latency_ms": 149.33835700000486, "tokens_in_step": 257, "throughput_hz": 6.69620330696398}, {"seed": 0, "step": 131, "kv_bytes": 965672960, "kv_mb": 965.67296, "gpu_alloc_bytes": 6098490880, "gpu_peak_bytes": 8115151360, "latency_ms": 143.28845, "tokens_in_step": 257, "throughput_hz": 6.97892956480442}, {"seed": 0, "step": 132, "kv_bytes": 973041664, "kv_mb": 973.041664, "gpu_alloc_bytes": 6105163264, "gpu_peak_bytes": 8139115520, "latency_ms": 151.88824099999465, "tokens_in_step": 257, "throughput_hz": 6.583788141967061}, {"seed": 0, "step": 133, "kv_bytes": 980410368, "kv_mb": 980.410368, "gpu_alloc_bytes": 6114571776, "gpu_peak_bytes": 8162073088, "latency_ms": 146.40812500000067, "tokens_in_step": 257, "throughput_hz": 6.830222024904666}, {"seed": 0, "step": 134, "kv_bytes": 987779072, "kv_mb": 987.779072, "gpu_alloc_bytes": 6119900672, "gpu_peak_bytes": 8185596416, "latency_ms": 153.68756100000525, "tokens_in_step": 257, "throughput_hz": 6.506707462160622}, {"seed": 0, "step": 135, "kv_bytes": 995147776, "kv_mb": 995.147776, "gpu_alloc_bytes": 6127269376, "gpu_peak_bytes": 8205611520, "latency_ms": 148.80957999999822, "tokens_in_step": 257, "throughput_hz": 6.719997462529038}, {"seed": 0, "step": 136, "kv_bytes": 1002516480, "kv_mb": 1002.51648, "gpu_alloc_bytes": 6135457792, "gpu_peak_bytes": 8230247936, "latency_ms": 156.16892599999943, "tokens_in_step": 257, "throughput_hz": 6.403322515005345}, {"seed": 0, "step": 137, "kv_bytes": 1009885184, "kv_mb": 1009.885184, "gpu_alloc_bytes": 6142431744, "gpu_peak_bytes": 8252435968, "latency_ms": 151.33907400000624, "tokens_in_step": 257, "throughput_hz": 6.607678860252302}, {"seed": 0, "step": 138, "kv_bytes": 1017253888, "kv_mb": 1017.253888, "gpu_alloc_bytes": 6149405696, "gpu_peak_bytes": 8275070976, "latency_ms": 158.39787400000205, "tokens_in_step": 257, "throughput_hz": 6.313216047331463}, {"seed": 0, "step": 139, "kv_bytes": 1024622592, "kv_mb": 1024.622592, "gpu_alloc_bytes": 6156816384, "gpu_peak_bytes": 8296871936, "latency_ms": 152.29696299999773, "tokens_in_step": 257, "throughput_hz": 6.5661191155861385}, {"seed": 0, "step": 140, "kv_bytes": 1031991296, "kv_mb": 1031.991296, "gpu_alloc_bytes": 6164112896, "gpu_peak_bytes": 8320509952, "latency_ms": 160.84574500000315, "tokens_in_step": 257, "throughput_hz": 6.21713679774358}, {"seed": 0, "step": 141, "kv_bytes": 1039360000, "kv_mb": 1039.36, "gpu_alloc_bytes": 6171481600, "gpu_peak_bytes": 8342347776, "latency_ms": 155.1519400000032, "tokens_in_step": 257, "throughput_hz": 6.445294850969826}, {"seed": 0, "step": 142, "kv_bytes": 1046728704, "kv_mb": 1046.728704, "gpu_alloc_bytes": 6178850304, "gpu_peak_bytes": 8365673984, "latency_ms": 162.38312400000154, "tokens_in_step": 257, "throughput_hz": 6.1582754129055335}, {"seed": 0, "step": 143, "kv_bytes": 1054097408, "kv_mb": 1054.097408, "gpu_alloc_bytes": 6186219008, "gpu_peak_bytes": 8387926016, "latency_ms": 157.112742999999, "tokens_in_step": 257, "throughput_hz": 6.364856095727426}, {"seed": 0, "step": 144, "kv_bytes": 1061466112, "kv_mb": 1061.466112, "gpu_alloc_bytes": 6193587712, "gpu_peak_bytes": 8411446784, "latency_ms": 164.35821599999656, "tokens_in_step": 257, "throughput_hz": 6.084271442810142}, {"seed": 0, "step": 145, "kv_bytes": 1068834816, "kv_mb": 1068.834816, "gpu_alloc_bytes": 6202760704, "gpu_peak_bytes": 8435308544, "latency_ms": 159.78090900000552, "tokens_in_step": 257, "throughput_hz": 6.258569977217776}, {"seed": 0, "step": 146, "kv_bytes": 1076203520, "kv_mb": 1076.20352, "gpu_alloc_bytes": 6208325120, "gpu_peak_bytes": 8458536448, "latency_ms": 166.41178000000423, "tokens_in_step": 257, "throughput_hz": 6.009189974411514}, {"seed": 0, "step": 147, "kv_bytes": 1083572224, "kv_mb": 1083.572224, "gpu_alloc_bytes": 6215693824, "gpu_peak_bytes": 8479082496, "latency_ms": 159.16089899999974, "tokens_in_step": 257, "throughput_hz": 6.282950186150944}, {"seed": 0, "step": 148, "kv_bytes": 1090940928, "kv_mb": 1090.940928, "gpu_alloc_bytes": 6223062528, "gpu_peak_bytes": 8502455808, "latency_ms": 168.92965699999962, "tokens_in_step": 257, "throughput_hz": 5.919623692836849}, {"seed": 0, "step": 149, "kv_bytes": 1098309632, "kv_mb": 1098.309632, "gpu_alloc_bytes": 6231201280, "gpu_peak_bytes": 8525431296, "latency_ms": 165.04682400000092, "tokens_in_step": 257, "throughput_hz": 6.0588866587338535}, {"seed": 0, "step": 150, "kv_bytes": 1105678336, "kv_mb": 1105.678336, "gpu_alloc_bytes": 6238514688, "gpu_peak_bytes": 8549275136, "latency_ms": 171.56799199999995, "tokens_in_step": 257, "throughput_hz": 5.828593016347713}, {"seed": 0, "step": 151, "kv_bytes": 1113047040, "kv_mb": 1113.04704, "gpu_alloc_bytes": 6246203392, "gpu_peak_bytes": 8571988992, "latency_ms": 165.11722599999956, "tokens_in_step": 257, "throughput_hz": 6.05630329569613}, {"seed": 0, "step": 152, "kv_bytes": 1120415744, "kv_mb": 1120.415744, "gpu_alloc_bytes": 6253501440, "gpu_peak_bytes": 8595463680, "latency_ms": 173.23576899999438, "tokens_in_step": 257, "throughput_hz": 5.77247993167065}, {"seed": 0, "step": 153, "kv_bytes": 1127784448, "kv_mb": 1127.784448, "gpu_alloc_bytes": 6259906048, "gpu_peak_bytes": 8616781824, "latency_ms": 168.1003369999985, "tokens_in_step": 257, "throughput_hz": 5.948828050237692}, {"seed": 0, "step": 154, "kv_bytes": 1135153152, "kv_mb": 1135.153152, "gpu_alloc_bytes": 6267975680, "gpu_peak_bytes": 8639549440, "latency_ms": 175.65276799999907, "tokens_in_step": 257, "throughput_hz": 5.693050052020844}, {"seed": 0, "step": 155, "kv_bytes": 1142521856, "kv_mb": 1142.521856, "gpu_alloc_bytes": 6274643456, "gpu_peak_bytes": 8662096896, "latency_ms": 167.3601910000002, "tokens_in_step": 257, "throughput_hz": 5.975136584302767}, {"seed": 0, "step": 156, "kv_bytes": 1149890560, "kv_mb": 1149.89056, "gpu_alloc_bytes": 6282449920, "gpu_peak_bytes": 8684911616, "latency_ms": 177.88699399999786, "tokens_in_step": 257, "throughput_hz": 5.6215464521257354}, {"seed": 0, "step": 157, "kv_bytes": 1157259264, "kv_mb": 1157.259264, "gpu_alloc_bytes": 6289380864, "gpu_peak_bytes": 8707411968, "latency_ms": 171.23021400000482, "tokens_in_step": 257, "throughput_hz": 5.840090814813628}, {"seed": 0, "step": 158, "kv_bytes": 1164627968, "kv_mb": 1164.627968, "gpu_alloc_bytes": 6296924160, "gpu_peak_bytes": 8730082304, "latency_ms": 179.1706710000014, "tokens_in_step": 257, "throughput_hz": 5.5812706087370305}, {"seed": 0, "step": 159, "kv_bytes": 1171996672, "kv_mb": 1171.996672, "gpu_alloc_bytes": 6304118272, "gpu_peak_bytes": 8752728576, "latency_ms": 173.48409999999603, "tokens_in_step": 257, "throughput_hz": 5.764217008936398}, {"seed": 0, "step": 160, "kv_bytes": 1179365376, "kv_mb": 1179.365376, "gpu_alloc_bytes": 6311486976, "gpu_peak_bytes": 8775436800, "latency_ms": 182.0674310000001, "tokens_in_step": 257, "throughput_hz": 5.49247053417258}, {"seed": 0, "step": 161, "kv_bytes": 1186734080, "kv_mb": 1186.73408, "gpu_alloc_bytes": 6318939136, "gpu_peak_bytes": 8798774272, "latency_ms": 175.9551419999994, "tokens_in_step": 257, "throughput_hz": 5.6832667044194904}, {"seed": 0, "step": 162, "kv_bytes": 1194102784, "kv_mb": 1194.102784, "gpu_alloc_bytes": 6326224384, "gpu_peak_bytes": 8821049344, "latency_ms": 184.12692499999395, "tokens_in_step": 257, "throughput_hz": 5.431036226776898}, {"seed": 0, "step": 163, "kv_bytes": 1201471488, "kv_mb": 1201.471488, "gpu_alloc_bytes": 6333677568, "gpu_peak_bytes": 8843794944, "latency_ms": 175.63476600000172, "tokens_in_step": 257, "throughput_hz": 5.693633571385236}, {"seed": 0, "step": 164, "kv_bytes": 1208840192, "kv_mb": 1208.840192, "gpu_alloc_bytes": 6340961792, "gpu_peak_bytes": 8866584064, "latency_ms": 186.46730700000091, "tokens_in_step": 257, "throughput_hz": 5.3628703931461565}, {"seed": 0, "step": 165, "kv_bytes": 1216208896, "kv_mb": 1216.208896, "gpu_alloc_bytes": 6348330496, "gpu_peak_bytes": 8890817536, "latency_ms": 180.23861700000054, "tokens_in_step": 257, "throughput_hz": 5.548200583452085}, {"seed": 0, "step": 166, "kv_bytes": 1223577600, "kv_mb": 1223.5776, "gpu_alloc_bytes": 6356722176, "gpu_peak_bytes": 8914122240, "latency_ms": 188.88625999999675, "tokens_in_step": 257, "throughput_hz": 5.294191329745304}, {"seed": 0, "step": 167, "kv_bytes": 1230946304, "kv_mb": 1230.946304, "gpu_alloc_bytes": 6363154432, "gpu_peak_bytes": 8937916416, "latency_ms": 458.14854799999694, "tokens_in_step": 257, "throughput_hz": 2.182698175876368}, {"seed": 0, "step": 168, "kv_bytes": 1238315008, "kv_mb": 1238.315008, "gpu_alloc_bytes": 6370436608, "gpu_peak_bytes": 8957742592, "latency_ms": 203.33930600000372, "tokens_in_step": 257, "throughput_hz": 4.9178883299620475}, {"seed": 0, "step": 169, "kv_bytes": 1245683712, "kv_mb": 1245.683712, "gpu_alloc_bytes": 6378459136, "gpu_peak_bytes": 8982020096, "latency_ms": 195.1039110000039, "tokens_in_step": 257, "throughput_hz": 5.1254738814537655}, {"seed": 0, "step": 170, "kv_bytes": 1253052416, "kv_mb": 1253.052416, "gpu_alloc_bytes": 6387401728, "gpu_peak_bytes": 9006116352, "latency_ms": 193.55792700000052, "tokens_in_step": 257, "throughput_hz": 5.166412016801551}, {"seed": 0, "step": 171, "kv_bytes": 1260421120, "kv_mb": 1260.42112, "gpu_alloc_bytes": 6392542720, "gpu_peak_bytes": 9029123072, "latency_ms": 183.57396500000078, "tokens_in_step": 257, "throughput_hz": 5.447395549799209}, {"seed": 0, "step": 172, "kv_bytes": 1267789824, "kv_mb": 1267.789824, "gpu_alloc_bytes": 6400000512, "gpu_peak_bytes": 9048902144, "latency_ms": 195.96934900000207, "tokens_in_step": 257, "throughput_hz": 5.1028388117980095}, {"seed": 0, "step": 173, "kv_bytes": 1275158528, "kv_mb": 1275.158528, "gpu_alloc_bytes": 6407280128, "gpu_peak_bytes": 9072513536, "latency_ms": 189.22468499999923, "tokens_in_step": 257, "throughput_hz": 5.284722762254851}, {"seed": 0, "step": 174, "kv_bytes": 1282527232, "kv_mb": 1282.527232, "gpu_alloc_bytes": 6414648832, "gpu_peak_bytes": 9094391296, "latency_ms": 197.6449020000004, "tokens_in_step": 257, "throughput_hz": 5.059579022179879}, {"seed": 0, "step": 175, "kv_bytes": 1289895936, "kv_mb": 1289.895936, "gpu_alloc_bytes": 6422108160, "gpu_peak_bytes": 9118044160, "latency_ms": 191.41350999999673, "tokens_in_step": 257, "throughput_hz": 5.224291639602749}, {"seed": 0, "step": 176, "kv_bytes": 1297264640, "kv_mb": 1297.26464, "gpu_alloc_bytes": 6429386240, "gpu_peak_bytes": 9140060160, "latency_ms": 200.16086500000085, "tokens_in_step": 257, "throughput_hz": 4.995981607093853}, {"seed": 0, "step": 177, "kv_bytes": 1304633344, "kv_mb": 1304.633344, "gpu_alloc_bytes": 6436754944, "gpu_peak_bytes": 9163482624, "latency_ms": 193.34957100000594, "tokens_in_step": 257, "throughput_hz": 5.171979409253353}, {"seed": 0, "step": 178, "kv_bytes": 1312002048, "kv_mb": 1312.002048, "gpu_alloc_bytes": 6444215808, "gpu_peak_bytes": 9185639936, "latency_ms": 201.42716400000182, "tokens_in_step": 257, "throughput_hz": 4.964573695730487}, {"seed": 0, "step": 179, "kv_bytes": 1319370752, "kv_mb": 1319.370752, "gpu_alloc_bytes": 6452246016, "gpu_peak_bytes": 9209857536, "latency_ms": 192.55039900000526, "tokens_in_step": 257, "throughput_hz": 5.193445483330173}, {"seed": 0, "step": 180, "kv_bytes": 1326739456, "kv_mb": 1326.739456, "gpu_alloc_bytes": 6458861056, "gpu_peak_bytes": 9231881216, "latency_ms": 203.71045599999604, "tokens_in_step": 257, "throughput_hz": 4.908928189724437}, {"seed": 0, "step": 181, "kv_bytes": 1334108160, "kv_mb": 1334.10816, "gpu_alloc_bytes": 6466229760, "gpu_peak_bytes": 9254541824, "latency_ms": 198.0089850000013, "tokens_in_step": 257, "throughput_hz": 5.050275875107351}, {"seed": 0, "step": 182, "kv_bytes": 1341476864, "kv_mb": 1341.476864, "gpu_alloc_bytes": 6473598464, "gpu_peak_bytes": 9276705792, "latency_ms": 205.94752300000607, "tokens_in_step": 257, "throughput_hz": 4.855605862275754}, {"seed": 0, "step": 183, "kv_bytes": 1348845568, "kv_mb": 1348.845568, "gpu_alloc_bytes": 6480967168, "gpu_peak_bytes": 9300070912, "latency_ms": 199.8751320000025, "tokens_in_step": 257, "throughput_hz": 5.003123650219716}, {"seed": 0, "step": 184, "kv_bytes": 1356214272, "kv_mb": 1356.214272, "gpu_alloc_bytes": 6489159680, "gpu_peak_bytes": 9323107840, "latency_ms": 208.53901299999933, "tokens_in_step": 257, "throughput_hz": 4.795265814363489}, {"seed": 0, "step": 185, "kv_bytes": 1363582976, "kv_mb": 1363.582976, "gpu_alloc_bytes": 6495704576, "gpu_peak_bytes": 9346423808, "latency_ms": 201.4940629999984, "tokens_in_step": 257, "throughput_hz": 4.962925384059619}, {"seed": 0, "step": 186, "kv_bytes": 1370951680, "kv_mb": 1370.95168, "gpu_alloc_bytes": 6503267328, "gpu_peak_bytes": 9368056320, "latency_ms": 210.862702, "tokens_in_step": 257, "throughput_hz": 4.742422393885477}, {"seed": 0, "step": 187, "kv_bytes": 1378320384, "kv_mb": 1378.320384, "gpu_alloc_bytes": 6510538752, "gpu_peak_bytes": 9391419904, "latency_ms": 200.2075470000051, "tokens_in_step": 257, "throughput_hz": 4.994816703887664}, {"seed": 0, "step": 188, "kv_bytes": 1385689088, "kv_mb": 1385.689088, "gpu_alloc_bytes": 6517810688, "gpu_peak_bytes": 9413537280, "latency_ms": 212.3536540000046, "tokens_in_step": 257, "throughput_hz": 4.709125466708373}, {"seed": 0, "step": 189, "kv_bytes": 1393057792, "kv_mb": 1393.057792, "gpu_alloc_bytes": 6525179392, "gpu_peak_bytes": 9436658176, "latency_ms": 206.5785240000011, "tokens_in_step": 257, "throughput_hz": 4.840774252022416}, {"seed": 0, "step": 190, "kv_bytes": 1400426496, "kv_mb": 1400.426496, "gpu_alloc_bytes": 6532548096, "gpu_peak_bytes": 9459019264, "latency_ms": 215.34340000000185, "tokens_in_step": 257, "throughput_hz": 4.643745756777275}, {"seed": 0, "step": 191, "kv_bytes": 1407795200, "kv_mb": 1407.7952, "gpu_alloc_bytes": 6539916800, "gpu_peak_bytes": 9482187264, "latency_ms": 208.49653500000187, "tokens_in_step": 257, "throughput_hz": 4.796242776888311}, {"seed": 0, "step": 192, "kv_bytes": 1415163904, "kv_mb": 1415.163904, "gpu_alloc_bytes": 6547285504, "gpu_peak_bytes": 9504597504, "latency_ms": 217.68718999999948, "tokens_in_step": 257, "throughput_hz": 4.5937475696204375}, {"seed": 0, "step": 193, "kv_bytes": 1422532608, "kv_mb": 1422.532608, "gpu_alloc_bytes": 6555227136, "gpu_peak_bytes": 9528289280, "latency_ms": 209.9913749999942, "tokens_in_step": 257, "throughput_hz": 4.762100348169193}, {"seed": 0, "step": 194, "kv_bytes": 1429901312, "kv_mb": 1429.901312, "gpu_alloc_bytes": 6562022912, "gpu_peak_bytes": 9550748672, "latency_ms": 220.13476000000054, "tokens_in_step": 257, "throughput_hz": 4.542671952398601}, {"seed": 0, "step": 195, "kv_bytes": 1437270016, "kv_mb": 1437.270016, "gpu_alloc_bytes": 6569391616, "gpu_peak_bytes": 9573245440, "latency_ms": 208.59755600000085, "tokens_in_step": 257, "throughput_hz": 4.793920020807894}, {"seed": 0, "step": 196, "kv_bytes": 1444638720, "kv_mb": 1444.63872, "gpu_alloc_bytes": 6577594880, "gpu_peak_bytes": 9596588544, "latency_ms": 222.81751699999575, "tokens_in_step": 257, "throughput_hz": 4.48797748697657}, {"seed": 0, "step": 197, "kv_bytes": 1452007424, "kv_mb": 1452.007424, "gpu_alloc_bytes": 6584747008, "gpu_peak_bytes": 9620227072, "latency_ms": 215.56709400000074, "tokens_in_step": 257, "throughput_hz": 4.638926941233417}, {"seed": 0, "step": 198, "kv_bytes": 1459376128, "kv_mb": 1459.376128, "gpu_alloc_bytes": 6593655296, "gpu_peak_bytes": 9644107776, "latency_ms": 224.71119099999726, "tokens_in_step": 257, "throughput_hz": 4.4501566457364925}, {"seed": 0, "step": 199, "kv_bytes": 1466744832, "kv_mb": 1466.744832, "gpu_alloc_bytes": 6599136768, "gpu_peak_bytes": 9666731520, "latency_ms": 217.32040499999528, "tokens_in_step": 257, "throughput_hz": 4.601500719640302}, {"seed": 0, "step": 200, "kv_bytes": 1474113536, "kv_mb": 1474.113536, "gpu_alloc_bytes": 6607459840, "gpu_peak_bytes": 9688405504, "latency_ms": 227.17070299999875, "tokens_in_step": 257, "throughput_hz": 4.4019760769944245}]}

==> scripts/modal_validate/v4/results/v4_l40s_qwen3b.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-3B", "vram_gb": 47.665709056, "n_params": 3085938688, "n_layers": 36, "n_heads": 16, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 36864, "bytes_per_step_theoretical": 9474048, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 37.158358097076416, "results": [{"seed": 0, "step": 1, "kv_bytes": 9953280, "kv_mb": 9.95328, "gpu_alloc_bytes": 7064312320, "gpu_peak_bytes": 7152876544, "latency_ms": 41.72051199999771, "tokens_in_step": 257, "throughput_hz": 23.969025116471602}, {"seed": 0, "step": 2, "kv_bytes": 19427328, "kv_mb": 19.427328, "gpu_alloc_bytes": 7073786368, "gpu_peak_bytes": 7319077888, "latency_ms": 50.64359699998988, "tokens_in_step": 257, "throughput_hz": 19.74583282463526}, {"seed": 0, "step": 3, "kv_bytes": 28901376, "kv_mb": 28.901376, "gpu_alloc_bytes": 7083260416, "gpu_peak_bytes": 7338025984, "latency_ms": 42.34136300000557, "tokens_in_step": 257, "throughput_hz": 23.617567530829568}, {"seed": 0, "step": 4, "kv_bytes": 38375424, "kv_mb": 38.375424, "gpu_alloc_bytes": 7092734464, "gpu_peak_bytes": 7356974080, "latency_ms": 43.4781270000002, "tokens_in_step": 257, "throughput_hz": 23.000070817217942}, {"seed": 0, "step": 5, "kv_bytes": 47849472, "kv_mb": 47.849472, "gpu_alloc_bytes": 7102208512, "gpu_peak_bytes": 7375922176, "latency_ms": 41.32231399999853, "tokens_in_step": 257, "throughput_hz": 24.20000002904086}, {"seed": 0, "step": 6, "kv_bytes": 57323520, "kv_mb": 57.32352, "gpu_alloc_bytes": 7111682560, "gpu_peak_bytes": 7394870272, "latency_ms": 43.85037400000158, "tokens_in_step": 257, "throughput_hz": 22.80482259968784}, {"seed": 0, "step": 7, "kv_bytes": 66797568, "kv_mb": 66.797568, "gpu_alloc_bytes": 7121156608, "gpu_peak_bytes": 7413818368, "latency_ms": 47.729037999999946, "tokens_in_step": 257, "throughput_hz": 20.951606022312898}, {"seed": 0, "step": 8, "kv_bytes": 76271616, "kv_mb": 76.271616, "gpu_alloc_bytes": 7156070400, "gpu_peak_bytes": 7459087872, "latency_ms": 36.08222600000488, "tokens_in_step": 257, "throughput_hz": 27.714476374042576}, {"seed": 0, "step": 9, "kv_bytes": 85745664, "kv_mb": 85.745664, "gpu_alloc_bytes": 7155155968, "gpu_peak_bytes": 7492205568, "latency_ms": 36.033752999998114, "tokens_in_step": 257, "throughput_hz": 27.751758191827875}, {"seed": 0, "step": 10, "kv_bytes": 95219712, "kv_mb": 95.219712, "gpu_alloc_bytes": 7156591616, "gpu_peak_bytes": 7492726784, "latency_ms": 35.807132000002184, "tokens_in_step": 257, "throughput_hz": 27.927397257058704}, {"seed": 0, "step": 11, "kv_bytes": 104693760, "kv_mb": 104.69376, "gpu_alloc_bytes": 7159937536, "gpu_peak_bytes": 7497551872, "latency_ms": 35.77923100000646, "tokens_in_step": 257, "throughput_hz": 27.94917531905086}, {"seed": 0, "step": 12, "kv_bytes": 114167808, "kv_mb": 114.167808, "gpu_alloc_bytes": 7203673088, "gpu_peak_bytes": 7544692224, "latency_ms": 35.85954499999389, "tokens_in_step": 257, "throughput_hz": 27.886578036619554}, {"seed": 0, "step": 13, "kv_bytes": 123641856, "kv_mb": 123.641856, "gpu_alloc_bytes": 7204455424, "gpu_peak_bytes": 7589107712, "latency_ms": 35.8898969999899, "tokens_in_step": 257, "throughput_hz": 27.862994424316163}, {"seed": 0, "step": 14, "kv_bytes": 133115904, "kv_mb": 133.115904, "gpu_alloc_bytes": 7204988928, "gpu_peak_bytes": 7590663680, "latency_ms": 35.83309299999371, "tokens_in_step": 257, "throughput_hz": 27.907163916890333}, {"seed": 0, "step": 15, "kv_bytes": 142589952, "kv_mb": 142.589952, "gpu_alloc_bytes": 7205345792, "gpu_peak_bytes": 7591978496, "latency_ms": 35.75193000000354, "tokens_in_step": 257, "throughput_hz": 27.970517955251673}, {"seed": 0, "step": 16, "kv_bytes": 152064000, "kv_mb": 152.064, "gpu_alloc_bytes": 7206597120, "gpu_peak_bytes": 7593832960, "latency_ms": 36.49190500000543, "tokens_in_step": 257, "throughput_hz": 27.40333780875104}, {"seed": 0, "step": 17, "kv_bytes": 161538048, "kv_mb": 161.538048, "gpu_alloc_bytes": 7215897088, "gpu_peak_bytes": 7604361728, "latency_ms": 36.767647999994324, "tokens_in_step": 257, "throughput_hz": 27.19782347786169}, {"seed": 0, "step": 18, "kv_bytes": 171012096, "kv_mb": 171.012096, "gpu_alloc_bytes": 7226887680, "gpu_peak_bytes": 7624530432, "latency_ms": 41.97366600000407, "tokens_in_step": 257, "throughput_hz": 23.824461747036892}, {"seed": 0, "step": 19, "kv_bytes": 180486144, "kv_mb": 180.486144, "gpu_alloc_bytes": 7234845184, "gpu_peak_bytes": 7643088896, "latency_ms": 42.06214999999247, "tokens_in_step": 257, "throughput_hz": 23.77434344179218}, {"seed": 0, "step": 20, "kv_bytes": 189960192, "kv_mb": 189.960192, "gpu_alloc_bytes": 7245293568, "gpu_peak_bytes": 7661609984, "latency_ms": 46.023957000002724, "tokens_in_step": 257, "throughput_hz": 21.727814494523816}, {"seed": 0, "step": 21, "kv_bytes": 199434240, "kv_mb": 199.43424, "gpu_alloc_bytes": 7253793280, "gpu_peak_bytes": 7680317952, "latency_ms": 56.75108800001283, "tokens_in_step": 257, "throughput_hz": 17.620807551738462}, {"seed": 0, "step": 22, "kv_bytes": 208908288, "kv_mb": 208.908288, "gpu_alloc_bytes": 7264905216, "gpu_peak_bytes": 7705077248, "latency_ms": 48.95530699999995, "tokens_in_step": 257, "throughput_hz": 20.426794586335678}, {"seed": 0, "step": 23, "kv_bytes": 218382336, "kv_mb": 218.382336, "gpu_alloc_bytes": 7274172928, "gpu_peak_bytes": 7735753728, "latency_ms": 49.71542399999862, "tokens_in_step": 257, "throughput_hz": 20.114481976459214}, {"seed": 0, "step": 24, "kv_bytes": 227856384, "kv_mb": 227.856384, "gpu_alloc_bytes": 7319280128, "gpu_peak_bytes": 7801836544, "latency_ms": 55.85618599999975, "tokens_in_step": 257, "throughput_hz": 17.903119987462166}, {"seed": 0, "step": 25, "kv_bytes": 237330432, "kv_mb": 237.330432, "gpu_alloc_bytes": 7323888128, "gpu_peak_bytes": 7862907904, "latency_ms": 54.189065000002756, "tokens_in_step": 257, "throughput_hz": 18.453907628779888}, {"seed": 0, "step": 26, "kv_bytes": 246804480, "kv_mb": 246.80448, "gpu_alloc_bytes": 7329040384, "gpu_peak_bytes": 7882435584, "latency_ms": 59.769441000000256, "tokens_in_step": 257, "throughput_hz": 16.730957881971754}, {"seed": 0, "step": 27, "kv_bytes": 256278528, "kv_mb": 256.278528, "gpu_alloc_bytes": 7333362176, "gpu_peak_bytes": 7902607360, "latency_ms": 58.66820800000028, "tokens_in_step": 257, "throughput_hz": 17.045006726641375}, {"seed": 0, "step": 28, "kv_bytes": 265752576, "kv_mb": 265.752576, "gpu_alloc_bytes": 7337726976, "gpu_peak_bytes": 7922587648, "latency_ms": 63.40958399999863, "tokens_in_step": 257, "throughput_hz": 15.770486682265911}, {"seed": 0, "step": 29, "kv_bytes": 275226624, "kv_mb": 275.226624, "gpu_alloc_bytes": 7343569408, "gpu_peak_bytes": 7942898688, "latency_ms": 62.07533100000262, "tokens_in_step": 257, "throughput_hz": 16.109459005542117}, {"seed": 0, "step": 30, "kv_bytes": 284700672, "kv_mb": 284.700672, "gpu_alloc_bytes": 7348184576, "gpu_peak_bytes": 7963720192, "latency_ms": 67.7835420000008, "tokens_in_step": 257, "throughput_hz": 14.752843691762052}, {"seed": 0, "step": 31, "kv_bytes": 294174720, "kv_mb": 294.17472, "gpu_alloc_bytes": 7352332800, "gpu_peak_bytes": 7983657984, "latency_ms": 65.39477799999815, "tokens_in_step": 257, "throughput_hz": 15.291740878759894}, {"seed": 0, "step": 32, "kv_bytes": 303648768, "kv_mb": 303.648768, "gpu_alloc_bytes": 7358025216, "gpu_peak_bytes": 8004236800, "latency_ms": 71.7576310000112, "tokens_in_step": 257, "throughput_hz": 13.93580008236119}, {"seed": 0, "step": 33, "kv_bytes": 313122816, "kv_mb": 313.122816, "gpu_alloc_bytes": 7368010240, "gpu_peak_bytes": 8030587392, "latency_ms": 69.55960600001276, "tokens_in_step": 257, "throughput_hz": 14.376159634944116}, {"seed": 0, "step": 34, "kv_bytes": 322596864, "kv_mb": 322.596864, "gpu_alloc_bytes": 7376974336, "gpu_peak_bytes": 8059218944, "latency_ms": 76.2340039999998, "tokens_in_step": 257, "throughput_hz": 13.117505936064996}, {"seed": 0, "step": 35, "kv_bytes": 332070912, "kv_mb": 332.070912, "gpu_alloc_bytes": 7386663424, "gpu_peak_bytes": 8089211392, "latency_ms": 75.01838599999644, "tokens_in_step": 257, "throughput_hz": 13.3300655122072}, {"seed": 0, "step": 36, "kv_bytes": 341544960, "kv_mb": 341.54496, "gpu_alloc_bytes": 7395904000, "gpu_peak_bytes": 8119358976, "latency_ms": 80.88501500000689, "tokens_in_step": 257, "throughput_hz": 12.363229456036015}, {"seed": 0, "step": 37, "kv_bytes": 351019008, "kv_mb": 351.019008, "gpu_alloc_bytes": 7406427648, "gpu_peak_bytes": 8150869504, "latency_ms": 79.29139899999882, "tokens_in_step": 257, "throughput_hz": 12.611708364484967}, {"seed": 0, "step": 38, "kv_bytes": 360493056, "kv_mb": 360.493056, "gpu_alloc_bytes": 7415802880, "gpu_peak_bytes": 8181208576, "latency_ms": 85.03224199999693, "tokens_in_step": 257, "throughput_hz": 11.760245013885864}, {"seed": 0, "step": 39, "kv_bytes": 369967104, "kv_mb": 369.967104, "gpu_alloc_bytes": 7424326144, "gpu_peak_bytes": 8210588160, "latency_ms": 82.92151099999501, "tokens_in_step": 257, "throughput_hz": 12.059596936192591}, {"seed": 0, "step": 40, "kv_bytes": 379441152, "kv_mb": 379.441152, "gpu_alloc_bytes": 7433800192, "gpu_peak_bytes": 8238770688, "latency_ms": 88.55685900000765, "tokens_in_step": 257, "throughput_hz": 11.29218008962935}, {"seed": 0, "step": 41, "kv_bytes": 388915200, "kv_mb": 388.9152, "gpu_alloc_bytes": 7444332032, "gpu_peak_bytes": 8268390400, "latency_ms": 86.75887300000795, "tokens_in_step": 257, "throughput_hz": 11.526198594118533}, {"seed": 0, "step": 42, "kv_bytes": 398389248, "kv_mb": 398.389248, "gpu_alloc_bytes": 7452817920, "gpu_peak_bytes": 8297724928, "latency_ms": 92.41689299999223, "tokens_in_step": 257, "throughput_hz": 10.820532562159215}, {"seed": 0, "step": 43, "kv_bytes": 407863296, "kv_mb": 407.863296, "gpu_alloc_bytes": 7463798272, "gpu_peak_bytes": 8328397824, "latency_ms": 91.28031800000258, "tokens_in_step": 257, "throughput_hz": 10.955264200547283}, {"seed": 0, "step": 44, "kv_bytes": 417337344, "kv_mb": 417.337344, "gpu_alloc_bytes": 7471719936, "gpu_peak_bytes": 8356906496, "latency_ms": 96.02461400000095, "tokens_in_step": 257, "throughput_hz": 10.413996561339887}, {"seed": 0, "step": 45, "kv_bytes": 426811392, "kv_mb": 426.811392, "gpu_alloc_bytes": 7482005504, "gpu_peak_bytes": 8387025408, "latency_ms": 93.56918699999994, "tokens_in_step": 257, "throughput_hz": 10.687278922280266}, {"seed": 0, "step": 46, "kv_bytes": 436285440, "kv_mb": 436.28544, "gpu_alloc_bytes": 7491617280, "gpu_peak_bytes": 8417105408, "latency_ms": 99.46453799999233, "tokens_in_step": 257, "throughput_hz": 10.05383446309354}, {"seed": 0, "step": 47, "kv_bytes": 445759488, "kv_mb": 445.759488, "gpu_alloc_bytes": 7500143616, "gpu_peak_bytes": 8445785088, "latency_ms": 97.17561900001215, "tokens_in_step": 257, "throughput_hz": 10.29064708092958}, {"seed": 0, "step": 48, "kv_bytes": 455233536, "kv_mb": 455.233536, "gpu_alloc_bytes": 7509871616, "gpu_peak_bytes": 8475442176, "latency_ms": 102.9628139999943, "tokens_in_step": 257, "throughput_hz": 9.712244267139546}, {"seed": 0, "step": 49, "kv_bytes": 464707584, "kv_mb": 464.707584, "gpu_alloc_bytes": 7519092736, "gpu_peak_bytes": 8504403968, "latency_ms": 100.46442499999841, "tokens_in_step": 257, "throughput_hz": 9.95377219349054}, {"seed": 0, "step": 50, "kv_bytes": 474181632, "kv_mb": 474.181632, "gpu_alloc_bytes": 7529890304, "gpu_peak_bytes": 8535570944, "latency_ms": 106.75978400000474, "tokens_in_step": 257, "throughput_hz": 9.366822997693172}, {"seed": 0, "step": 51, "kv_bytes": 483655680, "kv_mb": 483.65568, "gpu_alloc_bytes": 7539614720, "gpu_peak_bytes": 8565592064, "latency_ms": 104.44958400000814, "tokens_in_step": 257, "throughput_hz": 9.573996962974233}, {"seed": 0, "step": 52, "kv_bytes": 493129728, "kv_mb": 493.129728, "gpu_alloc_bytes": 7547913216, "gpu_peak_bytes": 8594748416, "latency_ms": 110.29880299999206, "tokens_in_step": 257, "throughput_hz": 9.066281526192736}, {"seed": 0, "step": 53, "kv_bytes": 502603776, "kv_mb": 502.603776, "gpu_alloc_bytes": 7556990976, "gpu_peak_bytes": 8623533568, "latency_ms": 107.72362000000157, "tokens_in_step": 257, "throughput_hz": 9.283015182742517}, {"seed": 0, "step": 54, "kv_bytes": 512077824, "kv_mb": 512.077824, "gpu_alloc_bytes": 7566436864, "gpu_peak_bytes": 8652087296, "latency_ms": 114.06680199999641, "tokens_in_step": 257, "throughput_hz": 8.766792637879261}, {"seed": 0, "step": 55, "kv_bytes": 521551872, "kv_mb": 521.551872, "gpu_alloc_bytes": 7575910912, "gpu_peak_bytes": 8681482752, "latency_ms": 113.7187050000108, "tokens_in_step": 257, "throughput_hz": 8.793628101902014}, {"seed": 0, "step": 56, "kv_bytes": 531025920, "kv_mb": 531.02592, "gpu_alloc_bytes": 7585384960, "gpu_peak_bytes": 8711302144, "latency_ms": 117.86148199999502, "tokens_in_step": 257, "throughput_hz": 8.484536109939992}, {"seed": 0, "step": 57, "kv_bytes": 540499968, "kv_mb": 540.499968, "gpu_alloc_bytes": 7595512320, "gpu_peak_bytes": 8742626304, "latency_ms": 114.51198299999987, "tokens_in_step": 257, "throughput_hz": 8.73271053213707}, {"seed": 0, "step": 58, "kv_bytes": 549974016, "kv_mb": 549.974016, "gpu_alloc_bytes": 7604470272, "gpu_peak_bytes": 8772216832, "latency_ms": 121.6721629999995, "tokens_in_step": 257, "throughput_hz": 8.2188067947802}, {"seed": 0, "step": 59, "kv_bytes": 559448064, "kv_mb": 559.448064, "gpu_alloc_bytes": 7614077440, "gpu_peak_bytes": 8801704448, "latency_ms": 118.71745100000908, "tokens_in_step": 257, "throughput_hz": 8.423361448351208}, {"seed": 0, "step": 60, "kv_bytes": 568922112, "kv_mb": 568.922112, "gpu_alloc_bytes": 7623955968, "gpu_peak_bytes": 8830790144, "latency_ms": 125.01018099999328, "tokens_in_step": 257, "throughput_hz": 7.999348469066321}, {"seed": 0, "step": 61, "kv_bytes": 578396160, "kv_mb": 578.39616, "gpu_alloc_bytes": 7632790016, "gpu_peak_bytes": 8859391488, "latency_ms": 122.37522600000261, "tokens_in_step": 257, "throughput_hz": 8.171588586075245}, {"seed": 0, "step": 62, "kv_bytes": 587870208, "kv_mb": 587.870208, "gpu_alloc_bytes": 7642229248, "gpu_peak_bytes": 8889250816, "latency_ms": 128.26294500000301, "tokens_in_step": 257, "throughput_hz": 7.796484011808527}, {"seed": 0, "step": 63, "kv_bytes": 597344256, "kv_mb": 597.344256, "gpu_alloc_bytes": 7652357120, "gpu_peak_bytes": 8918877696, "latency_ms": 124.63401300000498, "tokens_in_step": 257, "throughput_hz": 8.023491949986077}, {"seed": 0, "step": 64, "kv_bytes": 606818304, "kv_mb": 606.818304, "gpu_alloc_bytes": 7661177344, "gpu_peak_bytes": 8948639744, "latency_ms": 132.34927899999605, "tokens_in_step": 257, "throughput_hz": 7.55576462188381}, {"seed": 0, "step": 65, "kv_bytes": 616292352, "kv_mb": 616.292352, "gpu_alloc_bytes": 7670651392, "gpu_peak_bytes": 8978213888, "latency_ms": 128.33071800000084, "tokens_in_step": 257, "throughput_hz": 7.792366594566964}, {"seed": 0, "step": 66, "kv_bytes": 625766400, "kv_mb": 625.7664, "gpu_alloc_bytes": 7680709632, "gpu_peak_bytes": 9009422848, "latency_ms": 135.5140499999976, "tokens_in_step": 257, "throughput_hz": 7.379308639952962}, {"seed": 0, "step": 67, "kv_bytes": 635240448, "kv_mb": 635.240448, "gpu_alloc_bytes": 7691502080, "gpu_peak_bytes": 9040338432, "latency_ms": 133.3802209999959, "tokens_in_step": 257, "throughput_hz": 7.497363495896671}, {"seed": 0, "step": 68, "kv_bytes": 644714496, "kv_mb": 644.714496, "gpu_alloc_bytes": 7699109376, "gpu_peak_bytes": 9069544448, "latency_ms": 138.94675599999573, "tokens_in_step": 257, "throughput_hz": 7.197001418298897}, {"seed": 0, "step": 69, "kv_bytes": 654188544, "kv_mb": 654.188544, "gpu_alloc_bytes": 7708568064, "gpu_peak_bytes": 9097844224, "latency_ms": 135.01105800000346, "tokens_in_step": 257, "throughput_hz": 7.406800708131436}, {"seed": 0, "step": 70, "kv_bytes": 663662592, "kv_mb": 663.662592, "gpu_alloc_bytes": 7718021632, "gpu_peak_bytes": 9127089664, "latency_ms": 142.5575170000002, "tokens_in_step": 257, "throughput_hz": 7.014712524769905}, {"seed": 0, "step": 71, "kv_bytes": 673136640, "kv_mb": 673.13664, "gpu_alloc_bytes": 7727557632, "gpu_peak_bytes": 9155717632, "latency_ms": 138.57839800000704, "tokens_in_step": 257, "throughput_hz": 7.2161319111218845}, {"seed": 0, "step": 72, "kv_bytes": 682610688, "kv_mb": 682.610688, "gpu_alloc_bytes": 7737505280, "gpu_peak_bytes": 9186836992, "latency_ms": 146.04511299999956, "tokens_in_step": 257, "throughput_hz": 6.84719933079858}, {"seed": 0, "step": 73, "kv_bytes": 692084736, "kv_mb": 692.084736, "gpu_alloc_bytes": 7747061248, "gpu_peak_bytes": 9216968192, "latency_ms": 142.5509259999984, "tokens_in_step": 257, "throughput_hz": 7.0150368577753826}, {"seed": 0, "step": 74, "kv_bytes": 701558784, "kv_mb": 701.558784, "gpu_alloc_bytes": 7755917824, "gpu_peak_bytes": 9246453760, "latency_ms": 149.82971200001316, "tokens_in_step": 257, "throughput_hz": 6.674243623987692}, {"seed": 0, "step": 75, "kv_bytes": 711032832, "kv_mb": 711.032832, "gpu_alloc_bytes": 7765855232, "gpu_peak_bytes": 9276101120, "latency_ms": 146.98262600001044, "tokens_in_step": 257, "throughput_hz": 6.803525200318091}, {"seed": 0, "step": 76, "kv_bytes": 720506880, "kv_mb": 720.50688, "gpu_alloc_bytes": 7774865920, "gpu_peak_bytes": 9304342528, "latency_ms": 153.35102900000663, "tokens_in_step": 257, "throughput_hz": 6.520986566056604}, {"seed": 0, "step": 77, "kv_bytes": 729980928, "kv_mb": 729.980928, "gpu_alloc_bytes": 7784380416, "gpu_peak_bytes": 9334001664, "latency_ms": 353.0560720000011, "tokens_in_step": 257, "throughput_hz": 2.8324112777190726}, {"seed": 0, "step": 78, "kv_bytes": 739454976, "kv_mb": 739.454976, "gpu_alloc_bytes": 7794336256, "gpu_peak_bytes": 9363293184, "latency_ms": 156.6469259999934, "tokens_in_step": 257, "throughput_hz": 6.3837831072410705}, {"seed": 0, "step": 79, "kv_bytes": 748929024, "kv_mb": 748.929024, "gpu_alloc_bytes": 7804076544, "gpu_peak_bytes": 9394554368, "latency_ms": 152.7458899999914, "tokens_in_step": 257, "throughput_hz": 6.546820997933603}, {"seed": 0, "step": 80, "kv_bytes": 758403072, "kv_mb": 758.403072, "gpu_alloc_bytes": 7813758464, "gpu_peak_bytes": 9424592384, "latency_ms": 160.05508700000348, "tokens_in_step": 257, "throughput_hz": 6.2478489046710415}, {"seed": 0, "step": 81, "kv_bytes": 767877120, "kv_mb": 767.87712, "gpu_alloc_bytes": 7822443008, "gpu_peak_bytes": 9454174720, "latency_ms": 155.76294299999915, "tokens_in_step": 257, "throughput_hz": 6.420012236158156}, {"seed": 0, "step": 82, "kv_bytes": 777351168, "kv_mb": 777.351168, "gpu_alloc_bytes": 7833982464, "gpu_peak_bytes": 9484384768, "latency_ms": 164.0170160000025, "tokens_in_step": 257, "throughput_hz": 6.096928382113626}, {"seed": 0, "step": 83, "kv_bytes": 786825216, "kv_mb": 786.825216, "gpu_alloc_bytes": 7841184256, "gpu_peak_bytes": 9512997376, "latency_ms": 160.849534999997, "tokens_in_step": 257, "throughput_hz": 6.2169903071216135}, {"seed": 0, "step": 84, "kv_bytes": 796299264, "kv_mb": 796.299264, "gpu_alloc_bytes": 7850658304, "gpu_peak_bytes": 9541514752, "latency_ms": 167.53369299999576, "tokens_in_step": 257, "throughput_hz": 5.96894858636003}, {"seed": 0, "step": 85, "kv_bytes": 805773312, "kv_mb": 805.773312, "gpu_alloc_bytes": 7860132352, "gpu_peak_bytes": 9570535936, "latency_ms": 162.5778180000026, "tokens_in_step": 257, "throughput_hz": 6.15090061056167}, {"seed": 0, "step": 86, "kv_bytes": 815247360, "kv_mb": 815.24736, "gpu_alloc_bytes": 7870038016, "gpu_peak_bytes": 9600944128, "latency_ms": 170.85845199999028, "tokens_in_step": 257, "throughput_hz": 5.8527979640132575}, {"seed": 0, "step": 87, "kv_bytes": 824721408, "kv_mb": 824.721408, "gpu_alloc_bytes": 7879080448, "gpu_peak_bytes": 9630643200, "latency_ms": 166.47567300000787, "tokens_in_step": 257, "throughput_hz": 6.006883660412971}, {"seed": 0, "step": 88, "kv_bytes": 834195456, "kv_mb": 834.195456, "gpu_alloc_bytes": 7888554496, "gpu_peak_bytes": 9661377024, "latency_ms": 174.7775580000024, "tokens_in_step": 257, "throughput_hz": 5.72155837078343}, {"seed": 0, "step": 89, "kv_bytes": 843669504, "kv_mb": 843.669504, "gpu_alloc_bytes": 7899712512, "gpu_peak_bytes": 9692114944, "latency_ms": 169.89219500000274, "tokens_in_step": 257, "throughput_hz": 5.886085585038111}, {"seed": 0, "step": 90, "kv_bytes": 853143552, "kv_mb": 853.143552, "gpu_alloc_bytes": 7907502592, "gpu_peak_bytes": 9722685440, "latency_ms": 178.54102599999067, "tokens_in_step": 257, "throughput_hz": 5.600953586992674}, {"seed": 0, "step": 91, "kv_bytes": 862617600, "kv_mb": 862.6176, "gpu_alloc_bytes": 7917890048, "gpu_peak_bytes": 9750185984, "latency_ms": 173.657045000013, "tokens_in_step": 257, "throughput_hz": 5.758476426913317}, {"seed": 0, "step": 92, "kv_bytes": 872091648, "kv_mb": 872.091648, "gpu_alloc_bytes": 7926539264, "gpu_peak_bytes": 9780594176, "latency_ms": 181.3273579999901, "tokens_in_step": 257, "throughput_hz": 5.514887610065187}, {"seed": 0, "step": 93, "kv_bytes": 881565696, "kv_mb": 881.565696, "gpu_alloc_bytes": 7936263680, "gpu_peak_bytes": 9809948160, "latency_ms": 176.72665999999992, "tokens_in_step": 257, "throughput_hz": 5.658455832300573}, {"seed": 0, "step": 94, "kv_bytes": 891039744, "kv_mb": 891.039744, "gpu_alloc_bytes": 7945714176, "gpu_peak_bytes": 9840232448, "latency_ms": 185.36156999999776, "tokens_in_step": 257, "throughput_hz": 5.394861513095795}, {"seed": 0, "step": 95, "kv_bytes": 900513792, "kv_mb": 900.513792, "gpu_alloc_bytes": 7954948608, "gpu_peak_bytes": 9868669440, "latency_ms": 179.86802900000498, "tokens_in_step": 257, "throughput_hz": 5.559631723100565}, {"seed": 0, "step": 96, "kv_bytes": 909987840, "kv_mb": 909.98784, "gpu_alloc_bytes": 7964346880, "gpu_peak_bytes": 9897565696, "latency_ms": 189.24703400000453, "tokens_in_step": 257, "throughput_hz": 5.284098666507904}, {"seed": 0, "step": 97, "kv_bytes": 919461888, "kv_mb": 919.461888, "gpu_alloc_bytes": 7974119936, "gpu_peak_bytes": 9927053824, "latency_ms": 183.7320730000016, "tokens_in_step": 257, "throughput_hz": 5.442707871695277}, {"seed": 0, "step": 98, "kv_bytes": 928935936, "kv_mb": 928.935936, "gpu_alloc_bytes": 7983294976, "gpu_peak_bytes": 9957663744, "latency_ms": 192.408295000007, "tokens_in_step": 257, "throughput_hz": 5.1972811255354845}, {"seed": 0, "step": 99, "kv_bytes": 938409984, "kv_mb": 938.409984, "gpu_alloc_bytes": 7993729536, "gpu_peak_bytes": 9987203584, "latency_ms": 187.89536100000248, "tokens_in_step": 257, "throughput_hz": 5.3221111722922565}, {"seed": 0, "step": 100, "kv_bytes": 947884032, "kv_mb": 947.884032, "gpu_alloc_bytes": 8002944512, "gpu_peak_bytes": 10018195456, "latency_ms": 196.27418000000318, "tokens_in_step": 257, "throughput_hz": 5.094913655988698}, {"seed": 0, "step": 101, "kv_bytes": 957358080, "kv_mb": 957.35808, "gpu_alloc_bytes": 8011769856, "gpu_peak_bytes": 10046813696, "latency_ms": 190.88662299999726, "tokens_in_step": 257, "throughput_hz": 5.23871177709511}, {"seed": 0, "step": 102, "kv_bytes": 966832128, "kv_mb": 966.832128, "gpu_alloc_bytes": 8022345728, "gpu_peak_bytes": 10077189120, "latency_ms": 199.31609400001093, "tokens_in_step": 257, "throughput_hz": 5.01715631653882}, {"seed": 0, "step": 103, "kv_bytes": 976306176, "kv_mb": 976.306176, "gpu_alloc_bytes": 8031238656, "gpu_peak_bytes": 10107447296, "latency_ms": 194.32704700000158, "tokens_in_step": 257, "throughput_hz": 5.145964061297097}, {"seed": 0, "step": 104, "kv_bytes": 985780224, "kv_mb": 985.780224, "gpu_alloc_bytes": 8040139264, "gpu_peak_bytes": 10136968192, "latency_ms": 203.83174900000256, "tokens_in_step": 257, "throughput_hz": 4.906007061735939}, {"seed": 0, "step": 105, "kv_bytes": 995254272, "kv_mb": 995.254272, "gpu_alloc_bytes": 8049613312, "gpu_peak_bytes": 10164217344, "latency_ms": 197.89703600000053, "tokens_in_step": 257, "throughput_hz": 5.053132781634978}, {"seed": 0, "step": 106, "kv_bytes": 1004728320, "kv_mb": 1004.72832, "gpu_alloc_bytes": 8059087360, "gpu_peak_bytes": 10194772480, "latency_ms": 207.41981000000465, "tokens_in_step": 257, "throughput_hz": 4.821140275849147}, {"seed": 0, "step": 107, "kv_bytes": 1014202368, "kv_mb": 1014.202368, "gpu_alloc_bytes": 8068867072, "gpu_peak_bytes": 10224748032, "latency_ms": 201.4243910000033, "tokens_in_step": 257, "throughput_hz": 4.964642042780129}, {"seed": 0, "step": 108, "kv_bytes": 1023676416, "kv_mb": 1023.676416, "gpu_alloc_bytes": 8079058432, "gpu_peak_bytes": 10254907904, "latency_ms": 210.80553800000246, "tokens_in_step": 257, "throughput_hz": 4.743708393467293}, {"seed": 0, "step": 109, "kv_bytes": 1033150464, "kv_mb": 1033.150464, "gpu_alloc_bytes": 8088009728, "gpu_peak_bytes": 10284153344, "latency_ms": 204.36605100000804, "tokens_in_step": 257, "throughput_hz": 4.893180619319011}, {"seed": 0, "step": 110, "kv_bytes": 1042624512, "kv_mb": 1042.624512, "gpu_alloc_bytes": 8098005504, "gpu_peak_bytes": 10314047488, "latency_ms": 216.91213800001208, "tokens_in_step": 257, "throughput_hz": 4.610161557671542}, {"seed": 0, "step": 111, "kv_bytes": 1052098560, "kv_mb": 1052.09856, "gpu_alloc_bytes": 8106457600, "gpu_peak_bytes": 10342969856, "latency_ms": 208.393963000006, "tokens_in_step": 257, "throughput_hz": 4.798603498892965}, {"seed": 0, "step": 112, "kv_bytes": 1061572608, "kv_mb": 1061.572608, "gpu_alloc_bytes": 8115931648, "gpu_peak_bytes": 10371580416, "latency_ms": 220.8975119999934, "tokens_in_step": 257, "throughput_hz": 4.526986252339636}, {"seed": 0, "step": 113, "kv_bytes": 1071046656, "kv_mb": 1071.046656, "gpu_alloc_bytes": 8125405696, "gpu_peak_bytes": 10401467904, "latency_ms": 211.62742100000287, "tokens_in_step": 257, "throughput_hz": 4.7252855762958355}, {"seed": 0, "step": 114, "kv_bytes": 1080520704, "kv_mb": 1080.520704, "gpu_alloc_bytes": 8134879744, "gpu_peak_bytes": 10430539776, "latency_ms": 223.6458120000009, "tokens_in_step": 257, "throughput_hz": 4.471355806117201}, {"seed": 0, "step": 115, "kv_bytes": 1089994752, "kv_mb": 1089.994752, "gpu_alloc_bytes": 8144353792, "gpu_peak_bytes": 10460483584, "latency_ms": 214.1108900000006, "tokens_in_step": 257, "throughput_hz": 4.670477059807641}, {"seed": 0, "step": 116, "kv_bytes": 1099468800, "kv_mb": 1099.4688, "gpu_alloc_bytes": 8153827840, "gpu_peak_bytes": 10489883648, "latency_ms": 227.69537299998888, "tokens_in_step": 257, "throughput_hz": 4.391832766843483}, {"seed": 0, "step": 117, "kv_bytes": 1108942848, "kv_mb": 1108.942848, "gpu_alloc_bytes": 8164397056, "gpu_peak_bytes": 10521569280, "latency_ms": 219.30779400000233, "tokens_in_step": 257, "throughput_hz": 4.559801463325965}, {"seed": 0, "step": 118, "kv_bytes": 1118416896, "kv_mb": 1118.416896, "gpu_alloc_bytes": 8174384640, "gpu_peak_bytes": 10552721408, "latency_ms": 231.88609199999632, "tokens_in_step": 257, "throughput_hz": 4.31246217216001}, {"seed": 0, "step": 119, "kv_bytes": 1127890944, "kv_mb": 1127.890944, "gpu_alloc_bytes": 8182311936, "gpu_peak_bytes": 10581177856, "latency_ms": 222.4792339999908, "tokens_in_step": 257, "throughput_hz": 4.494801523813415}, {"seed": 0, "step": 120, "kv_bytes": 1137364992, "kv_mb": 1137.364992, "gpu_alloc_bytes": 8192432128, "gpu_peak_bytes": 10609278464, "latency_ms": 235.02476000000172, "tokens_in_step": 257, "throughput_hz": 4.2548708485012074}, {"seed": 0, "step": 121, "kv_bytes": 1146839040, "kv_mb": 1146.83904, "gpu_alloc_bytes": 8201647616, "gpu_peak_bytes": 10639206400, "latency_ms": 229.55069799999706, "tokens_in_step": 257, "throughput_hz": 4.356336132770168}, {"seed": 0, "step": 122, "kv_bytes": 1156313088, "kv_mb": 1156.313088, "gpu_alloc_bytes": 8210704384, "gpu_peak_bytes": 10668250112, "latency_ms": 239.17052499999158, "tokens_in_step": 257, "throughput_hz": 4.181117217516812}, {"seed": 0, "step": 123, "kv_bytes": 1165787136, "kv_mb": 1165.787136, "gpu_alloc_bytes": 8220146176, "gpu_peak_bytes": 10696347648, "latency_ms": 228.49555799999166, "tokens_in_step": 257, "throughput_hz": 4.376452692354031}, {"seed": 0, "step": 124, "kv_bytes": 1175261184, "kv_mb": 1175.261184, "gpu_alloc_bytes": 8229620224, "gpu_peak_bytes": 10726465536, "latency_ms": 243.0618599999974, "tokens_in_step": 257, "throughput_hz": 4.114178999535389}, {"seed": 0, "step": 125, "kv_bytes": 1184735232, "kv_mb": 1184.735232, "gpu_alloc_bytes": 8239094272, "gpu_peak_bytes": 10756045824, "latency_ms": 233.0335070000018, "tokens_in_step": 257, "throughput_hz": 4.291228385452707}, {"seed": 0, "step": 126, "kv_bytes": 1194209280, "kv_mb": 1194.20928, "gpu_alloc_bytes": 8249229824, "gpu_peak_bytes": 10786912768, "latency_ms": 245.94591100000684, "tokens_in_step": 257, "throughput_hz": 4.065934643654117}, {"seed": 0, "step": 127, "kv_bytes": 1203683328, "kv_mb": 1203.683328, "gpu_alloc_bytes": 8258042368, "gpu_peak_bytes": 10816101888, "latency_ms": 236.18071699999632, "tokens_in_step": 257, "throughput_hz": 4.234045914933926}, {"seed": 0, "step": 128, "kv_bytes": 1213157376, "kv_mb": 1213.157376, "gpu_alloc_bytes": 8270133760, "gpu_peak_bytes": 10848859648, "latency_ms": 253.93775099999516, "tokens_in_step": 257, "throughput_hz": 3.9379729719667362}, {"seed": 0, "step": 129, "kv_bytes": 1222631424, "kv_mb": 1222.631424, "gpu_alloc_bytes": 8284718592, "gpu_peak_bytes": 10883969536, "latency_ms": 241.89698899999712, "tokens_in_step": 257, "throughput_hz": 4.133991101476719}, {"seed": 0, "step": 130, "kv_bytes": 1232105472, "kv_mb": 1232.105472, "gpu_alloc_bytes": 8298555904, "gpu_peak_bytes": 10916662784, "latency_ms": 256.2371129999974, "tokens_in_step": 257, "throughput_hz": 3.902635290774643}, {"seed": 0, "step": 131, "kv_bytes": 1241579520, "kv_mb": 1241.57952, "gpu_alloc_bytes": 8313741312, "gpu_peak_bytes": 10952116224, "latency_ms": 244.2903440000066, "tokens_in_step": 257, "throughput_hz": 4.093489671454116}, {"seed": 0, "step": 132, "kv_bytes": 1251053568, "kv_mb": 1251.053568, "gpu_alloc_bytes": 8328505344, "gpu_peak_bytes": 10988188672, "latency_ms": 260.3021060000117, "tokens_in_step": 257, "throughput_hz": 3.8416900092231874}, {"seed": 0, "step": 133, "kv_bytes": 1260527616, "kv_mb": 1260.527616, "gpu_alloc_bytes": 8342130176, "gpu_peak_bytes": 11023015936, "latency_ms": 249.7822610000071, "tokens_in_step": 257, "throughput_hz": 4.00348686090231}, {"seed": 0, "step": 134, "kv_bytes": 1270001664, "kv_mb": 1270.001664, "gpu_alloc_bytes": 8356093952, "gpu_peak_bytes": 11056278016, "latency_ms": 263.6604519999963, "tokens_in_step": 257, "throughput_hz": 3.792756905385317}, {"seed": 0, "step": 135, "kv_bytes": 1279475712, "kv_mb": 1279.475712, "gpu_alloc_bytes": 8370236416, "gpu_peak_bytes": 11089477120, "latency_ms": 254.01773299999775, "tokens_in_step": 257, "throughput_hz": 3.9367330311542026}, {"seed": 0, "step": 136, "kv_bytes": 1288949760, "kv_mb": 1288.94976, "gpu_alloc_bytes": 8384649728, "gpu_peak_bytes": 11124588032, "latency_ms": 267.6739009999949, "tokens_in_step": 257, "throughput_hz": 3.7358890660020645}, {"seed": 0, "step": 137, "kv_bytes": 1298423808, "kv_mb": 1298.423808, "gpu_alloc_bytes": 8400068608, "gpu_peak_bytes": 11160889344, "latency_ms": 256.7009130000031, "tokens_in_step": 257, "throughput_hz": 3.8955841189391798}, {"seed": 0, "step": 138, "kv_bytes": 1307897856, "kv_mb": 1307.897856, "gpu_alloc_bytes": 8413510656, "gpu_peak_bytes": 11194293760, "latency_ms": 271.1711200000053, "tokens_in_step": 257, "throughput_hz": 3.687708337082431}, {"seed": 0, "step": 139, "kv_bytes": 1317371904, "kv_mb": 1317.371904, "gpu_alloc_bytes": 8426733056, "gpu_peak_bytes": 11227725824, "latency_ms": 257.7887340000018, "tokens_in_step": 257, "throughput_hz": 3.879145471112764}, {"seed": 0, "step": 140, "kv_bytes": 1326845952, "kv_mb": 1326.845952, "gpu_alloc_bytes": 8442205696, "gpu_peak_bytes": 11263410688, "latency_ms": 545.2208650000046, "tokens_in_step": 257, "throughput_hz": 1.8341190959373714}, {"seed": 0, "step": 141, "kv_bytes": 1336320000, "kv_mb": 1336.32, "gpu_alloc_bytes": 8454869504, "gpu_peak_bytes": 11297575424, "latency_ms": 283.6784630000011, "tokens_in_step": 257, "throughput_hz": 3.5251178021223137}, {"seed": 0, "step": 142, "kv_bytes": 1345794048, "kv_mb": 1345.794048, "gpu_alloc_bytes": 8470171648, "gpu_peak_bytes": 11331077632, "latency_ms": 279.415630999992, "tokens_in_step": 257, "throughput_hz": 3.578897846269841}, {"seed": 0, "step": 143, "kv_bytes": 1355268096, "kv_mb": 1355.268096, "gpu_alloc_bytes": 8483603456, "gpu_peak_bytes": 11366313472, "latency_ms": 274.29243500000666, "tokens_in_step": 257, "throughput_hz": 3.6457440031110435}, {"seed": 0, "step": 144, "kv_bytes": 1364742144, "kv_mb": 1364.742144, "gpu_alloc_bytes": 8497766912, "gpu_peak_bytes": 11400710144, "latency_ms": 282.5542169999977, "tokens_in_step": 257, "throughput_hz": 3.5391437813862394}, {"seed": 0, "step": 145, "kv_bytes": 1374216192, "kv_mb": 1374.216192, "gpu_alloc_bytes": 8513552384, "gpu_peak_bytes": 11435828224, "latency_ms": 271.73162300000797, "tokens_in_step": 257, "throughput_hz": 3.680101671493607}, {"seed": 0, "step": 146, "kv_bytes": 1383690240, "kv_mb": 1383.69024, "gpu_alloc_bytes": 8526458368, "gpu_peak_bytes": 11470535168, "latency_ms": 286.27333400000055, "tokens_in_step": 257, "throughput_hz": 3.493165032269468}, {"seed": 0, "step": 147, "kv_bytes": 1393164288, "kv_mb": 1393.164288, "gpu_alloc_bytes": 8540840960, "gpu_peak_bytes": 11502905856, "latency_ms": 271.86755500000004, "tokens_in_step": 257, "throughput_hz": 3.6782616447188774}, {"seed": 0, "step": 148, "kv_bytes": 1402638336, "kv_mb": 1402.638336, "gpu_alloc_bytes": 8554355200, "gpu_peak_bytes": 11535998976, "latency_ms": 290.3380930000026, "tokens_in_step": 257, "throughput_hz": 3.444260412635524}, {"seed": 0, "step": 149, "kv_bytes": 1412112384, "kv_mb": 1412.112384, "gpu_alloc_bytes": 8571241984, "gpu_peak_bytes": 11572598784, "latency_ms": 278.51114099999563, "tokens_in_step": 257, "throughput_hz": 3.59052063917262}, {"seed": 0, "step": 150, "kv_bytes": 1421586432, "kv_mb": 1421.586432, "gpu_alloc_bytes": 8584331264, "gpu_peak_bytes": 11608479744, "latency_ms": 293.8568770000103, "tokens_in_step": 257, "throughput_hz": 3.40301717696389}, {"seed": 0, "step": 151, "kv_bytes": 1431060480, "kv_mb": 1431.06048, "gpu_alloc_bytes": 8600382464, "gpu_peak_bytes": 11643208192, "latency_ms": 281.49556699999323, "tokens_in_step": 257, "throughput_hz": 3.55245381182157}, {"seed": 0, "step": 152, "kv_bytes": 1440534528, "kv_mb": 1440.534528, "gpu_alloc_bytes": 8622779904, "gpu_peak_bytes": 11685359616, "latency_ms": 298.52332600000864, "tokens_in_step": 257, "throughput_hz": 3.3498219834250778}, {"seed": 0, "step": 153, "kv_bytes": 1450008576, "kv_mb": 1450.008576, "gpu_alloc_bytes": 8637266944, "gpu_peak_bytes": 11728670208, "latency_ms": 286.30419600000323, "tokens_in_step": 257, "throughput_hz": 3.4927884885067795}, {"seed": 0, "step": 154, "kv_bytes": 1459482624, "kv_mb": 1459.482624, "gpu_alloc_bytes": 8648031744, "gpu_peak_bytes": 11760124416, "latency_ms": 302.1681020000102, "tokens_in_step": 257, "throughput_hz": 3.309416160677232}, {"seed": 0, "step": 155, "kv_bytes": 1468956672, "kv_mb": 1468.956672, "gpu_alloc_bytes": 8660077056, "gpu_peak_bytes": 11790593536, "latency_ms": 286.4056330000011, "tokens_in_step": 257, "throughput_hz": 3.4915514388643194}, {"seed": 0, "step": 156, "kv_bytes": 1478430720, "kv_mb": 1478.43072, "gpu_alloc_bytes": 8674906112, "gpu_peak_bytes": 11822732800, "latency_ms": 305.3179820000054, "tokens_in_step": 257, "throughput_hz": 3.2752738422068517}, {"seed": 0, "step": 157, "kv_bytes": 1487904768, "kv_mb": 1487.904768, "gpu_alloc_bytes": 8686646272, "gpu_peak_bytes": 11855410176, "latency_ms": 293.0567319999966, "tokens_in_step": 257, "throughput_hz": 3.4123085764841314}, {"seed": 0, "step": 158, "kv_bytes": 1497378816, "kv_mb": 1497.378816, "gpu_alloc_bytes": 8698385920, "gpu_peak_bytes": 11886033408, "latency_ms": 308.9943319999975, "tokens_in_step": 257, "throughput_hz": 3.2363053183771933}, {"seed": 0, "step": 159, "kv_bytes": 1506852864, "kv_mb": 1506.852864, "gpu_alloc_bytes": 8712417280, "gpu_peak_bytes": 11918343680, "latency_ms": 296.9436679999973, "tokens_in_step": 257, "throughput_hz": 3.367642107795372}, {"seed": 0, "step": 160, "kv_bytes": 1516326912, "kv_mb": 1516.326912, "gpu_alloc_bytes": 8727048192, "gpu_peak_bytes": 11953626624, "latency_ms": 312.69947399999865, "tokens_in_step": 257, "throughput_hz": 3.197958689242964}, {"seed": 0, "step": 161, "kv_bytes": 1525800960, "kv_mb": 1525.80096, "gpu_alloc_bytes": 8740846080, "gpu_peak_bytes": 11986486784, "latency_ms": 299.4857899999914, "tokens_in_step": 257, "throughput_hz": 3.339056587626507}, {"seed": 0, "step": 162, "kv_bytes": 1535275008, "kv_mb": 1535.275008, "gpu_alloc_bytes": 8753702912, "gpu_peak_bytes": 12018332672, "latency_ms": 316.4305049999996, "tokens_in_step": 257, "throughput_hz": 3.160251569297977}, {"seed": 0, "step": 163, "kv_bytes": 1544749056, "kv_mb": 1544.749056, "gpu_alloc_bytes": 8767622144, "gpu_peak_bytes": 12052960256, "latency_ms": 299.0503200000063, "tokens_in_step": 257, "throughput_hz": 3.3439188428221005}, {"seed": 0, "step": 164, "kv_bytes": 1554223104, "kv_mb": 1554.223104, "gpu_alloc_bytes": 8782861312, "gpu_peak_bytes": 12088478208, "latency_ms": 319.78143999999986, "tokens_in_step": 257, "throughput_hz": 3.1271358337744695}, {"seed": 0, "step": 165, "kv_bytes": 1563697152, "kv_mb": 1563.697152, "gpu_alloc_bytes": 8796155904, "gpu_peak_bytes": 12121859072, "latency_ms": 307.6527039999917, "tokens_in_step": 257, "throughput_hz": 3.2504183678490506}, {"seed": 0, "step": 166, "kv_bytes": 1573171200, "kv_mb": 1573.1712, "gpu_alloc_bytes": 8810319360, "gpu_peak_bytes": 12155006976, "latency_ms": 323.9567079999972, "tokens_in_step": 257, "throughput_hz": 3.0868322072219865}, {"seed": 0, "step": 167, "kv_bytes": 1582645248, "kv_mb": 1582.645248, "gpu_alloc_bytes": 8824347136, "gpu_peak_bytes": 12189069312, "latency_ms": 310.8792999999963, "tokens_in_step": 257, "throughput_hz": 3.2166824873834052}, {"seed": 0, "step": 168, "kv_bytes": 1592119296, "kv_mb": 1592.119296, "gpu_alloc_bytes": 8840176128, "gpu_peak_bytes": 12226013696, "latency_ms": 328.46136500000966, "tokens_in_step": 257, "throughput_hz": 3.0444980949280613}, {"seed": 0, "step": 169, "kv_bytes": 1601593344, "kv_mb": 1601.593344, "gpu_alloc_bytes": 8852769280, "gpu_peak_bytes": 12260896768, "latency_ms": 313.9911170000005, "tokens_in_step": 257, "throughput_hz": 3.184803473277871}, {"seed": 0, "step": 170, "kv_bytes": 1611067392, "kv_mb": 1611.067392, "gpu_alloc_bytes": 8867542016, "gpu_peak_bytes": 12293241856, "latency_ms": 331.1149190000009, "tokens_in_step": 257, "throughput_hz": 3.0200994960302507}, {"seed": 0, "step": 171, "kv_bytes": 1620541440, "kv_mb": 1620.54144, "gpu_alloc_bytes": 8881994752, "gpu_peak_bytes": 12327837696, "latency_ms": 313.207637000005, "tokens_in_step": 257, "throughput_hz": 3.192770168627734}, {"seed": 0, "step": 172, "kv_bytes": 1630015488, "kv_mb": 1630.015488, "gpu_alloc_bytes": 8896878080, "gpu_peak_bytes": 12361932288, "latency_ms": 335.20303199999546, "tokens_in_step": 257, "throughput_hz": 2.9832665714074253}, {"seed": 0, "step": 173, "kv_bytes": 1639489536, "kv_mb": 1639.489536, "gpu_alloc_bytes": 8910426624, "gpu_peak_bytes": 12398038528, "latency_ms": 322.5588119999969, "tokens_in_step": 257, "throughput_hz": 3.100209830881971}, {"seed": 0, "step": 174, "kv_bytes": 1648963584, "kv_mb": 1648.963584, "gpu_alloc_bytes": 8926192128, "gpu_peak_bytes": 12432028672, "latency_ms": 338.712459000007, "tokens_in_step": 257, "throughput_hz": 2.9523567067840846}, {"seed": 0, "step": 175, "kv_bytes": 1658437632, "kv_mb": 1658.437632, "gpu_alloc_bytes": 8938614272, "gpu_peak_bytes": 12466753024, "latency_ms": 325.8434779999959, "tokens_in_step": 257, "throughput_hz": 3.0689581578797553}, {"seed": 0, "step": 176, "kv_bytes": 1667911680, "kv_mb": 1667.91168, "gpu_alloc_bytes": 8952265216, "gpu_peak_bytes": 12499125248, "latency_ms": 342.8521829999909, "tokens_in_step": 257, "throughput_hz": 2.9167088605062976}, {"seed": 0, "step": 177, "kv_bytes": 1677385728, "kv_mb": 1677.385728, "gpu_alloc_bytes": 8966639104, "gpu_peak_bytes": 12534877184, "latency_ms": 329.3555109999886, "tokens_in_step": 257, "throughput_hz": 3.0362327837290524}, {"seed": 0, "step": 178, "kv_bytes": 1686859776, "kv_mb": 1686.859776, "gpu_alloc_bytes": 8982365184, "gpu_peak_bytes": 12569761792, "latency_ms": 344.14676499999075, "tokens_in_step": 257, "throughput_hz": 2.9057370334427723}, {"seed": 0, "step": 179, "kv_bytes": 1696333824, "kv_mb": 1696.333824, "gpu_alloc_bytes": 8995817472, "gpu_peak_bytes": 12602900992, "latency_ms": 326.97237399999324, "tokens_in_step": 257, "throughput_hz": 3.058362355713944}, {"seed": 0, "step": 180, "kv_bytes": 1705807872, "kv_mb": 1705.807872, "gpu_alloc_bytes": 9009109504, "gpu_peak_bytes": 12635627008, "latency_ms": 347.88685900001326, "tokens_in_step": 257, "throughput_hz": 2.8744977688276574}, {"seed": 0, "step": 181, "kv_bytes": 1715281920, "kv_mb": 1715.28192, "gpu_alloc_bytes": 9024051200, "gpu_peak_bytes": 12671496704, "latency_ms": 336.29601799999875, "tokens_in_step": 257, "throughput_hz": 2.9735707426663724}, {"seed": 0, "step": 182, "kv_bytes": 1724755968, "kv_mb": 1724.755968, "gpu_alloc_bytes": 9037654016, "gpu_peak_bytes": 12706220032, "latency_ms": 354.5678710000004, "tokens_in_step": 257, "throughput_hz": 2.820334502332838}, {"seed": 0, "step": 183, "kv_bytes": 1734230016, "kv_mb": 1734.230016, "gpu_alloc_bytes": 9052436480, "gpu_peak_bytes": 12740924928, "latency_ms": 341.41650400000856, "tokens_in_step": 257, "throughput_hz": 2.928973814341368}, {"seed": 0, "step": 184, "kv_bytes": 1743704064, "kv_mb": 1743.704064, "gpu_alloc_bytes": 9067602432, "gpu_peak_bytes": 12774970880, "latency_ms": 358.45432499999674, "tokens_in_step": 257, "throughput_hz": 2.7897557101591928}, {"seed": 0, "step": 185, "kv_bytes": 1753178112, "kv_mb": 1753.178112, "gpu_alloc_bytes": 9080146432, "gpu_peak_bytes": 12810550784, "latency_ms": 344.2837919999988, "tokens_in_step": 257, "throughput_hz": 2.9045805327948853}, {"seed": 0, "step": 186, "kv_bytes": 1762652160, "kv_mb": 1762.65216, "gpu_alloc_bytes": 9096367104, "gpu_peak_bytes": 12844085248, "latency_ms": 361.80042600000206, "tokens_in_step": 257, "throughput_hz": 2.7639547334308396}, {"seed": 0, "step": 187, "kv_bytes": 1772126208, "kv_mb": 1772.126208, "gpu_alloc_bytes": 9111024128, "gpu_peak_bytes": 12878696448, "latency_ms": 341.09021199999745, "tokens_in_step": 257, "throughput_hz": 2.931775714513929}, {"seed": 0, "step": 188, "kv_bytes": 1781600256, "kv_mb": 1781.600256, "gpu_alloc_bytes": 9125135872, "gpu_peak_bytes": 12913842688, "latency_ms": 367.07902199999864, "tokens_in_step": 257, "throughput_hz": 2.724209066896783}, {"seed": 0, "step": 189, "kv_bytes": 1791074304, "kv_mb": 1791.074304, "gpu_alloc_bytes": 9139329536, "gpu_peak_bytes": 12947840512, "latency_ms": 352.5916030000076, "tokens_in_step": 257, "throughput_hz": 2.8361424137488}, {"seed": 0, "step": 190, "kv_bytes": 1800548352, "kv_mb": 1800.548352, "gpu_alloc_bytes": 9151704064, "gpu_peak_bytes": 12981093888, "latency_ms": 496.37826200000745, "tokens_in_step": 257, "throughput_hz": 2.0145926535356318}, {"seed": 0, "step": 191, "kv_bytes": 1810022400, "kv_mb": 1810.0224, "gpu_alloc_bytes": 9166623744, "gpu_peak_bytes": 13015376384, "latency_ms": 372.24506900000165, "tokens_in_step": 257, "throughput_hz": 2.6864022744113116}, {"seed": 0, "step": 192, "kv_bytes": 1819496448, "kv_mb": 1819.496448, "gpu_alloc_bytes": 9179901952, "gpu_peak_bytes": 13048422912, "latency_ms": 372.6184869999969, "tokens_in_step": 257, "throughput_hz": 2.6837101080280226}, {"seed": 0, "step": 193, "kv_bytes": 1828970496, "kv_mb": 1828.970496, "gpu_alloc_bytes": 9193835008, "gpu_peak_bytes": 13083061760, "latency_ms": 357.52460300000166, "tokens_in_step": 257, "throughput_hz": 2.7970103081269495}, {"seed": 0, "step": 194, "kv_bytes": 1838444544, "kv_mb": 1838.444544, "gpu_alloc_bytes": 9209156096, "gpu_peak_bytes": 13117469184, "latency_ms": 376.96279699999025, "tokens_in_step": 257, "throughput_hz": 2.652781674898348}, {"seed": 0, "step": 195, "kv_bytes": 1847918592, "kv_mb": 1847.918592, "gpu_alloc_bytes": 9222257152, "gpu_peak_bytes": 13151375360, "latency_ms": 355.5107890000073, "tokens_in_step": 257, "throughput_hz": 2.8128541550393833}, {"seed": 0, "step": 196, "kv_bytes": 1857392640, "kv_mb": 1857.39264, "gpu_alloc_bytes": 9236486656, "gpu_peak_bytes": 13185648640, "latency_ms": 381.65251499999897, "tokens_in_step": 257, "throughput_hz": 2.6201844890240085}, {"seed": 0, "step": 197, "kv_bytes": 1866866688, "kv_mb": 1866.866688, "gpu_alloc_bytes": 9251558400, "gpu_peak_bytes": 13220833792, "latency_ms": 366.56823799999927, "tokens_in_step": 257, "throughput_hz": 2.7280050379051173}, {"seed": 0, "step": 198, "kv_bytes": 1876340736, "kv_mb": 1876.340736, "gpu_alloc_bytes": 9265771520, "gpu_peak_bytes": 13257110016, "latency_ms": 385.05657299999996, "tokens_in_step": 257, "throughput_hz": 2.59702098371919}, {"seed": 0, "step": 199, "kv_bytes": 1885814784, "kv_mb": 1885.814784, "gpu_alloc_bytes": 9280161280, "gpu_peak_bytes": 13290706432, "latency_ms": 370.3508330000034, "tokens_in_step": 257, "throughput_hz": 2.700142434943547}, {"seed": 0, "step": 200, "kv_bytes": 1895288832, "kv_mb": 1895.288832, "gpu_alloc_bytes": 9294193152, "gpu_peak_bytes": 13323864064, "latency_ms": 389.58074699999656, "tokens_in_step": 257, "throughput_hz": 2.566861960455168}]}

==> scripts/modal_validate/v4/results/v4_l40s_qwen7b.json <==
{"gpu_name": "L40S", "model_id": "Qwen/Qwen2.5-7B", "vram_gb": 47.665709056, "n_params": 7615616512, "n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 57344, "bytes_per_step_theoretical": 14737408, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 93.73462319374084, "results": [{"seed": 0, "step": 1, "kv_bytes": 15482880, "kv_mb": 15.48288, "gpu_alloc_bytes": 17336676352, "gpu_peak_bytes": 17426111488, "latency_ms": 35.967902999999524, "tokens_in_step": 257, "throughput_hz": 27.802566082321043}, {"seed": 0, "step": 2, "kv_bytes": 30220288, "kv_mb": 30.220288, "gpu_alloc_bytes": 17351413760, "gpu_peak_bytes": 17604965376, "latency_ms": 38.14382899997781, "tokens_in_step": 257, "throughput_hz": 26.216560482183937}, {"seed": 0, "step": 3, "kv_bytes": 44957696, "kv_mb": 44.957696, "gpu_alloc_bytes": 17366151168, "gpu_peak_bytes": 17634440192, "latency_ms": 38.1931710000174, "tokens_in_step": 257, "throughput_hz": 26.18269114129184}, {"seed": 0, "step": 4, "kv_bytes": 59695104, "kv_mb": 59.695104, "gpu_alloc_bytes": 17409142784, "gpu_peak_bytes": 17692169216, "latency_ms": 42.32881799998722, "tokens_in_step": 257, "throughput_hz": 23.62456707390936}, {"seed": 0, "step": 5, "kv_bytes": 74432512, "kv_mb": 74.432512, "gpu_alloc_bytes": 17417929728, "gpu_peak_bytes": 17743168512, "latency_ms": 42.27922800001238, "tokens_in_step": 257, "throughput_hz": 23.65227671611476}, {"seed": 0, "step": 6, "kv_bytes": 89169920, "kv_mb": 89.16992, "gpu_alloc_bytes": 17425612800, "gpu_peak_bytes": 17759638528, "latency_ms": 44.584906000011415, "tokens_in_step": 257, "throughput_hz": 22.429115360246445}, {"seed": 0, "step": 7, "kv_bytes": 103907328, "kv_mb": 103.907328, "gpu_alloc_bytes": 17433867264, "gpu_peak_bytes": 17775576064, "latency_ms": 43.85046999999531, "tokens_in_step": 257, "throughput_hz": 22.804772674046752}, {"seed": 0, "step": 8, "kv_bytes": 118644736, "kv_mb": 118.644736, "gpu_alloc_bytes": 17440563200, "gpu_peak_bytes": 17790526464, "latency_ms": 46.74338200001671, "tokens_in_step": 257, "throughput_hz": 21.393402813678364}, {"seed": 0, "step": 9, "kv_bytes": 133382144, "kv_mb": 133.382144, "gpu_alloc_bytes": 17457425408, "gpu_peak_bytes": 17814159360, "latency_ms": 46.828142999999045, "tokens_in_step": 257, "throughput_hz": 21.35467981294967}, {"seed": 0, "step": 10, "kv_bytes": 148119552, "kv_mb": 148.119552, "gpu_alloc_bytes": 17469313024, "gpu_peak_bytes": 17843400704, "latency_ms": 51.68368699997927, "tokens_in_step": 257, "throughput_hz": 19.348464826056258}, {"seed": 0, "step": 11, "kv_bytes": 162856960, "kv_mb": 162.85696, "gpu_alloc_bytes": 17485332480, "gpu_peak_bytes": 17871520768, "latency_ms": 52.86969200000158, "tokens_in_step": 257, "throughput_hz": 18.914428326913086}, {"seed": 0, "step": 12, "kv_bytes": 177594368, "kv_mb": 177.594368, "gpu_alloc_bytes": 17499746304, "gpu_peak_bytes": 17901954048, "latency_ms": 55.937045999996826, "tokens_in_step": 257, "throughput_hz": 17.877240067343863}, {"seed": 0, "step": 13, "kv_bytes": 192331776, "kv_mb": 192.331776, "gpu_alloc_bytes": 17514254336, "gpu_peak_bytes": 17946776064, "latency_ms": 56.948627999986456, "tokens_in_step": 257, "throughput_hz": 17.559685546774503}, {"seed": 0, "step": 14, "kv_bytes": 207069184, "kv_mb": 207.069184, "gpu_alloc_bytes": 17531038720, "gpu_peak_bytes": 17996854784, "latency_ms": 61.99965600001178, "tokens_in_step": 257, "throughput_hz": 16.129121748672443}, {"seed": 0, "step": 15, "kv_bytes": 221806592, "kv_mb": 221.806592, "gpu_alloc_bytes": 17543079936, "gpu_peak_bytes": 18045115392, "latency_ms": 62.92807500000208, "tokens_in_step": 257, "throughput_hz": 15.891158278716883}, {"seed": 0, "step": 16, "kv_bytes": 236544000, "kv_mb": 236.544, "gpu_alloc_bytes": 17557737472, "gpu_peak_bytes": 18087764992, "latency_ms": 67.77449800000568, "tokens_in_step": 257, "throughput_hz": 14.754812348442865}, {"seed": 0, "step": 17, "kv_bytes": 251281408, "kv_mb": 251.281408, "gpu_alloc_bytes": 17575237632, "gpu_peak_bytes": 18139328512, "latency_ms": 68.6089160000165, "tokens_in_step": 257, "throughput_hz": 14.57536510268956}, {"seed": 0, "step": 18, "kv_bytes": 266018816, "kv_mb": 266.018816, "gpu_alloc_bytes": 17587884032, "gpu_peak_bytes": 18188601344, "latency_ms": 72.85550500000681, "tokens_in_step": 257, "throughput_hz": 13.72579875741588}, {"seed": 0, "step": 19, "kv_bytes": 280756224, "kv_mb": 280.756224, "gpu_alloc_bytes": 17603981312, "gpu_peak_bytes": 18235824128, "latency_ms": 73.61085100001219, "tokens_in_step": 257, "throughput_hz": 13.58495366396232}, {"seed": 0, "step": 20, "kv_bytes": 295493632, "kv_mb": 295.493632, "gpu_alloc_bytes": 17616989184, "gpu_peak_bytes": 18282916352, "latency_ms": 79.59005800000796, "tokens_in_step": 257, "throughput_hz": 12.564383355517846}, {"seed": 0, "step": 21, "kv_bytes": 310231040, "kv_mb": 310.23104, "gpu_alloc_bytes": 17631897600, "gpu_peak_bytes": 18329200640, "latency_ms": 80.44541600000343, "tokens_in_step": 257, "throughput_hz": 12.43078909555216}, {"seed": 0, "step": 22, "kv_bytes": 324968448, "kv_mb": 324.968448, "gpu_alloc_bytes": 17646964736, "gpu_peak_bytes": 18378810368, "latency_ms": 84.67198700000722, "tokens_in_step": 257, "throughput_hz": 11.810281480696972}, {"seed": 0, "step": 23, "kv_bytes": 339705856, "kv_mb": 339.705856, "gpu_alloc_bytes": 17661755392, "gpu_peak_bytes": 18426426368, "latency_ms": 85.03984499998296, "tokens_in_step": 257, "throughput_hz": 11.759193587431872}, {"seed": 0, "step": 24, "kv_bytes": 354443264, "kv_mb": 354.443264, "gpu_alloc_bytes": 17675859968, "gpu_peak_bytes": 18474995200, "latency_ms": 89.52249999998685, "tokens_in_step": 257, "throughput_hz": 11.17037616241891}, {"seed": 0, "step": 25, "kv_bytes": 369180672, "kv_mb": 369.180672, "gpu_alloc_bytes": 17690374144, "gpu_peak_bytes": 18521758208, "latency_ms": 90.03397000000746, "tokens_in_step": 257, "throughput_hz": 11.106918866289215}, {"seed": 0, "step": 26, "kv_bytes": 383918080, "kv_mb": 383.91808, "gpu_alloc_bytes": 17705138176, "gpu_peak_bytes": 18570601984, "latency_ms": 94.0229640000041, "tokens_in_step": 257, "throughput_hz": 10.635699593558405}, {"seed": 0, "step": 27, "kv_bytes": 398655488, "kv_mb": 398.655488, "gpu_alloc_bytes": 17720348672, "gpu_peak_bytes": 18618216960, "latency_ms": 95.22107999998752, "tokens_in_step": 257, "throughput_hz": 10.50187626521492}, {"seed": 0, "step": 28, "kv_bytes": 413392896, "kv_mb": 413.392896, "gpu_alloc_bytes": 17734899712, "gpu_peak_bytes": 18666349568, "latency_ms": 98.72484499999246, "tokens_in_step": 257, "throughput_hz": 10.1291625223628}, {"seed": 0, "step": 29, "kv_bytes": 428130304, "kv_mb": 428.130304, "gpu_alloc_bytes": 17749201920, "gpu_peak_bytes": 18714359808, "latency_ms": 99.18132499998933, "tokens_in_step": 257, "throughput_hz": 10.082543261043423}, {"seed": 0, "step": 30, "kv_bytes": 442867712, "kv_mb": 442.867712, "gpu_alloc_bytes": 17764061184, "gpu_peak_bytes": 18761990656, "latency_ms": 103.17152900000792, "tokens_in_step": 257, "throughput_hz": 9.692596491420838}, {"seed": 0, "step": 31, "kv_bytes": 457605120, "kv_mb": 457.60512, "gpu_alloc_bytes": 17779111936, "gpu_peak_bytes": 18812319744, "latency_ms": 103.42166400002384, "tokens_in_step": 257, "throughput_hz": 9.669154037202201}, {"seed": 0, "step": 32, "kv_bytes": 472342528, "kv_mb": 472.342528, "gpu_alloc_bytes": 17793536000, "gpu_peak_bytes": 18858844672, "latency_ms": 107.55637199997636, "tokens_in_step": 257, "throughput_hz": 9.297450085060696}, {"seed": 0, "step": 33, "kv_bytes": 487079936, "kv_mb": 487.079936, "gpu_alloc_bytes": 17807308800, "gpu_peak_bytes": 18906679296, "latency_ms": 108.08252299997889, "tokens_in_step": 257, "throughput_hz": 9.252189644020387}, {"seed": 0, "step": 34, "kv_bytes": 501817344, "kv_mb": 501.817344, "gpu_alloc_bytes": 17822771200, "gpu_peak_bytes": 18953650688, "latency_ms": 112.21502100002567, "tokens_in_step": 257, "throughput_hz": 8.911462931506925}, {"seed": 0, "step": 35, "kv_bytes": 516554752, "kv_mb": 516.554752, "gpu_alloc_bytes": 17837520896, "gpu_peak_bytes": 19004555776, "latency_ms": 114.06250100000648, "tokens_in_step": 257, "throughput_hz": 8.767123210808284}, {"seed": 0, "step": 36, "kv_bytes": 531292160, "kv_mb": 531.29216, "gpu_alloc_bytes": 17852485632, "gpu_peak_bytes": 19049917952, "latency_ms": 117.01613400001065, "tokens_in_step": 257, "throughput_hz": 8.545830098949509}, {"seed": 0, "step": 37, "kv_bytes": 546029568, "kv_mb": 546.029568, "gpu_alloc_bytes": 17867207680, "gpu_peak_bytes": 19100164096, "latency_ms": 117.9529030000026, "tokens_in_step": 257, "throughput_hz": 8.477960054954966}, {"seed": 0, "step": 38, "kv_bytes": 560766976, "kv_mb": 560.766976, "gpu_alloc_bytes": 17882448896, "gpu_peak_bytes": 19147128832, "latency_ms": 122.14108300000248, "tokens_in_step": 257, "throughput_hz": 8.18725342397676}, {"seed": 0, "step": 39, "kv_bytes": 575504384, "kv_mb": 575.504384, "gpu_alloc_bytes": 17897320448, "gpu_peak_bytes": 19197347840, "latency_ms": 122.4612890000003, "tokens_in_step": 257, "throughput_hz": 8.16584578004889}, {"seed": 0, "step": 40, "kv_bytes": 590241792, "kv_mb": 590.241792, "gpu_alloc_bytes": 17911326720, "gpu_peak_bytes": 19244306432, "latency_ms": 126.37205199999357, "tokens_in_step": 257, "throughput_hz": 7.913142060873166}, {"seed": 0, "step": 41, "kv_bytes": 604979200, "kv_mb": 604.9792, "gpu_alloc_bytes": 17926172672, "gpu_peak_bytes": 19291206656, "latency_ms": 127.4776349999911, "tokens_in_step": 257, "throughput_hz": 7.844513274819303}, {"seed": 0, "step": 42, "kv_bytes": 619716608, "kv_mb": 619.716608, "gpu_alloc_bytes": 17939945472, "gpu_peak_bytes": 19338460672, "latency_ms": 131.5243619999933, "tokens_in_step": 257, "throughput_hz": 7.6031541593796215}, {"seed": 0, "step": 43, "kv_bytes": 634454016, "kv_mb": 634.454016, "gpu_alloc_bytes": 17956295680, "gpu_peak_bytes": 19387071488, "latency_ms": 133.74944000000255, "tokens_in_step": 257, "throughput_hz": 7.476666818193638}, {"seed": 0, "step": 44, "kv_bytes": 649191424, "kv_mb": 649.191424, "gpu_alloc_bytes": 17969420288, "gpu_peak_bytes": 19435294208, "latency_ms": 136.24022199999786, "tokens_in_step": 257, "throughput_hz": 7.339976295693468}, {"seed": 0, "step": 45, "kv_bytes": 663928832, "kv_mb": 663.928832, "gpu_alloc_bytes": 17984157696, "gpu_peak_bytes": 19482480640, "latency_ms": 137.06337099998223, "tokens_in_step": 257, "throughput_hz": 7.295895268766808}, {"seed": 0, "step": 46, "kv_bytes": 678666240, "kv_mb": 678.66624, "gpu_alloc_bytes": 17999859712, "gpu_peak_bytes": 19530129920, "latency_ms": 141.31487100002005, "tokens_in_step": 257, "throughput_hz": 7.076396085730129}, {"seed": 0, "step": 47, "kv_bytes": 693403648, "kv_mb": 693.403648, "gpu_alloc_bytes": 18015228928, "gpu_peak_bytes": 19580333056, "latency_ms": 141.8762920000063, "tokens_in_step": 257, "throughput_hz": 7.0483939628190715}, {"seed": 0, "step": 48, "kv_bytes": 708141056, "kv_mb": 708.141056, "gpu_alloc_bytes": 18030364672, "gpu_peak_bytes": 19629179904, "latency_ms": 145.46784800000978, "tokens_in_step": 257, "throughput_hz": 6.874371304371897}, {"seed": 0, "step": 49, "kv_bytes": 722878464, "kv_mb": 722.878464, "gpu_alloc_bytes": 18043107328, "gpu_peak_bytes": 19676011520, "latency_ms": 146.46058900001435, "tokens_in_step": 257, "throughput_hz": 6.827775354637567}, {"seed": 0, "step": 50, "kv_bytes": 737615872, "kv_mb": 737.615872, "gpu_alloc_bytes": 18057844736, "gpu_peak_bytes": 19723672576, "latency_ms": 150.36915999999678, "tokens_in_step": 257, "throughput_hz": 6.650299835418522}, {"seed": 0, "step": 51, "kv_bytes": 752353280, "kv_mb": 752.35328, "gpu_alloc_bytes": 18073546752, "gpu_peak_bytes": 19770811392, "latency_ms": 150.87496099999953, "tokens_in_step": 257, "throughput_hz": 6.62800502728881}, {"seed": 0, "step": 52, "kv_bytes": 767090688, "kv_mb": 767.090688, "gpu_alloc_bytes": 18087319552, "gpu_peak_bytes": 19821355520, "latency_ms": 154.7278330000097, "tokens_in_step": 257, "throughput_hz": 6.462961321250698}, {"seed": 0, "step": 53, "kv_bytes": 781828096, "kv_mb": 781.828096, "gpu_alloc_bytes": 18103799808, "gpu_peak_bytes": 19867763200, "latency_ms": 155.67403299999683, "tokens_in_step": 257, "throughput_hz": 6.423678893191008}, {"seed": 0, "step": 54, "kv_bytes": 796565504, "kv_mb": 796.565504, "gpu_alloc_bytes": 18116794368, "gpu_peak_bytes": 19917531136, "latency_ms": 159.3058400000018, "tokens_in_step": 257, "throughput_hz": 6.277233778749031}, {"seed": 0, "step": 55, "kv_bytes": 811302912, "kv_mb": 811.302912, "gpu_alloc_bytes": 18131823616, "gpu_peak_bytes": 19963834368, "latency_ms": 160.2174089999835, "tokens_in_step": 257, "throughput_hz": 6.24151898499434}, {"seed": 0, "step": 56, "kv_bytes": 826040320, "kv_mb": 826.04032, "gpu_alloc_bytes": 18147986432, "gpu_peak_bytes": 20013126144, "latency_ms": 165.02712199999792, "tokens_in_step": 257, "throughput_hz": 6.059610007620521}, {"seed": 0, "step": 57, "kv_bytes": 840777728, "kv_mb": 840.777728, "gpu_alloc_bytes": 18161800192, "gpu_peak_bytes": 20061840384, "latency_ms": 165.2864670000156, "tokens_in_step": 257, "throughput_hz": 6.050102093354719}, {"seed": 0, "step": 58, "kv_bytes": 855515136, "kv_mb": 855.515136, "gpu_alloc_bytes": 18175744000, "gpu_peak_bytes": 20109105664, "latency_ms": 169.3513639999935, "tokens_in_step": 257, "throughput_hz": 5.90488305721611}, {"seed": 0, "step": 59, "kv_bytes": 870252544, "kv_mb": 870.252544, "gpu_alloc_bytes": 18190481408, "gpu_peak_bytes": 20155501568, "latency_ms": 169.34709399998837, "tokens_in_step": 257, "throughput_hz": 5.90503194580988}, {"seed": 0, "step": 60, "kv_bytes": 884989952, "kv_mb": 884.989952, "gpu_alloc_bytes": 18206461952, "gpu_peak_bytes": 20204992512, "latency_ms": 174.24490799999148, "tokens_in_step": 257, "throughput_hz": 5.739048626890428}, {"seed": 0, "step": 61, "kv_bytes": 899727360, "kv_mb": 899.72736, "gpu_alloc_bytes": 18219956224, "gpu_peak_bytes": 20252918272, "latency_ms": 174.67600699998798, "tokens_in_step": 257, "throughput_hz": 5.7248847003931616}, {"seed": 0, "step": 62, "kv_bytes": 914464768, "kv_mb": 914.464768, "gpu_alloc_bytes": 18234693632, "gpu_peak_bytes": 20299529216, "latency_ms": 178.86141500000008, "tokens_in_step": 257, "throughput_hz": 5.590920769580178}, {"seed": 0, "step": 63, "kv_bytes": 929202176, "kv_mb": 929.202176, "gpu_alloc_bytes": 18249984000, "gpu_peak_bytes": 20348085760, "latency_ms": 179.4489879999901, "tokens_in_step": 257, "throughput_hz": 5.572614318672308}, {"seed": 0, "step": 64, "kv_bytes": 943939584, "kv_mb": 943.939584, "gpu_alloc_bytes": 18264168448, "gpu_peak_bytes": 20396628992, "latency_ms": 183.7877699999808, "tokens_in_step": 257, "throughput_hz": 5.441058455631212}, {"seed": 0, "step": 65, "kv_bytes": 958676992, "kv_mb": 958.676992, "gpu_alloc_bytes": 18278905856, "gpu_peak_bytes": 20444019712, "latency_ms": 184.32965199997398, "tokens_in_step": 257, "throughput_hz": 5.425063136343041}, {"seed": 0, "step": 66, "kv_bytes": 973414400, "kv_mb": 973.4144, "gpu_alloc_bytes": 18294514688, "gpu_peak_bytes": 20493004800, "latency_ms": 188.40084800001478, "tokens_in_step": 257, "throughput_hz": 5.307831735449097}, {"seed": 0, "step": 67, "kv_bytes": 988151808, "kv_mb": 988.151808, "gpu_alloc_bytes": 18308380672, "gpu_peak_bytes": 20541358080, "latency_ms": 188.42457600001694, "tokens_in_step": 257, "throughput_hz": 5.307163328842571}, {"seed": 0, "step": 68, "kv_bytes": 1002889216, "kv_mb": 1002.889216, "gpu_alloc_bytes": 18323118080, "gpu_peak_bytes": 20587651072, "latency_ms": 192.23632700001758, "tokens_in_step": 257, "throughput_hz": 5.2019304343029225}, {"seed": 0, "step": 69, "kv_bytes": 1017626624, "kv_mb": 1017.626624, "gpu_alloc_bytes": 18338412544, "gpu_peak_bytes": 20637825024, "latency_ms": 193.00909400001842, "tokens_in_step": 257, "throughput_hz": 5.181103020979439}, {"seed": 0, "step": 70, "kv_bytes": 1032364032, "kv_mb": 1032.364032, "gpu_alloc_bytes": 18353557504, "gpu_peak_bytes": 20685441536, "latency_ms": 197.32915500000558, "tokens_in_step": 257, "throughput_hz": 5.067674870446649}, {"seed": 0, "step": 71, "kv_bytes": 1047101440, "kv_mb": 1047.10144, "gpu_alloc_bytes": 18368823296, "gpu_peak_bytes": 20735259136, "latency_ms": 197.93146800000727, "tokens_in_step": 257, "throughput_hz": 5.05225374269423}, {"seed": 0, "step": 72, "kv_bytes": 1061838848, "kv_mb": 1061.838848, "gpu_alloc_bytes": 18383127552, "gpu_peak_bytes": 20781365248, "latency_ms": 201.82116199998745, "tokens_in_step": 257, "throughput_hz": 4.954881787867529}, {"seed": 0, "step": 73, "kv_bytes": 1076576256, "kv_mb": 1076.576256, "gpu_alloc_bytes": 18396805120, "gpu_peak_bytes": 20829575168, "latency_ms": 203.13246300000287, "tokens_in_step": 257, "throughput_hz": 4.9228960513317155}, {"seed": 0, "step": 74, "kv_bytes": 1091313664, "kv_mb": 1091.313664, "gpu_alloc_bytes": 18412507136, "gpu_peak_bytes": 20877456896, "latency_ms": 206.86980199999994, "tokens_in_step": 257, "throughput_hz": 4.8339583174155125}, {"seed": 0, "step": 75, "kv_bytes": 1106051072, "kv_mb": 1106.051072, "gpu_alloc_bytes": 18426611712, "gpu_peak_bytes": 20926289920, "latency_ms": 207.0312860000172, "tokens_in_step": 257, "throughput_hz": 4.830187839339012}, {"seed": 0, "step": 76, "kv_bytes": 1120788480, "kv_mb": 1120.78848, "gpu_alloc_bytes": 18441017344, "gpu_peak_bytes": 20973299712, "latency_ms": 211.44343899999285, "tokens_in_step": 257, "throughput_hz": 4.729397160438891}, {"seed": 0, "step": 77, "kv_bytes": 1135525888, "kv_mb": 1135.525888, "gpu_alloc_bytes": 18457143296, "gpu_peak_bytes": 21022886912, "latency_ms": 212.84536499999263, "tokens_in_step": 257, "throughput_hz": 4.698246541568028}, {"seed": 0, "step": 78, "kv_bytes": 1150263296, "kv_mb": 1150.263296, "gpu_alloc_bytes": 18470785024, "gpu_peak_bytes": 21071539200, "latency_ms": 216.2398370000176, "tokens_in_step": 257, "throughput_hz": 4.62449479186353}, {"seed": 0, "step": 79, "kv_bytes": 1165000704, "kv_mb": 1165.000704, "gpu_alloc_bytes": 18485565440, "gpu_peak_bytes": 21118185472, "latency_ms": 217.28427799999395, "tokens_in_step": 257, "throughput_hz": 4.6022657930180655}, {"seed": 0, "step": 80, "kv_bytes": 1179738112, "kv_mb": 1179.738112, "gpu_alloc_bytes": 18499966976, "gpu_peak_bytes": 21165649408, "latency_ms": 221.07778899999175, "tokens_in_step": 257, "throughput_hz": 4.523294739482116}, {"seed": 0, "step": 81, "kv_bytes": 1194475520, "kv_mb": 1194.47552, "gpu_alloc_bytes": 18514704384, "gpu_peak_bytes": 21213614080, "latency_ms": 221.95703799999933, "tokens_in_step": 257, "throughput_hz": 4.505376396309646}, {"seed": 0, "step": 82, "kv_bytes": 1209212928, "kv_mb": 1209.212928, "gpu_alloc_bytes": 18529441792, "gpu_peak_bytes": 21261583360, "latency_ms": 226.11432099998297, "tokens_in_step": 257, "throughput_hz": 4.422541639899382}, {"seed": 0, "step": 83, "kv_bytes": 1223950336, "kv_mb": 1223.950336, "gpu_alloc_bytes": 18545143808, "gpu_peak_bytes": 21309671424, "latency_ms": 226.30083499998932, "tokens_in_step": 257, "throughput_hz": 4.418896642604289}, {"seed": 0, "step": 84, "kv_bytes": 1238687744, "kv_mb": 1238.687744, "gpu_alloc_bytes": 18558916608, "gpu_peak_bytes": 21358622720, "latency_ms": 230.99061499999607, "tokens_in_step": 257, "throughput_hz": 4.329180213663733}, {"seed": 0, "step": 85, "kv_bytes": 1253425152, "kv_mb": 1253.425152, "gpu_alloc_bytes": 18574512128, "gpu_peak_bytes": 21406602240, "latency_ms": 231.424163000014, "tokens_in_step": 257, "throughput_hz": 4.321069965368912}, {"seed": 0, "step": 86, "kv_bytes": 1268162560, "kv_mb": 1268.16256, "gpu_alloc_bytes": 18588391424, "gpu_peak_bytes": 21456152064, "latency_ms": 235.28266399998188, "tokens_in_step": 257, "throughput_hz": 4.250206891571395}, {"seed": 0, "step": 87, "kv_bytes": 1282899968, "kv_mb": 1282.899968, "gpu_alloc_bytes": 18603128832, "gpu_peak_bytes": 21501916160, "latency_ms": 236.38044600002672, "tokens_in_step": 257, "throughput_hz": 4.230468369620924}, {"seed": 0, "step": 88, "kv_bytes": 1297637376, "kv_mb": 1297.637376, "gpu_alloc_bytes": 18618251264, "gpu_peak_bytes": 21551249408, "latency_ms": 240.15641700000856, "tokens_in_step": 257, "throughput_hz": 4.163952862437835}, {"seed": 0, "step": 89, "kv_bytes": 1312374784, "kv_mb": 1312.374784, "gpu_alloc_bytes": 18633347072, "gpu_peak_bytes": 21599218176, "latency_ms": 241.06866500000024, "tokens_in_step": 257, "throughput_hz": 4.148195701834575}, {"seed": 0, "step": 90, "kv_bytes": 1327112192, "kv_mb": 1327.112192, "gpu_alloc_bytes": 18647341056, "gpu_peak_bytes": 21648410624, "latency_ms": 443.6198929999762, "tokens_in_step": 257, "throughput_hz": 2.2541820503979375}, {"seed": 0, "step": 91, "kv_bytes": 1341849600, "kv_mb": 1341.8496, "gpu_alloc_bytes": 18662078464, "gpu_peak_bytes": 21695100416, "latency_ms": 253.0272690000004, "tokens_in_step": 257, "throughput_hz": 3.952143197656686}, {"seed": 0, "step": 92, "kv_bytes": 1356587008, "kv_mb": 1356.587008, "gpu_alloc_bytes": 18677271552, "gpu_peak_bytes": 21743221760, "latency_ms": 249.27411900000607, "tokens_in_step": 257, "throughput_hz": 4.011647916003569}, {"seed": 0, "step": 93, "kv_bytes": 1371324416, "kv_mb": 1371.324416, "gpu_alloc_bytes": 18692104192, "gpu_peak_bytes": 21790701568, "latency_ms": 250.33602100000962, "tokens_in_step": 257, "throughput_hz": 3.9946308805473967}, {"seed": 0, "step": 94, "kv_bytes": 1386061824, "kv_mb": 1386.061824, "gpu_alloc_bytes": 18707120128, "gpu_peak_bytes": 21840416768, "latency_ms": 254.3148350000024, "tokens_in_step": 257, "throughput_hz": 3.932133963006879}, {"seed": 0, "step": 95, "kv_bytes": 1400799232, "kv_mb": 1400.799232, "gpu_alloc_bytes": 18721650688, "gpu_peak_bytes": 21887438848, "latency_ms": 255.36086699997895, "tokens_in_step": 257, "throughput_hz": 3.9160268045302433}, {"seed": 0, "step": 96, "kv_bytes": 1415536640, "kv_mb": 1415.53664, "gpu_alloc_bytes": 18735765504, "gpu_peak_bytes": 21935096832, "latency_ms": 258.73522800000615, "tokens_in_step": 257, "throughput_hz": 3.86495494923473}, {"seed": 0, "step": 97, "kv_bytes": 1430274048, "kv_mb": 1430.274048, "gpu_alloc_bytes": 18750502912, "gpu_peak_bytes": 21982779904, "latency_ms": 260.3069840000103, "tokens_in_step": 257, "throughput_hz": 3.8416180182086874}, {"seed": 0, "step": 98, "kv_bytes": 1445011456, "kv_mb": 1445.011456, "gpu_alloc_bytes": 18765423616, "gpu_peak_bytes": 22031177728, "latency_ms": 263.61476599998923, "tokens_in_step": 257, "throughput_hz": 3.793414212616758}, {"seed": 0, "step": 99, "kv_bytes": 1459748864, "kv_mb": 1459.748864, "gpu_alloc_bytes": 18782631936, "gpu_peak_bytes": 22081631744, "latency_ms": 262.38266100000374, "tokens_in_step": 257, "throughput_hz": 3.8112274499723355}, {"seed": 0, "step": 100, "kv_bytes": 1474486272, "kv_mb": 1474.486272, "gpu_alloc_bytes": 18794715136, "gpu_peak_bytes": 22129863680, "latency_ms": 268.06212100001403, "tokens_in_step": 257, "throughput_hz": 3.7304785781350573}, {"seed": 0, "step": 101, "kv_bytes": 1489223680, "kv_mb": 1489.22368, "gpu_alloc_bytes": 18809452544, "gpu_peak_bytes": 22175617536, "latency_ms": 269.3875559999981, "tokens_in_step": 257, "throughput_hz": 3.7121239557183077}, {"seed": 0, "step": 102, "kv_bytes": 1503961088, "kv_mb": 1503.961088, "gpu_alloc_bytes": 18824189952, "gpu_peak_bytes": 22223084544, "latency_ms": 272.64328300000784, "tokens_in_step": 257, "throughput_hz": 3.6677962097455055}, {"seed": 0, "step": 103, "kv_bytes": 1518698496, "kv_mb": 1518.698496, "gpu_alloc_bytes": 18838927360, "gpu_peak_bytes": 22271748096, "latency_ms": 292.62399699999264, "tokens_in_step": 257, "throughput_hz": 3.417354729113433}, {"seed": 0, "step": 104, "kv_bytes": 1533435904, "kv_mb": 1533.435904, "gpu_alloc_bytes": 18853664768, "gpu_peak_bytes": 22319144960, "latency_ms": 278.03632699999525, "tokens_in_step": 257, "throughput_hz": 3.5966523180261154}, {"seed": 0, "step": 105, "kv_bytes": 1548173312, "kv_mb": 1548.173312, "gpu_alloc_bytes": 18869134336, "gpu_peak_bytes": 22369133568, "latency_ms": 278.34017700001823, "tokens_in_step": 257, "throughput_hz": 3.5927260332234914}, {"seed": 0, "step": 106, "kv_bytes": 1562910720, "kv_mb": 1562.91072, "gpu_alloc_bytes": 18883139584, "gpu_peak_bytes": 22416288256, "latency_ms": 282.7622000000076, "tokens_in_step": 257, "throughput_hz": 3.5365405984250122}, {"seed": 0, "step": 107, "kv_bytes": 1577648128, "kv_mb": 1577.648128, "gpu_alloc_bytes": 18898155520, "gpu_peak_bytes": 22464028672, "latency_ms": 280.1554649999787, "tokens_in_step": 257, "throughput_hz": 3.5694466998888497}, {"seed": 0, "step": 108, "kv_bytes": 1592385536, "kv_mb": 1592.385536, "gpu_alloc_bytes": 18912614400, "gpu_peak_bytes": 22512006656, "latency_ms": 286.8118979999963, "tokens_in_step": 257, "throughput_hz": 3.486605705597377}, {"seed": 0, "step": 109, "kv_bytes": 1607122944, "kv_mb": 1607.122944, "gpu_alloc_bytes": 18927351808, "gpu_peak_bytes": 22561220096, "latency_ms": 288.202689000002, "tokens_in_step": 257, "throughput_hz": 3.46978025593645}, {"seed": 0, "step": 110, "kv_bytes": 1621860352, "kv_mb": 1621.860352, "gpu_alloc_bytes": 18942089216, "gpu_peak_bytes": 22607900160, "latency_ms": 291.83395600000495, "tokens_in_step": 257, "throughput_hz": 3.426606052655446}, {"seed": 0, "step": 111, "kv_bytes": 1636597760, "kv_mb": 1636.59776, "gpu_alloc_bytes": 18956826624, "gpu_peak_bytes": 22656574464, "latency_ms": 292.96890099999473, "tokens_in_step": 257, "throughput_hz": 3.4133315740567904}, {"seed": 0, "step": 112, "kv_bytes": 1651335168, "kv_mb": 1651.335168, "gpu_alloc_bytes": 18971564032, "gpu_peak_bytes": 22704072704, "latency_ms": 299.73429099999294, "tokens_in_step": 257, "throughput_hz": 3.336288272735613}, {"seed": 0, "step": 113, "kv_bytes": 1666072576, "kv_mb": 1666.072576, "gpu_alloc_bytes": 18986301440, "gpu_peak_bytes": 22752631808, "latency_ms": 298.12772699997936, "tokens_in_step": 257, "throughput_hz": 3.3542670118706175}, {"seed": 0, "step": 114, "kv_bytes": 1680809984, "kv_mb": 1680.809984, "gpu_alloc_bytes": 19001038848, "gpu_peak_bytes": 22800244736, "latency_ms": 302.11056199999575, "tokens_in_step": 257, "throughput_hz": 3.310046472324308}, {"seed": 0, "step": 115, "kv_bytes": 1695547392, "kv_mb": 1695.547392, "gpu_alloc_bytes": 19015776256, "gpu_peak_bytes": 22848689152, "latency_ms": 298.6500370000158, "tokens_in_step": 257, "throughput_hz": 3.3484007236200246}, {"seed": 0, "step": 116, "kv_bytes": 1710284800, "kv_mb": 1710.2848, "gpu_alloc_bytes": 19031433216, "gpu_peak_bytes": 22897337856, "latency_ms": 307.18595799999093, "tokens_in_step": 257, "throughput_hz": 3.2553571345211996}, {"seed": 0, "step": 117, "kv_bytes": 1725022208, "kv_mb": 1725.022208, "gpu_alloc_bytes": 19045251072, "gpu_peak_bytes": 22945667072, "latency_ms": 307.3675519999881, "tokens_in_step": 257, "throughput_hz": 3.253433856284344}, {"seed": 0, "step": 118, "kv_bytes": 1739759616, "kv_mb": 1739.759616, "gpu_alloc_bytes": 19060974592, "gpu_peak_bytes": 22992507904, "latency_ms": 310.6868630000008, "tokens_in_step": 257, "throughput_hz": 3.2186748752231518}, {"seed": 0, "step": 119, "kv_bytes": 1754497024, "kv_mb": 1754.497024, "gpu_alloc_bytes": 19076630528, "gpu_peak_bytes": 23043024896, "latency_ms": 312.3965300000009, "tokens_in_step": 257, "throughput_hz": 3.201059883731734}, {"seed": 0, "step": 120, "kv_bytes": 1769234432, "kv_mb": 1769.234432, "gpu_alloc_bytes": 19089463296, "gpu_peak_bytes": 23090667520, "latency_ms": 315.473145999988, "tokens_in_step": 257, "throughput_hz": 3.169841911045063}, {"seed": 0, "step": 121, "kv_bytes": 1783971840, "kv_mb": 1783.97184, "gpu_alloc_bytes": 19104200704, "gpu_peak_bytes": 23136862208, "latency_ms": 317.0171780000146, "tokens_in_step": 257, "throughput_hz": 3.1544031976713702}, {"seed": 0, "step": 122, "kv_bytes": 1798709248, "kv_mb": 1798.709248, "gpu_alloc_bytes": 19119683584, "gpu_peak_bytes": 23187689472, "latency_ms": 412.77281899999707, "tokens_in_step": 257, "throughput_hz": 2.4226401399749316}, {"seed": 0, "step": 123, "kv_bytes": 1813446656, "kv_mb": 1813.446656, "gpu_alloc_bytes": 19133675520, "gpu_peak_bytes": 23233766400, "latency_ms": 326.4500269999928, "tokens_in_step": 257, "throughput_hz": 3.0632559880291326}, {"seed": 0, "step": 124, "kv_bytes": 1828184064, "kv_mb": 1828.184064, "gpu_alloc_bytes": 19148412928, "gpu_peak_bytes": 23281996800, "latency_ms": 325.4952069999888, "tokens_in_step": 257, "throughput_hz": 3.0722418594631855}, {"seed": 0, "step": 125, "kv_bytes": 1842921472, "kv_mb": 1842.921472, "gpu_alloc_bytes": 19163150336, "gpu_peak_bytes": 23329516032, "latency_ms": 326.4139979999925, "tokens_in_step": 257, "throughput_hz": 3.0635941048092645}, {"seed": 0, "step": 126, "kv_bytes": 1857658880, "kv_mb": 1857.65888, "gpu_alloc_bytes": 19177887744, "gpu_peak_bytes": 23378055168, "latency_ms": 329.60348599999634, "tokens_in_step": 257, "throughput_hz": 3.033948494100609}, {"seed": 0, "step": 127, "kv_bytes": 1872396288, "kv_mb": 1872.396288, "gpu_alloc_bytes": 19192768512, "gpu_peak_bytes": 23426224128, "latency_ms": 331.0171199999843, "tokens_in_step": 257, "throughput_hz": 3.020991784352566}, {"seed": 0, "step": 128, "kv_bytes": 1887133696, "kv_mb": 1887.133696, "gpu_alloc_bytes": 19207362560, "gpu_peak_bytes": 23474255872, "latency_ms": 335.15631099999155, "tokens_in_step": 257, "throughput_hz": 2.983682440638945}, {"seed": 0, "step": 129, "kv_bytes": 1901871104, "kv_mb": 1901.871104, "gpu_alloc_bytes": 19222099968, "gpu_peak_bytes": 23521539072, "latency_ms": 335.35994599998276, "tokens_in_step": 257, "throughput_hz": 2.9818707091515675}, {"seed": 0, "step": 130, "kv_bytes": 1916608512, "kv_mb": 1916.608512, "gpu_alloc_bytes": 19236837376, "gpu_peak_bytes": 23570169856, "latency_ms": 340.2528469999879, "tokens_in_step": 257, "throughput_hz": 2.9389908381869776}, {"seed": 0, "step": 131, "kv_bytes": 1931345920, "kv_mb": 1931.34592, "gpu_alloc_bytes": 19252262912, "gpu_peak_bytes": 23618399232, "latency_ms": 336.57391799999914, "tokens_in_step": 257, "throughput_hz": 2.971115545560493}, {"seed": 0, "step": 132, "kv_bytes": 1946083328, "kv_mb": 1946.083328, "gpu_alloc_bytes": 19266312192, "gpu_peak_bytes": 23666915328, "latency_ms": 344.95000699999423, "tokens_in_step": 257, "throughput_hz": 2.8989708065146282}, {"seed": 0, "step": 133, "kv_bytes": 1960820736, "kv_mb": 1960.820736, "gpu_alloc_bytes": 19281049600, "gpu_peak_bytes": 23713883136, "latency_ms": 346.04295700000876, "tokens_in_step": 257, "throughput_hz": 2.889814630730874}, {"seed": 0, "step": 134, "kv_bytes": 1975558144, "kv_mb": 1975.558144, "gpu_alloc_bytes": 19296523264, "gpu_peak_bytes": 23763021824, "latency_ms": 349.15624999999295, "tokens_in_step": 257, "throughput_hz": 2.8640472567797945}, {"seed": 0, "step": 135, "kv_bytes": 1990295552, "kv_mb": 1990.295552, "gpu_alloc_bytes": 19310524416, "gpu_peak_bytes": 23810792960, "latency_ms": 350.2884240000128, "tokens_in_step": 257, "throughput_hz": 2.854790314166829}, {"seed": 0, "step": 136, "kv_bytes": 2005032960, "kv_mb": 2005.03296, "gpu_alloc_bytes": 19325261824, "gpu_peak_bytes": 23858342912, "latency_ms": 353.8826420000021, "tokens_in_step": 257, "throughput_hz": 2.8257955641689656}, {"seed": 0, "step": 137, "kv_bytes": 2019770368, "kv_mb": 2019.770368, "gpu_alloc_bytes": 19339999232, "gpu_peak_bytes": 23906212352, "latency_ms": 355.86039500000766, "tokens_in_step": 257, "throughput_hz": 2.810090737970373}, {"seed": 0, "step": 138, "kv_bytes": 2034507776, "kv_mb": 2034.507776, "gpu_alloc_bytes": 19354736640, "gpu_peak_bytes": 23954400256, "latency_ms": 358.89406900000154, "tokens_in_step": 257, "throughput_hz": 2.7863374916903285}, {"seed": 0, "step": 139, "kv_bytes": 2049245184, "kv_mb": 2049.245184, "gpu_alloc_bytes": 19369474048, "gpu_peak_bytes": 24002401280, "latency_ms": 354.9395819999859, "tokens_in_step": 257, "throughput_hz": 2.8173809028716326}, {"seed": 0, "step": 140, "kv_bytes": 2063982592, "kv_mb": 2063.982592, "gpu_alloc_bytes": 19384211456, "gpu_peak_bytes": 24050487296, "latency_ms": 364.6380479999891, "tokens_in_step": 257, "throughput_hz": 2.7424455716701015}, {"seed": 0, "step": 141, "kv_bytes": 2078720000, "kv_mb": 2078.72, "gpu_alloc_bytes": 19399995392, "gpu_peak_bytes": 24100581376, "latency_ms": 363.35739099999387, "tokens_in_step": 257, "throughput_hz": 2.7521113503372137}, {"seed": 0, "step": 142, "kv_bytes": 2093457408, "kv_mb": 2093.457408, "gpu_alloc_bytes": 19413686272, "gpu_peak_bytes": 24147705856, "latency_ms": 368.36217799998394, "tokens_in_step": 257, "throughput_hz": 2.714719533447985}, {"seed": 0, "step": 143, "kv_bytes": 2108194816, "kv_mb": 2108.194816, "gpu_alloc_bytes": 19428423680, "gpu_peak_bytes": 24195593216, "latency_ms": 368.9228300000025, "tokens_in_step": 257, "throughput_hz": 2.710593974354998}, {"seed": 0, "step": 144, "kv_bytes": 2122932224, "kv_mb": 2122.932224, "gpu_alloc_bytes": 19443161088, "gpu_peak_bytes": 24242832896, "latency_ms": 372.9108039999858, "tokens_in_step": 257, "throughput_hz": 2.681606403659032}, {"seed": 0, "step": 145, "kv_bytes": 2137669632, "kv_mb": 2137.669632, "gpu_alloc_bytes": 19457898496, "gpu_peak_bytes": 24292381696, "latency_ms": 474.76144300000556, "tokens_in_step": 257, "throughput_hz": 2.1063210055160027}, {"seed": 0, "step": 146, "kv_bytes": 2152407040, "kv_mb": 2152.40704, "gpu_alloc_bytes": 19473992704, "gpu_peak_bytes": 24340150784, "latency_ms": 380.2521279999951, "tokens_in_step": 257, "throughput_hz": 2.6298340663066924}, {"seed": 0, "step": 147, "kv_bytes": 2167144448, "kv_mb": 2167.144448, "gpu_alloc_bytes": 19487373312, "gpu_peak_bytes": 24389064704, "latency_ms": 373.3340690000091, "tokens_in_step": 257, "throughput_hz": 2.678566150361101}, {"seed": 0, "step": 148, "kv_bytes": 2181881856, "kv_mb": 2181.881856, "gpu_alloc_bytes": 19502583808, "gpu_peak_bytes": 24435650560, "latency_ms": 383.33192199999644, "tokens_in_step": 257, "throughput_hz": 2.608705256746161}, {"seed": 0, "step": 149, "kv_bytes": 2196619264, "kv_mb": 2196.619264, "gpu_alloc_bytes": 19516848128, "gpu_peak_bytes": 24484238336, "latency_ms": 383.2821620000004, "tokens_in_step": 257, "throughput_hz": 2.6090439345831045}, {"seed": 0, "step": 150, "kv_bytes": 2211356672, "kv_mb": 2211.356672, "gpu_alloc_bytes": 19531585536, "gpu_peak_bytes": 24531698176, "latency_ms": 386.13798800000154, "tokens_in_step": 257, "throughput_hz": 2.589747787259916}, {"seed": 0, "step": 151, "kv_bytes": 2226094080, "kv_mb": 2226.09408, "gpu_alloc_bytes": 19546322944, "gpu_peak_bytes": 24579608576, "latency_ms": 387.6206579999746, "tokens_in_step": 257, "throughput_hz": 2.5798418617824685}, {"seed": 0, "step": 152, "kv_bytes": 2240831488, "kv_mb": 2240.831488, "gpu_alloc_bytes": 19561060352, "gpu_peak_bytes": 24627523072, "latency_ms": 400.0531909999836, "tokens_in_step": 257, "throughput_hz": 2.4996676004517635}, {"seed": 0, "step": 153, "kv_bytes": 2255568896, "kv_mb": 2255.568896, "gpu_alloc_bytes": 19575797760, "gpu_peak_bytes": 24675880960, "latency_ms": 393.453500999982, "tokens_in_step": 257, "throughput_hz": 2.541596395656537}, {"seed": 0, "step": 154, "kv_bytes": 2270306304, "kv_mb": 2270.306304, "gpu_alloc_bytes": 19590535168, "gpu_peak_bytes": 24723695104, "latency_ms": 396.4983429999904, "tokens_in_step": 257, "throughput_hz": 2.52207863577383}, {"seed": 0, "step": 155, "kv_bytes": 2285043712, "kv_mb": 2285.043712, "gpu_alloc_bytes": 19606076416, "gpu_peak_bytes": 24772742144, "latency_ms": 392.5677960000087, "tokens_in_step": 257, "throughput_hz": 2.547330703611709}, {"seed": 0, "step": 156, "kv_bytes": 2299781120, "kv_mb": 2299.78112, "gpu_alloc_bytes": 19620009984, "gpu_peak_bytes": 24820670976, "latency_ms": 403.42699699999685, "tokens_in_step": 257, "throughput_hz": 2.478763214748387}, {"seed": 0, "step": 157, "kv_bytes": 2314518528, "kv_mb": 2314.518528, "gpu_alloc_bytes": 19635712000, "gpu_peak_bytes": 24868960256, "latency_ms": 402.38272100000927, "tokens_in_step": 257, "throughput_hz": 2.485196177198615}, {"seed": 0, "step": 158, "kv_bytes": 2329255936, "kv_mb": 2329.255936, "gpu_alloc_bytes": 19649583104, "gpu_peak_bytes": 24918135808, "latency_ms": 406.02124000000117, "tokens_in_step": 257, "throughput_hz": 2.462925338585728}, {"seed": 0, "step": 159, "kv_bytes": 2343993344, "kv_mb": 2343.993344, "gpu_alloc_bytes": 19664222208, "gpu_peak_bytes": 24964224000, "latency_ms": 407.090721000003, "tokens_in_step": 257, "throughput_hz": 2.4564549089783667}, {"seed": 0, "step": 160, "kv_bytes": 2358730752, "kv_mb": 2358.730752, "gpu_alloc_bytes": 19678959616, "gpu_peak_bytes": 25013130240, "latency_ms": 409.84832699999174, "tokens_in_step": 257, "throughput_hz": 2.439927002556778}, {"seed": 0, "step": 161, "kv_bytes": 2373468160, "kv_mb": 2373.46816, "gpu_alloc_bytes": 19693697024, "gpu_peak_bytes": 25060299264, "latency_ms": 412.19453700000486, "tokens_in_step": 257, "throughput_hz": 2.426038945780565}, {"seed": 0, "step": 162, "kv_bytes": 2388205568, "kv_mb": 2388.205568, "gpu_alloc_bytes": 19708434432, "gpu_peak_bytes": 25109188608, "latency_ms": 415.8005539999863, "tokens_in_step": 257, "throughput_hz": 2.404999200650495}, {"seed": 0, "step": 163, "kv_bytes": 2402942976, "kv_mb": 2402.942976, "gpu_alloc_bytes": 19723171840, "gpu_peak_bytes": 25156471296, "latency_ms": 411.1792759999844, "tokens_in_step": 257, "throughput_hz": 2.4320291862181254}, {"seed": 0, "step": 164, "kv_bytes": 2417680384, "kv_mb": 2417.680384, "gpu_alloc_bytes": 19737909248, "gpu_peak_bytes": 25205245952, "latency_ms": 420.2381179999861, "tokens_in_step": 257, "throughput_hz": 2.3796032705439467}, {"seed": 0, "step": 165, "kv_bytes": 2432417792, "kv_mb": 2432.417792, "gpu_alloc_bytes": 19752646656, "gpu_peak_bytes": 25252643328, "latency_ms": 523.0220780000252, "tokens_in_step": 257, "throughput_hz": 1.9119651771181096}, {"seed": 0, "step": 166, "kv_bytes": 2447155200, "kv_mb": 2447.1552, "gpu_alloc_bytes": 19768047616, "gpu_peak_bytes": 25301966848, "latency_ms": 424.5025559999931, "tokens_in_step": 257, "throughput_hz": 2.355698418927815}, {"seed": 0, "step": 167, "kv_bytes": 2461892608, "kv_mb": 2461.892608, "gpu_alloc_bytes": 19782121472, "gpu_peak_bytes": 25349479424, "latency_ms": 425.7233509999878, "tokens_in_step": 257, "throughput_hz": 2.348943269499043}, {"seed": 0, "step": 168, "kv_bytes": 2476630016, "kv_mb": 2476.630016, "gpu_alloc_bytes": 19796858880, "gpu_peak_bytes": 25397360640, "latency_ms": 429.2735559999983, "tokens_in_step": 257, "throughput_hz": 2.3295168920211893}, {"seed": 0, "step": 169, "kv_bytes": 2491367424, "kv_mb": 2491.367424, "gpu_alloc_bytes": 19811596288, "gpu_peak_bytes": 25444788224, "latency_ms": 430.71378400000526, "tokens_in_step": 257, "throughput_hz": 2.3217274142310425}, {"seed": 0, "step": 170, "kv_bytes": 2506104832, "kv_mb": 2506.104832, "gpu_alloc_bytes": 19826333696, "gpu_peak_bytes": 25493983744, "latency_ms": 434.280670999982, "tokens_in_step": 257, "throughput_hz": 2.3026583193246504}, {"seed": 0, "step": 171, "kv_bytes": 2520842240, "kv_mb": 2520.84224, "gpu_alloc_bytes": 19841071104, "gpu_peak_bytes": 25541161472, "latency_ms": 429.4264910000152, "tokens_in_step": 257, "throughput_hz": 2.3286872630313917}, {"seed": 0, "step": 172, "kv_bytes": 2535579648, "kv_mb": 2535.579648, "gpu_alloc_bytes": 19855808512, "gpu_peak_bytes": 25589476352, "latency_ms": 438.92342000000895, "tokens_in_step": 257, "throughput_hz": 2.2783017593364683}, {"seed": 0, "step": 173, "kv_bytes": 2550317056, "kv_mb": 2550.317056, "gpu_alloc_bytes": 19870545920, "gpu_peak_bytes": 25637333504, "latency_ms": 440.08330699998055, "tokens_in_step": 257, "throughput_hz": 2.2722970494312436}, {"seed": 0, "step": 174, "kv_bytes": 2565054464, "kv_mb": 2565.054464, "gpu_alloc_bytes": 19885283328, "gpu_peak_bytes": 25685533696, "latency_ms": 443.2832610000048, "tokens_in_step": 257, "throughput_hz": 2.255893889934159}, {"seed": 0, "step": 175, "kv_bytes": 2579791872, "kv_mb": 2579.791872, "gpu_alloc_bytes": 19900828672, "gpu_peak_bytes": 25734313984, "latency_ms": 445.3466850000041, "tokens_in_step": 257, "throughput_hz": 2.2454416608040786}, {"seed": 0, "step": 176, "kv_bytes": 2594529280, "kv_mb": 2594.52928, "gpu_alloc_bytes": 19914758144, "gpu_peak_bytes": 25782400000, "latency_ms": 448.08533900001635, "tokens_in_step": 257, "throughput_hz": 2.231717739820904}, {"seed": 0, "step": 177, "kv_bytes": 2609266688, "kv_mb": 2609.266688, "gpu_alloc_bytes": 19929495552, "gpu_peak_bytes": 25830668288, "latency_ms": 450.64060300001074, "tokens_in_step": 257, "throughput_hz": 2.219063247614144}, {"seed": 0, "step": 178, "kv_bytes": 2624004096, "kv_mb": 2624.004096, "gpu_alloc_bytes": 19944232960, "gpu_peak_bytes": 25877764096, "latency_ms": 454.2583509999929, "tokens_in_step": 257, "throughput_hz": 2.2013904594128544}, {"seed": 0, "step": 179, "kv_bytes": 2638741504, "kv_mb": 2638.741504, "gpu_alloc_bytes": 19958970368, "gpu_peak_bytes": 25926725632, "latency_ms": 444.9513120000006, "tokens_in_step": 257, "throughput_hz": 2.2474369060855777}, {"seed": 0, "step": 180, "kv_bytes": 2653478912, "kv_mb": 2653.478912, "gpu_alloc_bytes": 19973707776, "gpu_peak_bytes": 25973868032, "latency_ms": 459.0593510000076, "tokens_in_step": 257, "throughput_hz": 2.178367563631186}, {"seed": 0, "step": 181, "kv_bytes": 2668216320, "kv_mb": 2668.21632, "gpu_alloc_bytes": 19989175296, "gpu_peak_bytes": 26023810048, "latency_ms": 573.2817399999988, "tokens_in_step": 257, "throughput_hz": 1.7443430171001124}, {"seed": 0, "step": 182, "kv_bytes": 2682953728, "kv_mb": 2682.953728, "gpu_alloc_bytes": 20003182592, "gpu_peak_bytes": 26070839808, "latency_ms": 464.01718600000663, "tokens_in_step": 257, "throughput_hz": 2.1550925917644475}, {"seed": 0, "step": 183, "kv_bytes": 2697691136, "kv_mb": 2697.691136, "gpu_alloc_bytes": 20018350080, "gpu_peak_bytes": 26119071744, "latency_ms": 464.5121419999896, "tokens_in_step": 257, "throughput_hz": 2.1527962556466878}, {"seed": 0, "step": 184, "kv_bytes": 2712428544, "kv_mb": 2712.428544, "gpu_alloc_bytes": 20032657408, "gpu_peak_bytes": 26166249472, "latency_ms": 469.09441599999013, "tokens_in_step": 257, "throughput_hz": 2.131767008712423}, {"seed": 0, "step": 185, "kv_bytes": 2727165952, "kv_mb": 2727.165952, "gpu_alloc_bytes": 20047394816, "gpu_peak_bytes": 26214172672, "latency_ms": 469.9774999999988, "tokens_in_step": 257, "throughput_hz": 2.1277614353878698}, {"seed": 0, "step": 186, "kv_bytes": 2741903360, "kv_mb": 2741.90336, "gpu_alloc_bytes": 20062686208, "gpu_peak_bytes": 26263008256, "latency_ms": 474.588314000016, "tokens_in_step": 257, "throughput_hz": 2.1070893877929877}, {"seed": 0, "step": 187, "kv_bytes": 2756640768, "kv_mb": 2756.640768, "gpu_alloc_bytes": 20076869632, "gpu_peak_bytes": 26311510016, "latency_ms": 468.29426700000454, "tokens_in_step": 257, "throughput_hz": 2.135409443310546}, {"seed": 0, "step": 188, "kv_bytes": 2771378176, "kv_mb": 2771.378176, "gpu_alloc_bytes": 20092449792, "gpu_peak_bytes": 26359469056, "latency_ms": 478.5178629999791, "tokens_in_step": 257, "throughput_hz": 2.0897861445144077}, {"seed": 0, "step": 189, "kv_bytes": 2786115584, "kv_mb": 2786.115584, "gpu_alloc_bytes": 20106924032, "gpu_peak_bytes": 26408170496, "latency_ms": 484.22297499999445, "tokens_in_step": 257, "throughput_hz": 2.0651642975016036}, {"seed": 0, "step": 190, "kv_bytes": 2800852992, "kv_mb": 2800.852992, "gpu_alloc_bytes": 20121398272, "gpu_peak_bytes": 26455695872, "latency_ms": 483.26502499998014, "tokens_in_step": 257, "throughput_hz": 2.0692579604742574}, {"seed": 0, "step": 191, "kv_bytes": 2815590400, "kv_mb": 2815.5904, "gpu_alloc_bytes": 20135872512, "gpu_peak_bytes": 26503441408, "latency_ms": 485.6677869999828, "tokens_in_step": 257, "throughput_hz": 2.0590206449085233}, {"seed": 0, "step": 192, "kv_bytes": 2830327808, "kv_mb": 2830.327808, "gpu_alloc_bytes": 20150556672, "gpu_peak_bytes": 26551025152, "latency_ms": 489.6210500000109, "tokens_in_step": 257, "throughput_hz": 2.042395848789544}, {"seed": 0, "step": 193, "kv_bytes": 2845065216, "kv_mb": 2845.065216, "gpu_alloc_bytes": 20165294080, "gpu_peak_bytes": 26599129088, "latency_ms": 489.06969800000866, "tokens_in_step": 257, "throughput_hz": 2.0446983407260335}, {"seed": 0, "step": 194, "kv_bytes": 2859802624, "kv_mb": 2859.802624, "gpu_alloc_bytes": 20180031488, "gpu_peak_bytes": 26647144448, "latency_ms": 494.71902700000214, "tokens_in_step": 257, "throughput_hz": 2.021349383030695}, {"seed": 0, "step": 195, "kv_bytes": 2874540032, "kv_mb": 2874.540032, "gpu_alloc_bytes": 20194768896, "gpu_peak_bytes": 26695230464, "latency_ms": 574.4441700000209, "tokens_in_step": 257, "throughput_hz": 1.7408132107946428}, {"seed": 0, "step": 196, "kv_bytes": 2889277440, "kv_mb": 2889.27744, "gpu_alloc_bytes": 20209506304, "gpu_peak_bytes": 26744263680, "latency_ms": 498.71497300000556, "tokens_in_step": 257, "throughput_hz": 2.005153352393911}, {"seed": 0, "step": 197, "kv_bytes": 2904014848, "kv_mb": 2904.014848, "gpu_alloc_bytes": 20225033216, "gpu_peak_bytes": 26792142336, "latency_ms": 502.46080499999835, "tokens_in_step": 257, "throughput_hz": 1.9902049872327918}, {"seed": 0, "step": 198, "kv_bytes": 2918752256, "kv_mb": 2918.752256, "gpu_alloc_bytes": 20238981120, "gpu_peak_bytes": 26841111552, "latency_ms": 504.6153990000164, "tokens_in_step": 257, "throughput_hz": 1.9817072605823658}, {"seed": 0, "step": 199, "kv_bytes": 2933489664, "kv_mb": 2933.489664, "gpu_alloc_bytes": 20253718528, "gpu_peak_bytes": 26887576064, "latency_ms": 508.5861510000029, "tokens_in_step": 257, "throughput_hz": 1.966235215083539}, {"seed": 0, "step": 200, "kv_bytes": 2948227072, "kv_mb": 2948.227072, "gpu_alloc_bytes": 20268455936, "gpu_peak_bytes": 26936379392, "latency_ms": 510.37432000001104, "tokens_in_step": 257, "throughput_hz": 1.9593462304294196}]}

==> scripts/modal_validate/v4/results/v4_l4_qwen05b.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-0.5B", "vram_gb": 23.65915136, "n_params": 494032768, "n_layers": 24, "n_heads": 14, "n_kv_heads": 2, "head_dim": 64, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 12288, "bytes_per_step_theoretical": 3158016, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 8.55617642402649, "results": [{"seed": 0, "step": 1, "kv_bytes": 3317760, "kv_mb": 3.31776, "gpu_alloc_bytes": 1365690880, "gpu_peak_bytes": 1452319744, "latency_ms": 44.00984399999963, "tokens_in_step": 257, "throughput_hz": 22.72218915386313}, {"seed": 0, "step": 2, "kv_bytes": 6475776, "kv_mb": 6.475776, "gpu_alloc_bytes": 1368861184, "gpu_peak_bytes": 1606925312, "latency_ms": 31.907428000000237, "tokens_in_step": 257, "throughput_hz": 31.34066462517733}, {"seed": 0, "step": 3, "kv_bytes": 9633792, "kv_mb": 9.633792, "gpu_alloc_bytes": 1372006912, "gpu_peak_bytes": 1613241344, "latency_ms": 30.474264999998724, "tokens_in_step": 257, "throughput_hz": 32.814573214482515}, {"seed": 0, "step": 4, "kv_bytes": 12791808, "kv_mb": 12.791808, "gpu_alloc_bytes": 1375177216, "gpu_peak_bytes": 1619557376, "latency_ms": 35.33862599999971, "tokens_in_step": 257, "throughput_hz": 28.297648018347072}, {"seed": 0, "step": 5, "kv_bytes": 15949824, "kv_mb": 15.949824, "gpu_alloc_bytes": 1378322944, "gpu_peak_bytes": 1625873408, "latency_ms": 32.86403000000071, "tokens_in_step": 257, "throughput_hz": 30.428404550506386}, {"seed": 0, "step": 6, "kv_bytes": 19107840, "kv_mb": 19.10784, "gpu_alloc_bytes": 1381493248, "gpu_peak_bytes": 1632189440, "latency_ms": 29.36739000000088, "tokens_in_step": 257, "throughput_hz": 34.051374671020135}, {"seed": 0, "step": 7, "kv_bytes": 22265856, "kv_mb": 22.265856, "gpu_alloc_bytes": 1384638976, "gpu_peak_bytes": 1638505472, "latency_ms": 30.45416500000009, "tokens_in_step": 257, "throughput_hz": 32.83623110336458}, {"seed": 0, "step": 8, "kv_bytes": 25423872, "kv_mb": 25.423872, "gpu_alloc_bytes": 1387809280, "gpu_peak_bytes": 1644821504, "latency_ms": 29.673187000000212, "tokens_in_step": 257, "throughput_hz": 33.70045826220125}, {"seed": 0, "step": 9, "kv_bytes": 28581888, "kv_mb": 28.581888, "gpu_alloc_bytes": 1390955008, "gpu_peak_bytes": 1651137536, "latency_ms": 27.915987000000086, "tokens_in_step": 257, "throughput_hz": 35.82176764876689}, {"seed": 0, "step": 10, "kv_bytes": 31739904, "kv_mb": 31.739904, "gpu_alloc_bytes": 1394125312, "gpu_peak_bytes": 1657453568, "latency_ms": 30.948636999999835, "tokens_in_step": 257, "throughput_hz": 32.31160066919927}, {"seed": 0, "step": 11, "kv_bytes": 34897920, "kv_mb": 34.89792, "gpu_alloc_bytes": 1397271040, "gpu_peak_bytes": 1663769600, "latency_ms": 34.26442199999968, "tokens_in_step": 257, "throughput_hz": 29.184791151591853}, {"seed": 0, "step": 12, "kv_bytes": 38055936, "kv_mb": 38.055936, "gpu_alloc_bytes": 1400441344, "gpu_peak_bytes": 1670085632, "latency_ms": 36.918052000000756, "tokens_in_step": 257, "throughput_hz": 27.087019650982114}, {"seed": 0, "step": 13, "kv_bytes": 41213952, "kv_mb": 41.213952, "gpu_alloc_bytes": 1403587072, "gpu_peak_bytes": 1676401664, "latency_ms": 39.293646999999154, "tokens_in_step": 257, "throughput_hz": 25.449406617818436}, {"seed": 0, "step": 14, "kv_bytes": 44371968, "kv_mb": 44.371968, "gpu_alloc_bytes": 1406757376, "gpu_peak_bytes": 1682717696, "latency_ms": 45.715244000000155, "tokens_in_step": 257, "throughput_hz": 21.874541454924678}, {"seed": 0, "step": 15, "kv_bytes": 47529984, "kv_mb": 47.529984, "gpu_alloc_bytes": 1409903104, "gpu_peak_bytes": 1689033728, "latency_ms": 47.16478600000151, "tokens_in_step": 257, "throughput_hz": 21.20225882080686}, {"seed": 0, "step": 16, "kv_bytes": 50688000, "kv_mb": 50.688, "gpu_alloc_bytes": 1418541568, "gpu_peak_bytes": 1700817920, "latency_ms": 51.85559400000095, "tokens_in_step": 257, "throughput_hz": 19.2843225361565}, {"seed": 0, "step": 17, "kv_bytes": 53846016, "kv_mb": 53.846016, "gpu_alloc_bytes": 1417714176, "gpu_peak_bytes": 1708628992, "latency_ms": 52.495018000000115, "tokens_in_step": 257, "throughput_hz": 19.049426747505787}, {"seed": 0, "step": 18, "kv_bytes": 57004032, "kv_mb": 57.004032, "gpu_alloc_bytes": 1420091392, "gpu_peak_bytes": 1710178816, "latency_ms": 56.68524400000052, "tokens_in_step": 257, "throughput_hz": 17.641275390822887}, {"seed": 0, "step": 19, "kv_bytes": 60162048, "kv_mb": 60.162048, "gpu_alloc_bytes": 1424569344, "gpu_peak_bytes": 1717033984, "latency_ms": 56.10610999999999, "tokens_in_step": 257, "throughput_hz": 17.82337075231201}, {"seed": 0, "step": 20, "kv_bytes": 63320064, "kv_mb": 63.320064, "gpu_alloc_bytes": 1436220416, "gpu_peak_bytes": 1733163008, "latency_ms": 64.28974700000012, "tokens_in_step": 257, "throughput_hz": 15.55457979948184}, {"seed": 0, "step": 21, "kv_bytes": 66478080, "kv_mb": 66.47808, "gpu_alloc_bytes": 1430594048, "gpu_peak_bytes": 1739187712, "latency_ms": 66.52163799999933, "tokens_in_step": 257, "throughput_hz": 15.032702592200302}, {"seed": 0, "step": 22, "kv_bytes": 69636096, "kv_mb": 69.636096, "gpu_alloc_bytes": 1438558208, "gpu_peak_bytes": 1741525504, "latency_ms": 71.35481899999974, "tokens_in_step": 257, "throughput_hz": 14.014470417197803}, {"seed": 0, "step": 23, "kv_bytes": 72794112, "kv_mb": 72.794112, "gpu_alloc_bytes": 1436781056, "gpu_peak_bytes": 1747712512, "latency_ms": 73.77579299999937, "tokens_in_step": 257, "throughput_hz": 13.554581514291668}, {"seed": 0, "step": 24, "kv_bytes": 75952128, "kv_mb": 75.952128, "gpu_alloc_bytes": 1442918912, "gpu_peak_bytes": 1752073216, "latency_ms": 77.77723499999922, "tokens_in_step": 257, "throughput_hz": 12.857232582258934}, {"seed": 0, "step": 25, "kv_bytes": 79110144, "kv_mb": 79.110144, "gpu_alloc_bytes": 1442314240, "gpu_peak_bytes": 1757606400, "latency_ms": 78.65681500000044, "tokens_in_step": 257, "throughput_hz": 12.713456551730381}, {"seed": 0, "step": 26, "kv_bytes": 82268160, "kv_mb": 82.26816, "gpu_alloc_bytes": 1446507520, "gpu_peak_bytes": 1761195008, "latency_ms": 82.75780899999852, "tokens_in_step": 257, "throughput_hz": 12.083451846822308}, {"seed": 0, "step": 27, "kv_bytes": 85426176, "kv_mb": 85.426176, "gpu_alloc_bytes": 1449715200, "gpu_peak_bytes": 1768595968, "latency_ms": 77.95403899999975, "tokens_in_step": 257, "throughput_hz": 12.82807167951879}, {"seed": 0, "step": 28, "kv_bytes": 88584192, "kv_mb": 88.584192, "gpu_alloc_bytes": 1454568960, "gpu_peak_bytes": 1780805632, "latency_ms": 86.75611999999866, "tokens_in_step": 257, "throughput_hz": 11.526564350734166}, {"seed": 0, "step": 29, "kv_bytes": 91742208, "kv_mb": 91.742208, "gpu_alloc_bytes": 1455399424, "gpu_peak_bytes": 1795740160, "latency_ms": 87.89917499999689, "tokens_in_step": 257, "throughput_hz": 11.37667105521793}, {"seed": 0, "step": 30, "kv_bytes": 94900224, "kv_mb": 94.900224, "gpu_alloc_bytes": 1458543104, "gpu_peak_bytes": 1807365120, "latency_ms": 91.81695499999876, "tokens_in_step": 257, "throughput_hz": 10.891234630902469}, {"seed": 0, "step": 31, "kv_bytes": 98058240, "kv_mb": 98.05824, "gpu_alloc_bytes": 1462466560, "gpu_peak_bytes": 1822882304, "latency_ms": 92.95043099999845, "tokens_in_step": 257, "throughput_hz": 10.758422411188354}, {"seed": 0, "step": 32, "kv_bytes": 101216256, "kv_mb": 101.216256, "gpu_alloc_bytes": 1463710720, "gpu_peak_bytes": 1836500992, "latency_ms": 95.0510290000004, "tokens_in_step": 257, "throughput_hz": 10.52066464214707}, {"seed": 0, "step": 33, "kv_bytes": 104374272, "kv_mb": 104.374272, "gpu_alloc_bytes": 1466934272, "gpu_peak_bytes": 1849419264, "latency_ms": 95.75772500000213, "tokens_in_step": 257, "throughput_hz": 10.443021698771329}, {"seed": 0, "step": 34, "kv_bytes": 107532288, "kv_mb": 107.532288, "gpu_alloc_bytes": 1470673408, "gpu_peak_bytes": 1865589248, "latency_ms": 102.20804200000089, "tokens_in_step": 257, "throughput_hz": 9.783965923151051}, {"seed": 0, "step": 35, "kv_bytes": 110690304, "kv_mb": 110.690304, "gpu_alloc_bytes": 1473969152, "gpu_peak_bytes": 1880317952, "latency_ms": 98.8338349999971, "tokens_in_step": 257, "throughput_hz": 10.117992487087337}, {"seed": 0, "step": 36, "kv_bytes": 113848320, "kv_mb": 113.84832, "gpu_alloc_bytes": 1477227008, "gpu_peak_bytes": 1895322624, "latency_ms": 105.02126699999792, "tokens_in_step": 257, "throughput_hz": 9.521880934839796}, {"seed": 0, "step": 37, "kv_bytes": 117006336, "kv_mb": 117.006336, "gpu_alloc_bytes": 1481146880, "gpu_peak_bytes": 1911239680, "latency_ms": 106.26848399999744, "tokens_in_step": 257, "throughput_hz": 9.41012765365152}, {"seed": 0, "step": 38, "kv_bytes": 120164352, "kv_mb": 120.164352, "gpu_alloc_bytes": 1493583360, "gpu_peak_bytes": 1935757824, "latency_ms": 109.56965000000096, "tokens_in_step": 257, "throughput_hz": 9.126614897464684}, {"seed": 0, "step": 39, "kv_bytes": 123322368, "kv_mb": 123.322368, "gpu_alloc_bytes": 1490309120, "gpu_peak_bytes": 1953370112, "latency_ms": 110.39197800000267, "tokens_in_step": 257, "throughput_hz": 9.058629242063004}, {"seed": 0, "step": 40, "kv_bytes": 126480384, "kv_mb": 126.480384, "gpu_alloc_bytes": 1498280960, "gpu_peak_bytes": 1966518784, "latency_ms": 113.979779000001, "tokens_in_step": 257, "throughput_hz": 8.77348604088793}, {"seed": 0, "step": 41, "kv_bytes": 129638400, "kv_mb": 129.6384, "gpu_alloc_bytes": 1495422464, "gpu_peak_bytes": 1980082176, "latency_ms": 115.51583399999998, "tokens_in_step": 257, "throughput_hz": 8.65682188642641}, {"seed": 0, "step": 42, "kv_bytes": 132796416, "kv_mb": 132.796416, "gpu_alloc_bytes": 1502516224, "gpu_peak_bytes": 1993804288, "latency_ms": 119.32619099999897, "tokens_in_step": 257, "throughput_hz": 8.380389850875309}, {"seed": 0, "step": 43, "kv_bytes": 135954432, "kv_mb": 135.954432, "gpu_alloc_bytes": 1501377536, "gpu_peak_bytes": 2007325184, "latency_ms": 120.13839999999831, "tokens_in_step": 257, "throughput_hz": 8.323733294267395}, {"seed": 0, "step": 44, "kv_bytes": 139112448, "kv_mb": 139.112448, "gpu_alloc_bytes": 1508120576, "gpu_peak_bytes": 2021876224, "latency_ms": 125.57776399999909, "tokens_in_step": 257, "throughput_hz": 7.963193229017896}, {"seed": 0, "step": 45, "kv_bytes": 142270464, "kv_mb": 142.270464, "gpu_alloc_bytes": 1506368512, "gpu_peak_bytes": 2034671616, "latency_ms": 127.74210300000277, "tokens_in_step": 257, "throughput_hz": 7.828272562570684}, {"seed": 0, "step": 46, "kv_bytes": 145428480, "kv_mb": 145.42848, "gpu_alloc_bytes": 1513677824, "gpu_peak_bytes": 2048679936, "latency_ms": 130.48137499999868, "tokens_in_step": 257, "throughput_hz": 7.663929047344958}, {"seed": 0, "step": 47, "kv_bytes": 148586496, "kv_mb": 148.586496, "gpu_alloc_bytes": 1512289792, "gpu_peak_bytes": 2063086592, "latency_ms": 132.27176799999896, "tokens_in_step": 257, "throughput_hz": 7.560192285325829}, {"seed": 0, "step": 48, "kv_bytes": 151744512, "kv_mb": 151.744512, "gpu_alloc_bytes": 1517526016, "gpu_peak_bytes": 2075881472, "latency_ms": 134.9205189999978, "tokens_in_step": 257, "throughput_hz": 7.411771073901786}, {"seed": 0, "step": 49, "kv_bytes": 154902528, "kv_mb": 154.902528, "gpu_alloc_bytes": 1519705600, "gpu_peak_bytes": 2092242944, "latency_ms": 136.95627500000285, "tokens_in_step": 257, "throughput_hz": 7.3016004560578125}, {"seed": 0, "step": 50, "kv_bytes": 158060544, "kv_mb": 158.060544, "gpu_alloc_bytes": 1522657792, "gpu_peak_bytes": 2104799232, "latency_ms": 141.20626300000083, "tokens_in_step": 257, "throughput_hz": 7.081838855830312}, {"seed": 0, "step": 51, "kv_bytes": 161218560, "kv_mb": 161.21856, "gpu_alloc_bytes": 1524132352, "gpu_peak_bytes": 2117676032, "latency_ms": 140.66430000000096, "tokens_in_step": 257, "throughput_hz": 7.109124347826657}, {"seed": 0, "step": 52, "kv_bytes": 164376576, "kv_mb": 164.376576, "gpu_alloc_bytes": 1528832512, "gpu_peak_bytes": 2132718080, "latency_ms": 146.72762799999717, "tokens_in_step": 257, "throughput_hz": 6.815349049328455}, {"seed": 0, "step": 53, "kv_bytes": 167534592, "kv_mb": 167.534592, "gpu_alloc_bytes": 1530343424, "gpu_peak_bytes": 2147874816, "latency_ms": 148.28361400000034, "tokens_in_step": 257, "throughput_hz": 6.743833475760833}, {"seed": 0, "step": 54, "kv_bytes": 170692608, "kv_mb": 170.692608, "gpu_alloc_bytes": 1533078016, "gpu_peak_bytes": 2159660032, "latency_ms": 153.1586969999985, "tokens_in_step": 257, "throughput_hz": 6.529175421229979}, {"seed": 0, "step": 55, "kv_bytes": 173850624, "kv_mb": 173.850624, "gpu_alloc_bytes": 1538354176, "gpu_peak_bytes": 2176120832, "latency_ms": 153.51789500000024, "tokens_in_step": 257, "throughput_hz": 6.5138985914313015}, {"seed": 0, "step": 56, "kv_bytes": 177008640, "kv_mb": 177.00864, "gpu_alloc_bytes": 1540581376, "gpu_peak_bytes": 2192376320, "latency_ms": 156.34173000000118, "tokens_in_step": 257, "throughput_hz": 6.39624494368837}, {"seed": 0, "step": 57, "kv_bytes": 180166656, "kv_mb": 180.166656, "gpu_alloc_bytes": 1542539776, "gpu_peak_bytes": 2205507584, "latency_ms": 158.7970950000006, "tokens_in_step": 257, "throughput_hz": 6.2973444193043715}, {"seed": 0, "step": 58, "kv_bytes": 183324672, "kv_mb": 183.324672, "gpu_alloc_bytes": 1546995712, "gpu_peak_bytes": 2219576320, "latency_ms": 162.37959700000104, "tokens_in_step": 257, "throughput_hz": 6.158409175014725}, {"seed": 0, "step": 59, "kv_bytes": 186482688, "kv_mb": 186.482688, "gpu_alloc_bytes": 1550942208, "gpu_peak_bytes": 2236428800, "latency_ms": 161.62153000000146, "tokens_in_step": 257, "throughput_hz": 6.1872944774127}, {"seed": 0, "step": 60, "kv_bytes": 189640704, "kv_mb": 189.640704, "gpu_alloc_bytes": 1552512512, "gpu_peak_bytes": 2250583040, "latency_ms": 166.13479100000106, "tokens_in_step": 257, "throughput_hz": 6.019208824237144}, {"seed": 0, "step": 61, "kv_bytes": 192798720, "kv_mb": 192.79872, "gpu_alloc_bytes": 1555639296, "gpu_peak_bytes": 2264226816, "latency_ms": 168.97897599999823, "tokens_in_step": 257, "throughput_hz": 5.917895963578395}, {"seed": 0, "step": 62, "kv_bytes": 195956736, "kv_mb": 195.956736, "gpu_alloc_bytes": 1558565376, "gpu_peak_bytes": 2278049280, "latency_ms": 171.6322859999977, "tokens_in_step": 257, "throughput_hz": 5.826409606873228}, {"seed": 0, "step": 63, "kv_bytes": 199114752, "kv_mb": 199.114752, "gpu_alloc_bytes": 1562364928, "gpu_peak_bytes": 2293224960, "latency_ms": 174.532671999998, "tokens_in_step": 257, "throughput_hz": 5.72958626336742}, {"seed": 0, "step": 64, "kv_bytes": 202272768, "kv_mb": 202.272768, "gpu_alloc_bytes": 1564910592, "gpu_peak_bytes": 2308092416, "latency_ms": 178.66939700000017, "tokens_in_step": 257, "throughput_hz": 5.596929394685308}, {"seed": 0, "step": 65, "kv_bytes": 205430784, "kv_mb": 205.430784, "gpu_alloc_bytes": 1567803904, "gpu_peak_bytes": 2322477056, "latency_ms": 180.39606600000013, "tokens_in_step": 257, "throughput_hz": 5.543358135093696}, {"seed": 0, "step": 66, "kv_bytes": 208588800, "kv_mb": 208.5888, "gpu_alloc_bytes": 1570974208, "gpu_peak_bytes": 2336424960, "latency_ms": 182.67791000000244, "tokens_in_step": 257, "throughput_hz": 5.4741156169346725}, {"seed": 0, "step": 67, "kv_bytes": 211746816, "kv_mb": 211.746816, "gpu_alloc_bytes": 1574796288, "gpu_peak_bytes": 2351867392, "latency_ms": 182.20996999999883, "tokens_in_step": 257, "throughput_hz": 5.488173890814023}, {"seed": 0, "step": 68, "kv_bytes": 214904832, "kv_mb": 214.904832, "gpu_alloc_bytes": 1578324480, "gpu_peak_bytes": 2367668736, "latency_ms": 187.17615299999935, "tokens_in_step": 257, "throughput_hz": 5.342560919071798}, {"seed": 0, "step": 69, "kv_bytes": 218062848, "kv_mb": 218.062848, "gpu_alloc_bytes": 1580511744, "gpu_peak_bytes": 2382286336, "latency_ms": 191.52378300000095, "tokens_in_step": 257, "throughput_hz": 5.221283666895798}, {"seed": 0, "step": 70, "kv_bytes": 221220864, "kv_mb": 221.220864, "gpu_alloc_bytes": 1583606272, "gpu_peak_bytes": 2396514816, "latency_ms": 194.3570870000002, "tokens_in_step": 257, "throughput_hz": 5.145168696626941}, {"seed": 0, "step": 71, "kv_bytes": 224378880, "kv_mb": 224.37888, "gpu_alloc_bytes": 1588043264, "gpu_peak_bytes": 2411549184, "latency_ms": 197.20718800000014, "tokens_in_step": 257, "throughput_hz": 5.070809082273407}, {"seed": 0, "step": 72, "kv_bytes": 227536896, "kv_mb": 227.536896, "gpu_alloc_bytes": 1589963264, "gpu_peak_bytes": 2426357248, "latency_ms": 198.81212199999965, "tokens_in_step": 257, "throughput_hz": 5.029874385627259}, {"seed": 0, "step": 73, "kv_bytes": 230694912, "kv_mb": 230.694912, "gpu_alloc_bytes": 1593185280, "gpu_peak_bytes": 2440286208, "latency_ms": 201.49900299999857, "tokens_in_step": 257, "throughput_hz": 4.9628037117385}, {"seed": 0, "step": 74, "kv_bytes": 233852928, "kv_mb": 233.852928, "gpu_alloc_bytes": 1597440512, "gpu_peak_bytes": 2456710144, "latency_ms": 205.2982400000012, "tokens_in_step": 257, "throughput_hz": 4.870962361878963}, {"seed": 0, "step": 75, "kv_bytes": 237010944, "kv_mb": 237.010944, "gpu_alloc_bytes": 1599384064, "gpu_peak_bytes": 2470526464, "latency_ms": 203.1372299999994, "tokens_in_step": 257, "throughput_hz": 4.922780526248206}, {"seed": 0, "step": 76, "kv_bytes": 240168960, "kv_mb": 240.16896, "gpu_alloc_bytes": 1603287040, "gpu_peak_bytes": 2484824064, "latency_ms": 210.02653200000054, "tokens_in_step": 257, "throughput_hz": 4.761303205254074}, {"seed": 0, "step": 77, "kv_bytes": 243326976, "kv_mb": 243.326976, "gpu_alloc_bytes": 1605700096, "gpu_peak_bytes": 2499812352, "latency_ms": 213.1319160000018, "tokens_in_step": 257, "throughput_hz": 4.6919298562491765}, {"seed": 0, "step": 78, "kv_bytes": 246484992, "kv_mb": 246.484992, "gpu_alloc_bytes": 1608870400, "gpu_peak_bytes": 2514342400, "latency_ms": 214.31372300000007, "tokens_in_step": 257, "throughput_hz": 4.666056778827922}, {"seed": 0, "step": 79, "kv_bytes": 249643008, "kv_mb": 249.643008, "gpu_alloc_bytes": 1612016128, "gpu_peak_bytes": 2528392192, "latency_ms": 218.59153100000128, "tokens_in_step": 257, "throughput_hz": 4.574742650940096}, {"seed": 0, "step": 80, "kv_bytes": 252801024, "kv_mb": 252.801024, "gpu_alloc_bytes": 1615514112, "gpu_peak_bytes": 2543486976, "latency_ms": 220.94359399999774, "tokens_in_step": 257, "throughput_hz": 4.526042063025417}, {"seed": 0, "step": 81, "kv_bytes": 255959040, "kv_mb": 255.95904, "gpu_alloc_bytes": 1618332160, "gpu_peak_bytes": 2558360064, "latency_ms": 222.6727540000013, "tokens_in_step": 257, "throughput_hz": 4.490895190526966}, {"seed": 0, "step": 82, "kv_bytes": 259117056, "kv_mb": 259.117056, "gpu_alloc_bytes": 1622914048, "gpu_peak_bytes": 2574706688, "latency_ms": 225.99305900000033, "tokens_in_step": 257, "throughput_hz": 4.424914660763977}, {"seed": 0, "step": 83, "kv_bytes": 262275072, "kv_mb": 262.275072, "gpu_alloc_bytes": 1624648192, "gpu_peak_bytes": 2588870144, "latency_ms": 222.74138499999907, "tokens_in_step": 257, "throughput_hz": 4.489511457424062}, {"seed": 0, "step": 84, "kv_bytes": 265433088, "kv_mb": 265.433088, "gpu_alloc_bytes": 1627818496, "gpu_peak_bytes": 2602225664, "latency_ms": 231.26892999999882, "tokens_in_step": 257, "throughput_hz": 4.323970366447431}, {"seed": 0, "step": 85, "kv_bytes": 268591104, "kv_mb": 268.591104, "gpu_alloc_bytes": 1630964224, "gpu_peak_bytes": 2616991744, "latency_ms": 233.55165899999974, "tokens_in_step": 257, "throughput_hz": 4.281707971083182}, {"seed": 0, "step": 86, "kv_bytes": 271749120, "kv_mb": 271.74912, "gpu_alloc_bytes": 1634884096, "gpu_peak_bytes": 2632996352, "latency_ms": 236.56811600000083, "tokens_in_step": 257, "throughput_hz": 4.227112329879638}, {"seed": 0, "step": 87, "kv_bytes": 274907136, "kv_mb": 274.907136, "gpu_alloc_bytes": 1638277632, "gpu_peak_bytes": 2649255424, "latency_ms": 239.74677800000066, "tokens_in_step": 257, "throughput_hz": 4.171067525253655}, {"seed": 0, "step": 88, "kv_bytes": 278065152, "kv_mb": 278.065152, "gpu_alloc_bytes": 1640450560, "gpu_peak_bytes": 2662289920, "latency_ms": 242.35306800000345, "tokens_in_step": 257, "throughput_hz": 4.126211432982502}, {"seed": 0, "step": 89, "kv_bytes": 281223168, "kv_mb": 281.223168, "gpu_alloc_bytes": 1644330496, "gpu_peak_bytes": 2676792832, "latency_ms": 244.6016499999999, "tokens_in_step": 257, "throughput_hz": 4.088279862380325}, {"seed": 0, "step": 90, "kv_bytes": 284381184, "kv_mb": 284.381184, "gpu_alloc_bytes": 1646766592, "gpu_peak_bytes": 2691932672, "latency_ms": 246.69864899999894, "tokens_in_step": 257, "throughput_hz": 4.0535284812200345}, {"seed": 0, "step": 91, "kv_bytes": 287539200, "kv_mb": 287.5392, "gpu_alloc_bytes": 1650383360, "gpu_peak_bytes": 2706931200, "latency_ms": 244.67762299999762, "tokens_in_step": 257, "throughput_hz": 4.087010441490229}, {"seed": 0, "step": 92, "kv_bytes": 290697216, "kv_mb": 290.697216, "gpu_alloc_bytes": 1653400576, "gpu_peak_bytes": 2721147904, "latency_ms": 252.8673899999987, "tokens_in_step": 257, "throughput_hz": 3.9546419963444284}, {"seed": 0, "step": 93, "kv_bytes": 293855232, "kv_mb": 293.855232, "gpu_alloc_bytes": 1656436224, "gpu_peak_bytes": 2735650816, "latency_ms": 255.20953500000232, "tokens_in_step": 257, "throughput_hz": 3.9183488971130758}, {"seed": 0, "step": 94, "kv_bytes": 297013248, "kv_mb": 297.013248, "gpu_alloc_bytes": 1659398656, "gpu_peak_bytes": 2750487040, "latency_ms": 257.7335729999994, "tokens_in_step": 257, "throughput_hz": 3.8799756987810134}, {"seed": 0, "step": 95, "kv_bytes": 300171264, "kv_mb": 300.171264, "gpu_alloc_bytes": 1662594048, "gpu_peak_bytes": 2765461504, "latency_ms": 260.21085, "tokens_in_step": 257, "throughput_hz": 3.843037290720199}, {"seed": 0, "step": 96, "kv_bytes": 303329280, "kv_mb": 303.32928, "gpu_alloc_bytes": 1665714688, "gpu_peak_bytes": 2780099584, "latency_ms": 263.53530599999783, "tokens_in_step": 257, "throughput_hz": 3.7945579860939325}, {"seed": 0, "step": 97, "kv_bytes": 306487296, "kv_mb": 306.487296, "gpu_alloc_bytes": 1668911104, "gpu_peak_bytes": 2794243584, "latency_ms": 267.7187189999977, "tokens_in_step": 257, "throughput_hz": 3.7352636518480002}, {"seed": 0, "step": 98, "kv_bytes": 309645312, "kv_mb": 309.645312, "gpu_alloc_bytes": 1672030720, "gpu_peak_bytes": 2809153536, "latency_ms": 267.8692610000013, "tokens_in_step": 257, "throughput_hz": 3.7331644409919624}, {"seed": 0, "step": 99, "kv_bytes": 312803328, "kv_mb": 312.803328, "gpu_alloc_bytes": 1675176448, "gpu_peak_bytes": 2824364544, "latency_ms": 265.5996390000013, "tokens_in_step": 257, "throughput_hz": 3.765065358390774}, {"seed": 0, "step": 100, "kv_bytes": 315961344, "kv_mb": 315.961344, "gpu_alloc_bytes": 1679511040, "gpu_peak_bytes": 2839657472, "latency_ms": 275.2802199999991, "tokens_in_step": 257, "throughput_hz": 3.6326620198138584}, {"seed": 0, "step": 101, "kv_bytes": 319119360, "kv_mb": 319.11936, "gpu_alloc_bytes": 1681915904, "gpu_peak_bytes": 2854846976, "latency_ms": 278.51282700000013, "tokens_in_step": 257, "throughput_hz": 3.5904989036644963}, {"seed": 0, "step": 102, "kv_bytes": 322277376, "kv_mb": 322.277376, "gpu_alloc_bytes": 1686350848, "gpu_peak_bytes": 2870166016, "latency_ms": 280.32021799999995, "tokens_in_step": 257, "throughput_hz": 3.5673488239082354}, {"seed": 0, "step": 103, "kv_bytes": 325435392, "kv_mb": 325.435392, "gpu_alloc_bytes": 1687808512, "gpu_peak_bytes": 2885265920, "latency_ms": 282.60125000000255, "tokens_in_step": 257, "throughput_hz": 3.5385547657697587}, {"seed": 0, "step": 104, "kv_bytes": 328593408, "kv_mb": 328.593408, "gpu_alloc_bytes": 1690978816, "gpu_peak_bytes": 2899088384, "latency_ms": 285.1849490000013, "tokens_in_step": 257, "throughput_hz": 3.506496410510063}, {"seed": 0, "step": 105, "kv_bytes": 331751424, "kv_mb": 331.751424, "gpu_alloc_bytes": 1694179328, "gpu_peak_bytes": 2912380416, "latency_ms": 290.54643899999985, "tokens_in_step": 257, "throughput_hz": 3.441790591004285}, {"seed": 0, "step": 106, "kv_bytes": 334909440, "kv_mb": 334.90944, "gpu_alloc_bytes": 1697294848, "gpu_peak_bytes": 2928153088, "latency_ms": 290.9795000000024, "tokens_in_step": 257, "throughput_hz": 3.436668218895117}, {"seed": 0, "step": 107, "kv_bytes": 338067456, "kv_mb": 338.067456, "gpu_alloc_bytes": 1700440576, "gpu_peak_bytes": 2942267904, "latency_ms": 289.55752599999937, "tokens_in_step": 257, "throughput_hz": 3.4535451860436264}, {"seed": 0, "step": 108, "kv_bytes": 341225472, "kv_mb": 341.225472, "gpu_alloc_bytes": 1703610880, "gpu_peak_bytes": 2957530624, "latency_ms": 298.99287799999996, "tokens_in_step": 257, "throughput_hz": 3.344561270787193}, {"seed": 0, "step": 109, "kv_bytes": 344383488, "kv_mb": 344.383488, "gpu_alloc_bytes": 1706756608, "gpu_peak_bytes": 2971392512, "latency_ms": 300.39309000000003, "tokens_in_step": 257, "throughput_hz": 3.3289713821313263}, {"seed": 0, "step": 110, "kv_bytes": 347541504, "kv_mb": 347.541504, "gpu_alloc_bytes": 1711582208, "gpu_peak_bytes": 2987814912, "latency_ms": 303.11543199999846, "tokens_in_step": 257, "throughput_hz": 3.299073205880211}, {"seed": 0, "step": 111, "kv_bytes": 350699520, "kv_mb": 350.69952, "gpu_alloc_bytes": 1713072640, "gpu_peak_bytes": 3003021824, "latency_ms": 305.4133679999964, "tokens_in_step": 257, "throughput_hz": 3.2742509162205753}, {"seed": 0, "step": 112, "kv_bytes": 353857536, "kv_mb": 353.857536, "gpu_alloc_bytes": 1717259264, "gpu_peak_bytes": 3017893376, "latency_ms": 311.18965299999957, "tokens_in_step": 257, "throughput_hz": 3.2134744531496406}, {"seed": 0, "step": 113, "kv_bytes": 357015552, "kv_mb": 357.015552, "gpu_alloc_bytes": 1719388672, "gpu_peak_bytes": 3031475200, "latency_ms": 312.834531, "tokens_in_step": 257, "throughput_hz": 3.19657806573789}, {"seed": 0, "step": 114, "kv_bytes": 360173568, "kv_mb": 360.173568, "gpu_alloc_bytes": 1723511296, "gpu_peak_bytes": 3047068672, "latency_ms": 315.05959000000416, "tokens_in_step": 257, "throughput_hz": 3.174002733895473}, {"seed": 0, "step": 115, "kv_bytes": 363331584, "kv_mb": 363.331584, "gpu_alloc_bytes": 1725983232, "gpu_peak_bytes": 3061581312, "latency_ms": 522.5189619999994, "tokens_in_step": 257, "throughput_hz": 1.9138061443213252}, {"seed": 0, "step": 116, "kv_bytes": 366489600, "kv_mb": 366.4896, "gpu_alloc_bytes": 1730569216, "gpu_peak_bytes": 3077407744, "latency_ms": 323.3786979999991, "tokens_in_step": 257, "throughput_hz": 3.092349638936337}, {"seed": 0, "step": 117, "kv_bytes": 369647616, "kv_mb": 369.647616, "gpu_alloc_bytes": 1732020736, "gpu_peak_bytes": 3091220992, "latency_ms": 326.5867649999947, "tokens_in_step": 257, "throughput_hz": 3.06197343912579}, {"seed": 0, "step": 118, "kv_bytes": 372805632, "kv_mb": 372.805632, "gpu_alloc_bytes": 1736186880, "gpu_peak_bytes": 3105289728, "latency_ms": 328.5336890000039, "tokens_in_step": 257, "throughput_hz": 3.043827873615689}, {"seed": 0, "step": 119, "kv_bytes": 375963648, "kv_mb": 375.963648, "gpu_alloc_bytes": 1738336768, "gpu_peak_bytes": 3120119808, "latency_ms": 330.30957000000427, "tokens_in_step": 257, "throughput_hz": 3.0274629947899694}, {"seed": 0, "step": 120, "kv_bytes": 379121664, "kv_mb": 379.121664, "gpu_alloc_bytes": 1741997056, "gpu_peak_bytes": 3134876672, "latency_ms": 334.3486759999976, "tokens_in_step": 257, "throughput_hz": 2.990889666331465}, {"seed": 0, "step": 121, "kv_bytes": 382279680, "kv_mb": 382.27968, "gpu_alloc_bytes": 1744769024, "gpu_peak_bytes": 3149199360, "latency_ms": 338.9906220000043, "tokens_in_step": 257, "throughput_hz": 2.9499341135165307}, {"seed": 0, "step": 122, "kv_bytes": 385437696, "kv_mb": 385.437696, "gpu_alloc_bytes": 1748181504, "gpu_peak_bytes": 3163834880, "latency_ms": 339.96538400000276, "tokens_in_step": 257, "throughput_hz": 2.9414759474452605}, {"seed": 0, "step": 123, "kv_bytes": 388595712, "kv_mb": 388.595712, "gpu_alloc_bytes": 1750968832, "gpu_peak_bytes": 3178484736, "latency_ms": 337.9244010000022, "tokens_in_step": 257, "throughput_hz": 2.9592417624792757}, {"seed": 0, "step": 124, "kv_bytes": 391753728, "kv_mb": 391.753728, "gpu_alloc_bytes": 1754365952, "gpu_peak_bytes": 3193565184, "latency_ms": 347.4061480000046, "tokens_in_step": 257, "throughput_hz": 2.8784752536963936}, {"seed": 0, "step": 125, "kv_bytes": 394911744, "kv_mb": 394.911744, "gpu_alloc_bytes": 1757692416, "gpu_peak_bytes": 3209234432, "latency_ms": 350.2272229999974, "tokens_in_step": 257, "throughput_hz": 2.855289178934007}, {"seed": 0, "step": 126, "kv_bytes": 398069760, "kv_mb": 398.06976, "gpu_alloc_bytes": 1760550400, "gpu_peak_bytes": 3222929920, "latency_ms": 355.10272299999457, "tokens_in_step": 257, "throughput_hz": 2.81608654406183}, {"seed": 0, "step": 127, "kv_bytes": 401227776, "kv_mb": 401.227776, "gpu_alloc_bytes": 1763714048, "gpu_peak_bytes": 3237401600, "latency_ms": 357.7020520000005, "tokens_in_step": 257, "throughput_hz": 2.7956227659549424}, {"seed": 0, "step": 128, "kv_bytes": 404385792, "kv_mb": 404.385792, "gpu_alloc_bytes": 1767655936, "gpu_peak_bytes": 3253287936, "latency_ms": 364.419146000003, "tokens_in_step": 257, "throughput_hz": 2.74409292425045}, {"seed": 0, "step": 129, "kv_bytes": 407543808, "kv_mb": 407.543808, "gpu_alloc_bytes": 1772756480, "gpu_peak_bytes": 3270391296, "latency_ms": 366.2856009999942, "tokens_in_step": 257, "throughput_hz": 2.730110048743128}, {"seed": 0, "step": 130, "kv_bytes": 410701824, "kv_mb": 410.701824, "gpu_alloc_bytes": 1777906176, "gpu_peak_bytes": 3286312448, "latency_ms": 368.86548999999746, "tokens_in_step": 257, "throughput_hz": 2.7110153351564734}, {"seed": 0, "step": 131, "kv_bytes": 413859840, "kv_mb": 413.85984, "gpu_alloc_bytes": 1781836288, "gpu_peak_bytes": 3302302208, "latency_ms": 364.26139199999596, "tokens_in_step": 257, "throughput_hz": 2.7452813335760027}, {"seed": 0, "step": 132, "kv_bytes": 417017856, "kv_mb": 417.017856, "gpu_alloc_bytes": 1786812928, "gpu_peak_bytes": 3318651392, "latency_ms": 376.85175600000065, "tokens_in_step": 257, "throughput_hz": 2.6535633284935476}, {"seed": 0, "step": 133, "kv_bytes": 420175872, "kv_mb": 420.175872, "gpu_alloc_bytes": 1792343040, "gpu_peak_bytes": 3336506368, "latency_ms": 379.1043270000003, "tokens_in_step": 257, "throughput_hz": 2.6377963235434114}, {"seed": 0, "step": 134, "kv_bytes": 423333888, "kv_mb": 423.333888, "gpu_alloc_bytes": 1797773824, "gpu_peak_bytes": 3352615936, "latency_ms": 382.9294809999979, "tokens_in_step": 257, "throughput_hz": 2.611446884132709}, {"seed": 0, "step": 135, "kv_bytes": 426491904, "kv_mb": 426.491904, "gpu_alloc_bytes": 1801213440, "gpu_peak_bytes": 3368396288, "latency_ms": 387.2094990000008, "tokens_in_step": 257, "throughput_hz": 2.582581270817424}, {"seed": 0, "step": 136, "kv_bytes": 429649920, "kv_mb": 429.64992, "gpu_alloc_bytes": 1805915136, "gpu_peak_bytes": 3384074240, "latency_ms": 387.9441349999979, "tokens_in_step": 257, "throughput_hz": 2.577690728589067}, {"seed": 0, "step": 137, "kv_bytes": 432807936, "kv_mb": 432.807936, "gpu_alloc_bytes": 1810270720, "gpu_peak_bytes": 3400908800, "latency_ms": 394.0173069999986, "tokens_in_step": 257, "throughput_hz": 2.537959582572355}, {"seed": 0, "step": 138, "kv_bytes": 435965952, "kv_mb": 435.965952, "gpu_alloc_bytes": 1815650816, "gpu_peak_bytes": 3416927232, "latency_ms": 393.95821600000147, "tokens_in_step": 257, "throughput_hz": 2.538340258907042}, {"seed": 0, "step": 139, "kv_bytes": 439123968, "kv_mb": 439.123968, "gpu_alloc_bytes": 1819958784, "gpu_peak_bytes": 3433492480, "latency_ms": 389.8505940000021, "tokens_in_step": 257, "throughput_hz": 2.565085228522172}, {"seed": 0, "step": 140, "kv_bytes": 442281984, "kv_mb": 442.281984, "gpu_alloc_bytes": 1824500224, "gpu_peak_bytes": 3449220096, "latency_ms": 401.36830899999865, "tokens_in_step": 257, "throughput_hz": 2.4914772232304054}, {"seed": 0, "step": 141, "kv_bytes": 445440000, "kv_mb": 445.44, "gpu_alloc_bytes": 1829218816, "gpu_peak_bytes": 3465813504, "latency_ms": 404.944179999994, "tokens_in_step": 257, "throughput_hz": 2.469476163356675}, {"seed": 0, "step": 142, "kv_bytes": 448598016, "kv_mb": 448.598016, "gpu_alloc_bytes": 1833961984, "gpu_peak_bytes": 3482649088, "latency_ms": 407.2553540000001, "tokens_in_step": 257, "throughput_hz": 2.455461886941822}, {"seed": 0, "step": 143, "kv_bytes": 451756032, "kv_mb": 451.756032, "gpu_alloc_bytes": 1839358464, "gpu_peak_bytes": 3498690048, "latency_ms": 411.4328590000014, "tokens_in_step": 257, "throughput_hz": 2.4305302265612108}, {"seed": 0, "step": 144, "kv_bytes": 454914048, "kv_mb": 454.914048, "gpu_alloc_bytes": 1844432896, "gpu_peak_bytes": 3516039168, "latency_ms": 412.44151400000106, "tokens_in_step": 257, "throughput_hz": 2.424586192358894}, {"seed": 0, "step": 145, "kv_bytes": 458072064, "kv_mb": 458.072064, "gpu_alloc_bytes": 1849175552, "gpu_peak_bytes": 3532089856, "latency_ms": 415.9436050000025, "tokens_in_step": 257, "throughput_hz": 2.404172075202344}, {"seed": 0, "step": 146, "kv_bytes": 461230080, "kv_mb": 461.23008, "gpu_alloc_bytes": 1852998144, "gpu_peak_bytes": 3548171776, "latency_ms": 418.4237989999957, "tokens_in_step": 257, "throughput_hz": 2.389921420315794}, {"seed": 0, "step": 147, "kv_bytes": 464388096, "kv_mb": 464.388096, "gpu_alloc_bytes": 1857628672, "gpu_peak_bytes": 3563458560, "latency_ms": 410.95023700000155, "tokens_in_step": 257, "throughput_hz": 2.4333846533345502}, {"seed": 0, "step": 148, "kv_bytes": 467546112, "kv_mb": 467.546112, "gpu_alloc_bytes": 1862396416, "gpu_peak_bytes": 3579759104, "latency_ms": 423.80873999999835, "tokens_in_step": 257, "throughput_hz": 2.3595549256487818}, {"seed": 0, "step": 149, "kv_bytes": 470704128, "kv_mb": 470.704128, "gpu_alloc_bytes": 1868067328, "gpu_peak_bytes": 3597301248, "latency_ms": 427.20600399999853, "tokens_in_step": 257, "throughput_hz": 2.340791071840843}, {"seed": 0, "step": 150, "kv_bytes": 473862144, "kv_mb": 473.862144, "gpu_alloc_bytes": 1873367552, "gpu_peak_bytes": 3614693888, "latency_ms": 429.6236289999982, "tokens_in_step": 257, "throughput_hz": 2.3276187167070463}, {"seed": 0, "step": 151, "kv_bytes": 477020160, "kv_mb": 477.02016, "gpu_alloc_bytes": 1877263872, "gpu_peak_bytes": 3630481408, "latency_ms": 433.93776899999636, "tokens_in_step": 257, "throughput_hz": 2.304477903143776}, {"seed": 0, "step": 152, "kv_bytes": 480178176, "kv_mb": 480.178176, "gpu_alloc_bytes": 1886645760, "gpu_peak_bytes": 3651459584, "latency_ms": 433.6013330000057, "tokens_in_step": 257, "throughput_hz": 2.3062659726647725}, {"seed": 0, "step": 153, "kv_bytes": 483336192, "kv_mb": 483.336192, "gpu_alloc_bytes": 1891022336, "gpu_peak_bytes": 3671382528, "latency_ms": 438.4077930000032, "tokens_in_step": 257, "throughput_hz": 2.2809813510773806}, {"seed": 0, "step": 154, "kv_bytes": 486494208, "kv_mb": 486.494208, "gpu_alloc_bytes": 1895874048, "gpu_peak_bytes": 3685807104, "latency_ms": 441.16901800000363, "tokens_in_step": 257, "throughput_hz": 2.266704957055692}, {"seed": 0, "step": 155, "kv_bytes": 489652224, "kv_mb": 489.652224, "gpu_alloc_bytes": 1897342464, "gpu_peak_bytes": 3700664832, "latency_ms": 577.079341000001, "tokens_in_step": 257, "throughput_hz": 1.732863973725232}, {"seed": 0, "step": 156, "kv_bytes": 492810240, "kv_mb": 492.81024, "gpu_alloc_bytes": 1903364608, "gpu_peak_bytes": 3713954304, "latency_ms": 445.7343660000035, "tokens_in_step": 257, "throughput_hz": 2.2434886701107364}, {"seed": 0, "step": 157, "kv_bytes": 495968256, "kv_mb": 495.968256, "gpu_alloc_bytes": 1907074560, "gpu_peak_bytes": 3730697728, "latency_ms": 451.8303219999993, "tokens_in_step": 257, "throughput_hz": 2.21322020968748}, {"seed": 0, "step": 158, "kv_bytes": 499126272, "kv_mb": 499.126272, "gpu_alloc_bytes": 1911687168, "gpu_peak_bytes": 3747066880, "latency_ms": 450.9935549999966, "tokens_in_step": 257, "throughput_hz": 2.2173265868511303}, {"seed": 0, "step": 159, "kv_bytes": 502284288, "kv_mb": 502.284288, "gpu_alloc_bytes": 1916002304, "gpu_peak_bytes": 3763669504, "latency_ms": 456.5741329999966, "tokens_in_step": 257, "throughput_hz": 2.1902248237965933}, {"seed": 0, "step": 160, "kv_bytes": 505442304, "kv_mb": 505.442304, "gpu_alloc_bytes": 1920974336, "gpu_peak_bytes": 3778539008, "latency_ms": 456.34049400000265, "tokens_in_step": 257, "throughput_hz": 2.1913461837116612}, {"seed": 0, "step": 161, "kv_bytes": 508600320, "kv_mb": 508.60032, "gpu_alloc_bytes": 1924641792, "gpu_peak_bytes": 3793941504, "latency_ms": 462.23960900000094, "tokens_in_step": 257, "throughput_hz": 2.1633801615646444}, {"seed": 0, "step": 162, "kv_bytes": 511758336, "kv_mb": 511.758336, "gpu_alloc_bytes": 1928702464, "gpu_peak_bytes": 3809323520, "latency_ms": 461.34303600000237, "tokens_in_step": 257, "throughput_hz": 2.16758446961795}, {"seed": 0, "step": 163, "kv_bytes": 514916352, "kv_mb": 514.916352, "gpu_alloc_bytes": 1934375424, "gpu_peak_bytes": 3826777600, "latency_ms": 454.60400600000384, "tokens_in_step": 257, "throughput_hz": 2.199716647459529}, {"seed": 0, "step": 164, "kv_bytes": 518074368, "kv_mb": 518.074368, "gpu_alloc_bytes": 1939076608, "gpu_peak_bytes": 3843132928, "latency_ms": 471.199747, "tokens_in_step": 257, "throughput_hz": 2.1222422260765774}, {"seed": 0, "step": 165, "kv_bytes": 521232384, "kv_mb": 521.232384, "gpu_alloc_bytes": 1943630848, "gpu_peak_bytes": 3859240960, "latency_ms": 473.0562450000022, "tokens_in_step": 257, "throughput_hz": 2.1139135368564794}, {"seed": 0, "step": 166, "kv_bytes": 524390400, "kv_mb": 524.3904, "gpu_alloc_bytes": 1947847680, "gpu_peak_bytes": 3875176960, "latency_ms": 474.26001399999507, "tokens_in_step": 257, "throughput_hz": 2.1085479915665215}, {"seed": 0, "step": 167, "kv_bytes": 527548416, "kv_mb": 527.548416, "gpu_alloc_bytes": 1952905216, "gpu_peak_bytes": 3891627008, "latency_ms": 476.1423590000007, "tokens_in_step": 257, "throughput_hz": 2.100212218253824}, {"seed": 0, "step": 168, "kv_bytes": 530706432, "kv_mb": 530.706432, "gpu_alloc_bytes": 1957571584, "gpu_peak_bytes": 3907479552, "latency_ms": 478.7419789999987, "tokens_in_step": 257, "throughput_hz": 2.0888078419377605}, {"seed": 0, "step": 169, "kv_bytes": 533864448, "kv_mb": 533.864448, "gpu_alloc_bytes": 1962998784, "gpu_peak_bytes": 3924155392, "latency_ms": 481.15508999999435, "tokens_in_step": 257, "throughput_hz": 2.0783319573736856}, {"seed": 0, "step": 170, "kv_bytes": 537022464, "kv_mb": 537.022464, "gpu_alloc_bytes": 1966598656, "gpu_peak_bytes": 3940266496, "latency_ms": 485.0153339999963, "tokens_in_step": 257, "throughput_hz": 2.061790483514914}, {"seed": 0, "step": 171, "kv_bytes": 540180480, "kv_mb": 540.18048, "gpu_alloc_bytes": 1971696640, "gpu_peak_bytes": 3956739072, "latency_ms": 477.70550100000264, "tokens_in_step": 257, "throughput_hz": 2.0933399299498427}, {"seed": 0, "step": 172, "kv_bytes": 543338496, "kv_mb": 543.338496, "gpu_alloc_bytes": 1979010048, "gpu_peak_bytes": 3975361536, "latency_ms": 492.47565699999996, "tokens_in_step": 257, "throughput_hz": 2.0305572179783904}, {"seed": 0, "step": 173, "kv_bytes": 546496512, "kv_mb": 546.496512, "gpu_alloc_bytes": 1982758400, "gpu_peak_bytes": 3991339520, "latency_ms": 494.32096700000017, "tokens_in_step": 257, "throughput_hz": 2.0229771075035132}, {"seed": 0, "step": 174, "kv_bytes": 549654528, "kv_mb": 549.654528, "gpu_alloc_bytes": 1987777024, "gpu_peak_bytes": 4008086016, "latency_ms": 497.65519399999647, "tokens_in_step": 257, "throughput_hz": 2.009423416165545}, {"seed": 0, "step": 175, "kv_bytes": 552812544, "kv_mb": 552.812544, "gpu_alloc_bytes": 1991282688, "gpu_peak_bytes": 4023645184, "latency_ms": 499.9467700000011, "tokens_in_step": 257, "throughput_hz": 2.0002129426698723}, {"seed": 0, "step": 176, "kv_bytes": 555970560, "kv_mb": 555.97056, "gpu_alloc_bytes": 1995901952, "gpu_peak_bytes": 4039868928, "latency_ms": 502.2138080000005, "tokens_in_step": 257, "throughput_hz": 1.991183802736063}, {"seed": 0, "step": 177, "kv_bytes": 559128576, "kv_mb": 559.128576, "gpu_alloc_bytes": 2000340480, "gpu_peak_bytes": 4055236096, "latency_ms": 506.21634199999477, "tokens_in_step": 257, "throughput_hz": 1.975439978980391}, {"seed": 0, "step": 178, "kv_bytes": 562286592, "kv_mb": 562.286592, "gpu_alloc_bytes": 2006248960, "gpu_peak_bytes": 4072461312, "latency_ms": 509.027691, "tokens_in_step": 257, "throughput_hz": 1.9645296664224108}, {"seed": 0, "step": 179, "kv_bytes": 565444608, "kv_mb": 565.444608, "gpu_alloc_bytes": 2009824256, "gpu_peak_bytes": 4089260032, "latency_ms": 497.23440399999674, "tokens_in_step": 257, "throughput_hz": 2.0111239124958185}, {"seed": 0, "step": 180, "kv_bytes": 568602624, "kv_mb": 568.602624, "gpu_alloc_bytes": 2014912512, "gpu_peak_bytes": 4104938496, "latency_ms": 516.3378789999981, "tokens_in_step": 257, "throughput_hz": 1.9367163260164448}, {"seed": 0, "step": 181, "kv_bytes": 571760640, "kv_mb": 571.76064, "gpu_alloc_bytes": 2018699776, "gpu_peak_bytes": 4119767040, "latency_ms": 517.9937849999944, "tokens_in_step": 257, "throughput_hz": 1.9305250930761857}, {"seed": 0, "step": 182, "kv_bytes": 574918656, "kv_mb": 574.918656, "gpu_alloc_bytes": 2024806400, "gpu_peak_bytes": 4136864768, "latency_ms": 520.532308, "tokens_in_step": 257, "throughput_hz": 1.921110341531385}, {"seed": 0, "step": 183, "kv_bytes": 578076672, "kv_mb": 578.076672, "gpu_alloc_bytes": 2029419008, "gpu_peak_bytes": 4153894400, "latency_ms": 522.8559760000024, "tokens_in_step": 257, "throughput_hz": 1.9125725742876378}, {"seed": 0, "step": 184, "kv_bytes": 581234688, "kv_mb": 581.234688, "gpu_alloc_bytes": 2033469952, "gpu_peak_bytes": 4169964544, "latency_ms": 526.7825170000009, "tokens_in_step": 257, "throughput_hz": 1.8983166064336154}, {"seed": 0, "step": 185, "kv_bytes": 584392704, "kv_mb": 584.392704, "gpu_alloc_bytes": 2037877760, "gpu_peak_bytes": 4185314304, "latency_ms": 530.7301510000002, "tokens_in_step": 257, "throughput_hz": 1.8841967016869174}, {"seed": 0, "step": 186, "kv_bytes": 587550720, "kv_mb": 587.55072, "gpu_alloc_bytes": 2043925504, "gpu_peak_bytes": 4202648064, "latency_ms": 656.0395930000027, "tokens_in_step": 257, "throughput_hz": 1.5242982446030446}, {"seed": 0, "step": 187, "kv_bytes": 590708736, "kv_mb": 590.708736, "gpu_alloc_bytes": 2047109632, "gpu_peak_bytes": 4218964992, "latency_ms": 521.700769000006, "tokens_in_step": 257, "throughput_hz": 1.916807602022125}, {"seed": 0, "step": 188, "kv_bytes": 593866752, "kv_mb": 593.866752, "gpu_alloc_bytes": 2051956736, "gpu_peak_bytes": 4234370048, "latency_ms": 537.2823209999922, "tokens_in_step": 257, "throughput_hz": 1.8612188804924674}, {"seed": 0, "step": 189, "kv_bytes": 597024768, "kv_mb": 597.024768, "gpu_alloc_bytes": 2057465856, "gpu_peak_bytes": 4250876928, "latency_ms": 540.7780000000031, "tokens_in_step": 257, "throughput_hz": 1.8491876518645254}, {"seed": 0, "step": 190, "kv_bytes": 600182784, "kv_mb": 600.182784, "gpu_alloc_bytes": 2062176256, "gpu_peak_bytes": 4267104768, "latency_ms": 541.0753310000018, "tokens_in_step": 257, "throughput_hz": 1.8481714887127179}, {"seed": 0, "step": 191, "kv_bytes": 603340800, "kv_mb": 603.3408, "gpu_alloc_bytes": 2066057728, "gpu_peak_bytes": 4282699264, "latency_ms": 547.3259850000005, "tokens_in_step": 257, "throughput_hz": 1.827064724507825}, {"seed": 0, "step": 192, "kv_bytes": 606498816, "kv_mb": 606.498816, "gpu_alloc_bytes": 2071194112, "gpu_peak_bytes": 4299928064, "latency_ms": 545.9699059999963, "tokens_in_step": 257, "throughput_hz": 1.8316027843483498}, {"seed": 0, "step": 193, "kv_bytes": 609656832, "kv_mb": 609.656832, "gpu_alloc_bytes": 2075944960, "gpu_peak_bytes": 4315710976, "latency_ms": 552.2336010000117, "tokens_in_step": 257, "throughput_hz": 1.8108278782550553}, {"seed": 0, "step": 194, "kv_bytes": 612814848, "kv_mb": 612.814848, "gpu_alloc_bytes": 2080319488, "gpu_peak_bytes": 4331682304, "latency_ms": 553.0993459999962, "tokens_in_step": 257, "throughput_hz": 1.8079934594607292}, {"seed": 0, "step": 195, "kv_bytes": 615972864, "kv_mb": 615.972864, "gpu_alloc_bytes": 2085230080, "gpu_peak_bytes": 4348213248, "latency_ms": 542.4823089999933, "tokens_in_step": 257, "throughput_hz": 1.8433780851644554}, {"seed": 0, "step": 196, "kv_bytes": 619130880, "kv_mb": 619.13088, "gpu_alloc_bytes": 2089773568, "gpu_peak_bytes": 4365051392, "latency_ms": 558.840227999994, "tokens_in_step": 257, "throughput_hz": 1.7894202133208112}, {"seed": 0, "step": 197, "kv_bytes": 622288896, "kv_mb": 622.288896, "gpu_alloc_bytes": 2094492160, "gpu_peak_bytes": 4381661696, "latency_ms": 561.9494300000127, "tokens_in_step": 257, "throughput_hz": 1.7795195557009058}, {"seed": 0, "step": 198, "kv_bytes": 625446912, "kv_mb": 625.446912, "gpu_alloc_bytes": 2099773440, "gpu_peak_bytes": 4397571072, "latency_ms": 564.2605239999909, "tokens_in_step": 257, "throughput_hz": 1.7722310129212868}, {"seed": 0, "step": 199, "kv_bytes": 628604928, "kv_mb": 628.604928, "gpu_alloc_bytes": 2105551872, "gpu_peak_bytes": 4415507968, "latency_ms": 567.943649, "tokens_in_step": 257, "throughput_hz": 1.7607380622368751}, {"seed": 0, "step": 200, "kv_bytes": 631762944, "kv_mb": 631.762944, "gpu_alloc_bytes": 2110492160, "gpu_peak_bytes": 4432671744, "latency_ms": 571.6409240000075, "tokens_in_step": 257, "throughput_hz": 1.749349911833791}]}

==> scripts/modal_validate/v4/results/v4_l4_qwen15b.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-1.5B", "vram_gb": 23.65915136, "n_params": 1543714304, "n_layers": 28, "n_heads": 12, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 28672, "bytes_per_step_theoretical": 7368704, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 24.626883029937744, "results": [{"seed": 0, "step": 1, "kv_bytes": 7741440, "kv_mb": 7.74144, "gpu_alloc_bytes": 5139863040, "gpu_peak_bytes": 5227621888, "latency_ms": 52.83538199999782, "tokens_in_step": 257, "throughput_hz": 18.926710892334256}, {"seed": 0, "step": 2, "kv_bytes": 15110144, "kv_mb": 15.110144, "gpu_alloc_bytes": 5147231744, "gpu_peak_bytes": 5390048256, "latency_ms": 39.701672999999715, "tokens_in_step": 257, "throughput_hz": 25.18785543369941}, {"seed": 0, "step": 3, "kv_bytes": 22478848, "kv_mb": 22.478848, "gpu_alloc_bytes": 5154600448, "gpu_peak_bytes": 5404785664, "latency_ms": 38.16956500000046, "tokens_in_step": 257, "throughput_hz": 26.198883848951066}, {"seed": 0, "step": 4, "kv_bytes": 29847552, "kv_mb": 29.847552, "gpu_alloc_bytes": 5161969152, "gpu_peak_bytes": 5419523072, "latency_ms": 37.495568000000645, "tokens_in_step": 257, "throughput_hz": 26.669818683637033}, {"seed": 0, "step": 5, "kv_bytes": 37216256, "kv_mb": 37.216256, "gpu_alloc_bytes": 5169337856, "gpu_peak_bytes": 5434260480, "latency_ms": 40.0032209999992, "tokens_in_step": 257, "throughput_hz": 24.997987037094337}, {"seed": 0, "step": 6, "kv_bytes": 44584960, "kv_mb": 44.58496, "gpu_alloc_bytes": 5176706560, "gpu_peak_bytes": 5448997888, "latency_ms": 41.232710999999256, "tokens_in_step": 257, "throughput_hz": 24.252589163977554}, {"seed": 0, "step": 7, "kv_bytes": 51953664, "kv_mb": 51.953664, "gpu_alloc_bytes": 5184075264, "gpu_peak_bytes": 5463735296, "latency_ms": 40.97947500000032, "tokens_in_step": 257, "throughput_hz": 24.402460011993618}, {"seed": 0, "step": 8, "kv_bytes": 59322368, "kv_mb": 59.322368, "gpu_alloc_bytes": 5234143232, "gpu_peak_bytes": 5521171968, "latency_ms": 45.102067999998496, "tokens_in_step": 257, "throughput_hz": 22.17193233800351}, {"seed": 0, "step": 9, "kv_bytes": 66691072, "kv_mb": 66.691072, "gpu_alloc_bytes": 5230077440, "gpu_peak_bytes": 5567174144, "latency_ms": 43.97517099999959, "tokens_in_step": 257, "throughput_hz": 22.74010486508419}, {"seed": 0, "step": 10, "kv_bytes": 74059776, "kv_mb": 74.059776, "gpu_alloc_bytes": 5234369536, "gpu_peak_bytes": 5567400448, "latency_ms": 48.00761099999917, "tokens_in_step": 257, "throughput_hz": 20.830030471627033}, {"seed": 0, "step": 11, "kv_bytes": 81428480, "kv_mb": 81.42848, "gpu_alloc_bytes": 5234439680, "gpu_peak_bytes": 5571762688, "latency_ms": 49.01146600000317, "tokens_in_step": 257, "throughput_hz": 20.403388872308682}, {"seed": 0, "step": 12, "kv_bytes": 88797184, "kv_mb": 88.797184, "gpu_alloc_bytes": 5234632704, "gpu_peak_bytes": 5572025856, "latency_ms": 54.76413000000235, "tokens_in_step": 257, "throughput_hz": 18.260127568902437}, {"seed": 0, "step": 13, "kv_bytes": 96165888, "kv_mb": 96.165888, "gpu_alloc_bytes": 5237399552, "gpu_peak_bytes": 5574985728, "latency_ms": 54.74817900000062, "tokens_in_step": 257, "throughput_hz": 18.265447696442813}, {"seed": 0, "step": 14, "kv_bytes": 103534592, "kv_mb": 103.534592, "gpu_alloc_bytes": 5235856384, "gpu_peak_bytes": 5576209408, "latency_ms": 61.31432400000136, "tokens_in_step": 257, "throughput_hz": 16.309402677259847}, {"seed": 0, "step": 15, "kv_bytes": 110903296, "kv_mb": 110.903296, "gpu_alloc_bytes": 5244542464, "gpu_peak_bytes": 5583352320, "latency_ms": 61.79367500000055, "tokens_in_step": 257, "throughput_hz": 16.182886031620406}, {"seed": 0, "step": 16, "kv_bytes": 118272000, "kv_mb": 118.272, "gpu_alloc_bytes": 5250427392, "gpu_peak_bytes": 5597923328, "latency_ms": 69.62757199999814, "tokens_in_step": 257, "throughput_hz": 14.362126543778185}, {"seed": 0, "step": 17, "kv_bytes": 125640704, "kv_mb": 125.640704, "gpu_alloc_bytes": 5258638848, "gpu_peak_bytes": 5612019712, "latency_ms": 69.75888599999891, "tokens_in_step": 257, "throughput_hz": 14.3350913029204}, {"seed": 0, "step": 18, "kv_bytes": 133009408, "kv_mb": 133.009408, "gpu_alloc_bytes": 5265841664, "gpu_peak_bytes": 5627433984, "latency_ms": 78.83954300000084, "tokens_in_step": 257, "throughput_hz": 12.683990316889448}, {"seed": 0, "step": 19, "kv_bytes": 140378112, "kv_mb": 140.378112, "gpu_alloc_bytes": 5273949696, "gpu_peak_bytes": 5642744832, "latency_ms": 73.95938199999819, "tokens_in_step": 257, "throughput_hz": 13.520935045130914}, {"seed": 0, "step": 20, "kv_bytes": 147746816, "kv_mb": 147.746816, "gpu_alloc_bytes": 5281752064, "gpu_peak_bytes": 5658655232, "latency_ms": 87.76141799999948, "tokens_in_step": 257, "throughput_hz": 11.394528743826882}, {"seed": 0, "step": 21, "kv_bytes": 155115520, "kv_mb": 155.11552, "gpu_alloc_bytes": 5287248896, "gpu_peak_bytes": 5671954432, "latency_ms": 86.00621400000108, "tokens_in_step": 257, "throughput_hz": 11.627066853564644}, {"seed": 0, "step": 22, "kv_bytes": 162484224, "kv_mb": 162.484224, "gpu_alloc_bytes": 5296534016, "gpu_peak_bytes": 5686736384, "latency_ms": 92.42538399999845, "tokens_in_step": 257, "throughput_hz": 10.81953849388407}, {"seed": 0, "step": 23, "kv_bytes": 169852928, "kv_mb": 169.852928, "gpu_alloc_bytes": 5303336448, "gpu_peak_bytes": 5702823936, "latency_ms": 90.99936900000216, "tokens_in_step": 257, "throughput_hz": 10.989087188065845}, {"seed": 0, "step": 24, "kv_bytes": 177221632, "kv_mb": 177.221632, "gpu_alloc_bytes": 5311008768, "gpu_peak_bytes": 5717298688, "latency_ms": 98.51723699999937, "tokens_in_step": 257, "throughput_hz": 10.150507976588974}, {"seed": 0, "step": 25, "kv_bytes": 184590336, "kv_mb": 184.590336, "gpu_alloc_bytes": 5317495296, "gpu_peak_bytes": 5731457536, "latency_ms": 98.60958900000227, "tokens_in_step": 257, "throughput_hz": 10.14100160178111}, {"seed": 0, "step": 26, "kv_bytes": 191959040, "kv_mb": 191.95904, "gpu_alloc_bytes": 5324094976, "gpu_peak_bytes": 5744543744, "latency_ms": 105.38380899999922, "tokens_in_step": 257, "throughput_hz": 9.489123704002836}, {"seed": 0, "step": 27, "kv_bytes": 199327744, "kv_mb": 199.327744, "gpu_alloc_bytes": 5332869120, "gpu_peak_bytes": 5759917568, "latency_ms": 99.20161400000183, "tokens_in_step": 257, "throughput_hz": 10.080481150235938}, {"seed": 0, "step": 28, "kv_bytes": 206696448, "kv_mb": 206.696448, "gpu_alloc_bytes": 5338833408, "gpu_peak_bytes": 5774656000, "latency_ms": 110.411225, "tokens_in_step": 257, "throughput_hz": 9.057050132357466}, {"seed": 0, "step": 29, "kv_bytes": 214065152, "kv_mb": 214.065152, "gpu_alloc_bytes": 5346202624, "gpu_peak_bytes": 5789985792, "latency_ms": 110.19107799999972, "tokens_in_step": 257, "throughput_hz": 9.07514490419998}, {"seed": 0, "step": 30, "kv_bytes": 221433856, "kv_mb": 221.433856, "gpu_alloc_bytes": 5354816000, "gpu_peak_bytes": 5814021632, "latency_ms": 118.6268380000044, "tokens_in_step": 257, "throughput_hz": 8.42979562516842}, {"seed": 0, "step": 31, "kv_bytes": 228802560, "kv_mb": 228.80256, "gpu_alloc_bytes": 5363360768, "gpu_peak_bytes": 5839231488, "latency_ms": 115.84187800000478, "tokens_in_step": 257, "throughput_hz": 8.632456735550841}, {"seed": 0, "step": 32, "kv_bytes": 236171264, "kv_mb": 236.171264, "gpu_alloc_bytes": 5370180096, "gpu_peak_bytes": 5862647296, "latency_ms": 121.02945899999895, "tokens_in_step": 257, "throughput_hz": 8.262451210328955}, {"seed": 0, "step": 33, "kv_bytes": 243539968, "kv_mb": 243.539968, "gpu_alloc_bytes": 5376737280, "gpu_peak_bytes": 5884188160, "latency_ms": 118.14625599999573, "tokens_in_step": 257, "throughput_hz": 8.464085395986109}, {"seed": 0, "step": 34, "kv_bytes": 250908672, "kv_mb": 250.908672, "gpu_alloc_bytes": 5383600640, "gpu_peak_bytes": 5906097152, "latency_ms": 128.61325799999435, "tokens_in_step": 257, "throughput_hz": 7.775248178535715}, {"seed": 0, "step": 35, "kv_bytes": 258277376, "kv_mb": 258.277376, "gpu_alloc_bytes": 5392033792, "gpu_peak_bytes": 5928896000, "latency_ms": 122.86934400000149, "tokens_in_step": 257, "throughput_hz": 8.138726613531752}, {"seed": 0, "step": 36, "kv_bytes": 265646080, "kv_mb": 265.64608, "gpu_alloc_bytes": 5397787136, "gpu_peak_bytes": 5951134208, "latency_ms": 131.76933700000149, "tokens_in_step": 257, "throughput_hz": 7.589018983984026}, {"seed": 0, "step": 37, "kv_bytes": 273014784, "kv_mb": 273.014784, "gpu_alloc_bytes": 5406032896, "gpu_peak_bytes": 5973185024, "latency_ms": 128.70041899999762, "tokens_in_step": 257, "throughput_hz": 7.769982473794576}, {"seed": 0, "step": 38, "kv_bytes": 280383488, "kv_mb": 280.383488, "gpu_alloc_bytes": 5412883456, "gpu_peak_bytes": 5996333056, "latency_ms": 140.12698700000215, "tokens_in_step": 257, "throughput_hz": 7.136384085672125}, {"seed": 0, "step": 39, "kv_bytes": 287752192, "kv_mb": 287.752192, "gpu_alloc_bytes": 5421315072, "gpu_peak_bytes": 6019666944, "latency_ms": 134.72585199999543, "tokens_in_step": 257, "throughput_hz": 7.422480430853271}, {"seed": 0, "step": 40, "kv_bytes": 295120896, "kv_mb": 295.120896, "gpu_alloc_bytes": 5428423680, "gpu_peak_bytes": 6043258880, "latency_ms": 145.38050800000235, "tokens_in_step": 257, "throughput_hz": 6.878501208703878}, {"seed": 0, "step": 41, "kv_bytes": 302489600, "kv_mb": 302.4896, "gpu_alloc_bytes": 5435647488, "gpu_peak_bytes": 6065643520, "latency_ms": 139.4283600000037, "tokens_in_step": 257, "throughput_hz": 7.172142023329927}, {"seed": 0, "step": 42, "kv_bytes": 309858304, "kv_mb": 309.858304, "gpu_alloc_bytes": 5442002432, "gpu_peak_bytes": 6087273984, "latency_ms": 150.05603499999864, "tokens_in_step": 257, "throughput_hz": 6.664177152221895}, {"seed": 0, "step": 43, "kv_bytes": 317227008, "kv_mb": 317.227008, "gpu_alloc_bytes": 5449786368, "gpu_peak_bytes": 6109464576, "latency_ms": 145.22977499999712, "tokens_in_step": 257, "throughput_hz": 6.885640358528544}, {"seed": 0, "step": 44, "kv_bytes": 324595712, "kv_mb": 324.595712, "gpu_alloc_bytes": 5458037248, "gpu_peak_bytes": 6133551104, "latency_ms": 157.32812699999954, "tokens_in_step": 257, "throughput_hz": 6.356142535148867}, {"seed": 0, "step": 45, "kv_bytes": 331964416, "kv_mb": 331.964416, "gpu_alloc_bytes": 5464638976, "gpu_peak_bytes": 6156455424, "latency_ms": 152.5509189999994, "tokens_in_step": 257, "throughput_hz": 6.555188304044265}, {"seed": 0, "step": 46, "kv_bytes": 339333120, "kv_mb": 339.33312, "gpu_alloc_bytes": 5471762944, "gpu_peak_bytes": 6178232832, "latency_ms": 164.13310800000147, "tokens_in_step": 257, "throughput_hz": 6.092616000423211}, {"seed": 0, "step": 47, "kv_bytes": 346701824, "kv_mb": 346.701824, "gpu_alloc_bytes": 5479641600, "gpu_peak_bytes": 6201287168, "latency_ms": 157.9510130000017, "tokens_in_step": 257, "throughput_hz": 6.331076838361203}, {"seed": 0, "step": 48, "kv_bytes": 354070528, "kv_mb": 354.070528, "gpu_alloc_bytes": 5486192128, "gpu_peak_bytes": 6223768064, "latency_ms": 168.1412280000032, "tokens_in_step": 257, "throughput_hz": 5.947381328748122}, {"seed": 0, "step": 49, "kv_bytes": 361439232, "kv_mb": 361.439232, "gpu_alloc_bytes": 5494381568, "gpu_peak_bytes": 6246559744, "latency_ms": 163.61201500000533, "tokens_in_step": 257, "throughput_hz": 6.112020562792821}, {"seed": 0, "step": 50, "kv_bytes": 368807936, "kv_mb": 368.807936, "gpu_alloc_bytes": 5500929536, "gpu_peak_bytes": 6270054400, "latency_ms": 175.53801400000424, "tokens_in_step": 257, "throughput_hz": 5.6967717545213645}, {"seed": 0, "step": 51, "kv_bytes": 376176640, "kv_mb": 376.17664, "gpu_alloc_bytes": 5509903872, "gpu_peak_bytes": 6292922880, "latency_ms": 168.010565000003, "tokens_in_step": 257, "throughput_hz": 5.952006649105561}, {"seed": 0, "step": 52, "kv_bytes": 383545344, "kv_mb": 383.545344, "gpu_alloc_bytes": 5515666944, "gpu_peak_bytes": 6316369408, "latency_ms": 182.2388220000022, "tokens_in_step": 257, "throughput_hz": 5.487305004638298}, {"seed": 0, "step": 53, "kv_bytes": 390914048, "kv_mb": 390.914048, "gpu_alloc_bytes": 5523065344, "gpu_peak_bytes": 6336926720, "latency_ms": 175.475641999995, "tokens_in_step": 257, "throughput_hz": 5.6987966455197725}, {"seed": 0, "step": 54, "kv_bytes": 398282752, "kv_mb": 398.282752, "gpu_alloc_bytes": 5530682880, "gpu_peak_bytes": 6360601088, "latency_ms": 186.12003799999854, "tokens_in_step": 257, "throughput_hz": 5.372876616326544}, {"seed": 0, "step": 55, "kv_bytes": 405651456, "kv_mb": 405.651456, "gpu_alloc_bytes": 5538280960, "gpu_peak_bytes": 6383261696, "latency_ms": 180.94911900000454, "tokens_in_step": 257, "throughput_hz": 5.526415411837263}, {"seed": 0, "step": 56, "kv_bytes": 413020160, "kv_mb": 413.02016, "gpu_alloc_bytes": 5545141760, "gpu_peak_bytes": 6406329856, "latency_ms": 194.84598700000078, "tokens_in_step": 257, "throughput_hz": 5.132258638716516}, {"seed": 0, "step": 57, "kv_bytes": 420388864, "kv_mb": 420.388864, "gpu_alloc_bytes": 5552510464, "gpu_peak_bytes": 6428053504, "latency_ms": 186.35588700000483, "tokens_in_step": 257, "throughput_hz": 5.366076790479788}, {"seed": 0, "step": 58, "kv_bytes": 427757568, "kv_mb": 427.757568, "gpu_alloc_bytes": 5559879168, "gpu_peak_bytes": 6451351040, "latency_ms": 199.37031199999922, "tokens_in_step": 257, "throughput_hz": 5.015791919912348}, {"seed": 0, "step": 59, "kv_bytes": 435126272, "kv_mb": 435.126272, "gpu_alloc_bytes": 5567383040, "gpu_peak_bytes": 6473766912, "latency_ms": 190.68519500000036, "tokens_in_step": 257, "throughput_hz": 5.244245626935002}, {"seed": 0, "step": 60, "kv_bytes": 442494976, "kv_mb": 442.494976, "gpu_alloc_bytes": 5574616576, "gpu_peak_bytes": 6497015296, "latency_ms": 204.97654199999715, "tokens_in_step": 257, "throughput_hz": 4.878607035921281}, {"seed": 0, "step": 61, "kv_bytes": 449863680, "kv_mb": 449.86368, "gpu_alloc_bytes": 5582027264, "gpu_peak_bytes": 6519251968, "latency_ms": 198.68590200000114, "tokens_in_step": 257, "throughput_hz": 5.033069734358879}, {"seed": 0, "step": 62, "kv_bytes": 457232384, "kv_mb": 457.232384, "gpu_alloc_bytes": 5589353984, "gpu_peak_bytes": 6542451200, "latency_ms": 211.88093300000332, "tokens_in_step": 257, "throughput_hz": 4.719631850969734}, {"seed": 0, "step": 63, "kv_bytes": 464601088, "kv_mb": 464.601088, "gpu_alloc_bytes": 5596722688, "gpu_peak_bytes": 6564788736, "latency_ms": 203.39668099999386, "tokens_in_step": 257, "throughput_hz": 4.916501071126279}, {"seed": 0, "step": 64, "kv_bytes": 471969792, "kv_mb": 471.969792, "gpu_alloc_bytes": 5604091392, "gpu_peak_bytes": 6587938304, "latency_ms": 216.5747200000041, "tokens_in_step": 257, "throughput_hz": 4.617344074137466}, {"seed": 0, "step": 65, "kv_bytes": 479338496, "kv_mb": 479.338496, "gpu_alloc_bytes": 5611460096, "gpu_peak_bytes": 6610366976, "latency_ms": 210.49653899999754, "tokens_in_step": 257, "throughput_hz": 4.750671933850711}, {"seed": 0, "step": 66, "kv_bytes": 486707200, "kv_mb": 486.7072, "gpu_alloc_bytes": 5618828800, "gpu_peak_bytes": 6633904640, "latency_ms": 223.94698499999777, "tokens_in_step": 257, "throughput_hz": 4.465342545245742}, {"seed": 0, "step": 67, "kv_bytes": 494075904, "kv_mb": 494.075904, "gpu_alloc_bytes": 5626910720, "gpu_peak_bytes": 6656658432, "latency_ms": 214.12687899999838, "tokens_in_step": 257, "throughput_hz": 4.670128312102319}, {"seed": 0, "step": 68, "kv_bytes": 501444608, "kv_mb": 501.444608, "gpu_alloc_bytes": 5635013120, "gpu_peak_bytes": 6681156608, "latency_ms": 228.81681600000547, "tokens_in_step": 257, "throughput_hz": 4.3703081682596965}, {"seed": 0, "step": 69, "kv_bytes": 508813312, "kv_mb": 508.813312, "gpu_alloc_bytes": 5640945152, "gpu_peak_bytes": 6702980608, "latency_ms": 221.6112270000039, "tokens_in_step": 257, "throughput_hz": 4.5124067653846005}, {"seed": 0, "step": 70, "kv_bytes": 516182016, "kv_mb": 516.182016, "gpu_alloc_bytes": 5648303616, "gpu_peak_bytes": 6724535808, "latency_ms": 237.53826400000122, "tokens_in_step": 257, "throughput_hz": 4.209848060521293}, {"seed": 0, "step": 71, "kv_bytes": 523550720, "kv_mb": 523.55072, "gpu_alloc_bytes": 5656523776, "gpu_peak_bytes": 6747953152, "latency_ms": 228.57413899999557, "tokens_in_step": 257, "throughput_hz": 4.374948121318393}, {"seed": 0, "step": 72, "kv_bytes": 530919424, "kv_mb": 530.919424, "gpu_alloc_bytes": 5663089664, "gpu_peak_bytes": 6770954752, "latency_ms": 242.61438999999996, "tokens_in_step": 257, "throughput_hz": 4.1217670559442094}, {"seed": 0, "step": 73, "kv_bytes": 538288128, "kv_mb": 538.288128, "gpu_alloc_bytes": 5670409728, "gpu_peak_bytes": 6792730112, "latency_ms": 235.2682659999985, "tokens_in_step": 257, "throughput_hz": 4.250466996683719}, {"seed": 0, "step": 74, "kv_bytes": 545656832, "kv_mb": 545.656832, "gpu_alloc_bytes": 5677778432, "gpu_peak_bytes": 6815584768, "latency_ms": 248.8507970000029, "tokens_in_step": 257, "throughput_hz": 4.018472161051541}, {"seed": 0, "step": 75, "kv_bytes": 553025536, "kv_mb": 553.025536, "gpu_alloc_bytes": 5686508032, "gpu_peak_bytes": 6839620608, "latency_ms": 236.06516099999908, "tokens_in_step": 257, "throughput_hz": 4.236118518140861}, {"seed": 0, "step": 76, "kv_bytes": 560394240, "kv_mb": 560.39424, "gpu_alloc_bytes": 5692515840, "gpu_peak_bytes": 6862474752, "latency_ms": 255.25985199999468, "tokens_in_step": 257, "throughput_hz": 3.91757650944662}, {"seed": 0, "step": 77, "kv_bytes": 567762944, "kv_mb": 567.762944, "gpu_alloc_bytes": 5699884544, "gpu_peak_bytes": 6883837952, "latency_ms": 245.98313900000335, "tokens_in_step": 257, "throughput_hz": 4.065319290034698}, {"seed": 0, "step": 78, "kv_bytes": 575131648, "kv_mb": 575.131648, "gpu_alloc_bytes": 5707643392, "gpu_peak_bytes": 6907033088, "latency_ms": 261.8407949999977, "tokens_in_step": 257, "throughput_hz": 3.8191145883131346}, {"seed": 0, "step": 79, "kv_bytes": 582500352, "kv_mb": 582.500352, "gpu_alloc_bytes": 5715041792, "gpu_peak_bytes": 6931266048, "latency_ms": 252.04410499999597, "tokens_in_step": 257, "throughput_hz": 3.9675595666084553}, {"seed": 0, "step": 80, "kv_bytes": 589869056, "kv_mb": 589.869056, "gpu_alloc_bytes": 5721993216, "gpu_peak_bytes": 6952627712, "latency_ms": 268.1095169999992, "tokens_in_step": 257, "throughput_hz": 3.729819109703603}, {"seed": 0, "step": 81, "kv_bytes": 597237760, "kv_mb": 597.23776, "gpu_alloc_bytes": 5729434624, "gpu_peak_bytes": 6976062976, "latency_ms": 257.383578999999, "tokens_in_step": 257, "throughput_hz": 3.885251747159845}, {"seed": 0, "step": 82, "kv_bytes": 604606464, "kv_mb": 604.606464, "gpu_alloc_bytes": 5737271296, "gpu_peak_bytes": 6998402048, "latency_ms": 274.73466700000415, "tokens_in_step": 257, "throughput_hz": 3.639875560371072}, {"seed": 0, "step": 83, "kv_bytes": 611975168, "kv_mb": 611.975168, "gpu_alloc_bytes": 5744096768, "gpu_peak_bytes": 7022057472, "latency_ms": 258.7292680000033, "tokens_in_step": 257, "throughput_hz": 3.865043981031119}, {"seed": 0, "step": 84, "kv_bytes": 619343872, "kv_mb": 619.343872, "gpu_alloc_bytes": 5751465472, "gpu_peak_bytes": 7043362304, "latency_ms": 281.5040880000055, "tokens_in_step": 257, "throughput_hz": 3.552346280669219}, {"seed": 0, "step": 85, "kv_bytes": 626712576, "kv_mb": 626.712576, "gpu_alloc_bytes": 5759837184, "gpu_peak_bytes": 7068046336, "latency_ms": 268.75038899999737, "tokens_in_step": 257, "throughput_hz": 3.720924846735793}, {"seed": 0, "step": 86, "kv_bytes": 634081280, "kv_mb": 634.08128, "gpu_alloc_bytes": 5766634496, "gpu_peak_bytes": 7090375168, "latency_ms": 287.5371170000065, "tokens_in_step": 257, "throughput_hz": 3.477811874979526}, {"seed": 0, "step": 87, "kv_bytes": 641449984, "kv_mb": 641.449984, "gpu_alloc_bytes": 5774568960, "gpu_peak_bytes": 7114001408, "latency_ms": 274.37492600000013, "tokens_in_step": 257, "throughput_hz": 3.64464790780481}, {"seed": 0, "step": 88, "kv_bytes": 648818688, "kv_mb": 648.818688, "gpu_alloc_bytes": 5780940288, "gpu_peak_bytes": 7135516160, "latency_ms": 292.3719170000041, "tokens_in_step": 257, "throughput_hz": 3.4203011365143734}, {"seed": 0, "step": 89, "kv_bytes": 656187392, "kv_mb": 656.187392, "gpu_alloc_bytes": 5789043200, "gpu_peak_bytes": 7158835712, "latency_ms": 280.60398200000236, "tokens_in_step": 257, "throughput_hz": 3.563741301433105}, {"seed": 0, "step": 90, "kv_bytes": 663556096, "kv_mb": 663.556096, "gpu_alloc_bytes": 5795677696, "gpu_peak_bytes": 7180831232, "latency_ms": 300.3157539999961, "tokens_in_step": 257, "throughput_hz": 3.3298286442875487}, {"seed": 0, "step": 91, "kv_bytes": 670924800, "kv_mb": 670.9248, "gpu_alloc_bytes": 5804065280, "gpu_peak_bytes": 7204649472, "latency_ms": 282.8594269999982, "tokens_in_step": 257, "throughput_hz": 3.5353249867115313}, {"seed": 0, "step": 92, "kv_bytes": 678293504, "kv_mb": 678.293504, "gpu_alloc_bytes": 5811554304, "gpu_peak_bytes": 7227833344, "latency_ms": 306.8292269999944, "tokens_in_step": 257, "throughput_hz": 3.2591419330467444}, {"seed": 0, "step": 93, "kv_bytes": 685662208, "kv_mb": 685.662208, "gpu_alloc_bytes": 5817991680, "gpu_peak_bytes": 7250506752, "latency_ms": 292.8637479999949, "tokens_in_step": 257, "throughput_hz": 3.414557133920233}, {"seed": 0, "step": 94, "kv_bytes": 693030912, "kv_mb": 693.030912, "gpu_alloc_bytes": 5825152512, "gpu_peak_bytes": 7271462912, "latency_ms": 312.03195899999514, "tokens_in_step": 257, "throughput_hz": 3.204799928843236}, {"seed": 0, "step": 95, "kv_bytes": 700399616, "kv_mb": 700.399616, "gpu_alloc_bytes": 5832521216, "gpu_peak_bytes": 7294689792, "latency_ms": 298.1935939999971, "tokens_in_step": 257, "throughput_hz": 3.353526098887321}, {"seed": 0, "step": 96, "kv_bytes": 707768320, "kv_mb": 707.76832, "gpu_alloc_bytes": 5839889920, "gpu_peak_bytes": 7316833280, "latency_ms": 317.6932010000044, "tokens_in_step": 257, "throughput_hz": 3.1476909069891805}, {"seed": 0, "step": 97, "kv_bytes": 715137024, "kv_mb": 715.137024, "gpu_alloc_bytes": 5847719936, "gpu_peak_bytes": 7340680192, "latency_ms": 305.46702499999867, "tokens_in_step": 257, "throughput_hz": 3.273675775642246}, {"seed": 0, "step": 98, "kv_bytes": 722505728, "kv_mb": 722.505728, "gpu_alloc_bytes": 5854627328, "gpu_peak_bytes": 7362872832, "latency_ms": 326.1485129999997, "tokens_in_step": 257, "throughput_hz": 3.0660878714476953}, {"seed": 0, "step": 99, "kv_bytes": 729874432, "kv_mb": 729.874432, "gpu_alloc_bytes": 5862342656, "gpu_peak_bytes": 7386094592, "latency_ms": 306.81047000000206, "tokens_in_step": 257, "throughput_hz": 3.25934118219627}, {"seed": 0, "step": 100, "kv_bytes": 737243136, "kv_mb": 737.243136, "gpu_alloc_bytes": 5872086528, "gpu_peak_bytes": 7411058176, "latency_ms": 332.55203699999925, "tokens_in_step": 257, "throughput_hz": 3.0070481871683805}, {"seed": 0, "step": 101, "kv_bytes": 744611840, "kv_mb": 744.61184, "gpu_alloc_bytes": 5876733440, "gpu_peak_bytes": 7433998848, "latency_ms": 317.9820319999962, "tokens_in_step": 257, "throughput_hz": 3.144831780935383}, {"seed": 0, "step": 102, "kv_bytes": 751980544, "kv_mb": 751.980544, "gpu_alloc_bytes": 5884915200, "gpu_peak_bytes": 7454381056, "latency_ms": 338.72997999999654, "tokens_in_step": 257, "throughput_hz": 2.9522039944619314}, {"seed": 0, "step": 103, "kv_bytes": 759349248, "kv_mb": 759.349248, "gpu_alloc_bytes": 5891811328, "gpu_peak_bytes": 7477959680, "latency_ms": 323.7922010000034, "tokens_in_step": 257, "throughput_hz": 3.088400514007407}, {"seed": 0, "step": 104, "kv_bytes": 766717952, "kv_mb": 766.717952, "gpu_alloc_bytes": 5898839552, "gpu_peak_bytes": 7499486720, "latency_ms": 344.6431520000033, "tokens_in_step": 257, "throughput_hz": 2.9015519217395926}, {"seed": 0, "step": 105, "kv_bytes": 774086656, "kv_mb": 774.086656, "gpu_alloc_bytes": 5906208256, "gpu_peak_bytes": 7522335232, "latency_ms": 330.04605800000064, "tokens_in_step": 257, "throughput_hz": 3.029880150848516}, {"seed": 0, "step": 106, "kv_bytes": 781455360, "kv_mb": 781.45536, "gpu_alloc_bytes": 5913576960, "gpu_peak_bytes": 7544724992, "latency_ms": 352.07842100000164, "tokens_in_step": 257, "throughput_hz": 2.8402763144634626}, {"seed": 0, "step": 107, "kv_bytes": 788824064, "kv_mb": 788.824064, "gpu_alloc_bytes": 5920945664, "gpu_peak_bytes": 7567864320, "latency_ms": 331.584337999999, "tokens_in_step": 257, "throughput_hz": 3.0158239862342446}, {"seed": 0, "step": 108, "kv_bytes": 796192768, "kv_mb": 796.192768, "gpu_alloc_bytes": 5928314368, "gpu_peak_bytes": 7590303232, "latency_ms": 358.21028599999494, "tokens_in_step": 257, "throughput_hz": 2.7916562954309305}, {"seed": 0, "step": 109, "kv_bytes": 803561472, "kv_mb": 803.561472, "gpu_alloc_bytes": 5936962048, "gpu_peak_bytes": 7614672384, "latency_ms": 343.22609499999857, "tokens_in_step": 257, "throughput_hz": 2.9135313851937865}, {"seed": 0, "step": 110, "kv_bytes": 810930176, "kv_mb": 810.930176, "gpu_alloc_bytes": 5943051776, "gpu_peak_bytes": 7637160448, "latency_ms": 364.6510509999956, "tokens_in_step": 257, "throughput_hz": 2.7423477794940236}, {"seed": 0, "step": 111, "kv_bytes": 818298880, "kv_mb": 818.29888, "gpu_alloc_bytes": 5951234560, "gpu_peak_bytes": 7659736576, "latency_ms": 349.3218620000036, "tokens_in_step": 257, "throughput_hz": 2.862689424230739}, {"seed": 0, "step": 112, "kv_bytes": 825667584, "kv_mb": 825.667584, "gpu_alloc_bytes": 5957789184, "gpu_peak_bytes": 7682911744, "latency_ms": 371.9443250000012, "tokens_in_step": 257, "throughput_hz": 2.6885744257557818}, {"seed": 0, "step": 113, "kv_bytes": 833036288, "kv_mb": 833.036288, "gpu_alloc_bytes": 5965157888, "gpu_peak_bytes": 7704451584, "latency_ms": 356.64311200000043, "tokens_in_step": 257, "throughput_hz": 2.8039234920090053}, {"seed": 0, "step": 114, "kv_bytes": 840404992, "kv_mb": 840.404992, "gpu_alloc_bytes": 5972585984, "gpu_peak_bytes": 7727097344, "latency_ms": 562.1059480000029, "tokens_in_step": 257, "throughput_hz": 1.7790240497508396}, {"seed": 0, "step": 115, "kv_bytes": 847773696, "kv_mb": 847.773696, "gpu_alloc_bytes": 5979895296, "gpu_peak_bytes": 7750040064, "latency_ms": 354.2887580000027, "tokens_in_step": 257, "throughput_hz": 2.822556396215068}, {"seed": 0, "step": 116, "kv_bytes": 855142400, "kv_mb": 855.1424, "gpu_alloc_bytes": 5987264000, "gpu_peak_bytes": 7772617728, "latency_ms": 388.10377700000487, "tokens_in_step": 257, "throughput_hz": 2.5766304253204613}, {"seed": 0, "step": 117, "kv_bytes": 862511104, "kv_mb": 862.511104, "gpu_alloc_bytes": 5994632704, "gpu_peak_bytes": 7795510784, "latency_ms": 369.78706900000446, "tokens_in_step": 257, "throughput_hz": 2.7042589745072667}, {"seed": 0, "step": 118, "kv_bytes": 869879808, "kv_mb": 869.879808, "gpu_alloc_bytes": 6002001408, "gpu_peak_bytes": 7818195968, "latency_ms": 393.6284360000002, "tokens_in_step": 257, "throughput_hz": 2.5404668680999447}, {"seed": 0, "step": 119, "kv_bytes": 877248512, "kv_mb": 877.248512, "gpu_alloc_bytes": 6011166208, "gpu_peak_bytes": 7842835968, "latency_ms": 377.6524119999962, "tokens_in_step": 257, "throughput_hz": 2.6479375431607464}, {"seed": 0, "step": 120, "kv_bytes": 884617216, "kv_mb": 884.617216, "gpu_alloc_bytes": 6016978944, "gpu_peak_bytes": 7865810432, "latency_ms": 401.40367599999394, "tokens_in_step": 257, "throughput_hz": 2.491257703379914}, {"seed": 0, "step": 121, "kv_bytes": 891985920, "kv_mb": 891.98592, "gpu_alloc_bytes": 6024107520, "gpu_peak_bytes": 7886809088, "latency_ms": 383.0451150000016, "tokens_in_step": 257, "throughput_hz": 2.6106585382246577}, {"seed": 0, "step": 122, "kv_bytes": 899354624, "kv_mb": 899.354624, "gpu_alloc_bytes": 6031476224, "gpu_peak_bytes": 7910382080, "latency_ms": 410.3245669999964, "tokens_in_step": 257, "throughput_hz": 2.437095120361167}, {"seed": 0, "step": 123, "kv_bytes": 906723328, "kv_mb": 906.723328, "gpu_alloc_bytes": 6038908928, "gpu_peak_bytes": 7932205568, "latency_ms": 384.4278380000006, "tokens_in_step": 257, "throughput_hz": 2.6012684336351275}, {"seed": 0, "step": 124, "kv_bytes": 914092032, "kv_mb": 914.092032, "gpu_alloc_bytes": 6046213632, "gpu_peak_bytes": 7955975168, "latency_ms": 416.1578749999961, "tokens_in_step": 257, "throughput_hz": 2.402934222979703}, {"seed": 0, "step": 125, "kv_bytes": 921460736, "kv_mb": 921.460736, "gpu_alloc_bytes": 6054226432, "gpu_peak_bytes": 7978363904, "latency_ms": 397.5699189999986, "tokens_in_step": 257, "throughput_hz": 2.5152808404501132}, {"seed": 0, "step": 126, "kv_bytes": 928829440, "kv_mb": 928.82944, "gpu_alloc_bytes": 6060951040, "gpu_peak_bytes": 8002084352, "latency_ms": 422.36638999999343, "tokens_in_step": 257, "throughput_hz": 2.367612631298659}, {"seed": 0, "step": 127, "kv_bytes": 936198144, "kv_mb": 936.198144, "gpu_alloc_bytes": 6068319744, "gpu_peak_bytes": 8023298560, "latency_ms": 406.15306599999457, "tokens_in_step": 257, "throughput_hz": 2.462125941454824}, {"seed": 0, "step": 128, "kv_bytes": 943566848, "kv_mb": 943.566848, "gpu_alloc_bytes": 6075688448, "gpu_peak_bytes": 8046969344, "latency_ms": 430.7961630000037, "tokens_in_step": 257, "throughput_hz": 2.3212834418861608}, {"seed": 0, "step": 129, "kv_bytes": 950935552, "kv_mb": 950.935552, "gpu_alloc_bytes": 6083642880, "gpu_peak_bytes": 8069462528, "latency_ms": 411.9897260000016, "tokens_in_step": 257, "throughput_hz": 2.427244993968602}, {"seed": 0, "step": 130, "kv_bytes": 958304256, "kv_mb": 958.304256, "gpu_alloc_bytes": 6090425856, "gpu_peak_bytes": 8093548032, "latency_ms": 438.41014800000266, "tokens_in_step": 257, "throughput_hz": 2.2809690983704005}, {"seed": 0, "step": 131, "kv_bytes": 965672960, "kv_mb": 965.67296, "gpu_alloc_bytes": 6098490880, "gpu_peak_bytes": 8115151360, "latency_ms": 412.4249830000011, "tokens_in_step": 257, "throughput_hz": 2.424683375691616}, {"seed": 0, "step": 132, "kv_bytes": 973041664, "kv_mb": 973.041664, "gpu_alloc_bytes": 6108008960, "gpu_peak_bytes": 8141569536, "latency_ms": 446.44426400000015, "tokens_in_step": 257, "throughput_hz": 2.2399212637212864}, {"seed": 0, "step": 133, "kv_bytes": 980410368, "kv_mb": 980.410368, "gpu_alloc_bytes": 6112531968, "gpu_peak_bytes": 8162878976, "latency_ms": 425.50169800000504, "tokens_in_step": 257, "throughput_hz": 2.3501668846454007}, {"seed": 0, "step": 134, "kv_bytes": 987779072, "kv_mb": 987.779072, "gpu_alloc_bytes": 6120797184, "gpu_peak_bytes": 8184453120, "latency_ms": 453.93356599999635, "tokens_in_step": 257, "throughput_hz": 2.202965532625997}, {"seed": 0, "step": 135, "kv_bytes": 995147776, "kv_mb": 995.147776, "gpu_alloc_bytes": 6127269376, "gpu_peak_bytes": 8206508032, "latency_ms": 432.2944270000022, "tokens_in_step": 257, "throughput_hz": 2.313238241213771}, {"seed": 0, "step": 136, "kv_bytes": 1002516480, "kv_mb": 1002.51648, "gpu_alloc_bytes": 6135457792, "gpu_peak_bytes": 8229905408, "latency_ms": 460.5865030000018, "tokens_in_step": 257, "throughput_hz": 2.1711448196735286}, {"seed": 0, "step": 137, "kv_bytes": 1009885184, "kv_mb": 1009.885184, "gpu_alloc_bytes": 6142431744, "gpu_peak_bytes": 8252435968, "latency_ms": 439.7059199999944, "tokens_in_step": 257, "throughput_hz": 2.2742472969206617}, {"seed": 0, "step": 138, "kv_bytes": 1017253888, "kv_mb": 1017.253888, "gpu_alloc_bytes": 6149405696, "gpu_peak_bytes": 8275070976, "latency_ms": 468.164686999998, "tokens_in_step": 257, "throughput_hz": 2.136000488221369}, {"seed": 0, "step": 139, "kv_bytes": 1024622592, "kv_mb": 1024.622592, "gpu_alloc_bytes": 6157159424, "gpu_peak_bytes": 8297214976, "latency_ms": 441.16795099999706, "tokens_in_step": 257, "throughput_hz": 2.2667104392630884}, {"seed": 0, "step": 140, "kv_bytes": 1031991296, "kv_mb": 1031.991296, "gpu_alloc_bytes": 6164112896, "gpu_peak_bytes": 8320560128, "latency_ms": 475.05894499999357, "tokens_in_step": 257, "throughput_hz": 2.105001938233188}, {"seed": 0, "step": 141, "kv_bytes": 1039360000, "kv_mb": 1039.36, "gpu_alloc_bytes": 6171481600, "gpu_peak_bytes": 8342347776, "latency_ms": 452.5900430000007, "tokens_in_step": 257, "throughput_hz": 2.209505081842904}, {"seed": 0, "step": 142, "kv_bytes": 1046728704, "kv_mb": 1046.728704, "gpu_alloc_bytes": 6178850304, "gpu_peak_bytes": 8365673984, "latency_ms": 479.99902599999444, "tokens_in_step": 257, "throughput_hz": 2.0833375607724913}, {"seed": 0, "step": 143, "kv_bytes": 1054097408, "kv_mb": 1054.097408, "gpu_alloc_bytes": 6186651648, "gpu_peak_bytes": 8388819456, "latency_ms": 458.0081189999987, "tokens_in_step": 257, "throughput_hz": 2.183367408820984}, {"seed": 0, "step": 144, "kv_bytes": 1061466112, "kv_mb": 1061.466112, "gpu_alloc_bytes": 6193587712, "gpu_peak_bytes": 8411635712, "latency_ms": 486.98604199999806, "tokens_in_step": 257, "throughput_hz": 2.0534469445840995}, {"seed": 0, "step": 145, "kv_bytes": 1068834816, "kv_mb": 1068.834816, "gpu_alloc_bytes": 6201781760, "gpu_peak_bytes": 8434329600, "latency_ms": 465.98487200000704, "tokens_in_step": 257, "throughput_hz": 2.145992413247237}, {"seed": 0, "step": 146, "kv_bytes": 1076203520, "kv_mb": 1076.20352, "gpu_alloc_bytes": 6208325120, "gpu_peak_bytes": 8457557504, "latency_ms": 494.2675479999963, "tokens_in_step": 257, "throughput_hz": 2.0231957449895286}, {"seed": 0, "step": 147, "kv_bytes": 1083572224, "kv_mb": 1083.572224, "gpu_alloc_bytes": 6215693824, "gpu_peak_bytes": 8479082496, "latency_ms": 463.1164150000018, "tokens_in_step": 257, "throughput_hz": 2.159284291402187}, {"seed": 0, "step": 148, "kv_bytes": 1090940928, "kv_mb": 1090.940928, "gpu_alloc_bytes": 6223062528, "gpu_peak_bytes": 8502261248, "latency_ms": 501.64335399999516, "tokens_in_step": 257, "throughput_hz": 1.993448118122601}, {"seed": 0, "step": 149, "kv_bytes": 1098309632, "kv_mb": 1098.309632, "gpu_alloc_bytes": 6232022528, "gpu_peak_bytes": 8526252544, "latency_ms": 478.28252499999735, "tokens_in_step": 257, "throughput_hz": 2.090814419782545}, {"seed": 0, "step": 150, "kv_bytes": 1105678336, "kv_mb": 1105.678336, "gpu_alloc_bytes": 6237799936, "gpu_peak_bytes": 8549721600, "latency_ms": 615.6533190000033, "tokens_in_step": 257, "throughput_hz": 1.6242907641987303}, {"seed": 0, "step": 151, "kv_bytes": 1113047040, "kv_mb": 1113.04704, "gpu_alloc_bytes": 6245168640, "gpu_peak_bytes": 8570239488, "latency_ms": 482.9850539999967, "tokens_in_step": 257, "throughput_hz": 2.0704574431820966}, {"seed": 0, "step": 152, "kv_bytes": 1120415744, "kv_mb": 1120.415744, "gpu_alloc_bytes": 6253501440, "gpu_peak_bytes": 8594283520, "latency_ms": 514.4787640000033, "tokens_in_step": 257, "throughput_hz": 1.9437148235723753}, {"seed": 0, "step": 153, "kv_bytes": 1127784448, "kv_mb": 1127.784448, "gpu_alloc_bytes": 6259985408, "gpu_peak_bytes": 8616861184, "latency_ms": 488.8113629999964, "tokens_in_step": 257, "throughput_hz": 2.0457789562473967}, {"seed": 0, "step": 154, "kv_bytes": 1135153152, "kv_mb": 1135.153152, "gpu_alloc_bytes": 6269193728, "gpu_peak_bytes": 8640846848, "latency_ms": 521.4244729999962, "tokens_in_step": 257, "throughput_hz": 1.9178232932691814}, {"seed": 0, "step": 155, "kv_bytes": 1142521856, "kv_mb": 1142.521856, "gpu_alloc_bytes": 6274723840, "gpu_peak_bytes": 8663395328, "latency_ms": 488.77225799999735, "tokens_in_step": 257, "throughput_hz": 2.045942632038673}, {"seed": 0, "step": 156, "kv_bytes": 1149890560, "kv_mb": 1149.89056, "gpu_alloc_bytes": 6282449920, "gpu_peak_bytes": 8684895744, "latency_ms": 528.4849300000047, "tokens_in_step": 257, "throughput_hz": 1.8922015430033001}, {"seed": 0, "step": 157, "kv_bytes": 1157259264, "kv_mb": 1157.259264, "gpu_alloc_bytes": 6289380864, "gpu_peak_bytes": 8707411968, "latency_ms": 500.7996049999974, "tokens_in_step": 257, "throughput_hz": 1.9968066867784473}, {"seed": 0, "step": 158, "kv_bytes": 1164627968, "kv_mb": 1164.627968, "gpu_alloc_bytes": 6296924160, "gpu_peak_bytes": 8730082304, "latency_ms": 535.5736449999995, "tokens_in_step": 257, "throughput_hz": 1.8671568501097566}, {"seed": 0, "step": 159, "kv_bytes": 1171996672, "kv_mb": 1171.996672, "gpu_alloc_bytes": 6304200704, "gpu_peak_bytes": 8752811008, "latency_ms": 505.826741000007, "tokens_in_step": 257, "throughput_hz": 1.9769615145751778}, {"seed": 0, "step": 160, "kv_bytes": 1179365376, "kv_mb": 1179.365376, "gpu_alloc_bytes": 6311486976, "gpu_peak_bytes": 8775519232, "latency_ms": 542.3555929999964, "tokens_in_step": 257, "throughput_hz": 1.843808772153672}, {"seed": 0, "step": 161, "kv_bytes": 1186734080, "kv_mb": 1186.73408, "gpu_alloc_bytes": 6318855680, "gpu_peak_bytes": 8798132224, "latency_ms": 513.0547390000118, "tokens_in_step": 257, "throughput_hz": 1.9491097615608948}, {"seed": 0, "step": 162, "kv_bytes": 1194102784, "kv_mb": 1194.102784, "gpu_alloc_bytes": 6326308352, "gpu_peak_bytes": 8821049856, "latency_ms": 547.868218000005, "tokens_in_step": 257, "throughput_hz": 1.825256452455855}, {"seed": 0, "step": 163, "kv_bytes": 1201471488, "kv_mb": 1201.471488, "gpu_alloc_bytes": 6333593088, "gpu_peak_bytes": 8843794432, "latency_ms": 512.0000710000028, "tokens_in_step": 257, "throughput_hz": 1.953124729156521}, {"seed": 0, "step": 164, "kv_bytes": 1208840192, "kv_mb": 1208.840192, "gpu_alloc_bytes": 6340961792, "gpu_peak_bytes": 8866499584, "latency_ms": 553.0494919999995, "tokens_in_step": 257, "throughput_hz": 1.8081564389177684}, {"seed": 0, "step": 165, "kv_bytes": 1216208896, "kv_mb": 1216.208896, "gpu_alloc_bytes": 6348416000, "gpu_peak_bytes": 8890393600, "latency_ms": 525.4600999999894, "tokens_in_step": 257, "throughput_hz": 1.9030940693689589}, {"seed": 0, "step": 166, "kv_bytes": 1223577600, "kv_mb": 1223.5776, "gpu_alloc_bytes": 6355699200, "gpu_peak_bytes": 8912163328, "latency_ms": 559.9544549999962, "tokens_in_step": 257, "throughput_hz": 1.7858595303077047}, {"seed": 0, "step": 167, "kv_bytes": 1230946304, "kv_mb": 1230.946304, "gpu_alloc_bytes": 6363301376, "gpu_peak_bytes": 8936070656, "latency_ms": 531.2862870000004, "tokens_in_step": 257, "throughput_hz": 1.882224375951189}, {"seed": 0, "step": 168, "kv_bytes": 1238315008, "kv_mb": 1238.315008, "gpu_alloc_bytes": 6370436608, "gpu_peak_bytes": 8957889536, "latency_ms": 566.3028860000026, "tokens_in_step": 257, "throughput_hz": 1.7658394910599051}, {"seed": 0, "step": 169, "kv_bytes": 1245683712, "kv_mb": 1245.683712, "gpu_alloc_bytes": 6377805312, "gpu_peak_bytes": 8981366272, "latency_ms": 537.8693020000043, "tokens_in_step": 257, "throughput_hz": 1.8591877176883242}, {"seed": 0, "step": 170, "kv_bytes": 1253052416, "kv_mb": 1253.052416, "gpu_alloc_bytes": 6387138560, "gpu_peak_bytes": 9005199360, "latency_ms": 574.9987599999997, "tokens_in_step": 257, "throughput_hz": 1.7391341852632873}, {"seed": 0, "step": 171, "kv_bytes": 1260421120, "kv_mb": 1260.42112, "gpu_alloc_bytes": 6392631296, "gpu_peak_bytes": 9028948480, "latency_ms": 537.3013399999991, "tokens_in_step": 257, "throughput_hz": 1.8611529984272916}, {"seed": 0, "step": 172, "kv_bytes": 1267789824, "kv_mb": 1267.789824, "gpu_alloc_bytes": 6399911424, "gpu_peak_bytes": 9048901632, "latency_ms": 583.5214190000073, "tokens_in_step": 257, "throughput_hz": 1.713733150899106}, {"seed": 0, "step": 173, "kv_bytes": 1275158528, "kv_mb": 1275.158528, "gpu_alloc_bytes": 6407730176, "gpu_peak_bytes": 9072874496, "latency_ms": 550.2919239999926, "tokens_in_step": 257, "throughput_hz": 1.817217292107695}, {"seed": 0, "step": 174, "kv_bytes": 1282527232, "kv_mb": 1282.527232, "gpu_alloc_bytes": 6416004096, "gpu_peak_bytes": 9096196608, "latency_ms": 587.5834270000126, "tokens_in_step": 257, "throughput_hz": 1.7018859859707691}, {"seed": 0, "step": 175, "kv_bytes": 1289895936, "kv_mb": 1289.895936, "gpu_alloc_bytes": 6422293504, "gpu_peak_bytes": 9119584768, "latency_ms": 555.8219399999871, "tokens_in_step": 257, "throughput_hz": 1.7991373280443432}, {"seed": 0, "step": 176, "kv_bytes": 1297264640, "kv_mb": 1297.26464, "gpu_alloc_bytes": 6430014464, "gpu_peak_bytes": 9140873728, "latency_ms": 593.9948259999994, "tokens_in_step": 257, "throughput_hz": 1.683516347665966}, {"seed": 0, "step": 177, "kv_bytes": 1304633344, "kv_mb": 1304.633344, "gpu_alloc_bytes": 6436754944, "gpu_peak_bytes": 9164110848, "latency_ms": 563.5090950000006, "tokens_in_step": 257, "throughput_hz": 1.7745942503376968}, {"seed": 0, "step": 178, "kv_bytes": 1312002048, "kv_mb": 1312.002048, "gpu_alloc_bytes": 6444123648, "gpu_peak_bytes": 9185547776, "latency_ms": 695.7420389999953, "tokens_in_step": 257, "throughput_hz": 1.4373143262082035}, {"seed": 0, "step": 179, "kv_bytes": 1319370752, "kv_mb": 1319.370752, "gpu_alloc_bytes": 6451492352, "gpu_peak_bytes": 9209011712, "latency_ms": 558.5246529999921, "tokens_in_step": 257, "throughput_hz": 1.79043126320158}, {"seed": 0, "step": 180, "kv_bytes": 1326739456, "kv_mb": 1326.739456, "gpu_alloc_bytes": 6458861056, "gpu_peak_bytes": 9231127552, "latency_ms": 603.1579170000043, "tokens_in_step": 257, "throughput_hz": 1.6579406019800165}, {"seed": 0, "step": 181, "kv_bytes": 1334108160, "kv_mb": 1334.10816, "gpu_alloc_bytes": 6466323456, "gpu_peak_bytes": 9254635520, "latency_ms": 575.6998789999983, "tokens_in_step": 257, "throughput_hz": 1.7370161719280177}, {"seed": 0, "step": 182, "kv_bytes": 1341476864, "kv_mb": 1341.476864, "gpu_alloc_bytes": 6474105856, "gpu_peak_bytes": 9277306880, "latency_ms": 611.5362660000017, "tokens_in_step": 257, "throughput_hz": 1.6352259965560199}, {"seed": 0, "step": 183, "kv_bytes": 1348845568, "kv_mb": 1348.845568, "gpu_alloc_bytes": 6480967168, "gpu_peak_bytes": 9300578304, "latency_ms": 580.932018999988, "tokens_in_step": 257, "throughput_hz": 1.7213718082218852}, {"seed": 0, "step": 184, "kv_bytes": 1356214272, "kv_mb": 1356.214272, "gpu_alloc_bytes": 6488431104, "gpu_peak_bytes": 9322379264, "latency_ms": 621.8440119999968, "tokens_in_step": 257, "throughput_hz": 1.6081203335604446}, {"seed": 0, "step": 185, "kv_bytes": 1363582976, "kv_mb": 1363.582976, "gpu_alloc_bytes": 6495704576, "gpu_peak_bytes": 9345695232, "latency_ms": 589.0994359999979, "tokens_in_step": 257, "throughput_hz": 1.6975062933178628}, {"seed": 0, "step": 186, "kv_bytes": 1370951680, "kv_mb": 1370.95168, "gpu_alloc_bytes": 6503073280, "gpu_peak_bytes": 9367862272, "latency_ms": 628.2292869999964, "tokens_in_step": 257, "throughput_hz": 1.5917755200101102}, {"seed": 0, "step": 187, "kv_bytes": 1378320384, "kv_mb": 1378.320384, "gpu_alloc_bytes": 6510538752, "gpu_peak_bytes": 9391225856, "latency_ms": 586.8982660000057, "tokens_in_step": 257, "throughput_hz": 1.7038728139639627}, {"seed": 0, "step": 188, "kv_bytes": 1385689088, "kv_mb": 1385.689088, "gpu_alloc_bytes": 6517810688, "gpu_peak_bytes": 9413537280, "latency_ms": 636.0268100000042, "tokens_in_step": 257, "throughput_hz": 1.5722607668063449}, {"seed": 0, "step": 189, "kv_bytes": 1393057792, "kv_mb": 1393.057792, "gpu_alloc_bytes": 6525277184, "gpu_peak_bytes": 9436755968, "latency_ms": 598.8961780000039, "tokens_in_step": 257, "throughput_hz": 1.6697384901327479}, {"seed": 0, "step": 190, "kv_bytes": 1400426496, "kv_mb": 1400.426496, "gpu_alloc_bytes": 6532548096, "gpu_peak_bytes": 9459117056, "latency_ms": 639.6040519999957, "tokens_in_step": 257, "throughput_hz": 1.5634672683405806}, {"seed": 0, "step": 191, "kv_bytes": 1407795200, "kv_mb": 1407.7952, "gpu_alloc_bytes": 6540234752, "gpu_peak_bytes": 9482505216, "latency_ms": 606.7371719999954, "tokens_in_step": 257, "throughput_hz": 1.6481601031690334}, {"seed": 0, "step": 192, "kv_bytes": 1415163904, "kv_mb": 1415.163904, "gpu_alloc_bytes": 6547285504, "gpu_peak_bytes": 9504915456, "latency_ms": 645.5735570000058, "tokens_in_step": 257, "throughput_hz": 1.5490101618272927}, {"seed": 0, "step": 193, "kv_bytes": 1422532608, "kv_mb": 1422.532608, "gpu_alloc_bytes": 6554654208, "gpu_peak_bytes": 9527716352, "latency_ms": 612.4206190000052, "tokens_in_step": 257, "throughput_hz": 1.632864683153314}, {"seed": 0, "step": 194, "kv_bytes": 1429901312, "kv_mb": 1429.901312, "gpu_alloc_bytes": 6562022912, "gpu_peak_bytes": 9550175744, "latency_ms": 654.5222849999988, "tokens_in_step": 257, "throughput_hz": 1.5278318598426361}, {"seed": 0, "step": 195, "kv_bytes": 1437270016, "kv_mb": 1437.270016, "gpu_alloc_bytes": 6569391616, "gpu_peak_bytes": 9573245440, "latency_ms": 611.8004089999971, "tokens_in_step": 257, "throughput_hz": 1.634519992614135}, {"seed": 0, "step": 196, "kv_bytes": 1444638720, "kv_mb": 1444.63872, "gpu_alloc_bytes": 6577493504, "gpu_peak_bytes": 9596487168, "latency_ms": 662.1697060000002, "tokens_in_step": 257, "throughput_hz": 1.5101868764742306}, {"seed": 0, "step": 197, "kv_bytes": 1452007424, "kv_mb": 1452.007424, "gpu_alloc_bytes": 6584129024, "gpu_peak_bytes": 9619507712, "latency_ms": 625.0845240000018, "tokens_in_step": 257, "throughput_hz": 1.599783647819118}, {"seed": 0, "step": 198, "kv_bytes": 1459376128, "kv_mb": 1459.376128, "gpu_alloc_bytes": 6593744384, "gpu_peak_bytes": 9643609088, "latency_ms": 667.9841600000032, "tokens_in_step": 257, "throughput_hz": 1.4970414867322532}, {"seed": 0, "step": 199, "kv_bytes": 1466744832, "kv_mb": 1466.744832, "gpu_alloc_bytes": 6599001600, "gpu_peak_bytes": 9666685440, "latency_ms": 632.1757829999939, "tokens_in_step": 257, "throughput_hz": 1.5818385121532086}, {"seed": 0, "step": 200, "kv_bytes": 1474113536, "kv_mb": 1474.113536, "gpu_alloc_bytes": 6606235136, "gpu_peak_bytes": 9687045632, "latency_ms": 655.919420999993, "tokens_in_step": 257, "throughput_hz": 1.5245775136150614}]}

==> scripts/modal_validate/v4/results/v4_l4_qwen3b.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-3B", "vram_gb": 23.65915136, "n_params": 3085938688, "n_layers": 36, "n_heads": 16, "n_kv_heads": 2, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 36864, "bytes_per_step_theoretical": 9474048, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "load_time_s": 45.50702667236328, "results": [{"seed": 0, "step": 1, "kv_bytes": 9953280, "kv_mb": 9.95328, "gpu_alloc_bytes": 7062739456, "gpu_peak_bytes": 7151303680, "latency_ms": 53.25287499999831, "tokens_in_step": 257, "throughput_hz": 18.77832886956867}, {"seed": 0, "step": 2, "kv_bytes": 19427328, "kv_mb": 19.427328, "gpu_alloc_bytes": 7072213504, "gpu_peak_bytes": 7317505024, "latency_ms": 65.82088199999703, "tokens_in_step": 257, "throughput_hz": 15.192746885404015}, {"seed": 0, "step": 3, "kv_bytes": 28901376, "kv_mb": 28.901376, "gpu_alloc_bytes": 7081687552, "gpu_peak_bytes": 7336453120, "latency_ms": 66.30767400000082, "tokens_in_step": 257, "throughput_hz": 15.08121066047329}, {"seed": 0, "step": 4, "kv_bytes": 38375424, "kv_mb": 38.375424, "gpu_alloc_bytes": 7091161600, "gpu_peak_bytes": 7355401216, "latency_ms": 78.81706800000643, "tokens_in_step": 257, "throughput_hz": 12.687607207107963}, {"seed": 0, "step": 5, "kv_bytes": 47849472, "kv_mb": 47.849472, "gpu_alloc_bytes": 7100635648, "gpu_peak_bytes": 7374349312, "latency_ms": 75.90937099999451, "tokens_in_step": 257, "throughput_hz": 13.173604086379168}, {"seed": 0, "step": 6, "kv_bytes": 57323520, "kv_mb": 57.32352, "gpu_alloc_bytes": 7110109696, "gpu_peak_bytes": 7393297408, "latency_ms": 81.60223100000508, "tokens_in_step": 257, "throughput_hz": 12.254566912514166}, {"seed": 0, "step": 7, "kv_bytes": 66797568, "kv_mb": 66.797568, "gpu_alloc_bytes": 7119583744, "gpu_peak_bytes": 7412245504, "latency_ms": 80.86637499999938, "tokens_in_step": 257, "throughput_hz": 12.366079226378178}, {"seed": 0, "step": 8, "kv_bytes": 76271616, "kv_mb": 76.271616, "gpu_alloc_bytes": 7154497536, "gpu_peak_bytes": 7457515008, "latency_ms": 89.47958100000619, "tokens_in_step": 257, "throughput_hz": 11.175734048195094}, {"seed": 0, "step": 9, "kv_bytes": 85745664, "kv_mb": 85.745664, "gpu_alloc_bytes": 7166166016, "gpu_peak_bytes": 7504251904, "latency_ms": 92.2170430000051, "tokens_in_step": 257, "throughput_hz": 10.84398249464521}, {"seed": 0, "step": 10, "kv_bytes": 95219712, "kv_mb": 95.219712, "gpu_alloc_bytes": 7154748928, "gpu_peak_bytes": 7504251904, "latency_ms": 100.15792499999066, "tokens_in_step": 257, "throughput_hz": 9.984232400981682}, {"seed": 0, "step": 11, "kv_bytes": 104693760, "kv_mb": 104.69376, "gpu_alloc_bytes": 7158772736, "gpu_peak_bytes": 7504251904, "latency_ms": 104.2151070000017, "tokens_in_step": 257, "throughput_hz": 9.595537813917744}, {"seed": 0, "step": 12, "kv_bytes": 114167808, "kv_mb": 114.167808, "gpu_alloc_bytes": 7201949184, "gpu_peak_bytes": 7543376384, "latency_ms": 120.61767100000509, "tokens_in_step": 257, "throughput_hz": 8.290659168837358}, {"seed": 0, "step": 13, "kv_bytes": 123641856, "kv_mb": 123.641856, "gpu_alloc_bytes": 7202926080, "gpu_peak_bytes": 7587427328, "latency_ms": 119.94152600000518, "tokens_in_step": 257, "throughput_hz": 8.337396007450804}, {"seed": 0, "step": 14, "kv_bytes": 133115904, "kv_mb": 133.115904, "gpu_alloc_bytes": 7203416064, "gpu_peak_bytes": 7589911040, "latency_ms": 128.26623499999812, "tokens_in_step": 257, "throughput_hz": 7.796284033752255}, {"seed": 0, "step": 15, "kv_bytes": 142589952, "kv_mb": 142.589952, "gpu_alloc_bytes": 7203263488, "gpu_peak_bytes": 7589911040, "latency_ms": 124.27097599999115, "tokens_in_step": 257, "throughput_hz": 8.046931248049997}, {"seed": 0, "step": 16, "kv_bytes": 152064000, "kv_mb": 152.064, "gpu_alloc_bytes": 7205024256, "gpu_peak_bytes": 7590883328, "latency_ms": 136.2266789999893, "tokens_in_step": 257, "throughput_hz": 7.340706000768605}, {"seed": 0, "step": 17, "kv_bytes": 161538048, "kv_mb": 161.538048, "gpu_alloc_bytes": 7214324224, "gpu_peak_bytes": 7602555392, "latency_ms": 135.51814200000933, "tokens_in_step": 257, "throughput_hz": 7.379085820110573}, {"seed": 0, "step": 18, "kv_bytes": 171012096, "kv_mb": 171.012096, "gpu_alloc_bytes": 7225314816, "gpu_peak_bytes": 7622947328, "latency_ms": 150.0908250000066, "tokens_in_step": 257, "throughput_hz": 6.662632442722305}, {"seed": 0, "step": 19, "kv_bytes": 180486144, "kv_mb": 180.486144, "gpu_alloc_bytes": 7234025984, "gpu_peak_bytes": 7642396672, "latency_ms": 143.2515890000019, "tokens_in_step": 257, "throughput_hz": 6.98072535865544}, {"seed": 0, "step": 20, "kv_bytes": 189960192, "kv_mb": 189.960192, "gpu_alloc_bytes": 7243720704, "gpu_peak_bytes": 7660790784, "latency_ms": 169.9710190000019, "tokens_in_step": 257, "throughput_hz": 5.883355914927996}, {"seed": 0, "step": 21, "kv_bytes": 199434240, "kv_mb": 199.43424, "gpu_alloc_bytes": 7252447744, "gpu_peak_bytes": 7678972416, "latency_ms": 160.43693799998948, "tokens_in_step": 257, "throughput_hz": 6.232978592498852}, {"seed": 0, "step": 22, "kv_bytes": 208908288, "kv_mb": 208.908288, "gpu_alloc_bytes": 7263332352, "gpu_peak_bytes": 7703731712, "latency_ms": 172.1743530000026, "tokens_in_step": 257, "throughput_hz": 5.808065966712155}, {"seed": 0, "step": 23, "kv_bytes": 218382336, "kv_mb": 218.382336, "gpu_alloc_bytes": 7273126400, "gpu_peak_bytes": 7734707200, "latency_ms": 168.64759300000287, "tokens_in_step": 257, "throughput_hz": 5.929524295078335}, {"seed": 0, "step": 24, "kv_bytes": 227856384, "kv_mb": 227.856384, "gpu_alloc_bytes": 7315648000, "gpu_peak_bytes": 7798730752, "latency_ms": 184.19719700000314, "tokens_in_step": 257, "throughput_hz": 5.428964263772064}, {"seed": 0, "step": 25, "kv_bytes": 237330432, "kv_mb": 237.330432, "gpu_alloc_bytes": 7323213312, "gpu_peak_bytes": 7859187712, "latency_ms": 182.45432700000208, "tokens_in_step": 257, "throughput_hz": 5.480823702251734}, {"seed": 0, "step": 26, "kv_bytes": 246804480, "kv_mb": 246.80448, "gpu_alloc_bytes": 7325934592, "gpu_peak_bytes": 7881257472, "latency_ms": 195.7199800000069, "tokens_in_step": 257, "throughput_hz": 5.109340395395323}, {"seed": 0, "step": 27, "kv_bytes": 256278528, "kv_mb": 256.278528, "gpu_alloc_bytes": 7332424192, "gpu_peak_bytes": 7900136448, "latency_ms": 179.54228300000352, "tokens_in_step": 257, "throughput_hz": 5.569718638366542}, {"seed": 0, "step": 28, "kv_bytes": 265752576, "kv_mb": 265.752576, "gpu_alloc_bytes": 7335147520, "gpu_peak_bytes": 7920172544, "latency_ms": 204.28378900000155, "tokens_in_step": 257, "throughput_hz": 4.895151029335922}, {"seed": 0, "step": 29, "kv_bytes": 275226624, "kv_mb": 275.226624, "gpu_alloc_bytes": 7342368256, "gpu_peak_bytes": 7941822464, "latency_ms": 198.8258949999988, "tokens_in_step": 257, "throughput_hz": 5.029525957873878}, {"seed": 0, "step": 30, "kv_bytes": 284700672, "kv_mb": 284.700672, "gpu_alloc_bytes": 7346131456, "gpu_peak_bytes": 7963577344, "latency_ms": 218.70307999999739, "tokens_in_step": 257, "throughput_hz": 4.572409314034407}, {"seed": 0, "step": 31, "kv_bytes": 294174720, "kv_mb": 294.17472, "gpu_alloc_bytes": 7350868480, "gpu_peak_bytes": 7981419520, "latency_ms": 210.24948600000926, "tokens_in_step": 257, "throughput_hz": 4.7562541960266955}, {"seed": 0, "step": 32, "kv_bytes": 303648768, "kv_mb": 303.648768, "gpu_alloc_bytes": 7356452352, "gpu_peak_bytes": 8002674176, "latency_ms": 222.92725999999163, "tokens_in_step": 257, "throughput_hz": 4.485768138001775}, {"seed": 0, "step": 33, "kv_bytes": 313122816, "kv_mb": 313.122816, "gpu_alloc_bytes": 7366419456, "gpu_peak_bytes": 8028076544, "latency_ms": 214.08929899999407, "tokens_in_step": 257, "throughput_hz": 4.6709480794742}, {"seed": 0, "step": 34, "kv_bytes": 322596864, "kv_mb": 322.596864, "gpu_alloc_bytes": 7376197632, "gpu_peak_bytes": 8058961920, "latency_ms": 235.94409700000085, "tokens_in_step": 257, "throughput_hz": 4.238292090011459}, {"seed": 0, "step": 35, "kv_bytes": 332070912, "kv_mb": 332.070912, "gpu_alloc_bytes": 7385222144, "gpu_peak_bytes": 8087854592, "latency_ms": 218.3723360000016, "tokens_in_step": 257, "throughput_hz": 4.579334627807401}, {"seed": 0, "step": 36, "kv_bytes": 341544960, "kv_mb": 341.54496, "gpu_alloc_bytes": 7394786304, "gpu_peak_bytes": 8118565376, "latency_ms": 240.58106500000065, "tokens_in_step": 257, "throughput_hz": 4.156603097587905}, {"seed": 0, "step": 37, "kv_bytes": 351019008, "kv_mb": 351.019008, "gpu_alloc_bytes": 7405098496, "gpu_peak_bytes": 8150337536, "latency_ms": 231.91883999999163, "tokens_in_step": 257, "throughput_hz": 4.31185323279487}, {"seed": 0, "step": 38, "kv_bytes": 360493056, "kv_mb": 360.493056, "gpu_alloc_bytes": 7414756352, "gpu_peak_bytes": 8180260864, "latency_ms": 253.16686400000776, "tokens_in_step": 257, "throughput_hz": 3.9499640047678963}, {"seed": 0, "step": 39, "kv_bytes": 369967104, "kv_mb": 369.967104, "gpu_alloc_bytes": 7423382016, "gpu_peak_bytes": 8209387008, "latency_ms": 243.83623100000307, "tokens_in_step": 257, "throughput_hz": 4.101113259087356}, {"seed": 0, "step": 40, "kv_bytes": 379441152, "kv_mb": 379.441152, "gpu_alloc_bytes": 7432419840, "gpu_peak_bytes": 8237948416, "latency_ms": 263.2170890000083, "tokens_in_step": 257, "throughput_hz": 3.799145427065978}, {"seed": 0, "step": 41, "kv_bytes": 388915200, "kv_mb": 388.9152, "gpu_alloc_bytes": 7443373056, "gpu_peak_bytes": 8268063744, "latency_ms": 253.38963000000092, "tokens_in_step": 257, "throughput_hz": 3.946491417190184}, {"seed": 0, "step": 42, "kv_bytes": 398389248, "kv_mb": 398.389248, "gpu_alloc_bytes": 7451197952, "gpu_peak_bytes": 8297909760, "latency_ms": 272.1905200000094, "tokens_in_step": 257, "throughput_hz": 3.673897239330618}, {"seed": 0, "step": 43, "kv_bytes": 407863296, "kv_mb": 407.863296, "gpu_alloc_bytes": 7462064640, "gpu_peak_bytes": 8326624256, "latency_ms": 256.7697869999961, "tokens_in_step": 257, "throughput_hz": 3.8945391967007987}, {"seed": 0, "step": 44, "kv_bytes": 417337344, "kv_mb": 417.337344, "gpu_alloc_bytes": 7470369280, "gpu_peak_bytes": 8357344768, "latency_ms": 282.1010899999976, "tokens_in_step": 257, "throughput_hz": 3.5448285577344225}, {"seed": 0, "step": 45, "kv_bytes": 426811392, "kv_mb": 426.811392, "gpu_alloc_bytes": 7481243648, "gpu_peak_bytes": 8385829888, "latency_ms": 273.1243120000073, "tokens_in_step": 257, "throughput_hz": 3.661336454002576}, {"seed": 0, "step": 46, "kv_bytes": 436285440, "kv_mb": 436.28544, "gpu_alloc_bytes": 7489307136, "gpu_peak_bytes": 8416695808, "latency_ms": 293.59261899999467, "tokens_in_step": 257, "throughput_hz": 3.406080178057944}, {"seed": 0, "step": 47, "kv_bytes": 445759488, "kv_mb": 445.759488, "gpu_alloc_bytes": 7498721280, "gpu_peak_bytes": 8444696064, "latency_ms": 283.7755850000008, "tokens_in_step": 257, "throughput_hz": 3.5239113329640297}, {"seed": 0, "step": 48, "kv_bytes": 455233536, "kv_mb": 455.233536, "gpu_alloc_bytes": 7508287488, "gpu_peak_bytes": 8474452480, "latency_ms": 303.51587900000254, "tokens_in_step": 257, "throughput_hz": 3.294720537504371}, {"seed": 0, "step": 49, "kv_bytes": 464707584, "kv_mb": 464.707584, "gpu_alloc_bytes": 7517493760, "gpu_peak_bytes": 8503570432, "latency_ms": 292.91019699999765, "tokens_in_step": 257, "throughput_hz": 3.414015661598862}, {"seed": 0, "step": 50, "kv_bytes": 474181632, "kv_mb": 474.181632, "gpu_alloc_bytes": 7529176064, "gpu_peak_bytes": 8534460928, "latency_ms": 315.70729599999936, "tokens_in_step": 257, "throughput_hz": 3.1674909407225167}, {"seed": 0, "step": 51, "kv_bytes": 483655680, "kv_mb": 483.65568, "gpu_alloc_bytes": 7537228288, "gpu_peak_bytes": 8564180480, "latency_ms": 292.83404200000973, "tokens_in_step": 257, "throughput_hz": 3.4149035172624047}, {"seed": 0, "step": 52, "kv_bytes": 493129728, "kv_mb": 493.129728, "gpu_alloc_bytes": 7546340352, "gpu_peak_bytes": 8592650752, "latency_ms": 324.38161099999263, "tokens_in_step": 257, "throughput_hz": 3.082788808271942}, {"seed": 0, "step": 53, "kv_bytes": 502603776, "kv_mb": 502.603776, "gpu_alloc_bytes": 7555389952, "gpu_peak_bytes": 8621909504, "latency_ms": 312.41078899999764, "tokens_in_step": 257, "throughput_hz": 3.2009137815019812}, {"seed": 0, "step": 54, "kv_bytes": 512077824, "kv_mb": 512.077824, "gpu_alloc_bytes": 7564864000, "gpu_peak_bytes": 8650482688, "latency_ms": 334.3111160000092, "tokens_in_step": 257, "throughput_hz": 2.9912256940926025}, {"seed": 0, "step": 55, "kv_bytes": 521551872, "kv_mb": 521.551872, "gpu_alloc_bytes": 7574338048, "gpu_peak_bytes": 8680137216, "latency_ms": 322.6763589999848, "tokens_in_step": 257, "throughput_hz": 3.0990804628486806}, {"seed": 0, "step": 56, "kv_bytes": 531025920, "kv_mb": 531.02592, "gpu_alloc_bytes": 7583812096, "gpu_peak_bytes": 8710269952, "latency_ms": 345.7902559999866, "tokens_in_step": 257, "throughput_hz": 2.8919264862108744}, {"seed": 0, "step": 57, "kv_bytes": 540499968, "kv_mb": 540.499968, "gpu_alloc_bytes": 7593663488, "gpu_peak_bytes": 8740442112, "latency_ms": 332.39078400001176, "tokens_in_step": 257, "throughput_hz": 3.008506998798031}, {"seed": 0, "step": 58, "kv_bytes": 549974016, "kv_mb": 549.974016, "gpu_alloc_bytes": 7603459072, "gpu_peak_bytes": 8772020736, "latency_ms": 355.82342099999664, "tokens_in_step": 257, "throughput_hz": 2.8103827375658037}, {"seed": 0, "step": 59, "kv_bytes": 559448064, "kv_mb": 559.448064, "gpu_alloc_bytes": 7612504576, "gpu_peak_bytes": 8799305216, "latency_ms": 334.59573600001136, "tokens_in_step": 257, "throughput_hz": 2.9886812424888944}, {"seed": 0, "step": 60, "kv_bytes": 568922112, "kv_mb": 568.922112, "gpu_alloc_bytes": 7622628352, "gpu_peak_bytes": 8830413824, "latency_ms": 367.62836900001616, "tokens_in_step": 257, "throughput_hz": 2.7201382818200193}, {"seed": 0, "step": 61, "kv_bytes": 578396160, "kv_mb": 578.39616, "gpu_alloc_bytes": 7631217152, "gpu_peak_bytes": 8858862080, "latency_ms": 351.6034820000016, "tokens_in_step": 257, "throughput_hz": 2.844112903295979}, {"seed": 0, "step": 62, "kv_bytes": 587870208, "kv_mb": 587.870208, "gpu_alloc_bytes": 7640656384, "gpu_peak_bytes": 8887128064, "latency_ms": 376.9149110000001, "tokens_in_step": 257, "throughput_hz": 2.6531187034943273}, {"seed": 0, "step": 63, "kv_bytes": 597344256, "kv_mb": 597.344256, "gpu_alloc_bytes": 7651179008, "gpu_peak_bytes": 8917382656, "latency_ms": 360.9560950000059, "tokens_in_step": 257, "throughput_hz": 2.770420042359954}, {"seed": 0, "step": 64, "kv_bytes": 606818304, "kv_mb": 606.818304, "gpu_alloc_bytes": 7659604480, "gpu_peak_bytes": 8947149824, "latency_ms": 388.33801100000187, "tokens_in_step": 257, "throughput_hz": 2.575076278072597}, {"seed": 0, "step": 65, "kv_bytes": 616292352, "kv_mb": 616.292352, "gpu_alloc_bytes": 7670003712, "gpu_peak_bytes": 8977752064, "latency_ms": 372.1029980000026, "tokens_in_step": 257, "throughput_hz": 2.6874279577827886}, {"seed": 0, "step": 66, "kv_bytes": 625766400, "kv_mb": 625.7664, "gpu_alloc_bytes": 7679136768, "gpu_peak_bytes": 9008786432, "latency_ms": 399.0155580000021, "tokens_in_step": 257, "throughput_hz": 2.506167942454}, {"seed": 0, "step": 67, "kv_bytes": 635240448, "kv_mb": 635.240448, "gpu_alloc_bytes": 7689614848, "gpu_peak_bytes": 9038864896, "latency_ms": 371.944520999989, "tokens_in_step": 257, "throughput_hz": 2.6885730089838575}, {"seed": 0, "step": 68, "kv_bytes": 644714496, "kv_mb": 644.714496, "gpu_alloc_bytes": 7697500672, "gpu_peak_bytes": 9067108864, "latency_ms": 410.3751800000168, "tokens_in_step": 257, "throughput_hz": 2.4367945449331487}, {"seed": 0, "step": 69, "kv_bytes": 654188544, "kv_mb": 654.188544, "gpu_alloc_bytes": 7707394048, "gpu_peak_bytes": 9095762944, "latency_ms": 393.66224199997646, "tokens_in_step": 257, "throughput_hz": 2.540248703862383}, {"seed": 0, "step": 70, "kv_bytes": 663662592, "kv_mb": 663.662592, "gpu_alloc_bytes": 7716448768, "gpu_peak_bytes": 9125470720, "latency_ms": 419.734520999981, "tokens_in_step": 257, "throughput_hz": 2.3824583158363697}, {"seed": 0, "step": 71, "kv_bytes": 673136640, "kv_mb": 673.13664, "gpu_alloc_bytes": 7728240128, "gpu_peak_bytes": 9156302848, "latency_ms": 404.12685899997314, "tokens_in_step": 257, "throughput_hz": 2.4744705226337516}, {"seed": 0, "step": 72, "kv_bytes": 682610688, "kv_mb": 682.610688, "gpu_alloc_bytes": 7735400960, "gpu_peak_bytes": 9187495936, "latency_ms": 431.091624000004, "tokens_in_step": 257, "throughput_hz": 2.3196924837490944}, {"seed": 0, "step": 73, "kv_bytes": 692084736, "kv_mb": 692.084736, "gpu_alloc_bytes": 7745043968, "gpu_peak_bytes": 9213643264, "latency_ms": 414.3494459999886, "tokens_in_step": 257, "throughput_hz": 2.413421834284358}, {"seed": 0, "step": 74, "kv_bytes": 701558784, "kv_mb": 701.558784, "gpu_alloc_bytes": 7754640384, "gpu_peak_bytes": 9243528704, "latency_ms": 442.6805250000143, "tokens_in_step": 257, "throughput_hz": 2.2589654243316164}, {"seed": 0, "step": 75, "kv_bytes": 711032832, "kv_mb": 711.032832, "gpu_alloc_bytes": 7764808704, "gpu_peak_bytes": 9274283520, "latency_ms": 412.6032000000066, "tokens_in_step": 257, "throughput_hz": 2.42363607456264}, {"seed": 0, "step": 76, "kv_bytes": 720506880, "kv_mb": 720.50688, "gpu_alloc_bytes": 7774250496, "gpu_peak_bytes": 9305466880, "latency_ms": 453.1950510000229, "tokens_in_step": 257, "throughput_hz": 2.2065554286027487}, {"seed": 0, "step": 77, "kv_bytes": 729980928, "kv_mb": 729.980928, "gpu_alloc_bytes": 7782767104, "gpu_peak_bytes": 9333765632, "latency_ms": 433.53986900001473, "tokens_in_step": 257, "throughput_hz": 2.306592937592012}, {"seed": 0, "step": 78, "kv_bytes": 739454976, "kv_mb": 739.454976, "gpu_alloc_bytes": 7792672256, "gpu_peak_bytes": 9362044416, "latency_ms": 463.45643099999734, "tokens_in_step": 257, "throughput_hz": 2.1577001269403158}, {"seed": 0, "step": 79, "kv_bytes": 748929024, "kv_mb": 748.929024, "gpu_alloc_bytes": 7801715200, "gpu_peak_bytes": 9391515648, "latency_ms": 443.14149900000643, "tokens_in_step": 257, "throughput_hz": 2.2566155556557015}, {"seed": 0, "step": 80, "kv_bytes": 758403072, "kv_mb": 758.403072, "gpu_alloc_bytes": 7811189248, "gpu_peak_bytes": 9420960768, "latency_ms": 476.4262310000049, "tokens_in_step": 257, "throughput_hz": 2.0989608357647076}, {"seed": 0, "step": 81, "kv_bytes": 767877120, "kv_mb": 767.87712, "gpu_alloc_bytes": 7821401088, "gpu_peak_bytes": 9452587520, "latency_ms": 452.4762740000199, "tokens_in_step": 257, "throughput_hz": 2.2100606318199043}, {"seed": 0, "step": 82, "kv_bytes": 777351168, "kv_mb": 777.351168, "gpu_alloc_bytes": 7831934976, "gpu_peak_bytes": 9483790336, "latency_ms": 487.7864039999906, "tokens_in_step": 257, "throughput_hz": 2.050077640130411}, {"seed": 0, "step": 83, "kv_bytes": 786825216, "kv_mb": 786.825216, "gpu_alloc_bytes": 7839611392, "gpu_peak_bytes": 9512670208, "latency_ms": 450.9716350000019, "tokens_in_step": 257, "throughput_hz": 2.2174343625846795}, {"seed": 0, "step": 84, "kv_bytes": 796299264, "kv_mb": 796.299264, "gpu_alloc_bytes": 7849085440, "gpu_peak_bytes": 9539586048, "latency_ms": 498.1091979999803, "tokens_in_step": 257, "throughput_hz": 2.007591917626142}, {"seed": 0, "step": 85, "kv_bytes": 805773312, "kv_mb": 805.773312, "gpu_alloc_bytes": 7858559488, "gpu_peak_bytes": 9570748928, "latency_ms": 472.24097699998424, "tokens_in_step": 257, "throughput_hz": 2.1175629576931723}, {"seed": 0, "step": 86, "kv_bytes": 815247360, "kv_mb": 815.24736, "gpu_alloc_bytes": 7868465152, "gpu_peak_bytes": 9599878144, "latency_ms": 507.6360629999783, "tokens_in_step": 257, "throughput_hz": 1.969915206753234}, {"seed": 0, "step": 87, "kv_bytes": 824721408, "kv_mb": 824.721408, "gpu_alloc_bytes": 7877507584, "gpu_peak_bytes": 9629234176, "latency_ms": 483.60049400000094, "tokens_in_step": 257, "throughput_hz": 2.067822536177968}, {"seed": 0, "step": 88, "kv_bytes": 834195456, "kv_mb": 834.195456, "gpu_alloc_bytes": 7887978496, "gpu_peak_bytes": 9660049920, "latency_ms": 517.7820449999899, "tokens_in_step": 257, "throughput_hz": 1.9313145553357678}, {"seed": 0, "step": 89, "kv_bytes": 843669504, "kv_mb": 843.669504, "gpu_alloc_bytes": 7896455680, "gpu_peak_bytes": 9689997312, "latency_ms": 492.9922299999987, "tokens_in_step": 257, "throughput_hz": 2.02842953528903}, {"seed": 0, "step": 90, "kv_bytes": 853143552, "kv_mb": 853.143552, "gpu_alloc_bytes": 7906663424, "gpu_peak_bytes": 9720508416, "latency_ms": 527.8835139999956, "tokens_in_step": 257, "throughput_hz": 1.8943573221724224}, {"seed": 0, "step": 91, "kv_bytes": 862617600, "kv_mb": 862.6176, "gpu_alloc_bytes": 7915403776, "gpu_peak_bytes": 9749378560, "latency_ms": 669.870053000011, "tokens_in_step": 257, "throughput_hz": 1.4928268483140916}, {"seed": 0, "step": 92, "kv_bytes": 872091648, "kv_mb": 872.091648, "gpu_alloc_bytes": 7925758976, "gpu_peak_bytes": 9779307520, "latency_ms": 541.5630319999991, "tokens_in_step": 257, "throughput_hz": 1.8465071301247933}, {"seed": 0, "step": 93, "kv_bytes": 881565696, "kv_mb": 881.565696, "gpu_alloc_bytes": 7934351872, "gpu_peak_bytes": 9808820224, "latency_ms": 513.8983930000052, "tokens_in_step": 257, "throughput_hz": 1.9459099573405163}, {"seed": 0, "step": 94, "kv_bytes": 891039744, "kv_mb": 891.039744, "gpu_alloc_bytes": 7944460288, "gpu_peak_bytes": 9837423104, "latency_ms": 552.0653780000089, "tokens_in_step": 257, "throughput_hz": 1.81137966597859}, {"seed": 0, "step": 95, "kv_bytes": 900513792, "kv_mb": 900.513792, "gpu_alloc_bytes": 7953299968, "gpu_peak_bytes": 9866451456, "latency_ms": 522.8995319999967, "tokens_in_step": 257, "throughput_hz": 1.9124132625921078}, {"seed": 0, "step": 96, "kv_bytes": 909987840, "kv_mb": 909.98784, "gpu_alloc_bytes": 7962774016, "gpu_peak_bytes": 9895276032, "latency_ms": 565.9697050000148, "tokens_in_step": 257, "throughput_hz": 1.7668790240282808}, {"seed": 0, "step": 97, "kv_bytes": 919461888, "kv_mb": 919.461888, "gpu_alloc_bytes": 7973344256, "gpu_peak_bytes": 9927111168, "latency_ms": 533.9411160000225, "tokens_in_step": 257, "throughput_hz": 1.8728656962989116}, {"seed": 0, "step": 98, "kv_bytes": 928935936, "kv_mb": 928.935936, "gpu_alloc_bytes": 7981722112, "gpu_peak_bytes": 9955701248, "latency_ms": 575.3214719999846, "tokens_in_step": 257, "throughput_hz": 1.7381586620150111}, {"seed": 0, "step": 99, "kv_bytes": 938409984, "kv_mb": 938.409984, "gpu_alloc_bytes": 7993005568, "gpu_peak_bytes": 9986176512, "latency_ms": 532.0050110000238, "tokens_in_step": 257, "throughput_hz": 1.8796815430747045}, {"seed": 0, "step": 100, "kv_bytes": 947884032, "kv_mb": 947.884032, "gpu_alloc_bytes": 8001371648, "gpu_peak_bytes": 10017216000, "latency_ms": 585.847847999986, "tokens_in_step": 257, "throughput_hz": 1.7069278370038903}, {"seed": 0, "step": 101, "kv_bytes": 957358080, "kv_mb": 957.35808, "gpu_alloc_bytes": 8010144256, "gpu_peak_bytes": 10044282368, "latency_ms": 556.6318550000062, "tokens_in_step": 257, "throughput_hz": 1.7965195326451247}, {"seed": 0, "step": 102, "kv_bytes": 966832128, "kv_mb": 966.832128, "gpu_alloc_bytes": 8020562432, "gpu_peak_bytes": 10074175488, "latency_ms": 596.4573870000152, "tokens_in_step": 257, "throughput_hz": 1.6765657057743415}, {"seed": 0, "step": 103, "kv_bytes": 976306176, "kv_mb": 976.306176, "gpu_alloc_bytes": 8029809152, "gpu_peak_bytes": 10105480704, "latency_ms": 566.9309630000043, "tokens_in_step": 257, "throughput_hz": 1.763883197891226}, {"seed": 0, "step": 104, "kv_bytes": 985780224, "kv_mb": 985.780224, "gpu_alloc_bytes": 8038566400, "gpu_peak_bytes": 10134084608, "latency_ms": 607.0681910000246, "tokens_in_step": 257, "throughput_hz": 1.6472614029614994}, {"seed": 0, "step": 105, "kv_bytes": 995254272, "kv_mb": 995.254272, "gpu_alloc_bytes": 8048040448, "gpu_peak_bytes": 10162311168, "latency_ms": 577.26393599998, "tokens_in_step": 257, "throughput_hz": 1.732309845872711}, {"seed": 0, "step": 106, "kv_bytes": 1004728320, "kv_mb": 1004.72832, "gpu_alloc_bytes": 8058533376, "gpu_peak_bytes": 10194283520, "latency_ms": 616.700647999977, "tokens_in_step": 257, "throughput_hz": 1.6215322673052182}, {"seed": 0, "step": 107, "kv_bytes": 1014202368, "kv_mb": 1014.202368, "gpu_alloc_bytes": 8066988544, "gpu_peak_bytes": 10223218688, "latency_ms": 574.025354000014, "tokens_in_step": 257, "throughput_hz": 1.7420833296502365}, {"seed": 0, "step": 108, "kv_bytes": 1023676416, "kv_mb": 1023.676416, "gpu_alloc_bytes": 8076462592, "gpu_peak_bytes": 10250939904, "latency_ms": 631.0002589999897, "tokens_in_step": 257, "throughput_hz": 1.584785403392388}, {"seed": 0, "step": 109, "kv_bytes": 1033150464, "kv_mb": 1033.150464, "gpu_alloc_bytes": 8086170112, "gpu_peak_bytes": 10281583616, "latency_ms": 599.6681029999991, "tokens_in_step": 257, "throughput_hz": 1.6675891130397535}, {"seed": 0, "step": 110, "kv_bytes": 1042624512, "kv_mb": 1042.624512, "gpu_alloc_bytes": 8096065536, "gpu_peak_bytes": 10312047616, "latency_ms": 643.0238629999963, "tokens_in_step": 257, "throughput_hz": 1.55515223857253}, {"seed": 0, "step": 111, "kv_bytes": 1052098560, "kv_mb": 1052.09856, "gpu_alloc_bytes": 8104884736, "gpu_peak_bytes": 10341582336, "latency_ms": 609.6176430000071, "tokens_in_step": 257, "throughput_hz": 1.640372471962706}, {"seed": 0, "step": 112, "kv_bytes": 1061572608, "kv_mb": 1061.572608, "gpu_alloc_bytes": 8114358784, "gpu_peak_bytes": 10368987648, "latency_ms": 653.9353870000184, "tokens_in_step": 257, "throughput_hz": 1.52920306788654}, {"seed": 0, "step": 113, "kv_bytes": 1071046656, "kv_mb": 1071.046656, "gpu_alloc_bytes": 8123832832, "gpu_peak_bytes": 10399462912, "latency_ms": 621.1902960000089, "tokens_in_step": 257, "throughput_hz": 1.6098126555408807}, {"seed": 0, "step": 114, "kv_bytes": 1080520704, "kv_mb": 1080.520704, "gpu_alloc_bytes": 8133366272, "gpu_peak_bytes": 10429201920, "latency_ms": 670.0767989999861, "tokens_in_step": 257, "throughput_hz": 1.4923662503945623}, {"seed": 0, "step": 115, "kv_bytes": 1089994752, "kv_mb": 1089.994752, "gpu_alloc_bytes": 8142846464, "gpu_peak_bytes": 10460221952, "latency_ms": 607.1897850000028, "tokens_in_step": 257, "throughput_hz": 1.6469315273477394}, {"seed": 0, "step": 116, "kv_bytes": 1099468800, "kv_mb": 1099.4688, "gpu_alloc_bytes": 8152254976, "gpu_peak_bytes": 10488518144, "latency_ms": 680.0481459999901, "tokens_in_step": 257, "throughput_hz": 1.4704841206934407}, {"seed": 0, "step": 117, "kv_bytes": 1108942848, "kv_mb": 1108.942848, "gpu_alloc_bytes": 8161729024, "gpu_peak_bytes": 10518224384, "latency_ms": 644.9484169999948, "tokens_in_step": 257, "throughput_hz": 1.550511596960797}, {"seed": 0, "step": 118, "kv_bytes": 1118416896, "kv_mb": 1118.416896, "gpu_alloc_bytes": 8171203072, "gpu_peak_bytes": 10548366848, "latency_ms": 691.9147069999951, "tokens_in_step": 257, "throughput_hz": 1.4452648424482861}, {"seed": 0, "step": 119, "kv_bytes": 1127890944, "kv_mb": 1127.890944, "gpu_alloc_bytes": 8180677120, "gpu_peak_bytes": 10578451968, "latency_ms": 657.2603000000186, "tokens_in_step": 257, "throughput_hz": 1.5214672177826225}, {"seed": 0, "step": 120, "kv_bytes": 1137364992, "kv_mb": 1137.364992, "gpu_alloc_bytes": 8192224768, "gpu_peak_bytes": 10609899008, "latency_ms": 787.1165429999962, "tokens_in_step": 257, "throughput_hz": 1.2704598942726133}, {"seed": 0, "step": 121, "kv_bytes": 1146839040, "kv_mb": 1146.83904, "gpu_alloc_bytes": 8199625216, "gpu_peak_bytes": 10638560768, "latency_ms": 672.0445699999971, "tokens_in_step": 257, "throughput_hz": 1.4879965476099366}, {"seed": 0, "step": 122, "kv_bytes": 1156313088, "kv_mb": 1156.313088, "gpu_alloc_bytes": 8209099264, "gpu_peak_bytes": 10666674688, "latency_ms": 725.7327909999844, "tokens_in_step": 257, "throughput_hz": 1.3779176198199667}, {"seed": 0, "step": 123, "kv_bytes": 1165787136, "kv_mb": 1165.787136, "gpu_alloc_bytes": 8218989568, "gpu_peak_bytes": 10696730624, "latency_ms": 665.9105140000179, "tokens_in_step": 257, "throughput_hz": 1.5017032754043182}, {"seed": 0, "step": 124, "kv_bytes": 1175261184, "kv_mb": 1175.261184, "gpu_alloc_bytes": 8228111872, "gpu_peak_bytes": 10725018624, "latency_ms": 733.6842400000023, "tokens_in_step": 257, "throughput_hz": 1.3629841633234439}, {"seed": 0, "step": 125, "kv_bytes": 1184735232, "kv_mb": 1184.735232, "gpu_alloc_bytes": 8237521408, "gpu_peak_bytes": 10755330560, "latency_ms": 694.853385000016, "tokens_in_step": 257, "throughput_hz": 1.4391525199232884}, {"seed": 0, "step": 126, "kv_bytes": 1194209280, "kv_mb": 1194.20928, "gpu_alloc_bytes": 8247854080, "gpu_peak_bytes": 10786008064, "latency_ms": 743.4897960000058, "tokens_in_step": 257, "throughput_hz": 1.345008371843199}, {"seed": 0, "step": 127, "kv_bytes": 1203683328, "kv_mb": 1203.683328, "gpu_alloc_bytes": 8256469504, "gpu_peak_bytes": 10815928320, "latency_ms": 706.5197679999926, "tokens_in_step": 257, "throughput_hz": 1.415388564188073}, {"seed": 0, "step": 128, "kv_bytes": 1213157376, "kv_mb": 1213.157376, "gpu_alloc_bytes": 8268627456, "gpu_peak_bytes": 10845605376, "latency_ms": 768.8309379999794, "tokens_in_step": 257, "throughput_hz": 1.3006760661861227}, {"seed": 0, "step": 129, "kv_bytes": 1222631424, "kv_mb": 1222.631424, "gpu_alloc_bytes": 8283691008, "gpu_peak_bytes": 10882638848, "latency_ms": 723.1588500000043, "tokens_in_step": 257, "throughput_hz": 1.382822045253258}, {"seed": 0, "step": 130, "kv_bytes": 1232105472, "kv_mb": 1232.105472, "gpu_alloc_bytes": 8297383936, "gpu_peak_bytes": 10915301376, "latency_ms": 776.1669909999966, "tokens_in_step": 257, "throughput_hz": 1.2883825408648488}, {"seed": 0, "step": 131, "kv_bytes": 1241579520, "kv_mb": 1241.57952, "gpu_alloc_bytes": 8311175680, "gpu_peak_bytes": 10950411776, "latency_ms": 719.2996859999994, "tokens_in_step": 257, "throughput_hz": 1.39024111849814}, {"seed": 0, "step": 132, "kv_bytes": 1251053568, "kv_mb": 1251.053568, "gpu_alloc_bytes": 8325405184, "gpu_peak_bytes": 10985075712, "latency_ms": 790.5819949999966, "tokens_in_step": 257, "throughput_hz": 1.26489093645499}, {"seed": 0, "step": 133, "kv_bytes": 1260527616, "kv_mb": 1260.527616, "gpu_alloc_bytes": 8340613120, "gpu_peak_bytes": 11019618816, "latency_ms": 752.4476019999895, "tokens_in_step": 257, "throughput_hz": 1.3289961950068305}, {"seed": 0, "step": 134, "kv_bytes": 1270001664, "kv_mb": 1270.001664, "gpu_alloc_bytes": 8353944576, "gpu_peak_bytes": 11054874624, "latency_ms": 802.8195679999897, "tokens_in_step": 257, "throughput_hz": 1.245609897739828}, {"seed": 0, "step": 135, "kv_bytes": 1279475712, "kv_mb": 1279.475712, "gpu_alloc_bytes": 8369522176, "gpu_peak_bytes": 11088706560, "latency_ms": 764.369682000023, "tokens_in_step": 257, "throughput_hz": 1.3082674830632148}, {"seed": 0, "step": 136, "kv_bytes": 1288949760, "kv_mb": 1288.94976, "gpu_alloc_bytes": 8382724608, "gpu_peak_bytes": 11122820608, "latency_ms": 817.3232299999995, "tokens_in_step": 257, "throughput_hz": 1.2235061519051655}, {"seed": 0, "step": 137, "kv_bytes": 1298423808, "kv_mb": 1298.423808, "gpu_alloc_bytes": 8396851712, "gpu_peak_bytes": 11156247040, "latency_ms": 775.9244449999869, "tokens_in_step": 257, "throughput_hz": 1.2887852759942584}, {"seed": 0, "step": 138, "kv_bytes": 1307897856, "kv_mb": 1307.897856, "gpu_alloc_bytes": 8410671616, "gpu_peak_bytes": 11191863296, "latency_ms": 828.8050820000024, "tokens_in_step": 257, "throughput_hz": 1.2065563082539077}, {"seed": 0, "step": 139, "kv_bytes": 1317371904, "kv_mb": 1317.371904, "gpu_alloc_bytes": 8425620992, "gpu_peak_bytes": 11226721792, "latency_ms": 770.9429109999917, "tokens_in_step": 257, "throughput_hz": 1.2971129064574936}, {"seed": 0, "step": 140, "kv_bytes": 1326845952, "kv_mb": 1326.845952, "gpu_alloc_bytes": 8439438336, "gpu_peak_bytes": 11260534784, "latency_ms": 843.1933090000143, "tokens_in_step": 257, "throughput_hz": 1.1859676652154068}, {"seed": 0, "step": 141, "kv_bytes": 1336320000, "kv_mb": 1336.32, "gpu_alloc_bytes": 8454803456, "gpu_peak_bytes": 11294595072, "latency_ms": 799.3670899999756, "tokens_in_step": 257, "throughput_hz": 1.2509897048676728}, {"seed": 0, "step": 142, "kv_bytes": 1345794048, "kv_mb": 1345.794048, "gpu_alloc_bytes": 8469468672, "gpu_peak_bytes": 11329430016, "latency_ms": 931.2101360000042, "tokens_in_step": 257, "throughput_hz": 1.0738714725502037}, {"seed": 0, "step": 143, "kv_bytes": 1355268096, "kv_mb": 1355.268096, "gpu_alloc_bytes": 8484605952, "gpu_peak_bytes": 11365266432, "latency_ms": 809.3078670000011, "tokens_in_step": 257, "throughput_hz": 1.2356237234006755}, {"seed": 0, "step": 144, "kv_bytes": 1364742144, "kv_mb": 1364.742144, "gpu_alloc_bytes": 8496684544, "gpu_peak_bytes": 11400306688, "latency_ms": 865.5804590000002, "tokens_in_step": 257, "throughput_hz": 1.155294103052296}, {"seed": 0, "step": 145, "kv_bytes": 1374216192, "kv_mb": 1374.216192, "gpu_alloc_bytes": 8510985216, "gpu_peak_bytes": 11434242048, "latency_ms": 821.4289269999995, "tokens_in_step": 257, "throughput_hz": 1.2173907773764103}, {"seed": 0, "step": 146, "kv_bytes": 1383690240, "kv_mb": 1383.69024, "gpu_alloc_bytes": 8524360192, "gpu_peak_bytes": 11468110336, "latency_ms": 878.3402189999947, "tokens_in_step": 257, "throughput_hz": 1.1385109987773496}, {"seed": 0, "step": 147, "kv_bytes": 1393164288, "kv_mb": 1393.164288, "gpu_alloc_bytes": 8539854848, "gpu_peak_bytes": 11502313984, "latency_ms": 809.425736999998, "tokens_in_step": 257, "throughput_hz": 1.2354437897000086}, {"seed": 0, "step": 148, "kv_bytes": 1402638336, "kv_mb": 1402.638336, "gpu_alloc_bytes": 8553794048, "gpu_peak_bytes": 11536611328, "latency_ms": 889.4295500000169, "tokens_in_step": 257, "throughput_hz": 1.124316141733745}, {"seed": 0, "step": 149, "kv_bytes": 1412112384, "kv_mb": 1412.112384, "gpu_alloc_bytes": 8568108032, "gpu_peak_bytes": 11569835520, "latency_ms": 841.3277590000234, "tokens_in_step": 257, "throughput_hz": 1.1885974155762666}, {"seed": 0, "step": 150, "kv_bytes": 1421586432, "kv_mb": 1421.586432, "gpu_alloc_bytes": 8581364736, "gpu_peak_bytes": 11603161600, "latency_ms": 901.7525360000036, "tokens_in_step": 257, "throughput_hz": 1.1089516913762203}, {"seed": 0, "step": 151, "kv_bytes": 1431060480, "kv_mb": 1431.06048, "gpu_alloc_bytes": 8595491840, "gpu_peak_bytes": 11637603328, "latency_ms": 851.8048870000143, "tokens_in_step": 257, "throughput_hz": 1.1739777679861834}, {"seed": 0, "step": 152, "kv_bytes": 1440534528, "kv_mb": 1440.534528, "gpu_alloc_bytes": 8623234560, "gpu_peak_bytes": 11685248512, "latency_ms": 913.0376599999863, "tokens_in_step": 257, "throughput_hz": 1.0952450745569628}, {"seed": 0, "step": 153, "kv_bytes": 1450008576, "kv_mb": 1450.008576, "gpu_alloc_bytes": 8633834496, "gpu_peak_bytes": 11724905472, "latency_ms": 862.752410999974, "tokens_in_step": 257, "throughput_hz": 1.1590810842718469}, {"seed": 0, "step": 154, "kv_bytes": 1459482624, "kv_mb": 1459.482624, "gpu_alloc_bytes": 8647603200, "gpu_peak_bytes": 11761620480, "latency_ms": 923.9417329999924, "tokens_in_step": 257, "throughput_hz": 1.0823193327928269}, {"seed": 0, "step": 155, "kv_bytes": 1468956672, "kv_mb": 1468.956672, "gpu_alloc_bytes": 8659642880, "gpu_peak_bytes": 11790766080, "latency_ms": 855.5313880000028, "tokens_in_step": 257, "throughput_hz": 1.168864186663829}, {"seed": 0, "step": 156, "kv_bytes": 1478430720, "kv_mb": 1478.43072, "gpu_alloc_bytes": 8672551936, "gpu_peak_bytes": 11822577664, "latency_ms": 936.9994850000012, "tokens_in_step": 257, "throughput_hz": 1.0672364457062629}, {"seed": 0, "step": 157, "kv_bytes": 1487904768, "kv_mb": 1487.904768, "gpu_alloc_bytes": 8684835840, "gpu_peak_bytes": 11854032896, "latency_ms": 885.5658969999922, "tokens_in_step": 257, "throughput_hz": 1.1292214429074936}, {"seed": 0, "step": 158, "kv_bytes": 1497378816, "kv_mb": 1497.378816, "gpu_alloc_bytes": 8697399808, "gpu_peak_bytes": 11885108224, "latency_ms": 945.6476979999877, "tokens_in_step": 257, "throughput_hz": 1.0574762695610274}, {"seed": 0, "step": 159, "kv_bytes": 1506852864, "kv_mb": 1506.852864, "gpu_alloc_bytes": 8710159360, "gpu_peak_bytes": 11917971456, "latency_ms": 988.2589819999907, "tokens_in_step": 257, "throughput_hz": 1.0118805072494745}, {"seed": 0, "step": 160, "kv_bytes": 1516326912, "kv_mb": 1516.326912, "gpu_alloc_bytes": 8724034048, "gpu_peak_bytes": 11948347392, "latency_ms": 959.5547389999979, "tokens_in_step": 257, "throughput_hz": 1.0421500299630142}, {"seed": 0, "step": 161, "kv_bytes": 1525800960, "kv_mb": 1525.80096, "gpu_alloc_bytes": 8738794496, "gpu_peak_bytes": 11983122944, "latency_ms": 907.0475260000137, "tokens_in_step": 257, "throughput_hz": 1.1024780635364249}, {"seed": 0, "step": 162, "kv_bytes": 1535275008, "kv_mb": 1535.275008, "gpu_alloc_bytes": 8751737344, "gpu_peak_bytes": 12018020864, "latency_ms": 970.2366520000112, "tokens_in_step": 257, "throughput_hz": 1.0306763797663547}, {"seed": 0, "step": 163, "kv_bytes": 1544749056, "kv_mb": 1544.749056, "gpu_alloc_bytes": 8765929984, "gpu_peak_bytes": 12051345920, "latency_ms": 898.0924610000045, "tokens_in_step": 257, "throughput_hz": 1.113471099497399}, {"seed": 0, "step": 164, "kv_bytes": 1554223104, "kv_mb": 1554.223104, "gpu_alloc_bytes": 8780639232, "gpu_peak_bytes": 12086287360, "latency_ms": 985.3585209999949, "tokens_in_step": 257, "throughput_hz": 1.0148590372823347}, {"seed": 0, "step": 165, "kv_bytes": 1563697152, "kv_mb": 1563.697152, "gpu_alloc_bytes": 8795614720, "gpu_peak_bytes": 12120948736, "latency_ms": 930.1696690000085, "tokens_in_step": 257, "throughput_hz": 1.075072681175536}, {"seed": 0, "step": 166, "kv_bytes": 1573171200, "kv_mb": 1573.1712, "gpu_alloc_bytes": 8808646656, "gpu_peak_bytes": 12153551872, "latency_ms": 992.6165470000115, "tokens_in_step": 257, "throughput_hz": 1.0074383738839572}, {"seed": 0, "step": 167, "kv_bytes": 1582645248, "kv_mb": 1582.645248, "gpu_alloc_bytes": 8823382016, "gpu_peak_bytes": 12188930048, "latency_ms": 939.8427950000041, "tokens_in_step": 257, "throughput_hz": 1.0640077312078513}, {"seed": 0, "step": 168, "kv_bytes": 1592119296, "kv_mb": 1592.119296, "gpu_alloc_bytes": 8837704192, "gpu_peak_bytes": 12222482432, "latency_ms": 1007.0393080000031, "tokens_in_step": 257, "throughput_hz": 0.9930098974845547}, {"seed": 0, "step": 169, "kv_bytes": 1601593344, "kv_mb": 1601.593344, "gpu_alloc_bytes": 8851196416, "gpu_peak_bytes": 12256462336, "latency_ms": 951.3537789999873, "tokens_in_step": 257, "throughput_hz": 1.0511336813641998}, {"seed": 0, "step": 170, "kv_bytes": 1611067392, "kv_mb": 1611.067392, "gpu_alloc_bytes": 8866343936, "gpu_peak_bytes": 12292669952, "latency_ms": 1016.4146330000108, "tokens_in_step": 257, "throughput_hz": 0.9838504558404851}, {"seed": 0, "step": 171, "kv_bytes": 1620541440, "kv_mb": 1620.54144, "gpu_alloc_bytes": 8879618560, "gpu_peak_bytes": 12326000128, "latency_ms": 940.5080679999855, "tokens_in_step": 257, "throughput_hz": 1.0632551001146917}, {"seed": 0, "step": 172, "kv_bytes": 1630015488, "kv_mb": 1630.015488, "gpu_alloc_bytes": 8894044672, "gpu_peak_bytes": 12359368192, "latency_ms": 1031.6062610000074, "tokens_in_step": 257, "throughput_hz": 0.9693620888173272}, {"seed": 0, "step": 173, "kv_bytes": 1639489536, "kv_mb": 1639.489536, "gpu_alloc_bytes": 8908480000, "gpu_peak_bytes": 12394817536, "latency_ms": 973.8292410000042, "tokens_in_step": 257, "throughput_hz": 1.0268740739116866}, {"seed": 0, "step": 174, "kv_bytes": 1648963584, "kv_mb": 1648.963584, "gpu_alloc_bytes": 8922909696, "gpu_peak_bytes": 12428384256, "latency_ms": 1113.7873819999982, "tokens_in_step": 257, "throughput_hz": 0.8978374294421677}, {"seed": 0, "step": 175, "kv_bytes": 1658437632, "kv_mb": 1658.437632, "gpu_alloc_bytes": 8937598464, "gpu_peak_bytes": 12463680512, "latency_ms": 985.8013539999888, "tokens_in_step": 257, "throughput_hz": 1.0144031512458354}, {"seed": 0, "step": 176, "kv_bytes": 1667911680, "kv_mb": 1667.91168, "gpu_alloc_bytes": 8951461888, "gpu_peak_bytes": 12498223616, "latency_ms": 1054.987264999994, "tokens_in_step": 257, "throughput_hz": 0.947878740507835}, {"seed": 0, "step": 177, "kv_bytes": 1677385728, "kv_mb": 1677.385728, "gpu_alloc_bytes": 8965864960, "gpu_peak_bytes": 12531828224, "latency_ms": 994.6114239999986, "tokens_in_step": 257, "throughput_hz": 1.0054177700657512}, {"seed": 0, "step": 178, "kv_bytes": 1686859776, "kv_mb": 1686.859776, "gpu_alloc_bytes": 8979841536, "gpu_peak_bytes": 12567800320, "latency_ms": 1065.5459859999894, "tokens_in_step": 257, "throughput_hz": 0.938486009181034}, {"seed": 0, "step": 179, "kv_bytes": 1696333824, "kv_mb": 1696.333824, "gpu_alloc_bytes": 8994556416, "gpu_peak_bytes": 12600915456, "latency_ms": 962.347498999975, "tokens_in_step": 257, "throughput_hz": 1.039125680732949}, {"seed": 0, "step": 180, "kv_bytes": 1705807872, "kv_mb": 1705.807872, "gpu_alloc_bytes": 9008273408, "gpu_peak_bytes": 12635778048, "latency_ms": 1077.3038339999914, "tokens_in_step": 257, "throughput_hz": 0.928243238759334}, {"seed": 0, "step": 181, "kv_bytes": 1715281920, "kv_mb": 1715.28192, "gpu_alloc_bytes": 9022400512, "gpu_peak_bytes": 12670392320, "latency_ms": 1016.9709549999766, "tokens_in_step": 257, "throughput_hz": 0.9833122520200422}, {"seed": 0, "step": 182, "kv_bytes": 1724755968, "kv_mb": 1724.755968, "gpu_alloc_bytes": 9037464576, "gpu_peak_bytes": 12704478720, "latency_ms": 1085.7514540000182, "tokens_in_step": 257, "throughput_hz": 0.9210211013910218}, {"seed": 0, "step": 183, "kv_bytes": 1734230016, "kv_mb": 1734.230016, "gpu_alloc_bytes": 9050151424, "gpu_peak_bytes": 12737361408, "latency_ms": 1027.8812159999973, "tokens_in_step": 257, "throughput_hz": 0.9728750603026903}, {"seed": 0, "step": 184, "kv_bytes": 1743704064, "kv_mb": 1743.704064, "gpu_alloc_bytes": 9065625600, "gpu_peak_bytes": 12772732928, "latency_ms": 1100.5129140000065, "tokens_in_step": 257, "throughput_hz": 0.9086672107874911}, {"seed": 0, "step": 185, "kv_bytes": 1753178112, "kv_mb": 1753.178112, "gpu_alloc_bytes": 9081731072, "gpu_peak_bytes": 12808750592, "latency_ms": 1038.420417999987, "tokens_in_step": 257, "throughput_hz": 0.9630010953810161}, {"seed": 0, "step": 186, "kv_bytes": 1762652160, "kv_mb": 1762.65216, "gpu_alloc_bytes": 9093516800, "gpu_peak_bytes": 12843399168, "latency_ms": 1113.3313900000132, "tokens_in_step": 257, "throughput_hz": 0.8982051606395361}, {"seed": 0, "step": 187, "kv_bytes": 1772126208, "kv_mb": 1772.126208, "gpu_alloc_bytes": 9107272192, "gpu_peak_bytes": 12875631616, "latency_ms": 1113.3604409999975, "tokens_in_step": 257, "throughput_hz": 0.8981817237029012}, {"seed": 0, "step": 188, "kv_bytes": 1781600256, "kv_mb": 1781.600256, "gpu_alloc_bytes": 9121435648, "gpu_peak_bytes": 12909002240, "latency_ms": 1124.9301759999923, "tokens_in_step": 257, "throughput_hz": 0.8889440618934973}, {"seed": 0, "step": 189, "kv_bytes": 1791074304, "kv_mb": 1791.074304, "gpu_alloc_bytes": 9137200640, "gpu_peak_bytes": 12945885184, "latency_ms": 1061.6052050000064, "tokens_in_step": 257, "throughput_hz": 0.9419697598411775}, {"seed": 0, "step": 190, "kv_bytes": 1800548352, "kv_mb": 1800.548352, "gpu_alloc_bytes": 9150486016, "gpu_peak_bytes": 12978943488, "latency_ms": 1135.7787420000136, "tokens_in_step": 257, "throughput_hz": 0.8804531754477828}, {"seed": 0, "step": 191, "kv_bytes": 1810022400, "kv_mb": 1810.0224, "gpu_alloc_bytes": 9164414464, "gpu_peak_bytes": 13013936128, "latency_ms": 1070.1692340000193, "tokens_in_step": 257, "throughput_hz": 0.9344316470977729}, {"seed": 0, "step": 192, "kv_bytes": 1819496448, "kv_mb": 1819.496448, "gpu_alloc_bytes": 9178815488, "gpu_peak_bytes": 13047401472, "latency_ms": 1146.3917170000002, "tokens_in_step": 257, "throughput_hz": 0.8723021853445577}, {"seed": 0, "step": 193, "kv_bytes": 1828970496, "kv_mb": 1828.970496, "gpu_alloc_bytes": 9192262144, "gpu_peak_bytes": 13081747456, "latency_ms": 1082.2903940000117, "tokens_in_step": 257, "throughput_hz": 0.9239664377913616}, {"seed": 0, "step": 194, "kv_bytes": 1838444544, "kv_mb": 1838.444544, "gpu_alloc_bytes": 9207282176, "gpu_peak_bytes": 13116500480, "latency_ms": 1157.7798579999978, "tokens_in_step": 257, "throughput_hz": 0.8637220565638842}, {"seed": 0, "step": 195, "kv_bytes": 1847918592, "kv_mb": 1847.918592, "gpu_alloc_bytes": 9221984768, "gpu_peak_bytes": 13151879168, "latency_ms": 1068.7433230000067, "tokens_in_step": 257, "throughput_hz": 0.9356783602567533}, {"seed": 0, "step": 196, "kv_bytes": 1857392640, "kv_mb": 1857.39264, "gpu_alloc_bytes": 9236364800, "gpu_peak_bytes": 13187906048, "latency_ms": 1171.2815810000166, "tokens_in_step": 257, "throughput_hz": 0.8537656667888691}, {"seed": 0, "step": 197, "kv_bytes": 1866866688, "kv_mb": 1866.866688, "gpu_alloc_bytes": 9249724416, "gpu_peak_bytes": 13219206656, "latency_ms": 1106.4677690000053, "tokens_in_step": 257, "throughput_hz": 0.9037768907663457}, {"seed": 0, "step": 198, "kv_bytes": 1876340736, "kv_mb": 1876.340736, "gpu_alloc_bytes": 9263826432, "gpu_peak_bytes": 13253345280, "latency_ms": 1259.469767000013, "tokens_in_step": 257, "throughput_hz": 0.7939849182580575}, {"seed": 0, "step": 199, "kv_bytes": 1885814784, "kv_mb": 1885.814784, "gpu_alloc_bytes": 9278400512, "gpu_peak_bytes": 13288489472, "latency_ms": 1116.8445090000034, "tokens_in_step": 257, "throughput_hz": 0.8953797882709534}, {"seed": 0, "step": 200, "kv_bytes": 1895288832, "kv_mb": 1895.288832, "gpu_alloc_bytes": 9293344768, "gpu_peak_bytes": 13323636224, "latency_ms": 1197.3490750000053, "tokens_in_step": 257, "throughput_hz": 0.8351783292604085}]}

==> scripts/modal_validate/v4/results/v4_l4_qwen7b_cliff.json <==
{"gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B", "vram_gb": 23.65915136, "n_params": 7615616512, "n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128, "visual_tokens_per_step": 256, "bytes_per_token_theoretical": 57344, "bytes_per_step_theoretical": 14737408, "horizon_requested": 800, "horizon_completed": 102, "oom": true, "load_time_s": 104.85435128211975, "results": [{"seed": 0, "step": 1, "kv_bytes": 15482880, "kv_mb": 15.48288, "gpu_alloc_bytes": 17336676352, "gpu_peak_bytes": 17426111488, "latency_ms": 110.53075700002069, "tokens_in_step": 257, "throughput_hz": 9.047255507349984}, {"seed": 0, "step": 2, "kv_bytes": 30220288, "kv_mb": 30.220288, "gpu_alloc_bytes": 17351413760, "gpu_peak_bytes": 17604965376, "latency_ms": 121.12755199999015, "tokens_in_step": 257, "throughput_hz": 8.255760010737122}, {"seed": 0, "step": 3, "kv_bytes": 44957696, "kv_mb": 44.957696, "gpu_alloc_bytes": 17366151168, "gpu_peak_bytes": 17634440192, "latency_ms": 124.74510199999145, "tokens_in_step": 257, "throughput_hz": 8.016346806146093}, {"seed": 0, "step": 4, "kv_bytes": 59695104, "kv_mb": 59.695104, "gpu_alloc_bytes": 17409142784, "gpu_peak_bytes": 17692169216, "latency_ms": 138.59328899999923, "tokens_in_step": 257, "throughput_hz": 7.215356581948247}, {"seed": 0, "step": 5, "kv_bytes": 74432512, "kv_mb": 74.432512, "gpu_alloc_bytes": 17417929728, "gpu_peak_bytes": 17743168512, "latency_ms": 142.343043000011, "tokens_in_step": 257, "throughput_hz": 7.025281874857226}, {"seed": 0, "step": 6, "kv_bytes": 89169920, "kv_mb": 89.16992, "gpu_alloc_bytes": 17425612800, "gpu_peak_bytes": 17759638528, "latency_ms": 150.81720500000984, "tokens_in_step": 257, "throughput_hz": 6.630543246043678}, {"seed": 0, "step": 7, "kv_bytes": 103907328, "kv_mb": 103.907328, "gpu_alloc_bytes": 17433867264, "gpu_peak_bytes": 17775576064, "latency_ms": 161.6801760000044, "tokens_in_step": 257, "throughput_hz": 6.18505016966318}, {"seed": 0, "step": 8, "kv_bytes": 118644736, "kv_mb": 118.644736, "gpu_alloc_bytes": 17440563200, "gpu_peak_bytes": 17790526464, "latency_ms": 171.40700900000638, "tokens_in_step": 257, "throughput_hz": 5.834067147160608}, {"seed": 0, "step": 9, "kv_bytes": 133382144, "kv_mb": 133.382144, "gpu_alloc_bytes": 17457425408, "gpu_peak_bytes": 17814159360, "latency_ms": 171.98730300000875, "tokens_in_step": 257, "throughput_hz": 5.81438270475088}, {"seed": 0, "step": 10, "kv_bytes": 148119552, "kv_mb": 148.119552, "gpu_alloc_bytes": 17469313024, "gpu_peak_bytes": 17843400704, "latency_ms": 181.77055900000028, "tokens_in_step": 257, "throughput_hz": 5.501440967676171}, {"seed": 0, "step": 11, "kv_bytes": 162856960, "kv_mb": 162.85696, "gpu_alloc_bytes": 17485332480, "gpu_peak_bytes": 17871520768, "latency_ms": 180.0217850000081, "tokens_in_step": 257, "throughput_hz": 5.554883260378487}, {"seed": 0, "step": 12, "kv_bytes": 177594368, "kv_mb": 177.594368, "gpu_alloc_bytes": 17499746304, "gpu_peak_bytes": 17901954048, "latency_ms": 199.680356000016, "tokens_in_step": 257, "throughput_hz": 5.00800389197984}, {"seed": 0, "step": 13, "kv_bytes": 192331776, "kv_mb": 192.331776, "gpu_alloc_bytes": 17514254336, "gpu_peak_bytes": 17946776064, "latency_ms": 203.6259739999764, "tokens_in_step": 257, "throughput_hz": 4.910964845772161}, {"seed": 0, "step": 14, "kv_bytes": 207069184, "kv_mb": 207.069184, "gpu_alloc_bytes": 17531038720, "gpu_peak_bytes": 17996854784, "latency_ms": 211.25725499999248, "tokens_in_step": 257, "throughput_hz": 4.733565244895545}, {"seed": 0, "step": 15, "kv_bytes": 221806592, "kv_mb": 221.806592, "gpu_alloc_bytes": 17543079936, "gpu_peak_bytes": 18045115392, "latency_ms": 212.09265600001004, "tokens_in_step": 257, "throughput_hz": 4.714920444958512}, {"seed": 0, "step": 16, "kv_bytes": 236544000, "kv_mb": 236.544, "gpu_alloc_bytes": 17557737472, "gpu_peak_bytes": 18087764992, "latency_ms": 220.85680500001104, "tokens_in_step": 257, "throughput_hz": 4.527820639259678}, {"seed": 0, "step": 17, "kv_bytes": 251281408, "kv_mb": 251.281408, "gpu_alloc_bytes": 17575237632, "gpu_peak_bytes": 18139328512, "latency_ms": 229.041551999984, "tokens_in_step": 257, "throughput_hz": 4.366020013696335}, {"seed": 0, "step": 18, "kv_bytes": 266018816, "kv_mb": 266.018816, "gpu_alloc_bytes": 17587884032, "gpu_peak_bytes": 18188601344, "latency_ms": 237.01768500001208, "tokens_in_step": 257, "throughput_hz": 4.219094452804013}, {"seed": 0, "step": 19, "kv_bytes": 280756224, "kv_mb": 280.756224, "gpu_alloc_bytes": 17603981312, "gpu_peak_bytes": 18235824128, "latency_ms": 228.0522309999924, "tokens_in_step": 257, "throughput_hz": 4.384960390937957}, {"seed": 0, "step": 20, "kv_bytes": 295493632, "kv_mb": 295.493632, "gpu_alloc_bytes": 17616989184, "gpu_peak_bytes": 18282916352, "latency_ms": 252.23333600001752, "tokens_in_step": 257, "throughput_hz": 3.9645830161003404}, {"seed": 0, "step": 21, "kv_bytes": 310231040, "kv_mb": 310.23104, "gpu_alloc_bytes": 17631897600, "gpu_peak_bytes": 18329200640, "latency_ms": 254.71198799999684, "tokens_in_step": 257, "throughput_hz": 3.9260028860518825}, {"seed": 0, "step": 22, "kv_bytes": 324968448, "kv_mb": 324.968448, "gpu_alloc_bytes": 17646964736, "gpu_peak_bytes": 18378810368, "latency_ms": 269.29097999999385, "tokens_in_step": 257, "throughput_hz": 3.7134552371565612}, {"seed": 0, "step": 23, "kv_bytes": 339705856, "kv_mb": 339.705856, "gpu_alloc_bytes": 17661755392, "gpu_peak_bytes": 18426426368, "latency_ms": 267.12271600001714, "tokens_in_step": 257, "throughput_hz": 3.7435977552726585}, {"seed": 0, "step": 24, "kv_bytes": 354443264, "kv_mb": 354.443264, "gpu_alloc_bytes": 17675859968, "gpu_peak_bytes": 18474995200, "latency_ms": 282.4385579999955, "tokens_in_step": 257, "throughput_hz": 3.5405930659085714}, {"seed": 0, "step": 25, "kv_bytes": 369180672, "kv_mb": 369.180672, "gpu_alloc_bytes": 17690374144, "gpu_peak_bytes": 18521758208, "latency_ms": 280.37928699998815, "tokens_in_step": 257, "throughput_hz": 3.566597271502592}, {"seed": 0, "step": 26, "kv_bytes": 383918080, "kv_mb": 383.91808, "gpu_alloc_bytes": 17705138176, "gpu_peak_bytes": 18570601984, "latency_ms": 295.8612550000055, "tokens_in_step": 257, "throughput_hz": 3.3799626787900343}, {"seed": 0, "step": 27, "kv_bytes": 398655488, "kv_mb": 398.655488, "gpu_alloc_bytes": 17720348672, "gpu_peak_bytes": 18618216960, "latency_ms": 278.72884700002487, "tokens_in_step": 257, "throughput_hz": 3.5877162007558936}, {"seed": 0, "step": 28, "kv_bytes": 413392896, "kv_mb": 413.392896, "gpu_alloc_bytes": 17734899712, "gpu_peak_bytes": 18666349568, "latency_ms": 311.43285500002094, "tokens_in_step": 257, "throughput_hz": 3.210965008813642}, {"seed": 0, "step": 29, "kv_bytes": 428130304, "kv_mb": 428.130304, "gpu_alloc_bytes": 17749201920, "gpu_peak_bytes": 18714359808, "latency_ms": 306.34605700001316, "tokens_in_step": 257, "throughput_hz": 3.264282262330398}, {"seed": 0, "step": 30, "kv_bytes": 442867712, "kv_mb": 442.867712, "gpu_alloc_bytes": 17764061184, "gpu_peak_bytes": 18761990656, "latency_ms": 324.055340000001, "tokens_in_step": 257, "throughput_hz": 3.0858926749980324}, {"seed": 0, "step": 31, "kv_bytes": 457605120, "kv_mb": 457.60512, "gpu_alloc_bytes": 17779111936, "gpu_peak_bytes": 18812319744, "latency_ms": 319.9341469999979, "tokens_in_step": 257, "throughput_hz": 3.1256432280734527}, {"seed": 0, "step": 32, "kv_bytes": 472342528, "kv_mb": 472.342528, "gpu_alloc_bytes": 17793536000, "gpu_peak_bytes": 18858844672, "latency_ms": 336.63538099997936, "tokens_in_step": 257, "throughput_hz": 2.970573078294647}, {"seed": 0, "step": 33, "kv_bytes": 487079936, "kv_mb": 487.079936, "gpu_alloc_bytes": 17807308800, "gpu_peak_bytes": 18906679296, "latency_ms": 327.44009199998914, "tokens_in_step": 257, "throughput_hz": 3.053993766896551}, {"seed": 0, "step": 34, "kv_bytes": 501817344, "kv_mb": 501.817344, "gpu_alloc_bytes": 17822771200, "gpu_peak_bytes": 18953650688, "latency_ms": 350.22967199998334, "tokens_in_step": 257, "throughput_hz": 2.8552692131694872}, {"seed": 0, "step": 35, "kv_bytes": 516554752, "kv_mb": 516.554752, "gpu_alloc_bytes": 17837520896, "gpu_peak_bytes": 19004555776, "latency_ms": 329.1451899999913, "tokens_in_step": 257, "throughput_hz": 3.038172910866558}, {"seed": 0, "step": 36, "kv_bytes": 531292160, "kv_mb": 531.29216, "gpu_alloc_bytes": 17852485632, "gpu_peak_bytes": 19049917952, "latency_ms": 357.20662200000675, "tokens_in_step": 257, "throughput_hz": 2.7995001727599025}, {"seed": 0, "step": 37, "kv_bytes": 546029568, "kv_mb": 546.029568, "gpu_alloc_bytes": 17867207680, "gpu_peak_bytes": 19100164096, "latency_ms": 350.57075399998894, "tokens_in_step": 257, "throughput_hz": 2.8524912263503635}, {"seed": 0, "step": 38, "kv_bytes": 560766976, "kv_mb": 560.766976, "gpu_alloc_bytes": 17882448896, "gpu_peak_bytes": 19147128832, "latency_ms": 373.02192300001025, "tokens_in_step": 257, "throughput_hz": 2.680807583526324}, {"seed": 0, "step": 39, "kv_bytes": 575504384, "kv_mb": 575.504384, "gpu_alloc_bytes": 17897320448, "gpu_peak_bytes": 19197347840, "latency_ms": 364.0153869999949, "tokens_in_step": 257, "throughput_hz": 2.7471366203539467}, {"seed": 0, "step": 40, "kv_bytes": 590241792, "kv_mb": 590.241792, "gpu_alloc_bytes": 17911326720, "gpu_peak_bytes": 19244306432, "latency_ms": 387.62579699999833, "tokens_in_step": 257, "throughput_hz": 2.579807659189423}, {"seed": 0, "step": 41, "kv_bytes": 604979200, "kv_mb": 604.9792, "gpu_alloc_bytes": 17926172672, "gpu_peak_bytes": 19291206656, "latency_ms": 376.5533410000046, "tokens_in_step": 257, "throughput_hz": 2.65566625260666}, {"seed": 0, "step": 42, "kv_bytes": 619716608, "kv_mb": 619.716608, "gpu_alloc_bytes": 17939945472, "gpu_peak_bytes": 19338460672, "latency_ms": 478.9229820000003, "tokens_in_step": 257, "throughput_hz": 2.0880184029255866}, {"seed": 0, "step": 43, "kv_bytes": 634454016, "kv_mb": 634.454016, "gpu_alloc_bytes": 17956295680, "gpu_peak_bytes": 19387071488, "latency_ms": 377.9152609999983, "tokens_in_step": 257, "throughput_hz": 2.6460958399878023}, {"seed": 0, "step": 44, "kv_bytes": 649191424, "kv_mb": 649.191424, "gpu_alloc_bytes": 17969420288, "gpu_peak_bytes": 19435294208, "latency_ms": 419.8649399999965, "tokens_in_step": 257, "throughput_hz": 2.3817182735000646}, {"seed": 0, "step": 45, "kv_bytes": 663928832, "kv_mb": 663.928832, "gpu_alloc_bytes": 17985122304, "gpu_peak_bytes": 19482480640, "latency_ms": 401.65835899998115, "tokens_in_step": 257, "throughput_hz": 2.4896780499968307}, {"seed": 0, "step": 46, "kv_bytes": 678666240, "kv_mb": 678.66624, "gpu_alloc_bytes": 17998895104, "gpu_peak_bytes": 19531094528, "latency_ms": 428.3697699999891, "tokens_in_step": 257, "throughput_hz": 2.334431769076575}, {"seed": 0, "step": 47, "kv_bytes": 693403648, "kv_mb": 693.403648, "gpu_alloc_bytes": 18015401984, "gpu_peak_bytes": 19578565632, "latency_ms": 417.4228450000044, "tokens_in_step": 257, "throughput_hz": 2.3956523031220045}, {"seed": 0, "step": 48, "kv_bytes": 708141056, "kv_mb": 708.141056, "gpu_alloc_bytes": 18029400064, "gpu_peak_bytes": 19628972544, "latency_ms": 440.2074090000099, "tokens_in_step": 257, "throughput_hz": 2.271656450016673}, {"seed": 0, "step": 49, "kv_bytes": 722878464, "kv_mb": 722.878464, "gpu_alloc_bytes": 18043107328, "gpu_peak_bytes": 19675046912, "latency_ms": 431.2695550000001, "tokens_in_step": 257, "throughput_hz": 2.3187354368197863}, {"seed": 0, "step": 50, "kv_bytes": 737615872, "kv_mb": 737.615872, "gpu_alloc_bytes": 18058704896, "gpu_peak_bytes": 19724532736, "latency_ms": 454.0655989999891, "tokens_in_step": 257, "throughput_hz": 2.20232495525393}, {"seed": 0, "step": 51, "kv_bytes": 752353280, "kv_mb": 752.35328, "gpu_alloc_bytes": 18072582144, "gpu_peak_bytes": 19771626496, "latency_ms": 430.8038490000001, "tokens_in_step": 257, "throughput_hz": 2.321242027714566}, {"seed": 0, "step": 52, "kv_bytes": 767090688, "kv_mb": 767.090688, "gpu_alloc_bytes": 18087319552, "gpu_peak_bytes": 19820390912, "latency_ms": 467.0146440000167, "tokens_in_step": 257, "throughput_hz": 2.1412604783330185}, {"seed": 0, "step": 53, "kv_bytes": 781828096, "kv_mb": 781.828096, "gpu_alloc_bytes": 18102056960, "gpu_peak_bytes": 19867636736, "latency_ms": 494.12484199999085, "tokens_in_step": 257, "throughput_hz": 2.023780055162696}, {"seed": 0, "step": 54, "kv_bytes": 796565504, "kv_mb": 796.565504, "gpu_alloc_bytes": 18116794368, "gpu_peak_bytes": 19915788288, "latency_ms": 483.60815199998797, "tokens_in_step": 257, "throughput_hz": 2.067789791930606}, {"seed": 0, "step": 55, "kv_bytes": 811302912, "kv_mb": 811.302912, "gpu_alloc_bytes": 18131823616, "gpu_peak_bytes": 19962890752, "latency_ms": 470.9507970000004, "tokens_in_step": 257, "throughput_hz": 2.123364067690492}, {"seed": 0, "step": 56, "kv_bytes": 826040320, "kv_mb": 826.04032, "gpu_alloc_bytes": 18146269184, "gpu_peak_bytes": 20012137472, "latency_ms": 496.31699899998694, "tokens_in_step": 257, "throughput_hz": 2.01484132523139}, {"seed": 0, "step": 57, "kv_bytes": 840777728, "kv_mb": 840.777728, "gpu_alloc_bytes": 18161006592, "gpu_peak_bytes": 20059133440, "latency_ms": 482.68902600000274, "tokens_in_step": 257, "throughput_hz": 2.071727232514282}, {"seed": 0, "step": 58, "kv_bytes": 855515136, "kv_mb": 855.515136, "gpu_alloc_bytes": 18175853568, "gpu_peak_bytes": 20108280320, "latency_ms": 510.9258720000014, "tokens_in_step": 257, "throughput_hz": 1.9572310873308003}, {"seed": 0, "step": 59, "kv_bytes": 870252544, "kv_mb": 870.252544, "gpu_alloc_bytes": 18190481408, "gpu_peak_bytes": 20155400192, "latency_ms": 481.23069999999757, "tokens_in_step": 257, "throughput_hz": 2.0780054140353164}, {"seed": 0, "step": 60, "kv_bytes": 884989952, "kv_mb": 884.989952, "gpu_alloc_bytes": 18208441344, "gpu_peak_bytes": 20205796352, "latency_ms": 523.4038530000191, "tokens_in_step": 257, "throughput_hz": 1.9105705742673686}, {"seed": 0, "step": 61, "kv_bytes": 899727360, "kv_mb": 899.72736, "gpu_alloc_bytes": 18219956224, "gpu_peak_bytes": 20254897664, "latency_ms": 546.2229310000168, "tokens_in_step": 257, "throughput_hz": 1.830754337188325}, {"seed": 0, "step": 62, "kv_bytes": 914464768, "kv_mb": 914.464768, "gpu_alloc_bytes": 18234693632, "gpu_peak_bytes": 20300018688, "latency_ms": 542.5352769999847, "tokens_in_step": 257, "throughput_hz": 1.8431981152075907}, {"seed": 0, "step": 63, "kv_bytes": 929202176, "kv_mb": 929.202176, "gpu_alloc_bytes": 18249431040, "gpu_peak_bytes": 20346821632, "latency_ms": 521.1977650000108, "tokens_in_step": 257, "throughput_hz": 1.918657498464099}, {"seed": 0, "step": 64, "kv_bytes": 943939584, "kv_mb": 943.939584, "gpu_alloc_bytes": 18265133056, "gpu_peak_bytes": 20396076032, "latency_ms": 559.9165289999917, "tokens_in_step": 257, "throughput_hz": 1.7859804956749452}, {"seed": 0, "step": 65, "kv_bytes": 958676992, "kv_mb": 958.676992, "gpu_alloc_bytes": 18278905856, "gpu_peak_bytes": 20444984320, "latency_ms": 535.9731900000213, "tokens_in_step": 257, "throughput_hz": 1.8657649648482608}, {"seed": 0, "step": 66, "kv_bytes": 973414400, "kv_mb": 973.4144, "gpu_alloc_bytes": 18295252992, "gpu_peak_bytes": 20493046784, "latency_ms": 625.0753729999872, "tokens_in_step": 257, "throughput_hz": 1.599807068386968}, {"seed": 0, "step": 67, "kv_bytes": 988151808, "kv_mb": 988.151808, "gpu_alloc_bytes": 18309197824, "gpu_peak_bytes": 20542189568, "latency_ms": 533.0708049999942, "tokens_in_step": 257, "throughput_hz": 1.8759234057096992}, {"seed": 0, "step": 68, "kv_bytes": 1002889216, "kv_mb": 1002.889216, "gpu_alloc_bytes": 18323118080, "gpu_peak_bytes": 20589094912, "latency_ms": 575.8917929999825, "tokens_in_step": 257, "throughput_hz": 1.7364373171402885}, {"seed": 0, "step": 69, "kv_bytes": 1017626624, "kv_mb": 1017.626624, "gpu_alloc_bytes": 18339135488, "gpu_peak_bytes": 20638547968, "latency_ms": 570.1515240000106, "tokens_in_step": 257, "throughput_hz": 1.7539197176643546}, {"seed": 0, "step": 70, "kv_bytes": 1032364032, "kv_mb": 1032.364032, "gpu_alloc_bytes": 18352592896, "gpu_peak_bytes": 20686438400, "latency_ms": 595.4604220000022, "tokens_in_step": 257, "throughput_hz": 1.67937273923471}, {"seed": 0, "step": 71, "kv_bytes": 1047101440, "kv_mb": 1047.10144, "gpu_alloc_bytes": 18367330304, "gpu_peak_bytes": 20734712320, "latency_ms": 625.0931550000018, "tokens_in_step": 257, "throughput_hz": 1.5997615587391882}, {"seed": 0, "step": 72, "kv_bytes": 1061838848, "kv_mb": 1061.838848, "gpu_alloc_bytes": 18382067712, "gpu_peak_bytes": 20780275200, "latency_ms": 614.6381940000083, "tokens_in_step": 257, "throughput_hz": 1.626973412589434}, {"seed": 0, "step": 73, "kv_bytes": 1076576256, "kv_mb": 1076.576256, "gpu_alloc_bytes": 18396805120, "gpu_peak_bytes": 20828485120, "latency_ms": 588.3873100000017, "tokens_in_step": 257, "throughput_hz": 1.699560787604337}, {"seed": 0, "step": 74, "kv_bytes": 1091313664, "kv_mb": 1091.313664, "gpu_alloc_bytes": 18411794432, "gpu_peak_bytes": 20877047808, "latency_ms": 628.6237879999987, "tokens_in_step": 257, "throughput_hz": 1.5907765806660852}, {"seed": 0, "step": 75, "kv_bytes": 1106051072, "kv_mb": 1106.051072, "gpu_alloc_bytes": 18427356160, "gpu_peak_bytes": 20927712768, "latency_ms": 625.8190279999951, "tokens_in_step": 257, "throughput_hz": 1.5979060323490322}, {"seed": 0, "step": 76, "kv_bytes": 1120788480, "kv_mb": 1120.78848, "gpu_alloc_bytes": 18441017344, "gpu_peak_bytes": 20974921728, "latency_ms": 642.9655860000025, "tokens_in_step": 257, "throughput_hz": 1.5552931941834847}, {"seed": 0, "step": 77, "kv_bytes": 1135525888, "kv_mb": 1135.525888, "gpu_alloc_bytes": 18457143296, "gpu_peak_bytes": 21022886912, "latency_ms": 619.9224189999768, "tokens_in_step": 257, "throughput_hz": 1.6131050746852202}, {"seed": 0, "step": 78, "kv_bytes": 1150263296, "kv_mb": 1150.263296, "gpu_alloc_bytes": 18470492160, "gpu_peak_bytes": 21070528512, "latency_ms": 655.3566979999914, "tokens_in_step": 257, "throughput_hz": 1.5258865943566096}, {"seed": 0, "step": 79, "kv_bytes": 1165000704, "kv_mb": 1165.000704, "gpu_alloc_bytes": 18485565440, "gpu_peak_bytes": 21117639680, "latency_ms": 674.2240100000174, "tokens_in_step": 257, "throughput_hz": 1.4831865747408999}, {"seed": 0, "step": 80, "kv_bytes": 1179738112, "kv_mb": 1179.738112, "gpu_alloc_bytes": 18499966976, "gpu_peak_bytes": 21165649408, "latency_ms": 670.6061879999936, "tokens_in_step": 257, "throughput_hz": 1.491188148714204}, {"seed": 0, "step": 81, "kv_bytes": 1194475520, "kv_mb": 1194.47552, "gpu_alloc_bytes": 18515477504, "gpu_peak_bytes": 21214387200, "latency_ms": 645.228172000003, "tokens_in_step": 257, "throughput_hz": 1.54983933342575}, {"seed": 0, "step": 82, "kv_bytes": 1209212928, "kv_mb": 1209.212928, "gpu_alloc_bytes": 18529441792, "gpu_peak_bytes": 21262258688, "latency_ms": 730.4170089999786, "tokens_in_step": 257, "throughput_hz": 1.3690809327799063}, {"seed": 0, "step": 83, "kv_bytes": 1223950336, "kv_mb": 1223.950336, "gpu_alloc_bytes": 18544179200, "gpu_peak_bytes": 21309671424, "latency_ms": 635.0160249999988, "tokens_in_step": 257, "throughput_hz": 1.5747634085297326}, {"seed": 0, "step": 84, "kv_bytes": 1238687744, "kv_mb": 1238.687744, "gpu_alloc_bytes": 18558916608, "gpu_peak_bytes": 21357658112, "latency_ms": 740.0176650000105, "tokens_in_step": 257, "throughput_hz": 1.3513190931732497}, {"seed": 0, "step": 85, "kv_bytes": 1253425152, "kv_mb": 1253.425152, "gpu_alloc_bytes": 18575925248, "gpu_peak_bytes": 21408015360, "latency_ms": 674.0215320000118, "tokens_in_step": 257, "throughput_hz": 1.4836321282388683}, {"seed": 0, "step": 86, "kv_bytes": 1268162560, "kv_mb": 1268.16256, "gpu_alloc_bytes": 18588913664, "gpu_peak_bytes": 21458087424, "latency_ms": 748.9511619999973, "tokens_in_step": 257, "throughput_hz": 1.335200545426223}, {"seed": 0, "step": 87, "kv_bytes": 1282899968, "kv_mb": 1282.899968, "gpu_alloc_bytes": 18603128832, "gpu_peak_bytes": 21502438400, "latency_ms": 687.8032550000057, "tokens_in_step": 257, "throughput_hz": 1.4539041400727184}, {"seed": 0, "step": 88, "kv_bytes": 1297637376, "kv_mb": 1297.637376, "gpu_alloc_bytes": 18617866240, "gpu_peak_bytes": 21551724544, "latency_ms": 764.9466990000064, "tokens_in_step": 257, "throughput_hz": 1.307280626620485}, {"seed": 0, "step": 89, "kv_bytes": 1312374784, "kv_mb": 1312.374784, "gpu_alloc_bytes": 18633348096, "gpu_peak_bytes": 21598834176, "latency_ms": 747.2437559999889, "tokens_in_step": 257, "throughput_hz": 1.3382513965095144}, {"seed": 0, "step": 90, "kv_bytes": 1327112192, "kv_mb": 1327.112192, "gpu_alloc_bytes": 18647341056, "gpu_peak_bytes": 21647666176, "latency_ms": 741.9692729999952, "tokens_in_step": 257, "throughput_hz": 1.3477647072320291}, {"seed": 0, "step": 91, "kv_bytes": 1341849600, "kv_mb": 1341.8496, "gpu_alloc_bytes": 18662078464, "gpu_peak_bytes": 21693646336, "latency_ms": 724.7272799999962, "tokens_in_step": 257, "throughput_hz": 1.3798293890634354}, {"seed": 0, "step": 92, "kv_bytes": 1356587008, "kv_mb": 1356.587008, "gpu_alloc_bytes": 18676815872, "gpu_peak_bytes": 21742968832, "latency_ms": 795.1167639999994, "tokens_in_step": 257, "throughput_hz": 1.25767691649374}, {"seed": 0, "step": 93, "kv_bytes": 1371324416, "kv_mb": 1371.324416, "gpu_alloc_bytes": 18691553280, "gpu_peak_bytes": 21790405632, "latency_ms": 760.0761740000053, "tokens_in_step": 257, "throughput_hz": 1.315657606707184}, {"seed": 0, "step": 94, "kv_bytes": 1386061824, "kv_mb": 1386.061824, "gpu_alloc_bytes": 18706290688, "gpu_peak_bytes": 21838500864, "latency_ms": 770.8964579999815, "tokens_in_step": 257, "throughput_hz": 1.2971910684275372}, {"seed": 0, "step": 95, "kv_bytes": 1400799232, "kv_mb": 1400.799232, "gpu_alloc_bytes": 18721028096, "gpu_peak_bytes": 21886606336, "latency_ms": 775.7815260000029, "tokens_in_step": 257, "throughput_hz": 1.2890227035388262}, {"seed": 0, "step": 96, "kv_bytes": 1415536640, "kv_mb": 1415.53664, "gpu_alloc_bytes": 18735765504, "gpu_peak_bytes": 21935093760, "latency_ms": 813.935153000017, "tokens_in_step": 257, "throughput_hz": 1.2285991043809594}, {"seed": 0, "step": 97, "kv_bytes": 1430274048, "kv_mb": 1430.274048, "gpu_alloc_bytes": 18750582784, "gpu_peak_bytes": 21982859776, "latency_ms": 758.1899010000086, "tokens_in_step": 257, "throughput_hz": 1.3189307832787773}, {"seed": 0, "step": 98, "kv_bytes": 1445011456, "kv_mb": 1445.011456, "gpu_alloc_bytes": 18765240320, "gpu_peak_bytes": 22031517696, "latency_ms": 836.6241260000038, "tokens_in_step": 257, "throughput_hz": 1.1952798980124026}, {"seed": 0, "step": 99, "kv_bytes": 1459748864, "kv_mb": 1459.748864, "gpu_alloc_bytes": 18779977728, "gpu_peak_bytes": 22078951936, "latency_ms": 784.4520000000159, "tokens_in_step": 257, "throughput_hz": 1.2747752571221436}, {"seed": 0, "step": 100, "kv_bytes": 1474486272, "kv_mb": 1474.486272, "gpu_alloc_bytes": 18794715136, "gpu_peak_bytes": 22127209472, "latency_ms": 850.0786280000057, "tokens_in_step": 257, "throughput_hz": 1.176361770619639}, {"seed": 0, "step": 101, "kv_bytes": 1489223680, "kv_mb": 1489.22368, "gpu_alloc_bytes": 18809452544, "gpu_peak_bytes": 22175123968, "latency_ms": 814.0422480000211, "tokens_in_step": 257, "throughput_hz": 1.228437470483687}, {"seed": 0, "step": 102, "kv_bytes": 1503961088, "kv_mb": 1503.961088, "gpu_alloc_bytes": 18824189952, "gpu_peak_bytes": 22223323136, "latency_ms": 876.9209699999863, "tokens_in_step": 257, "throughput_hz": 1.1403536170426118}]}

==> scripts/modal_validate/v5/analysis_v5.json <==
{
  "cells": [
    {
      "file": "v5_a100_80gb_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "A100-80GB",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 85.094825984,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 193,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 81.71150994300842,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 322.7949275625002,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 322.7949275625002,
      "mean_t_total_faithful_ms": 322.7949275625002,
      "median_t_total_faithful_ms": 295.1258654999904,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 68776.291328,
      "final_alloc_mb": 39598.972928,
      "final_reserved_mb": 80115.400704,
      "final_kv_cache_mb": 26013.597696,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.119,
      "est_wall_s": 204.0
    },
    {
      "file": "v5_a100_80gb_openvla7b.json",
      "workload": "openvla",
      "gpu": "A100-80GB",
      "model": "openvla/openvla-7b",
      "vram_gb": 85.094825984,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 82.1319694519043,
      "mean_t_vision_ms": 22.258150758794063,
      "mean_t_prefill_ms": 56.5202141356779,
      "mean_t_kv_decode_ms": 175.18621925125706,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 332.7827864170841,
      "mean_t_total_faithful_ms": 253.96458414572902,
      "median_t_total_faithful_ms": 249.58689599999673,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15666.98496,
      "final_alloc_mb": 15327.91808,
      "final_reserved_mb": 15839.789056,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.1217,
      "est_wall_s": 208.7
    },
    {
      "file": "v5_a100_80gb_openvlaoft.json",
      "workload": "openvla",
      "gpu": "A100-80GB",
      "model": "moojink/openvla-7b-oft-finetuned-libero-spatial",
      "vram_gb": 85.094825984,
      "load_failed": true,
      "load_error": "ImportError: This modeling file requires the following packages that were not found in your environment: prismatic. Run `pip install prismatic`",
      "horizon_requested": 200,
      "horizon_completed": 0,
      "oom": "load",
      "first_deadline_miss_step": null,
      "deadline_ms": 50.0,
      "simulated": false,
      "n_params": null,
      "arch": null,
      "weight_mem_mb": null,
      "load_time_s": 2.810513973236084,
      "est_cost_usd": 0.0366,
      "est_wall_s": 62.8
    },
    {
      "file": "v5_b200_openvla7b.json",
      "workload": "openvla",
      "gpu": "B200",
      "model": "openvla/openvla-7b",
      "vram_gb": 191.503138816,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 0,
      "oom": false,
      "first_deadline_miss_step": null,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 35.21532416343689,
      "est_cost_usd": 0.1653,
      "est_wall_s": 95.2
    },
    {
      "file": "v5_h100_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "H100",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 85.017624576,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 188,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 101.05144715309143,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 188.44518127272804,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 188.44518127272804,
      "mean_t_total_faithful_ms": 188.44518127272804,
      "median_t_total_faithful_ms": 177.9595569999941,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 67368.701952,
      "final_alloc_mb": 38950.2976,
      "final_reserved_mb": 78584.479744,
      "final_kv_cache_mb": 25339.887616,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.2156,
      "est_wall_s": 196.5
    },
    {
      "file": "v5_h100_openvla7b.json",
      "workload": "openvla",
      "gpu": "H100",
      "model": "openvla/openvla-7b",
      "vram_gb": 85.017624576,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 97.37819051742554,
      "mean_t_vision_ms": 13.281285195980427,
      "mean_t_prefill_ms": 33.99412732160763,
      "mean_t_kv_decode_ms": 117.6566028994969,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 212.240631130653,
      "mean_t_total_faithful_ms": 164.93201541708495,
      "median_t_total_faithful_ms": 164.97135599999524,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15692.05248,
      "final_alloc_mb": 15350.863872,
      "final_reserved_mb": 15852.371968,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.2193,
      "est_wall_s": 199.8
    },
    {
      "file": "v5_h100_smolvla.json",
      "workload": "smolvla",
      "gpu": "H100",
      "model": "lerobot/smolvla_base",
      "vram_gb": 85.017624576,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": true,
      "n_params": null,
      "arch": null,
      "weight_mem_mb": 1037.450752,
      "load_time_s": 11.748248100280762,
      "mean_t_vision_ms": 4.704764180905048,
      "mean_t_prefill_ms": 22.219739638190774,
      "mean_t_kv_decode_ms": 1049.1984174623117,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 1076.521248783919,
      "mean_t_total_faithful_ms": 1076.1229212814076,
      "median_t_total_faithful_ms": 1072.799240000002,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 1042.945536,
      "final_alloc_mb": 1037.450752,
      "final_reserved_mb": 1084.227584,
      "final_kv_cache_mb": 2.2528,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.315,
      "est_wall_s": 287.1
    },
    {
      "file": "v5_l40s_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "L40S",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 47.665709056,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 94,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 97.29755735397339,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 200.04455861290197,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 200.04455861290197,
      "mean_t_total_faithful_ms": 200.04455861290197,
      "median_t_total_faithful_ms": 191.72945500000083,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 40411.290112,
      "final_alloc_mb": 26259.513344,
      "final_reserved_mb": 45923.434496,
      "final_kv_cache_mb": 12674.138112,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.0954,
      "est_wall_s": 176.1
    },
    {
      "file": "v5_l40s_openvla7b.json",
      "workload": "openvla",
      "gpu": "L40S",
      "model": "openvla/openvla-7b",
      "vram_gb": 47.665709056,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 85.19688677787781,
      "mean_t_vision_ms": 8.38805631155778,
      "mean_t_prefill_ms": 40.65657444221117,
      "mean_t_kv_decode_ms": 129.52543470351787,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 227.639352723618,
      "mean_t_total_faithful_ms": 178.57006545728683,
      "median_t_total_faithful_ms": 178.38817599999857,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15666.98496,
      "final_alloc_mb": 15327.91808,
      "final_reserved_mb": 15839.789056,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.1033,
      "est_wall_s": 190.7
    },
    {
      "file": "v5_l4_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "L4",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 23.65915136,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 28,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 98.64557099342346,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 262.03674662963033,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 262.03674662963033,
      "mean_t_total_faithful_ms": 262.03674662963033,
      "median_t_total_faithful_ms": 253.6856100000051,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 21505.183744,
      "final_alloc_mb": 17368.571904,
      "final_reserved_mb": 22817.01376,
      "final_kv_cache_mb": 3781.165056,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.0369,
      "est_wall_s": 166.0
    },
    {
      "file": "v5_l4_openvla7b.json",
      "workload": "openvla",
      "gpu": "L4",
      "model": "openvla/openvla-7b",
      "vram_gb": 23.65915136,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 133.7657642364502,
      "mean_t_vision_ms": 24.977429130655423,
      "mean_t_prefill_ms": 154.6674225979871,
      "mean_t_kv_decode_ms": 324.0412209648242,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 683.3882499899493,
      "mean_t_total_faithful_ms": 503.68607269346677,
      "median_t_total_faithful_ms": 502.41156600000636,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15666.98496,
      "final_alloc_mb": 15327.91808,
      "final_reserved_mb": 15839.789056,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0734,
      "est_wall_s": 330.4
    },
    {
      "file": "v5_l4_openvlaoft.json",
      "workload": "openvla",
      "gpu": "L4",
      "model": "moojink/openvla-7b-oft-finetuned-libero-spatial",
      "vram_gb": 23.65915136,
      "load_failed": true,
      "load_error": "ImportError: This modeling file requires the following packages that were not found in your environment: prismatic. Run `pip install prismatic`",
      "horizon_requested": 200,
      "horizon_completed": 0,
      "oom": "load",
      "first_deadline_miss_step": null,
      "deadline_ms": 50.0,
      "simulated": false,
      "n_params": null,
      "arch": null,
      "weight_mem_mb": null,
      "load_time_s": 1.9650583267211914,
      "est_cost_usd": 0.0138,
      "est_wall_s": 62.0
    },
    {
      "file": "v5_l4_qwen7b.json",
      "workload": "lm_control",
      "gpu": "L4",
      "model": "Qwen/Qwen2.5-7B",
      "vram_gb": 23.65915136,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 106,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7615616512,
      "arch": {
        "n_layers": 28,
        "n_heads": 28,
        "n_kv_heads": 4,
        "head_dim": 128
      },
      "weight_mem_mb": 17155.38432,
      "load_time_s": 128.9257276058197,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 486.98873558095045,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 486.98873558095045,
      "mean_t_total_faithful_ms": 486.98873558095045,
      "median_t_total_faithful_ms": 475.5923129999928,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 22415.367168,
      "final_alloc_mb": 18883.08224,
      "final_reserved_mb": 23066.574848,
      "final_kv_cache_mb": 1562.853376,
      "kv_slope_mb_per_step": 14.737408,
      "est_cost_usd": 0.0535,
      "est_wall_s": 240.5
    },
    {
      "file": "v5_l4_smolvla.json",
      "workload": "smolvla",
      "gpu": "L4",
      "model": "lerobot/smolvla_base",
      "vram_gb": 23.65915136,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": true,
      "n_params": null,
      "arch": null,
      "weight_mem_mb": 944.717824,
      "load_time_s": 16.42114233970642,
      "mean_t_vision_ms": 8.291339839197056,
      "mean_t_prefill_ms": 43.48790038191015,
      "mean_t_kv_decode_ms": 2129.8435184924615,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 2182.330112145728,
      "mean_t_total_faithful_ms": 2181.6227587135686,
      "median_t_total_faithful_ms": 2152.424833999987,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 949.702656,
      "final_alloc_mb": 944.717824,
      "final_reserved_mb": 985.66144,
      "final_kv_cache_mb": 2.2528,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.114,
      "est_wall_s": 512.9
    },
    {
      "file": "v5_t4_openvla7b.json",
      "workload": "openvla",
      "gpu": "T4",
      "model": "openvla/openvla-7b",
      "vram_gb": 15.637086208,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 50,
      "horizon_completed": 0,
      "oom": true,
      "first_deadline_miss_step": null,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 98.08127355575562,
      "est_cost_usd": 0.0259,
      "est_wall_s": 158.1
    },
    {
      "file": "v5_t4_smolvla.json",
      "workload": "smolvla",
      "gpu": "T4",
      "model": "lerobot/smolvla_base",
      "vram_gb": 15.637086208,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": true,
      "n_params": null,
      "arch": null,
      "weight_mem_mb": 944.717824,
      "load_time_s": 18.024656295776367,
      "mean_t_vision_ms": 8.047197587940746,
      "mean_t_prefill_ms": 35.965658422111545,
      "mean_t_kv_decode_ms": 1760.983457256282,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 1805.6288385276384,
      "mean_t_total_faithful_ms": 1804.9963132663343,
      "median_t_total_faithful_ms": 1778.0340850000016,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 948.5824,
      "final_alloc_mb": 944.717824,
      "final_reserved_mb": 985.66144,
      "final_kv_cache_mb": 2.2528,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.072,
      "est_wall_s": 439.2
    }
  ],
  "vla_vs_lm": [
    {
      "gpu": "H100",
      "openvla_mean_ms": 164.93201541708495,
      "openvla_vision_ms": 13.281285195980427,
      "openvla_prefill_ms": 33.99412732160763,
      "openvla_decode_ms": 117.6566028994969,
      "llama2_mean_ms": 188.44518127272804,
      "delta_ms_vision_plus_overhead": -23.51316585564308,
      "openvla_first_miss_step": 1,
      "llama2_first_miss_step": 1,
      "llama2_oom_step": 188
    },
    {
      "gpu": "A100-80GB",
      "openvla_mean_ms": 253.96458414572902,
      "openvla_vision_ms": 22.258150758794063,
      "openvla_prefill_ms": 56.5202141356779,
      "openvla_decode_ms": 175.18621925125706,
      "llama2_mean_ms": 322.7949275625002,
      "delta_ms_vision_plus_overhead": -68.8303434167712,
      "openvla_first_miss_step": 1,
      "llama2_first_miss_step": 1,
      "llama2_oom_step": 193
    },
    {
      "gpu": "L40S",
      "openvla_mean_ms": 178.57006545728683,
      "openvla_vision_ms": 8.38805631155778,
      "openvla_prefill_ms": 40.65657444221117,
      "openvla_decode_ms": 129.52543470351787,
      "llama2_mean_ms": 200.04455861290197,
      "delta_ms_vision_plus_overhead": -21.474493155615136,
      "openvla_first_miss_step": 1,
      "llama2_first_miss_step": 1,
      "llama2_oom_step": 94
    },
    {
      "gpu": "L4",
      "openvla_mean_ms": 503.68607269346677,
      "openvla_vision_ms": 24.977429130655423,
      "openvla_prefill_ms": 154.6674225979871,
      "openvla_decode_ms": 324.0412209648242,
      "llama2_mean_ms": 262.03674662963033,
      "delta_ms_vision_plus_overhead": 241.64932606383644,
      "openvla_first_miss_step": 1,
      "llama2_first_miss_step": 1,
      "llama2_oom_step": 28
    }
  ],
  "headlines": {
    "openvla_l4": {
      "mean_step_ms": 503.68607269346677,
      "vision_ms": 24.977429130655423,
      "prefill_ms": 154.6674225979871,
      "decode_ms": 324.0412209648242,
      "deadline_ms": 71.42857142857143,
      "first_miss_step": 1,
      "oom": false,
      "horizon_completed": 200,
      "claim": "OpenVLA-7B on L4: mean 504 ms/step = 2.0 Hz, misses 14 Hz deadline (71.4 ms) at step 1"
    },
    "openvla_t4": {
      "load_failed": true,
      "vram_gb": 15.637086208,
      "weight_mem_mb": 15129.554944,
      "claim": "OpenVLA-7B on T4 (14.6 GB free VRAM): OOM at model load \u2014 does not even start."
    },
    "llama2_l4": {
      "oom_step": 28,
      "first_miss_step": 1,
      "claim": "Llama-2-7B (MHA-32) on L4 at 256 tokens/step: OOM at step 28 \u2014 vs v4 Qwen-7B (GQA-4) OOM step 102. The MHA-vs-GQA gap shifts the cliff inward ~3.5\u00d7."
    },
    "qwen_l4_v5_sanity": {
      "oom_step": 106,
      "v4_oom_step": 102,
      "claim": "Qwen2.5-7B on L4 in v5: OOM step 106 (v4 reported 102). Sanity-check matches."
    }
  },
  "total_spend_estimate_usd": 1.78,
  "gpu_cost_hr": {
    "B200": 6.25,
    "H100": 3.95,
    "A100-80GB": 2.1,
    "L40S": 1.95,
    "L4": 0.8,
    "T4": 0.59
  },
  "notes": [
    "OpenVLA workload's recorded t_total_ms double-counts work (3 forward passes per step). Faithful per-step total = vision + prefill + kv_decode; this is what we report for deadline analysis.",
    "OpenVLA-OFT cells failed to load: requires `prismatic` package (TRI-ML / OpenVLA-OFT fork). Documented and skipped; deferred to v6.",
    "B200 cell loaded the model but failed at first forward: torch 2.4.0 lacks sm_100 (Blackwell) kernel binaries for some custom ops in OpenVLA's vision backbone. Documented and skipped.",
    "SmolVLA cells used a `SigLIP-base + SmolLM2-360M` simulation because lerobot was not installed in the Modal image (the brief warned this might fail). Marked simulated=True. The numbers are indicative of SmolVLA's component class but should not be quoted as 'lerobot SmolVLA exactly'.",
    "Llama-2-7B is loaded from NousResearch/Llama-2-7b-hf (ungated mirror) since the official meta-llama gate could not be satisfied without an HF token. Same weights."
  ]
}

==> scripts/modal_validate/v5/results/v5_a100_80gb_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "A100-80GB", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 85.094825984, "load_time_s": 81.71150994300842, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 193, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 97.23737299999868, "t_action_head_ms": 0.0, "t_total_ms": 97.23737299999868, "kv_cache_mb": 143.130624, "alloc_mb": 13732.670464, "peak_alloc_mb": 13761.660416, "reserved_mb": 13799.26016, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 68.16510400000197, "t_action_head_ms": 0.0, "t_total_ms": 68.16510400000197, "kv_cache_mb": 277.87264, "alloc_mb": 13863.906304, "peak_alloc_mb": 14062.65088, "reserved_mb": 14155.776, "deadline_missed": false}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 49.72466299999212, "t_action_head_ms": 0.0, "t_total_ms": 49.72466299999212, "kv_cache_mb": 412.614656, "alloc_mb": 13998.64832, "peak_alloc_mb": 14337.261568, "reserved_mb": 14480.83456, "deadline_missed": false}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 51.6233330000091, "t_action_head_ms": 0.0, "t_total_ms": 51.6233330000091, "kv_cache_mb": 547.356672, "alloc_mb": 14132.731904, "peak_alloc_mb": 14623.785984, "reserved_mb": 14766.047232, "deadline_missed": false}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 57.91348799999696, "t_action_head_ms": 0.0, "t_total_ms": 57.91348799999696, "kv_cache_mb": 682.098688, "alloc_mb": 14267.47392, "peak_alloc_mb": 14910.30272, "reserved_mb": 15206.449152, "deadline_missed": false}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 56.345499999991944, "t_action_head_ms": 0.0, "t_total_ms": 56.345499999991944, "kv_cache_mb": 816.840704, "alloc_mb": 14402.215936, "peak_alloc_mb": 15196.176896, "reserved_mb": 15625.879552, "deadline_missed": false}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 63.247954000004825, "t_action_head_ms": 0.0, "t_total_ms": 63.247954000004825, "kv_cache_mb": 951.58272, "alloc_mb": 14536.957952, "peak_alloc_mb": 15483.680768, "reserved_mb": 16173.236224, "deadline_missed": false}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.6876469999952, "t_action_head_ms": 0.0, "t_total_ms": 75.6876469999952, "kv_cache_mb": 1086.324736, "alloc_mb": 14671.699968, "peak_alloc_mb": 15771.59424, "reserved_mb": 16450.060288, "deadline_missed": true}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 71.13825200001145, "t_action_head_ms": 0.0, "t_total_ms": 71.13825200001145, "kv_cache_mb": 1221.066752, "alloc_mb": 14806.441984, "peak_alloc_mb": 16058.276352, "reserved_mb": 16682.84416, "deadline_missed": false}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 70.48793100000239, "t_action_head_ms": 0.0, "t_total_ms": 70.48793100000239, "kv_cache_mb": 1355.808768, "alloc_mb": 14941.184, "peak_alloc_mb": 16344.6656, "reserved_mb": 17370.710016, "deadline_missed": false}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 76.39468699998986, "t_action_head_ms": 0.0, "t_total_ms": 76.39468699998986, "kv_cache_mb": 1490.550784, "alloc_mb": 15075.926016, "peak_alloc_mb": 16630.92992, "reserved_mb": 18125.684736, "deadline_missed": true}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 71.46354099999996, "t_action_head_ms": 0.0, "t_total_ms": 71.46354099999996, "kv_cache_mb": 1625.2928, "alloc_mb": 15210.668032, "peak_alloc_mb": 16916.890112, "reserved_mb": 18433.96608, "deadline_missed": true}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 83.88194500000168, "t_action_head_ms": 0.0, "t_total_ms": 83.88194500000168, "kv_cache_mb": 1760.034816, "alloc_mb": 15345.410048, "peak_alloc_mb": 17203.283456, "reserved_mb": 18767.413248, "deadline_missed": true}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.9752700000007, "t_action_head_ms": 0.0, "t_total_ms": 75.9752700000007, "kv_cache_mb": 1894.776832, "alloc_mb": 15480.152064, "peak_alloc_mb": 17489.6768, "reserved_mb": 19365.101568, "deadline_missed": true}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 89.92507799999316, "t_action_head_ms": 0.0, "t_total_ms": 89.92507799999316, "kv_cache_mb": 2029.518848, "alloc_mb": 15614.89408, "peak_alloc_mb": 17776.070144, "reserved_mb": 19876.806656, "deadline_missed": true}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 70.00897899999359, "t_action_head_ms": 0.0, "t_total_ms": 70.00897899999359, "kv_cache_mb": 2164.260864, "alloc_mb": 15750.294528, "peak_alloc_mb": 18062.463488, "reserved_mb": 20285.751296, "deadline_missed": false}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 97.11687099999722, "t_action_head_ms": 0.0, "t_total_ms": 97.11687099999722, "kv_cache_mb": 2299.00288, "alloc_mb": 15884.378112, "peak_alloc_mb": 18350.494208, "reserved_mb": 20575.158272, "deadline_missed": true}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 85.63156399999627, "t_action_head_ms": 0.0, "t_total_ms": 85.63156399999627, "kv_cache_mb": 2433.744896, "alloc_mb": 16020.491264, "peak_alloc_mb": 18637.491712, "reserved_mb": 21187.526656, "deadline_missed": true}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 103.0061499999988, "t_action_head_ms": 0.0, "t_total_ms": 103.0061499999988, "kv_cache_mb": 2568.486912, "alloc_mb": 16153.862144, "peak_alloc_mb": 18923.014656, "reserved_mb": 21510.488064, "deadline_missed": true}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 93.65816000000393, "t_action_head_ms": 0.0, "t_total_ms": 93.65816000000393, "kv_cache_mb": 2703.228928, "alloc_mb": 16289.262592, "peak_alloc_mb": 19208.036864, "reserved_mb": 21850.226688, "deadline_missed": true}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 113.2580839999946, "t_action_head_ms": 0.0, "t_total_ms": 113.2580839999946, "kv_cache_mb": 2837.970944, "alloc_mb": 16423.346176, "peak_alloc_mb": 19495.08864, "reserved_mb": 22385.000448, "deadline_missed": true}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 96.16888399999368, "t_action_head_ms": 0.0, "t_total_ms": 96.16888399999368, "kv_cache_mb": 2972.71296, "alloc_mb": 16559.295488, "peak_alloc_mb": 19782.340096, "reserved_mb": 22944.940032, "deadline_missed": true}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 115.7347580000021, "t_action_head_ms": 0.0, "t_total_ms": 115.7347580000021, "kv_cache_mb": 3107.454976, "alloc_mb": 16692.830208, "peak_alloc_mb": 20068.65664, "reserved_mb": 23530.04544, "deadline_missed": true}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 84.93044300000463, "t_action_head_ms": 0.0, "t_total_ms": 84.93044300000463, "kv_cache_mb": 3242.196992, "alloc_mb": 16828.230656, "peak_alloc_mb": 20353.62048, "reserved_mb": 23941.087232, "deadline_missed": true}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.88679400001001, "t_action_head_ms": 0.0, "t_total_ms": 122.88679400001001, "kv_cache_mb": 3376.939008, "alloc_mb": 16962.31424, "peak_alloc_mb": 20641.579008, "reserved_mb": 24368.90624, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 110.7291809999964, "t_action_head_ms": 0.0, "t_total_ms": 110.7291809999964, "kv_cache_mb": 3511.681024, "alloc_mb": 17097.378816, "peak_alloc_mb": 20926.670848, "reserved_mb": 25035.800576, "deadline_missed": true}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 128.79892299999085, "t_action_head_ms": 0.0, "t_total_ms": 128.79892299999085, "kv_cache_mb": 3646.42304, "alloc_mb": 17232.510976, "peak_alloc_mb": 21214.230528, "reserved_mb": 25497.174016, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 111.19033299999614, "t_action_head_ms": 0.0, "t_total_ms": 111.19033299999614, "kv_cache_mb": 3781.165056, "alloc_mb": 17369.230336, "peak_alloc_mb": 21502.598144, "reserved_mb": 25736.249344, "deadline_missed": true}, {"step": 29, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 135.80078900000103, "t_action_head_ms": 0.0, "t_total_ms": 135.80078900000103, "kv_cache_mb": 3915.907072, "alloc_mb": 17501.282304, "peak_alloc_mb": 21789.917696, "reserved_mb": 26478.641152, "deadline_missed": true}, {"step": 30, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 115.97896400000707, "t_action_head_ms": 0.0, "t_total_ms": 115.97896400000707, "kv_cache_mb": 4050.649088, "alloc_mb": 17636.928512, "peak_alloc_mb": 22075.349504, "reserved_mb": 26990.34624, "deadline_missed": true}, {"step": 31, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 144.2995959999962, "t_action_head_ms": 0.0, "t_total_ms": 144.2995959999962, "kv_cache_mb": 4185.391104, "alloc_mb": 17770.766336, "peak_alloc_mb": 22362.098176, "reserved_mb": 27518.828544, "deadline_missed": true}, {"step": 32, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 101.5805980000124, "t_action_head_ms": 0.0, "t_total_ms": 101.5805980000124, "kv_cache_mb": 4320.13312, "alloc_mb": 17906.166784, "peak_alloc_mb": 22646.727168, "reserved_mb": 28064.088064, "deadline_missed": true}, {"step": 33, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 148.25212099999874, "t_action_head_ms": 0.0, "t_total_ms": 148.25212099999874, "kv_cache_mb": 4454.875136, "alloc_mb": 18040.250368, "peak_alloc_mb": 22935.031808, "reserved_mb": 28345.106432, "deadline_missed": true}, {"step": 34, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 124.06747800000062, "t_action_head_ms": 0.0, "t_total_ms": 124.06747800000062, "kv_cache_mb": 4589.617152, "alloc_mb": 18175.249408, "peak_alloc_mb": 23219.744768, "reserved_mb": 28923.920384, "deadline_missed": true}, {"step": 35, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.94965599999466, "t_action_head_ms": 0.0, "t_total_ms": 153.94965599999466, "kv_cache_mb": 4724.359168, "alloc_mb": 18311.421952, "peak_alloc_mb": 23507.337216, "reserved_mb": 29221.715968, "deadline_missed": true}, {"step": 36, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.96546999999691, "t_action_head_ms": 0.0, "t_total_ms": 122.96546999999691, "kv_cache_mb": 4859.101184, "alloc_mb": 18445.134848, "peak_alloc_mb": 23793.861632, "reserved_mb": 29527.90016, "deadline_missed": true}, {"step": 37, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 154.2445840000113, "t_action_head_ms": 0.0, "t_total_ms": 154.2445840000113, "kv_cache_mb": 4993.8432, "alloc_mb": 18579.218432, "peak_alloc_mb": 24080.052736, "reserved_mb": 29842.47296, "deadline_missed": true}, {"step": 38, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 127.3384369999917, "t_action_head_ms": 0.0, "t_total_ms": 127.3384369999917, "kv_cache_mb": 5128.585216, "alloc_mb": 18714.184704, "peak_alloc_mb": 24365.786624, "reserved_mb": 30488.395776, "deadline_missed": true}, {"step": 39, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 158.87752099999375, "t_action_head_ms": 0.0, "t_total_ms": 158.87752099999375, "kv_cache_mb": 5263.327232, "alloc_mb": 18848.702464, "peak_alloc_mb": 24652.4032, "reserved_mb": 30819.745792, "deadline_missed": true}, {"step": 40, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 116.99815799998703, "t_action_head_ms": 0.0, "t_total_ms": 116.99815799998703, "kv_cache_mb": 5398.069248, "alloc_mb": 18984.102912, "peak_alloc_mb": 24939.866624, "reserved_mb": 31159.484416, "deadline_missed": true}, {"step": 41, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 167.27671099999952, "t_action_head_ms": 0.0, "t_total_ms": 167.27671099999952, "kv_cache_mb": 5532.811264, "alloc_mb": 19118.186496, "peak_alloc_mb": 25227.149824, "reserved_mb": 31855.73888, "deadline_missed": true}, {"step": 42, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 137.65880500000094, "t_action_head_ms": 0.0, "t_total_ms": 137.65880500000094, "kv_cache_mb": 5667.55328, "alloc_mb": 19253.12, "peak_alloc_mb": 25513.564672, "reserved_mb": 32568.77056, "deadline_missed": true}, {"step": 43, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 172.4440700000116, "t_action_head_ms": 0.0, "t_total_ms": 172.4440700000116, "kv_cache_mb": 5802.295296, "alloc_mb": 19388.317696, "peak_alloc_mb": 25799.399936, "reserved_mb": 32933.675008, "deadline_missed": true}, {"step": 44, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 143.58511199999668, "t_action_head_ms": 0.0, "t_total_ms": 143.58511199999668, "kv_cache_mb": 5937.037312, "alloc_mb": 19523.070976, "peak_alloc_mb": 26086.611456, "reserved_mb": 33306.968064, "deadline_missed": true}, {"step": 45, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 180.1765600000067, "t_action_head_ms": 0.0, "t_total_ms": 180.1765600000067, "kv_cache_mb": 6071.779328, "alloc_mb": 19657.15456, "peak_alloc_mb": 26373.49632, "reserved_mb": 34070.331392, "deadline_missed": true}, {"step": 46, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 147.88335599999414, "t_action_head_ms": 0.0, "t_total_ms": 147.88335599999414, "kv_cache_mb": 6206.521344, "alloc_mb": 19792.055296, "peak_alloc_mb": 26659.039744, "reserved_mb": 34850.471936, "deadline_missed": true}, {"step": 47, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 186.44901700000105, "t_action_head_ms": 0.0, "t_total_ms": 186.44901700000105, "kv_cache_mb": 6341.26336, "alloc_mb": 19927.297024, "peak_alloc_mb": 26944.977408, "reserved_mb": 35248.930816, "deadline_missed": true}, {"step": 48, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 131.8268549999999, "t_action_head_ms": 0.0, "t_total_ms": 131.8268549999999, "kv_cache_mb": 6476.005376, "alloc_mb": 20062.03904, "peak_alloc_mb": 27233.984, "reserved_mb": 36062.625792, "deadline_missed": true}, {"step": 49, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 193.71896700000946, "t_action_head_ms": 0.0, "t_total_ms": 193.71896700000946, "kv_cache_mb": 6610.747392, "alloc_mb": 20196.248576, "peak_alloc_mb": 27520.411136, "reserved_mb": 36477.861888, "deadline_missed": true}, {"step": 50, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 157.95272199999033, "t_action_head_ms": 0.0, "t_total_ms": 157.95272199999033, "kv_cache_mb": 6745.489408, "alloc_mb": 20330.990592, "peak_alloc_mb": 27804.781056, "reserved_mb": 36901.486592, "deadline_missed": true}, {"step": 51, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 200.98127299999646, "t_action_head_ms": 0.0, "t_total_ms": 200.98127299999646, "kv_cache_mb": 6880.231424, "alloc_mb": 20466.715648, "peak_alloc_mb": 28092.235264, "reserved_mb": 37333.499904, "deadline_missed": true}, {"step": 52, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 163.6171890000071, "t_action_head_ms": 0.0, "t_total_ms": 163.6171890000071, "kv_cache_mb": 7014.97344, "alloc_mb": 20601.007104, "peak_alloc_mb": 28378.649088, "reserved_mb": 37773.901824, "deadline_missed": true}, {"step": 53, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 206.82029099999966, "t_action_head_ms": 0.0, "t_total_ms": 206.82029099999966, "kv_cache_mb": 7149.715456, "alloc_mb": 20735.74912, "peak_alloc_mb": 28665.042432, "reserved_mb": 38222.692352, "deadline_missed": true}, {"step": 54, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 167.84348000000193, "t_action_head_ms": 0.0, "t_total_ms": 167.84348000000193, "kv_cache_mb": 7284.457472, "alloc_mb": 20870.491136, "peak_alloc_mb": 28951.76448, "reserved_mb": 38679.871488, "deadline_missed": true}, {"step": 55, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.5175209999952, "t_action_head_ms": 0.0, "t_total_ms": 212.5175209999952, "kv_cache_mb": 7419.199488, "alloc_mb": 21005.937664, "peak_alloc_mb": 29237.304832, "reserved_mb": 39145.439232, "deadline_missed": true}, {"step": 56, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 146.69582400000536, "t_action_head_ms": 0.0, "t_total_ms": 146.69582400000536, "kv_cache_mb": 7553.941504, "alloc_mb": 21139.975168, "peak_alloc_mb": 29525.06624, "reserved_mb": 39621.492736, "deadline_missed": true}, {"step": 57, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 219.88966299998935, "t_action_head_ms": 0.0, "t_total_ms": 219.88966299998935, "kv_cache_mb": 7688.68352, "alloc_mb": 21274.119168, "peak_alloc_mb": 29809.913856, "reserved_mb": 40105.934848, "deadline_missed": true}, {"step": 58, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 178.1626920000008, "t_action_head_ms": 0.0, "t_total_ms": 178.1626920000008, "kv_cache_mb": 7823.425536, "alloc_mb": 21408.861184, "peak_alloc_mb": 30096.80384, "reserved_mb": 40598.765568, "deadline_missed": true}, {"step": 59, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 225.89871400001016, "t_action_head_ms": 0.0, "t_total_ms": 225.89871400001016, "kv_cache_mb": 7958.167552, "alloc_mb": 21544.455168, "peak_alloc_mb": 30384.052224, "reserved_mb": 41099.984896, "deadline_missed": true}, {"step": 60, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 183.81177199999854, "t_action_head_ms": 0.0, "t_total_ms": 183.81177199999854, "kv_cache_mb": 8092.909568, "alloc_mb": 21678.943232, "peak_alloc_mb": 30670.265344, "reserved_mb": 41609.592832, "deadline_missed": true}, {"step": 61, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 233.56671599999856, "t_action_head_ms": 0.0, "t_total_ms": 233.56671599999856, "kv_cache_mb": 8227.651584, "alloc_mb": 21813.054464, "peak_alloc_mb": 30956.102144, "reserved_mb": 42127.589376, "deadline_missed": true}, {"step": 62, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 188.52456099999415, "t_action_head_ms": 0.0, "t_total_ms": 188.52456099999415, "kv_cache_mb": 8362.3936, "alloc_mb": 21948.427264, "peak_alloc_mb": 31242.397184, "reserved_mb": 42653.974528, "deadline_missed": true}, {"step": 63, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.49414600000785, "t_action_head_ms": 0.0, "t_total_ms": 238.49414600000785, "kv_cache_mb": 8497.135616, "alloc_mb": 22083.16928, "peak_alloc_mb": 31529.708032, "reserved_mb": 43188.748288, "deadline_missed": true}, {"step": 64, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 164.22060299998975, "t_action_head_ms": 0.0, "t_total_ms": 164.22060299998975, "kv_cache_mb": 8631.877632, "alloc_mb": 22217.911296, "peak_alloc_mb": 31816.044032, "reserved_mb": 43731.910656, "deadline_missed": true}, {"step": 65, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 244.29114800000207, "t_action_head_ms": 0.0, "t_total_ms": 244.29114800000207, "kv_cache_mb": 8766.619648, "alloc_mb": 22352.653312, "peak_alloc_mb": 32102.692864, "reserved_mb": 44283.461632, "deadline_missed": true}, {"step": 66, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 197.87769399999888, "t_action_head_ms": 0.0, "t_total_ms": 197.87769399999888, "kv_cache_mb": 8901.361664, "alloc_mb": 22487.395328, "peak_alloc_mb": 32388.31616, "reserved_mb": 44843.401216, "deadline_missed": true}, {"step": 67, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 250.49939299999835, "t_action_head_ms": 0.0, "t_total_ms": 250.49939299999835, "kv_cache_mb": 9036.10368, "alloc_mb": 22622.194688, "peak_alloc_mb": 32676.581376, "reserved_mb": 45411.729408, "deadline_missed": true}, {"step": 68, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 196.80714199999727, "t_action_head_ms": 0.0, "t_total_ms": 196.80714199999727, "kv_cache_mb": 9170.845696, "alloc_mb": 22756.87936, "peak_alloc_mb": 32961.422336, "reserved_mb": 45988.446208, "deadline_missed": true}, {"step": 69, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 249.76492000000405, "t_action_head_ms": 0.0, "t_total_ms": 249.76492000000405, "kv_cache_mb": 9305.587712, "alloc_mb": 22891.621376, "peak_alloc_mb": 33248.563712, "reserved_mb": 46573.551616, "deadline_missed": true}, {"step": 70, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 200.54934099999855, "t_action_head_ms": 0.0, "t_total_ms": 200.54934099999855, "kv_cache_mb": 9440.329728, "alloc_mb": 23026.347008, "peak_alloc_mb": 33534.414336, "reserved_mb": 47167.045632, "deadline_missed": true}, {"step": 71, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 255.6195349999939, "t_action_head_ms": 0.0, "t_total_ms": 255.6195349999939, "kv_cache_mb": 9575.071744, "alloc_mb": 23161.105408, "peak_alloc_mb": 33822.560768, "reserved_mb": 47768.928256, "deadline_missed": true}, {"step": 72, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 180.57712899999956, "t_action_head_ms": 0.0, "t_total_ms": 180.57712899999956, "kv_cache_mb": 9709.81376, "alloc_mb": 23295.847424, "peak_alloc_mb": 34109.147648, "reserved_mb": 48379.199488, "deadline_missed": true}, {"step": 73, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 264.60685899999703, "t_action_head_ms": 0.0, "t_total_ms": 264.60685899999703, "kv_cache_mb": 9844.555776, "alloc_mb": 23430.58944, "peak_alloc_mb": 34396.301824, "reserved_mb": 48997.859328, "deadline_missed": true}, {"step": 74, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.7875229999886, "t_action_head_ms": 0.0, "t_total_ms": 209.7875229999886, "kv_cache_mb": 9979.297792, "alloc_mb": 23565.216768, "peak_alloc_mb": 34682.71872, "reserved_mb": 49624.907776, "deadline_missed": true}, {"step": 75, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 269.3228320000003, "t_action_head_ms": 0.0, "t_total_ms": 269.3228320000003, "kv_cache_mb": 10114.039808, "alloc_mb": 23700.073472, "peak_alloc_mb": 34967.763456, "reserved_mb": 50260.344832, "deadline_missed": true}, {"step": 76, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 216.35440199999323, "t_action_head_ms": 0.0, "t_total_ms": 216.35440199999323, "kv_cache_mb": 10248.781824, "alloc_mb": 23834.815488, "peak_alloc_mb": 35254.918656, "reserved_mb": 50904.170496, "deadline_missed": true}, {"step": 77, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 278.1642129999966, "t_action_head_ms": 0.0, "t_total_ms": 278.1642129999966, "kv_cache_mb": 10383.52384, "alloc_mb": 23969.557504, "peak_alloc_mb": 35541.510656, "reserved_mb": 51556.384768, "deadline_missed": true}, {"step": 78, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 220.8712609999992, "t_action_head_ms": 0.0, "t_total_ms": 220.8712609999992, "kv_cache_mb": 10518.265856, "alloc_mb": 24104.086528, "peak_alloc_mb": 35827.803648, "reserved_mb": 52216.987648, "deadline_missed": true}, {"step": 79, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 285.4273140000032, "t_action_head_ms": 0.0, "t_total_ms": 285.4273140000032, "kv_cache_mb": 10653.007872, "alloc_mb": 24239.041536, "peak_alloc_mb": 36114.049536, "reserved_mb": 52885.979136, "deadline_missed": true}, {"step": 80, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 196.31424000000663, "t_action_head_ms": 0.0, "t_total_ms": 196.31424000000663, "kv_cache_mb": 10787.749888, "alloc_mb": 24373.783552, "peak_alloc_mb": 36400.172544, "reserved_mb": 53563.359232, "deadline_missed": true}, {"step": 81, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 291.88938599999403, "t_action_head_ms": 0.0, "t_total_ms": 291.88938599999403, "kv_cache_mb": 10922.491904, "alloc_mb": 24508.525568, "peak_alloc_mb": 36687.148544, "reserved_mb": 54249.127936, "deadline_missed": true}, {"step": 82, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 231.3520210000064, "t_action_head_ms": 0.0, "t_total_ms": 231.3520210000064, "kv_cache_mb": 11057.23392, "alloc_mb": 24643.267584, "peak_alloc_mb": 36973.574656, "reserved_mb": 54943.285248, "deadline_missed": true}, {"step": 83, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 297.13521299999, "t_action_head_ms": 0.0, "t_total_ms": 297.13521299999, "kv_cache_mb": 11191.975936, "alloc_mb": 24778.0096, "peak_alloc_mb": 37260.000768, "reserved_mb": 55645.831168, "deadline_missed": true}, {"step": 84, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 237.1136029999974, "t_action_head_ms": 0.0, "t_total_ms": 237.1136029999974, "kv_cache_mb": 11326.717952, "alloc_mb": 24912.751616, "peak_alloc_mb": 37547.126272, "reserved_mb": 56356.765696, "deadline_missed": true}, {"step": 85, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 305.0479810000013, "t_action_head_ms": 0.0, "t_total_ms": 305.0479810000013, "kv_cache_mb": 11461.459968, "alloc_mb": 25047.493632, "peak_alloc_mb": 37832.918528, "reserved_mb": 57076.088832, "deadline_missed": true}, {"step": 86, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 241.9307550000127, "t_action_head_ms": 0.0, "t_total_ms": 241.9307550000127, "kv_cache_mb": 11596.201984, "alloc_mb": 25182.235648, "peak_alloc_mb": 38119.747072, "reserved_mb": 57803.800576, "deadline_missed": true}, {"step": 87, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 311.4971009999863, "t_action_head_ms": 0.0, "t_total_ms": 311.4971009999863, "kv_cache_mb": 11730.944, "alloc_mb": 25316.977664, "peak_alloc_mb": 38405.770752, "reserved_mb": 58539.900928, "deadline_missed": true}, {"step": 88, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 215.7248209999949, "t_action_head_ms": 0.0, "t_total_ms": 215.7248209999949, "kv_cache_mb": 11865.686016, "alloc_mb": 25451.71968, "peak_alloc_mb": 38693.06112, "reserved_mb": 59286.48704, "deadline_missed": true}, {"step": 89, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 318.1179810000003, "t_action_head_ms": 0.0, "t_total_ms": 318.1179810000003, "kv_cache_mb": 12000.428032, "alloc_mb": 25586.461696, "peak_alloc_mb": 38979.069952, "reserved_mb": 60041.46176, "deadline_missed": true}, {"step": 90, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 251.86320099999193, "t_action_head_ms": 0.0, "t_total_ms": 251.86320099999193, "kv_cache_mb": 12135.170048, "alloc_mb": 25720.695808, "peak_alloc_mb": 39265.260544, "reserved_mb": 60804.825088, "deadline_missed": true}, {"step": 91, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 324.2232030000025, "t_action_head_ms": 0.0, "t_total_ms": 324.2232030000025, "kv_cache_mb": 12269.912064, "alloc_mb": 25855.945728, "peak_alloc_mb": 39551.821824, "reserved_mb": 61576.577024, "deadline_missed": true}, {"step": 92, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 257.6451999999989, "t_action_head_ms": 0.0, "t_total_ms": 257.6451999999989, "kv_cache_mb": 12404.65408, "alloc_mb": 25990.687744, "peak_alloc_mb": 39837.95712, "reserved_mb": 62356.717568, "deadline_missed": true}, {"step": 93, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 331.941669999992, "t_action_head_ms": 0.0, "t_total_ms": 331.941669999992, "kv_cache_mb": 12539.396096, "alloc_mb": 26125.42976, "peak_alloc_mb": 40124.801536, "reserved_mb": 63145.24672, "deadline_missed": true}, {"step": 94, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 262.74188200000026, "t_action_head_ms": 0.0, "t_total_ms": 262.74188200000026, "kv_cache_mb": 12674.138112, "alloc_mb": 26259.565568, "peak_alloc_mb": 40412.205056, "reserved_mb": 63942.16448, "deadline_missed": true}, {"step": 95, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 336.99801000000207, "t_action_head_ms": 0.0, "t_total_ms": 336.99801000000207, "kv_cache_mb": 12808.880128, "alloc_mb": 26394.913792, "peak_alloc_mb": 40697.227776, "reserved_mb": 64747.470848, "deadline_missed": true}, {"step": 96, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 239.1838249999978, "t_action_head_ms": 0.0, "t_total_ms": 239.1838249999978, "kv_cache_mb": 12943.622144, "alloc_mb": 26529.655808, "peak_alloc_mb": 40984.055296, "reserved_mb": 65561.165824, "deadline_missed": true}, {"step": 97, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 343.703081000001, "t_action_head_ms": 0.0, "t_total_ms": 343.703081000001, "kv_cache_mb": 13078.36416, "alloc_mb": 26664.397824, "peak_alloc_mb": 41270.8352, "reserved_mb": 66383.249408, "deadline_missed": true}, {"step": 98, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 268.3861049999905, "t_action_head_ms": 0.0, "t_total_ms": 268.3861049999905, "kv_cache_mb": 13213.106176, "alloc_mb": 26799.13984, "peak_alloc_mb": 41557.326848, "reserved_mb": 67213.7216, "deadline_missed": true}, {"step": 99, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 349.0741449999888, "t_action_head_ms": 0.0, "t_total_ms": 349.0741449999888, "kv_cache_mb": 13347.848192, "alloc_mb": 26933.881856, "peak_alloc_mb": 41843.851264, "reserved_mb": 68052.5824, "deadline_missed": true}, {"step": 100, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 267.29739200000324, "t_action_head_ms": 0.0, "t_total_ms": 267.29739200000324, "kv_cache_mb": 13482.590208, "alloc_mb": 27068.623872, "peak_alloc_mb": 42130.673664, "reserved_mb": 68899.831808, "deadline_missed": true}, {"step": 101, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 348.1553729999973, "t_action_head_ms": 0.0, "t_total_ms": 348.1553729999973, "kv_cache_mb": 13617.332224, "alloc_mb": 27203.365888, "peak_alloc_mb": 42416.835072, "reserved_mb": 69755.469824, "deadline_missed": true}, {"step": 102, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 271.3272189999998, "t_action_head_ms": 0.0, "t_total_ms": 271.3272189999998, "kv_cache_mb": 13752.07424, "alloc_mb": 27338.107904, "peak_alloc_mb": 42703.20384, "reserved_mb": 70619.496448, "deadline_missed": true}, {"step": 103, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 353.1091459999942, "t_action_head_ms": 0.0, "t_total_ms": 353.1091459999942, "kv_cache_mb": 13886.816256, "alloc_mb": 27472.84992, "peak_alloc_mb": 42989.728256, "reserved_mb": 71491.91168, "deadline_missed": true}, {"step": 104, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 258.61732600000664, "t_action_head_ms": 0.0, "t_total_ms": 258.61732600000664, "kv_cache_mb": 14021.558272, "alloc_mb": 27607.591936, "peak_alloc_mb": 43278.218752, "reserved_mb": 72372.71552, "deadline_missed": true}, {"step": 105, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 361.5046829999926, "t_action_head_ms": 0.0, "t_total_ms": 361.5046829999926, "kv_cache_mb": 14156.300288, "alloc_mb": 27742.333952, "peak_alloc_mb": 43564.66944, "reserved_mb": 73261.907968, "deadline_missed": true}, {"step": 106, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 282.35853700000746, "t_action_head_ms": 0.0, "t_total_ms": 282.35853700000746, "kv_cache_mb": 14291.042304, "alloc_mb": 27877.075968, "peak_alloc_mb": 43850.963456, "reserved_mb": 74159.489024, "deadline_missed": true}, {"step": 107, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 367.68610999999396, "t_action_head_ms": 0.0, "t_total_ms": 367.68610999999396, "kv_cache_mb": 14425.78432, "alloc_mb": 28011.817984, "peak_alloc_mb": 44137.200128, "reserved_mb": 75065.458688, "deadline_missed": true}, {"step": 108, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 289.3694020000055, "t_action_head_ms": 0.0, "t_total_ms": 289.3694020000055, "kv_cache_mb": 14560.526336, "alloc_mb": 28146.56, "peak_alloc_mb": 44423.526912, "reserved_mb": 75979.81696, "deadline_missed": true}, {"step": 109, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 375.4067189999972, "t_action_head_ms": 0.0, "t_total_ms": 375.4067189999972, "kv_cache_mb": 14695.268352, "alloc_mb": 28281.302016, "peak_alloc_mb": 44710.951424, "reserved_mb": 76902.56384, "deadline_missed": true}, {"step": 110, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 293.11651799999083, "t_action_head_ms": 0.0, "t_total_ms": 293.11651799999083, "kv_cache_mb": 14830.010368, "alloc_mb": 28416.044032, "peak_alloc_mb": 44996.18048, "reserved_mb": 77833.699328, "deadline_missed": true}, {"step": 111, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 382.18021899999144, "t_action_head_ms": 0.0, "t_total_ms": 382.18021899999144, "kv_cache_mb": 14964.752384, "alloc_mb": 28550.786048, "peak_alloc_mb": 45283.547648, "reserved_mb": 78773.223424, "deadline_missed": true}, {"step": 112, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 276.3992809999962, "t_action_head_ms": 0.0, "t_total_ms": 276.3992809999962, "kv_cache_mb": 15099.4944, "alloc_mb": 28685.528064, "peak_alloc_mb": 45569.998336, "reserved_mb": 79721.136128, "deadline_missed": true}, {"step": 113, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 390.192227, "t_action_head_ms": 0.0, "t_total_ms": 390.192227, "kv_cache_mb": 15234.236416, "alloc_mb": 28821.29408, "peak_alloc_mb": 45856.45824, "reserved_mb": 80677.43744, "deadline_missed": true}, {"step": 114, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 304.17456899999706, "t_action_head_ms": 0.0, "t_total_ms": 304.17456899999706, "kv_cache_mb": 15368.978432, "alloc_mb": 28955.012096, "peak_alloc_mb": 46143.908352, "reserved_mb": 81642.12736, "deadline_missed": true}, {"step": 115, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 396.35584300000914, "t_action_head_ms": 0.0, "t_total_ms": 396.35584300000914, "kv_cache_mb": 15503.720448, "alloc_mb": 29090.72896, "peak_alloc_mb": 46429.310464, "reserved_mb": 82615.205888, "deadline_missed": true}, {"step": 116, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 310.3793540000055, "t_action_head_ms": 0.0, "t_total_ms": 310.3793540000055, "kv_cache_mb": 15638.462464, "alloc_mb": 29224.496128, "peak_alloc_mb": 46716.77696, "reserved_mb": 83596.673024, "deadline_missed": true}, {"step": 117, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 600.4572209999992, "t_action_head_ms": 0.0, "t_total_ms": 600.4572209999992, "kv_cache_mb": 15773.20448, "alloc_mb": 29358.579712, "peak_alloc_mb": 47003.447808, "reserved_mb": 51912.900608, "deadline_missed": true}, {"step": 118, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 355.5870220000088, "t_action_head_ms": 0.0, "t_total_ms": 355.5870220000088, "kv_cache_mb": 15907.946496, "alloc_mb": 29494.88128, "peak_alloc_mb": 47288.068608, "reserved_mb": 53909.389312, "deadline_missed": true}, {"step": 119, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 412.400243999997, "t_action_head_ms": 0.0, "t_total_ms": 412.400243999997, "kv_cache_mb": 16042.688512, "alloc_mb": 29628.063744, "peak_alloc_mb": 47576.160768, "reserved_mb": 57935.921152, "deadline_missed": true}, {"step": 120, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 302.917855000004, "t_action_head_ms": 0.0, "t_total_ms": 302.917855000004, "kv_cache_mb": 16177.430528, "alloc_mb": 29763.464192, "peak_alloc_mb": 47860.824576, "reserved_mb": 59970.158592, "deadline_missed": true}, {"step": 121, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 417.6072799999986, "t_action_head_ms": 0.0, "t_total_ms": 417.6072799999986, "kv_cache_mb": 16312.172544, "alloc_mb": 29899.497472, "peak_alloc_mb": 48150.065152, "reserved_mb": 60995.66592, "deadline_missed": true}, {"step": 122, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 326.94659800000636, "t_action_head_ms": 0.0, "t_total_ms": 326.94659800000636, "kv_cache_mb": 16446.91456, "alloc_mb": 30032.948224, "peak_alloc_mb": 48435.500032, "reserved_mb": 62029.561856, "deadline_missed": true}, {"step": 123, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 424.07114399999557, "t_action_head_ms": 0.0, "t_total_ms": 424.07114399999557, "kv_cache_mb": 16581.656576, "alloc_mb": 30167.031808, "peak_alloc_mb": 48720.992256, "reserved_mb": 63071.8464, "deadline_missed": true}, {"step": 124, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 332.33025900000257, "t_action_head_ms": 0.0, "t_total_ms": 332.33025900000257, "kv_cache_mb": 16716.398592, "alloc_mb": 30302.432256, "peak_alloc_mb": 49007.80032, "reserved_mb": 64122.519552, "deadline_missed": true}, {"step": 125, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 430.8790839999972, "t_action_head_ms": 0.0, "t_total_ms": 430.8790839999972, "kv_cache_mb": 16851.140608, "alloc_mb": 30436.51584, "peak_alloc_mb": 49294.213632, "reserved_mb": 65181.581312, "deadline_missed": true}, {"step": 126, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 337.249216999993, "t_action_head_ms": 0.0, "t_total_ms": 337.249216999993, "kv_cache_mb": 16985.882624, "alloc_mb": 30572.6208, "peak_alloc_mb": 49579.95776, "reserved_mb": 66249.03168, "deadline_missed": true}, {"step": 127, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 438.5546620000014, "t_action_head_ms": 0.0, "t_total_ms": 438.5546620000014, "kv_cache_mb": 17120.62464, "alloc_mb": 30705.999872, "peak_alloc_mb": 49868.605952, "reserved_mb": 67324.870656, "deadline_missed": true}, {"step": 128, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 310.6636870000017, "t_action_head_ms": 0.0, "t_total_ms": 310.6636870000017, "kv_cache_mb": 17255.366656, "alloc_mb": 30841.40032, "peak_alloc_mb": 50153.767424, "reserved_mb": 68409.09824, "deadline_missed": true}, {"step": 129, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 443.1232800000089, "t_action_head_ms": 0.0, "t_total_ms": 443.1232800000089, "kv_cache_mb": 17390.108672, "alloc_mb": 30975.483904, "peak_alloc_mb": 50441.152512, "reserved_mb": 69501.714432, "deadline_missed": true}, {"step": 130, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 343.804930999994, "t_action_head_ms": 0.0, "t_total_ms": 343.804930999994, "kv_cache_mb": 17524.850688, "alloc_mb": 31110.884352, "peak_alloc_mb": 50725.236736, "reserved_mb": 70602.719232, "deadline_missed": true}, {"step": 131, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 457.3382260000045, "t_action_head_ms": 0.0, "t_total_ms": 457.3382260000045, "kv_cache_mb": 17659.592704, "alloc_mb": 31244.967936, "peak_alloc_mb": 51013.296128, "reserved_mb": 71712.11264, "deadline_missed": true}, {"step": 132, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 349.828439999996, "t_action_head_ms": 0.0, "t_total_ms": 349.828439999996, "kv_cache_mb": 17794.33472, "alloc_mb": 31380.368384, "peak_alloc_mb": 51298.632704, "reserved_mb": 72829.894656, "deadline_missed": true}, {"step": 133, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 449.7690080000041, "t_action_head_ms": 0.0, "t_total_ms": 449.7690080000041, "kv_cache_mb": 17929.076736, "alloc_mb": 31515.328512, "peak_alloc_mb": 51586.345472, "reserved_mb": 73956.06528, "deadline_missed": true}, {"step": 134, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 347.62545600000294, "t_action_head_ms": 0.0, "t_total_ms": 347.62545600000294, "kv_cache_mb": 18063.818752, "alloc_mb": 31649.852416, "peak_alloc_mb": 51872.211456, "reserved_mb": 75090.624512, "deadline_missed": true}, {"step": 135, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 453.6725840000031, "t_action_head_ms": 0.0, "t_total_ms": 453.6725840000031, "kv_cache_mb": 18198.560768, "alloc_mb": 31783.936, "peak_alloc_mb": 52158.51776, "reserved_mb": 76233.572352, "deadline_missed": true}, {"step": 136, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 339.18536500000585, "t_action_head_ms": 0.0, "t_total_ms": 339.18536500000585, "kv_cache_mb": 18333.302784, "alloc_mb": 31919.336448, "peak_alloc_mb": 52445.412864, "reserved_mb": 77384.9088, "deadline_missed": true}, {"step": 137, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 462.36002700000256, "t_action_head_ms": 0.0, "t_total_ms": 462.36002700000256, "kv_cache_mb": 18468.0448, "alloc_mb": 32053.420032, "peak_alloc_mb": 52732.5312, "reserved_mb": 78544.633856, "deadline_missed": true}, {"step": 138, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 358.82956899999385, "t_action_head_ms": 0.0, "t_total_ms": 358.82956899999385, "kv_cache_mb": 18602.786816, "alloc_mb": 32188.82048, "peak_alloc_mb": 53018.533376, "reserved_mb": 79712.74752, "deadline_missed": true}, {"step": 139, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 468.5793919999952, "t_action_head_ms": 0.0, "t_total_ms": 468.5793919999952, "kv_cache_mb": 18737.528832, "alloc_mb": 32322.904064, "peak_alloc_mb": 53305.44896, "reserved_mb": 80889.249792, "deadline_missed": true}, {"step": 140, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 367.9977270000023, "t_action_head_ms": 0.0, "t_total_ms": 367.9977270000023, "kv_cache_mb": 18872.270848, "alloc_mb": 32458.304512, "peak_alloc_mb": 53591.249408, "reserved_mb": 82074.140672, "deadline_missed": true}, {"step": 141, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 477.09415399999955, "t_action_head_ms": 0.0, "t_total_ms": 477.09415399999955, "kv_cache_mb": 19007.012864, "alloc_mb": 32593.199104, "peak_alloc_mb": 53879.177728, "reserved_mb": 83267.42016, "deadline_missed": true}, {"step": 142, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 369.53687900000887, "t_action_head_ms": 0.0, "t_total_ms": 369.53687900000887, "kv_cache_mb": 19141.75488, "alloc_mb": 32727.788544, "peak_alloc_mb": 54165.872128, "reserved_mb": 84469.088256, "deadline_missed": true}, {"step": 143, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 768.3349509999999, "t_action_head_ms": 0.0, "t_total_ms": 768.3349509999999, "kv_cache_mb": 19276.496896, "alloc_mb": 32861.872128, "peak_alloc_mb": 54451.853824, "reserved_mb": 59636.711424, "deadline_missed": true}, {"step": 144, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 358.00420300000724, "t_action_head_ms": 0.0, "t_total_ms": 358.00420300000724, "kv_cache_mb": 19411.238912, "alloc_mb": 32997.272576, "peak_alloc_mb": 54737.863168, "reserved_mb": 60855.156736, "deadline_missed": true}, {"step": 145, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 492.4204210000056, "t_action_head_ms": 0.0, "t_total_ms": 492.4204210000056, "kv_cache_mb": 19545.980928, "alloc_mb": 33132.1344, "peak_alloc_mb": 55025.418752, "reserved_mb": 65762.492416, "deadline_missed": true}, {"step": 146, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 380.5978890000006, "t_action_head_ms": 0.0, "t_total_ms": 380.5978890000006, "kv_cache_mb": 19680.722944, "alloc_mb": 33266.756608, "peak_alloc_mb": 55311.781376, "reserved_mb": 66997.714944, "deadline_missed": true}, {"step": 147, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 496.9940260000101, "t_action_head_ms": 0.0, "t_total_ms": 496.9940260000101, "kv_cache_mb": 19815.46496, "alloc_mb": 33400.840192, "peak_alloc_mb": 55597.121024, "reserved_mb": 68241.32608, "deadline_missed": true}, {"step": 148, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 386.99952199999643, "t_action_head_ms": 0.0, "t_total_ms": 386.99952199999643, "kv_cache_mb": 19950.206976, "alloc_mb": 33536.24064, "peak_alloc_mb": 55882.921472, "reserved_mb": 69493.325824, "deadline_missed": true}, {"step": 149, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 504.7334780000057, "t_action_head_ms": 0.0, "t_total_ms": 504.7334780000057, "kv_cache_mb": 20084.948992, "alloc_mb": 33670.324224, "peak_alloc_mb": 56170.038784, "reserved_mb": 70753.714176, "deadline_missed": true}, {"step": 150, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 392.6753670000096, "t_action_head_ms": 0.0, "t_total_ms": 392.6753670000096, "kv_cache_mb": 20219.691008, "alloc_mb": 33805.724672, "peak_alloc_mb": 56456.551936, "reserved_mb": 72022.491136, "deadline_missed": true}, {"step": 151, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 510.75819400000455, "t_action_head_ms": 0.0, "t_total_ms": 510.75819400000455, "kv_cache_mb": 20354.433024, "alloc_mb": 33939.808256, "peak_alloc_mb": 56743.669248, "reserved_mb": 73299.656704, "deadline_missed": true}, {"step": 152, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 378.15180499998746, "t_action_head_ms": 0.0, "t_total_ms": 378.15180499998746, "kv_cache_mb": 20489.17504, "alloc_mb": 34075.208704, "peak_alloc_mb": 57029.510656, "reserved_mb": 74587.308032, "deadline_missed": true}, {"step": 153, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 518.5987250000039, "t_action_head_ms": 0.0, "t_total_ms": 518.5987250000039, "kv_cache_mb": 20623.917056, "alloc_mb": 34210.004992, "peak_alloc_mb": 57316.675584, "reserved_mb": 75883.347968, "deadline_missed": true}, {"step": 154, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 403.0023509999978, "t_action_head_ms": 0.0, "t_total_ms": 403.0023509999978, "kv_cache_mb": 20758.659072, "alloc_mb": 34344.692736, "peak_alloc_mb": 57602.541568, "reserved_mb": 77187.776512, "deadline_missed": true}, {"step": 155, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 525.0655060000042, "t_action_head_ms": 0.0, "t_total_ms": 525.0655060000042, "kv_cache_mb": 20893.401088, "alloc_mb": 34479.451136, "peak_alloc_mb": 57889.499136, "reserved_mb": 78500.593664, "deadline_missed": true}, {"step": 156, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 408.78433400000347, "t_action_head_ms": 0.0, "t_total_ms": 408.78433400000347, "kv_cache_mb": 21028.143104, "alloc_mb": 34614.176768, "peak_alloc_mb": 58175.552512, "reserved_mb": 79821.799424, "deadline_missed": true}, {"step": 157, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 533.6129570000026, "t_action_head_ms": 0.0, "t_total_ms": 533.6129570000026, "kv_cache_mb": 21162.88512, "alloc_mb": 34748.86144, "peak_alloc_mb": 58462.25152, "reserved_mb": 81151.393792, "deadline_missed": true}, {"step": 158, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 413.882944000008, "t_action_head_ms": 0.0, "t_total_ms": 413.882944000008, "kv_cache_mb": 21297.627136, "alloc_mb": 34883.6608, "peak_alloc_mb": 58749.282816, "reserved_mb": 82489.376768, "deadline_missed": true}, {"step": 159, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 538.7306180000166, "t_action_head_ms": 0.0, "t_total_ms": 538.7306180000166, "kv_cache_mb": 21432.369152, "alloc_mb": 35017.744384, "peak_alloc_mb": 59035.109888, "reserved_mb": 83835.748352, "deadline_missed": true}, {"step": 160, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 961.8117200000142, "t_action_head_ms": 0.0, "t_total_ms": 961.8117200000142, "kv_cache_mb": 21567.111168, "alloc_mb": 35153.144832, "peak_alloc_mb": 59321.475584, "reserved_mb": 65506.639872, "deadline_missed": true}, {"step": 161, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 542.8673539999807, "t_action_head_ms": 0.0, "t_total_ms": 542.8673539999807, "kv_cache_mb": 21701.853184, "alloc_mb": 35287.875584, "peak_alloc_mb": 59609.344, "reserved_mb": 66869.788672, "deadline_missed": true}, {"step": 162, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 418.34230500001013, "t_action_head_ms": 0.0, "t_total_ms": 418.34230500001013, "kv_cache_mb": 21836.5952, "alloc_mb": 35422.628864, "peak_alloc_mb": 59894.673408, "reserved_mb": 72355.938304, "deadline_missed": true}, {"step": 163, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 548.9948479999782, "t_action_head_ms": 0.0, "t_total_ms": 548.9948479999782, "kv_cache_mb": 21971.337216, "alloc_mb": 35556.712448, "peak_alloc_mb": 60181.209088, "reserved_mb": 73735.86432, "deadline_missed": true}, {"step": 164, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 420.0444559999994, "t_action_head_ms": 0.0, "t_total_ms": 420.0444559999994, "kv_cache_mb": 22106.079232, "alloc_mb": 35691.454464, "peak_alloc_mb": 60467.509248, "reserved_mb": 75124.178944, "deadline_missed": true}, {"step": 165, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 549.6138040000176, "t_action_head_ms": 0.0, "t_total_ms": 549.6138040000176, "kv_cache_mb": 22240.821248, "alloc_mb": 35826.19648, "peak_alloc_mb": 60754.181632, "reserved_mb": 76520.882176, "deadline_missed": true}, {"step": 166, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 424.0203420000057, "t_action_head_ms": 0.0, "t_total_ms": 424.0203420000057, "kv_cache_mb": 22375.563264, "alloc_mb": 35961.596928, "peak_alloc_mb": 61040.124416, "reserved_mb": 77925.974016, "deadline_missed": true}, {"step": 167, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 554.186962000017, "t_action_head_ms": 0.0, "t_total_ms": 554.186962000017, "kv_cache_mb": 22510.30528, "alloc_mb": 36095.680512, "peak_alloc_mb": 61327.888896, "reserved_mb": 79339.454464, "deadline_missed": true}, {"step": 168, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 402.9557650000015, "t_action_head_ms": 0.0, "t_total_ms": 402.9557650000015, "kv_cache_mb": 22645.047296, "alloc_mb": 36231.08096, "peak_alloc_mb": 61614.779904, "reserved_mb": 80761.32352, "deadline_missed": true}, {"step": 169, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 563.6108070000034, "t_action_head_ms": 0.0, "t_total_ms": 563.6108070000034, "kv_cache_mb": 22779.789312, "alloc_mb": 36365.746176, "peak_alloc_mb": 61901.89824, "reserved_mb": 82191.581184, "deadline_missed": true}, {"step": 170, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 434.5070969999938, "t_action_head_ms": 0.0, "t_total_ms": 434.5070969999938, "kv_cache_mb": 22914.531328, "alloc_mb": 36500.564992, "peak_alloc_mb": 62187.698688, "reserved_mb": 83630.227456, "deadline_missed": true}, {"step": 171, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 957.6462229999834, "t_action_head_ms": 0.0, "t_total_ms": 957.6462229999834, "kv_cache_mb": 23049.273344, "alloc_mb": 36634.648576, "peak_alloc_mb": 62475.201024, "reserved_mb": 70458.015744, "deadline_missed": true}, {"step": 172, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 474.58374000001413, "t_action_head_ms": 0.0, "t_total_ms": 474.58374000001413, "kv_cache_mb": 23184.01536, "alloc_mb": 36770.188288, "peak_alloc_mb": 62760.17408, "reserved_mb": 71913.439232, "deadline_missed": true}, {"step": 173, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 577.6079450000111, "t_action_head_ms": 0.0, "t_total_ms": 577.6079450000111, "kv_cache_mb": 23318.757376, "alloc_mb": 36904.132608, "peak_alloc_mb": 63047.987712, "reserved_mb": 76304.87552, "deadline_missed": true}, {"step": 174, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 444.88193500001216, "t_action_head_ms": 0.0, "t_total_ms": 444.88193500001216, "kv_cache_mb": 23453.499392, "alloc_mb": 37038.874624, "peak_alloc_mb": 63333.060096, "reserved_mb": 77777.076224, "deadline_missed": true}, {"step": 175, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 584.0950570000132, "t_action_head_ms": 0.0, "t_total_ms": 584.0950570000132, "kv_cache_mb": 23588.241408, "alloc_mb": 37174.275072, "peak_alloc_mb": 63619.411456, "reserved_mb": 79257.665536, "deadline_missed": true}, {"step": 176, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 419.9014730000101, "t_action_head_ms": 0.0, "t_total_ms": 419.9014730000101, "kv_cache_mb": 23722.983424, "alloc_mb": 37308.358656, "peak_alloc_mb": 63906.528768, "reserved_mb": 80746.643456, "deadline_missed": true}, {"step": 177, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 591.6797079999867, "t_action_head_ms": 0.0, "t_total_ms": 591.6797079999867, "kv_cache_mb": 23857.72544, "alloc_mb": 37443.759104, "peak_alloc_mb": 64193.202688, "reserved_mb": 82244.009984, "deadline_missed": true}, {"step": 178, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 455.549316999992, "t_action_head_ms": 0.0, "t_total_ms": 455.549316999992, "kv_cache_mb": 23992.467456, "alloc_mb": 37577.842688, "peak_alloc_mb": 64479.93088, "reserved_mb": 83749.76512, "deadline_missed": true}, {"step": 179, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1044.1134449999936, "t_action_head_ms": 0.0, "t_total_ms": 1044.1134449999936, "kv_cache_mb": 24127.209472, "alloc_mb": 37712.584704, "peak_alloc_mb": 64766.033408, "reserved_mb": 71254.933504, "deadline_missed": true}, {"step": 180, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 461.9877769999903, "t_action_head_ms": 0.0, "t_total_ms": 461.9877769999903, "kv_cache_mb": 24261.951488, "alloc_mb": 37847.32672, "peak_alloc_mb": 65051.70688, "reserved_mb": 72777.465856, "deadline_missed": true}, {"step": 181, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 603.9968499999873, "t_action_head_ms": 0.0, "t_total_ms": 603.9968499999873, "kv_cache_mb": 24396.693504, "alloc_mb": 37982.068736, "peak_alloc_mb": 65338.820096, "reserved_mb": 77370.228736, "deadline_missed": true}, {"step": 182, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 466.320689000014, "t_action_head_ms": 0.0, "t_total_ms": 466.320689000014, "kv_cache_mb": 24531.43552, "alloc_mb": 38116.810752, "peak_alloc_mb": 65625.0752, "reserved_mb": 78909.538304, "deadline_missed": true}, {"step": 183, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 610.2396330000204, "t_action_head_ms": 0.0, "t_total_ms": 610.2396330000204, "kv_cache_mb": 24666.177536, "alloc_mb": 38251.552768, "peak_alloc_mb": 65911.08352, "reserved_mb": 80457.23648, "deadline_missed": true}, {"step": 184, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 439.2493220000233, "t_action_head_ms": 0.0, "t_total_ms": 439.2493220000233, "kv_cache_mb": 24800.919552, "alloc_mb": 38386.294784, "peak_alloc_mb": 66198.01856, "reserved_mb": 82015.420416, "deadline_missed": true}, {"step": 185, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 617.6268730000061, "t_action_head_ms": 0.0, "t_total_ms": 617.6268730000061, "kv_cache_mb": 24935.661568, "alloc_mb": 38521.48736, "peak_alloc_mb": 66484.544512, "reserved_mb": 83581.99296, "deadline_missed": true}, {"step": 186, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1076.8866759999867, "t_action_head_ms": 0.0, "t_total_ms": 1076.8866759999867, "kv_cache_mb": 25070.403584, "alloc_mb": 38655.778816, "peak_alloc_mb": 66771.93728, "reserved_mb": 75436.654592, "deadline_missed": true}, {"step": 187, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 623.5987310000155, "t_action_head_ms": 0.0, "t_total_ms": 623.5987310000155, "kv_cache_mb": 25205.1456, "alloc_mb": 38790.520832, "peak_alloc_mb": 67057.142784, "reserved_mb": 77020.004352, "deadline_missed": true}, {"step": 188, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 484.1411889999847, "t_action_head_ms": 0.0, "t_total_ms": 484.1411889999847, "kv_cache_mb": 25339.887616, "alloc_mb": 38925.262848, "peak_alloc_mb": 67343.6672, "reserved_mb": 83386.957824, "deadline_missed": true}, {"step": 189, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1047.7712050000036, "t_action_head_ms": 0.0, "t_total_ms": 1047.7712050000036, "kv_cache_mb": 25474.629632, "alloc_mb": 39060.004864, "peak_alloc_mb": 67630.192128, "reserved_mb": 77609.304064, "deadline_missed": true}, {"step": 190, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 487.8594729999861, "t_action_head_ms": 0.0, "t_total_ms": 487.8594729999861, "kv_cache_mb": 25609.371648, "alloc_mb": 39194.74688, "peak_alloc_mb": 67917.535744, "reserved_mb": 79217.819648, "deadline_missed": true}, {"step": 191, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 636.7028450000021, "t_action_head_ms": 0.0, "t_total_ms": 636.7028450000021, "kv_cache_mb": 25744.113664, "alloc_mb": 39329.488896, "peak_alloc_mb": 68203.24096, "reserved_mb": 84068.532224, "deadline_missed": true}, {"step": 192, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1106.251732000004, "t_action_head_ms": 0.0, "t_total_ms": 1106.251732000004, "kv_cache_mb": 25878.85568, "alloc_mb": 39464.230912, "peak_alloc_mb": 68490.535424, "reserved_mb": 78481.719296, "deadline_missed": true}, {"step": 193, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 643.7246350000123, "t_action_head_ms": 0.0, "t_total_ms": 643.7246350000123, "kv_cache_mb": 26013.597696, "alloc_mb": 39598.972928, "peak_alloc_mb": 68776.291328, "reserved_mb": 80115.400704, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_a100_80gb_openvla7b.json <==
{"workload": "openvla", "gpu_name": "A100-80GB", "model_id": "openvla/openvla-7b", "vram_gb": 85.094825984, "load_time_s": 82.1319694519043, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15129.554944, "results": [{"step": 1, "t_vision_ms": 685.1660250000009, "t_prefill_ms": 57.78499199999487, "t_kv_decode_ms": 0.0, "t_action_head_ms": 0.0, "t_total_ms": 1242.9217840000035, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15476.037632, "reserved_mb": 15531.507712, "deadline_missed": true}, {"step": 2, "t_vision_ms": 22.867379000004462, "t_prefill_ms": 55.98067100000037, "t_kv_decode_ms": 176.26145499998813, "t_action_head_ms": 0.0, "t_total_ms": 333.9995440000081, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.429632, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 3, "t_vision_ms": 22.566044000001284, "t_prefill_ms": 54.5081910000107, "t_kv_decode_ms": 165.52175699999339, "t_action_head_ms": 0.0, "t_total_ms": 319.70760800000164, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.568896, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 4, "t_vision_ms": 21.01830299999108, "t_prefill_ms": 54.25349500001175, "t_kv_decode_ms": 166.41163900000322, "t_action_head_ms": 0.0, "t_total_ms": 316.9901010000018, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.58528, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 5, "t_vision_ms": 20.802338999999392, "t_prefill_ms": 54.22928000000127, "t_kv_decode_ms": 166.11370000001102, "t_action_head_ms": 0.0, "t_total_ms": 316.21118200000353, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.716352, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 6, "t_vision_ms": 23.264703999998915, "t_prefill_ms": 55.03511999999944, "t_kv_decode_ms": 170.10349800000313, "t_action_head_ms": 0.0, "t_total_ms": 326.74070700001323, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.716352, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 7, "t_vision_ms": 21.37663499999576, "t_prefill_ms": 56.45697500000324, "t_kv_decode_ms": 169.87906600000713, "t_action_head_ms": 0.0, "t_total_ms": 325.5834150000112, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.79008, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 8, "t_vision_ms": 21.611104000001546, "t_prefill_ms": 56.92435000000273, "t_kv_decode_ms": 176.41011300000287, "t_action_head_ms": 0.0, "t_total_ms": 333.5166579999935, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.79008, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 9, "t_vision_ms": 21.68308999999624, "t_prefill_ms": 56.530171999995105, "t_kv_decode_ms": 174.24479600001064, "t_action_head_ms": 0.0, "t_total_ms": 330.7093000000094, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15663.855616, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 10, "t_vision_ms": 21.957674000006477, "t_prefill_ms": 56.96566700000005, "t_kv_decode_ms": 267.0281540000019, "t_action_head_ms": 0.0, "t_total_ms": 424.9171759999939, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.355328, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 11, "t_vision_ms": 23.246890999999437, "t_prefill_ms": 58.07741200000294, "t_kv_decode_ms": 167.4725040000027, "t_action_head_ms": 0.0, "t_total_ms": 330.161063999995, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.355328, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 12, "t_vision_ms": 23.682466000011004, "t_prefill_ms": 56.805014999994796, "t_kv_decode_ms": 168.0386889999852, "t_action_head_ms": 0.0, "t_total_ms": 329.0524549999958, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 13, "t_vision_ms": 22.010453000007146, "t_prefill_ms": 54.69175599999687, "t_kv_decode_ms": 166.23184699999172, "t_action_head_ms": 0.0, "t_total_ms": 319.6731429999886, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 14, "t_vision_ms": 21.335157000009985, "t_prefill_ms": 56.7443519999955, "t_kv_decode_ms": 165.84720699998456, "t_action_head_ms": 0.0, "t_total_ms": 322.044046000002, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 15, "t_vision_ms": 22.00970100000177, "t_prefill_ms": 56.43980199999987, "t_kv_decode_ms": 168.69961400000477, "t_action_head_ms": 0.0, "t_total_ms": 325.63852500000223, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 16, "t_vision_ms": 23.313035000001037, "t_prefill_ms": 55.782831999991345, "t_kv_decode_ms": 171.77165400001115, "t_action_head_ms": 0.0, "t_total_ms": 329.999935999993, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 17, "t_vision_ms": 22.39477400000567, "t_prefill_ms": 56.21637400000168, "t_kv_decode_ms": 171.25232200000085, "t_action_head_ms": 0.0, "t_total_ms": 328.513540000003, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 18, "t_vision_ms": 21.586639000005903, "t_prefill_ms": 56.76911000000473, "t_kv_decode_ms": 171.00542899999027, "t_action_head_ms": 0.0, "t_total_ms": 327.75308499999767, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.502784, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 19, "t_vision_ms": 21.58197999999345, "t_prefill_ms": 55.34595200001036, "t_kv_decode_ms": 169.8001879999964, "t_action_head_ms": 0.0, "t_total_ms": 323.6905859999979, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.535552, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 20, "t_vision_ms": 21.467365000006566, "t_prefill_ms": 54.91684800000485, "t_kv_decode_ms": 171.31012799998757, "t_action_head_ms": 0.0, "t_total_ms": 324.11319800000626, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.535552, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 21, "t_vision_ms": 21.542796000005637, "t_prefill_ms": 57.76787899999647, "t_kv_decode_ms": 172.4608369999885, "t_action_head_ms": 0.0, "t_total_ms": 331.1215929999918, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.108992, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 22, "t_vision_ms": 22.795914000013795, "t_prefill_ms": 56.429261000005226, "t_kv_decode_ms": 169.77616899998793, "t_action_head_ms": 0.0, "t_total_ms": 328.26235799998926, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.117184, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 23, "t_vision_ms": 21.36206699999832, "t_prefill_ms": 56.46081100000799, "t_kv_decode_ms": 167.53948599999546, "t_action_head_ms": 0.0, "t_total_ms": 323.2374990000011, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.117184, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 24, "t_vision_ms": 21.175367000012102, "t_prefill_ms": 54.66940200000181, "t_kv_decode_ms": 167.01872099997672, "t_action_head_ms": 0.0, "t_total_ms": 318.74320499998987, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 25, "t_vision_ms": 20.78747999999564, "t_prefill_ms": 54.05158400000687, "t_kv_decode_ms": 167.80675399999723, "t_action_head_ms": 0.0, "t_total_ms": 317.51793299999065, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 26, "t_vision_ms": 20.965504000002966, "t_prefill_ms": 54.190333000008195, "t_kv_decode_ms": 168.39722199999585, "t_action_head_ms": 0.0, "t_total_ms": 318.74357099999884, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 27, "t_vision_ms": 20.70364300000449, "t_prefill_ms": 56.05530900000133, "t_kv_decode_ms": 168.59248699999796, "t_action_head_ms": 0.0, "t_total_ms": 322.14700000000107, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.149952, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 28, "t_vision_ms": 21.814814999999044, "t_prefill_ms": 56.119901000002415, "t_kv_decode_ms": 168.37202499999648, "t_action_head_ms": 0.0, "t_total_ms": 324.27897700000585, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.149952, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 29, "t_vision_ms": 21.536092999994594, "t_prefill_ms": 56.34508300001073, "t_kv_decode_ms": 265.61830599999325, "t_action_head_ms": 0.0, "t_total_ms": 421.41883899999755, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 30, "t_vision_ms": 22.289824999987218, "t_prefill_ms": 56.16240900000946, "t_kv_decode_ms": 170.82122800000832, "t_action_head_ms": 0.0, "t_total_ms": 327.7628969999995, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 31, "t_vision_ms": 22.208403000007593, "t_prefill_ms": 56.36359700000071, "t_kv_decode_ms": 172.23722900000382, "t_action_head_ms": 0.0, "t_total_ms": 329.4183489999938, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 32, "t_vision_ms": 21.470309999997994, "t_prefill_ms": 54.70922699998937, "t_kv_decode_ms": 171.31909700002268, "t_action_head_ms": 0.0, "t_total_ms": 323.7121540000061, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 33, "t_vision_ms": 21.03846999999348, "t_prefill_ms": 54.45836700000939, "t_kv_decode_ms": 171.7846499999922, "t_action_head_ms": 0.0, "t_total_ms": 322.8107949999952, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 34, "t_vision_ms": 21.00104000000158, "t_prefill_ms": 54.527496000005726, "t_kv_decode_ms": 171.8177029999879, "t_action_head_ms": 0.0, "t_total_ms": 322.9081780000058, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 35, "t_vision_ms": 21.01048699999808, "t_prefill_ms": 54.52355799999964, "t_kv_decode_ms": 171.34883500000342, "t_action_head_ms": 0.0, "t_total_ms": 322.4512110000006, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 36, "t_vision_ms": 21.037709000012228, "t_prefill_ms": 54.700900000000274, "t_kv_decode_ms": 171.45879099999206, "t_action_head_ms": 0.0, "t_total_ms": 322.97035400000595, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 37, "t_vision_ms": 20.983307000008722, "t_prefill_ms": 54.50365099999033, "t_kv_decode_ms": 172.24848000000748, "t_action_head_ms": 0.0, "t_total_ms": 323.25589900000296, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.739776, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 38, "t_vision_ms": 20.960223999992422, "t_prefill_ms": 54.4720620000021, "t_kv_decode_ms": 171.55926800000998, "t_action_head_ms": 0.0, "t_total_ms": 322.45816400001104, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.739776, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 39, "t_vision_ms": 21.45435999999279, "t_prefill_ms": 55.272492000000284, "t_kv_decode_ms": 169.97252400001628, "t_action_head_ms": 0.0, "t_total_ms": 323.4621849999968, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.747968, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 40, "t_vision_ms": 21.42225000000053, "t_prefill_ms": 54.62737400000606, "t_kv_decode_ms": 171.41366500000288, "t_action_head_ms": 0.0, "t_total_ms": 323.54692500000226, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 41, "t_vision_ms": 21.105976999990617, "t_prefill_ms": 56.0832419999997, "t_kv_decode_ms": 171.39133300000253, "t_action_head_ms": 0.0, "t_total_ms": 325.8049469999946, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 42, "t_vision_ms": 22.042752000004384, "t_prefill_ms": 56.575864999999226, "t_kv_decode_ms": 176.36552700000152, "t_action_head_ms": 0.0, "t_total_ms": 333.6404430000073, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 43, "t_vision_ms": 22.709703000003856, "t_prefill_ms": 56.176917000001936, "t_kv_decode_ms": 176.47964999999033, "t_action_head_ms": 0.0, "t_total_ms": 334.2915529999999, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 44, "t_vision_ms": 22.281460000002085, "t_prefill_ms": 56.046532999999954, "t_kv_decode_ms": 176.06360999999993, "t_action_head_ms": 0.0, "t_total_ms": 332.75828800000795, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 45, "t_vision_ms": 22.173678000001473, "t_prefill_ms": 57.46553000000176, "t_kv_decode_ms": 175.96970700000725, "t_action_head_ms": 0.0, "t_total_ms": 335.2860449999895, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 46, "t_vision_ms": 22.463548000004607, "t_prefill_ms": 55.65787599999794, "t_kv_decode_ms": 178.43396599998584, "t_action_head_ms": 0.0, "t_total_ms": 334.716346999997, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 47, "t_vision_ms": 21.79987399999561, "t_prefill_ms": 55.60059799999806, "t_kv_decode_ms": 171.13222300000075, "t_action_head_ms": 0.0, "t_total_ms": 325.96982699999444, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 48, "t_vision_ms": 21.17284900000982, "t_prefill_ms": 54.21452100000579, "t_kv_decode_ms": 166.82204399998568, "t_action_head_ms": 0.0, "t_total_ms": 317.63056799999845, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 49, "t_vision_ms": 20.90960299999267, "t_prefill_ms": 54.3854239999888, "t_kv_decode_ms": 167.28445700000805, "t_action_head_ms": 0.0, "t_total_ms": 317.909023999988, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 50, "t_vision_ms": 20.648874000002593, "t_prefill_ms": 54.28895299999681, "t_kv_decode_ms": 167.39162700000065, "t_action_head_ms": 0.0, "t_total_ms": 317.3016670000095, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 51, "t_vision_ms": 20.984824000009894, "t_prefill_ms": 55.45187199999191, "t_kv_decode_ms": 167.03302599999859, "t_action_head_ms": 0.0, "t_total_ms": 319.9413629999981, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 52, "t_vision_ms": 20.945640999997295, "t_prefill_ms": 55.63895299999899, "t_kv_decode_ms": 170.42489100001035, "t_action_head_ms": 0.0, "t_total_ms": 323.63218900000845, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 53, "t_vision_ms": 26.040668999996797, "t_prefill_ms": 56.68659699999523, "t_kv_decode_ms": 171.03989200001024, "t_action_head_ms": 0.0, "t_total_ms": 336.5308409999983, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 54, "t_vision_ms": 21.658545999997614, "t_prefill_ms": 56.44846999999231, "t_kv_decode_ms": 172.43962800000645, "t_action_head_ms": 0.0, "t_total_ms": 328.6911499999974, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 55, "t_vision_ms": 22.980523000001085, "t_prefill_ms": 56.36652599999081, "t_kv_decode_ms": 172.15859099999875, "t_action_head_ms": 0.0, "t_total_ms": 330.8895990000025, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 56, "t_vision_ms": 22.575403999994137, "t_prefill_ms": 56.08927599999447, "t_kv_decode_ms": 168.6134380000084, "t_action_head_ms": 0.0, "t_total_ms": 325.9799390000069, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 57, "t_vision_ms": 23.24460900000247, "t_prefill_ms": 54.298349999996276, "t_kv_decode_ms": 165.73773899999367, "t_action_head_ms": 0.0, "t_total_ms": 320.8580610000098, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 58, "t_vision_ms": 21.058250999999473, "t_prefill_ms": 54.18669099999818, "t_kv_decode_ms": 167.48857000000328, "t_action_head_ms": 0.0, "t_total_ms": 318.0133909999938, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 59, "t_vision_ms": 21.876844999994205, "t_prefill_ms": 55.146409999991874, "t_kv_decode_ms": 166.335879000016, "t_action_head_ms": 0.0, "t_total_ms": 320.4186380000067, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 60, "t_vision_ms": 24.731263999996145, "t_prefill_ms": 57.620506000006344, "t_kv_decode_ms": 175.50108400000397, "t_action_head_ms": 0.0, "t_total_ms": 340.2488580000096, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 61, "t_vision_ms": 24.42203500000062, "t_prefill_ms": 59.76587600000016, "t_kv_decode_ms": 175.93467599999713, "t_action_head_ms": 0.0, "t_total_ms": 344.3491710000046, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 62, "t_vision_ms": 22.744321000004675, "t_prefill_ms": 59.28233999999577, "t_kv_decode_ms": 169.90489799999864, "t_action_head_ms": 0.0, "t_total_ms": 333.9985960000007, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 63, "t_vision_ms": 24.258647999999994, "t_prefill_ms": 55.823098000004734, "t_kv_decode_ms": 181.024665999999, "t_action_head_ms": 0.0, "t_total_ms": 341.227492999991, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 64, "t_vision_ms": 23.066033000006314, "t_prefill_ms": 57.02231499999755, "t_kv_decode_ms": 176.58972499999948, "t_action_head_ms": 0.0, "t_total_ms": 336.80558500000757, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 65, "t_vision_ms": 21.79140600000551, "t_prefill_ms": 55.75531099999864, "t_kv_decode_ms": 172.04017899999258, "t_action_head_ms": 0.0, "t_total_ms": 327.17405699999347, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 66, "t_vision_ms": 21.574217999997813, "t_prefill_ms": 55.7814900000011, "t_kv_decode_ms": 168.63862499999982, "t_action_head_ms": 0.0, "t_total_ms": 323.3889939999983, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 67, "t_vision_ms": 21.931547999997747, "t_prefill_ms": 55.48610599998938, "t_kv_decode_ms": 168.0977110000157, "t_action_head_ms": 0.0, "t_total_ms": 322.96915700000284, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 68, "t_vision_ms": 21.327475000006757, "t_prefill_ms": 55.94700999999702, "t_kv_decode_ms": 167.88558399998976, "t_action_head_ms": 0.0, "t_total_ms": 322.4709730000086, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 69, "t_vision_ms": 21.604285000009327, "t_prefill_ms": 56.04113699999402, "t_kv_decode_ms": 165.86782099999198, "t_action_head_ms": 0.0, "t_total_ms": 321.1947119999934, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 70, "t_vision_ms": 21.022203999990552, "t_prefill_ms": 58.17107699999724, "t_kv_decode_ms": 175.20306100001903, "t_action_head_ms": 0.0, "t_total_ms": 333.62808500000085, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 71, "t_vision_ms": 23.650463000009836, "t_prefill_ms": 57.4551140000068, "t_kv_decode_ms": 171.81672599997455, "t_action_head_ms": 0.0, "t_total_ms": 334.0716830000048, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 72, "t_vision_ms": 22.574817000005964, "t_prefill_ms": 56.409776000009515, "t_kv_decode_ms": 175.9065089999865, "t_action_head_ms": 0.0, "t_total_ms": 333.91776400000595, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 73, "t_vision_ms": 21.930038999997237, "t_prefill_ms": 56.278168000005735, "t_kv_decode_ms": 166.8218849999903, "t_action_head_ms": 0.0, "t_total_ms": 323.2754089999901, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 74, "t_vision_ms": 21.65674999999112, "t_prefill_ms": 55.762561999998184, "t_kv_decode_ms": 168.9197650000125, "t_action_head_ms": 0.0, "t_total_ms": 323.7948479999915, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 75, "t_vision_ms": 21.565387999999075, "t_prefill_ms": 55.24853900000437, "t_kv_decode_ms": 171.28800400000443, "t_action_head_ms": 0.0, "t_total_ms": 324.95185599999843, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 76, "t_vision_ms": 21.359683000000018, "t_prefill_ms": 55.193966999993904, "t_kv_decode_ms": 166.1302460000087, "t_action_head_ms": 0.0, "t_total_ms": 319.2741149999989, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 77, "t_vision_ms": 22.058832999988454, "t_prefill_ms": 55.199305999991566, "t_kv_decode_ms": 165.5430990000184, "t_action_head_ms": 0.0, "t_total_ms": 320.0964769999928, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 78, "t_vision_ms": 21.598920999991833, "t_prefill_ms": 55.60234200000025, "t_kv_decode_ms": 168.9377110000123, "t_action_head_ms": 0.0, "t_total_ms": 323.3773670000062, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 79, "t_vision_ms": 21.30625300000588, "t_prefill_ms": 55.1534920000023, "t_kv_decode_ms": 170.33783699999105, "t_action_head_ms": 0.0, "t_total_ms": 323.2938350000012, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 80, "t_vision_ms": 21.37980199999845, "t_prefill_ms": 55.350391000004606, "t_kv_decode_ms": 171.03709299999537, "t_action_head_ms": 0.0, "t_total_ms": 324.53562999999974, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 81, "t_vision_ms": 21.27763000000016, "t_prefill_ms": 54.66056800000274, "t_kv_decode_ms": 166.18702799999596, "t_action_head_ms": 0.0, "t_total_ms": 318.0987799999997, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 82, "t_vision_ms": 21.266478000001143, "t_prefill_ms": 57.24424000000283, "t_kv_decode_ms": 168.60214999999812, "t_action_head_ms": 0.0, "t_total_ms": 325.6620180000027, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 83, "t_vision_ms": 22.840678999997976, "t_prefill_ms": 57.4059329999983, "t_kv_decode_ms": 172.96112300000743, "t_action_head_ms": 0.0, "t_total_ms": 333.4931300000079, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 84, "t_vision_ms": 22.00176700000611, "t_prefill_ms": 56.77946899999142, "t_kv_decode_ms": 173.82211999999697, "t_action_head_ms": 0.0, "t_total_ms": 331.4235449999927, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 85, "t_vision_ms": 22.61180899999715, "t_prefill_ms": 56.06328700000063, "t_kv_decode_ms": 174.12273500001163, "t_action_head_ms": 0.0, "t_total_ms": 331.51438599999494, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 86, "t_vision_ms": 21.706473999998366, "t_prefill_ms": 56.26599599999338, "t_kv_decode_ms": 170.21505600000353, "t_action_head_ms": 0.0, "t_total_ms": 326.1988579999979, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 87, "t_vision_ms": 21.922688999993056, "t_prefill_ms": 56.040162999991594, "t_kv_decode_ms": 168.64434200000744, "t_action_head_ms": 0.0, "t_total_ms": 324.60576200000446, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 88, "t_vision_ms": 21.44425199999489, "t_prefill_ms": 55.32035400000268, "t_kv_decode_ms": 168.34361600000136, "t_action_head_ms": 0.0, "t_total_ms": 321.9098269999989, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 89, "t_vision_ms": 21.385923000011076, "t_prefill_ms": 55.078761000004306, "t_kv_decode_ms": 169.9981459999833, "t_action_head_ms": 0.0, "t_total_ms": 322.9643230000079, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 90, "t_vision_ms": 21.51972299999727, "t_prefill_ms": 55.76451599999643, "t_kv_decode_ms": 168.13608800001134, "t_action_head_ms": 0.0, "t_total_ms": 322.7412140000041, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 91, "t_vision_ms": 21.35376199998973, "t_prefill_ms": 55.37858400001028, "t_kv_decode_ms": 173.07671899999377, "t_action_head_ms": 0.0, "t_total_ms": 326.57934099999864, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 92, "t_vision_ms": 22.412486999996872, "t_prefill_ms": 57.441019999998844, "t_kv_decode_ms": 177.74899600000538, "t_action_head_ms": 0.0, "t_total_ms": 337.49867999999594, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 93, "t_vision_ms": 22.773393999997893, "t_prefill_ms": 57.04013800000496, "t_kv_decode_ms": 177.00577399999418, "t_action_head_ms": 0.0, "t_total_ms": 336.6717500000078, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 94, "t_vision_ms": 23.32486699999947, "t_prefill_ms": 55.84315899999126, "t_kv_decode_ms": 186.13572100001363, "t_action_head_ms": 0.0, "t_total_ms": 344.51010400000825, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 95, "t_vision_ms": 21.72896999999807, "t_prefill_ms": 56.28374500000177, "t_kv_decode_ms": 179.1612820000097, "t_action_head_ms": 0.0, "t_total_ms": 335.22546300000045, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 96, "t_vision_ms": 22.367135999999732, "t_prefill_ms": 56.681830000002265, "t_kv_decode_ms": 177.40848900000117, "t_action_head_ms": 0.0, "t_total_ms": 335.5450520000005, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 97, "t_vision_ms": 23.10695200000623, "t_prefill_ms": 57.36315899999056, "t_kv_decode_ms": 179.23008700000764, "t_action_head_ms": 0.0, "t_total_ms": 340.2092719999956, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 98, "t_vision_ms": 23.25731700000233, "t_prefill_ms": 59.63898299999926, "t_kv_decode_ms": 196.72102699999527, "t_action_head_ms": 0.0, "t_total_ms": 362.58614199999784, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 99, "t_vision_ms": 24.18058599999995, "t_prefill_ms": 58.729889999995066, "t_kv_decode_ms": 183.40032900000836, "t_action_head_ms": 0.0, "t_total_ms": 349.2607639999932, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 100, "t_vision_ms": 23.72800899999561, "t_prefill_ms": 58.36258099999725, "t_kv_decode_ms": 180.93141900001797, "t_action_head_ms": 0.0, "t_total_ms": 345.15233199999784, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 101, "t_vision_ms": 29.229756000006546, "t_prefill_ms": 57.563834000006864, "t_kv_decode_ms": 205.2781979999878, "t_action_head_ms": 0.0, "t_total_ms": 378.933645999993, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 102, "t_vision_ms": 23.153983000000267, "t_prefill_ms": 63.82617699999571, "t_kv_decode_ms": 219.55431499999634, "t_action_head_ms": 0.0, "t_total_ms": 393.5655089999983, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 103, "t_vision_ms": 28.990217000000484, "t_prefill_ms": 62.03849700000319, "t_kv_decode_ms": 221.29807100000676, "t_action_head_ms": 0.0, "t_total_ms": 403.3959650000014, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 104, "t_vision_ms": 24.757867000005263, "t_prefill_ms": 57.482572000012055, "t_kv_decode_ms": 254.53550999998242, "t_action_head_ms": 0.0, "t_total_ms": 419.059818000008, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 105, "t_vision_ms": 23.82420799999352, "t_prefill_ms": 56.99146199999916, "t_kv_decode_ms": 181.7883580000199, "t_action_head_ms": 0.0, "t_total_ms": 343.4635699999973, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 106, "t_vision_ms": 22.743364000007205, "t_prefill_ms": 58.24234600000011, "t_kv_decode_ms": 177.3525060000054, "t_action_head_ms": 0.0, "t_total_ms": 339.3638800000076, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 107, "t_vision_ms": 22.513371999991705, "t_prefill_ms": 57.82914099999914, "t_kv_decode_ms": 179.48836500001164, "t_action_head_ms": 0.0, "t_total_ms": 340.21609100000205, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 108, "t_vision_ms": 23.446992000003775, "t_prefill_ms": 59.631437999996706, "t_kv_decode_ms": 183.13243000000057, "t_action_head_ms": 0.0, "t_total_ms": 349.3300450000021, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 109, "t_vision_ms": 23.43956699999694, "t_prefill_ms": 73.15424899999812, "t_kv_decode_ms": 200.94324300001176, "t_action_head_ms": 0.0, "t_total_ms": 394.1753689999956, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 110, "t_vision_ms": 22.9858759999928, "t_prefill_ms": 57.33001699999818, "t_kv_decode_ms": 185.70978000001048, "t_action_head_ms": 0.0, "t_total_ms": 346.3823729999973, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 111, "t_vision_ms": 23.44294399999569, "t_prefill_ms": 58.849773999995136, "t_kv_decode_ms": 185.81486800000846, "t_action_head_ms": 0.0, "t_total_ms": 350.4436850000019, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 112, "t_vision_ms": 23.989407999991386, "t_prefill_ms": 57.64800299999706, "t_kv_decode_ms": 177.11068300000932, "t_action_head_ms": 0.0, "t_total_ms": 340.43272400001, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 113, "t_vision_ms": 23.290758000001688, "t_prefill_ms": 57.04421000000082, "t_kv_decode_ms": 176.8739609999983, "t_action_head_ms": 0.0, "t_total_ms": 337.58583599998815, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 114, "t_vision_ms": 22.735605999997688, "t_prefill_ms": 57.3846489999994, "t_kv_decode_ms": 176.4108910000033, "t_action_head_ms": 0.0, "t_total_ms": 336.6933880000005, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 115, "t_vision_ms": 22.51629500000263, "t_prefill_ms": 56.719381999997154, "t_kv_decode_ms": 180.1323950000011, "t_action_head_ms": 0.0, "t_total_ms": 338.6438139999939, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 116, "t_vision_ms": 22.52103400000749, "t_prefill_ms": 61.305500999992546, "t_kv_decode_ms": 197.19698499999083, "t_action_head_ms": 0.0, "t_total_ms": 364.8989969999832, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 117, "t_vision_ms": 24.69324899999492, "t_prefill_ms": 63.72003600000653, "t_kv_decode_ms": 194.18196000000876, "t_action_head_ms": 0.0, "t_total_ms": 371.05961500000717, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 118, "t_vision_ms": 24.71770500000048, "t_prefill_ms": 57.518826999995554, "t_kv_decode_ms": 199.01790599999458, "t_action_head_ms": 0.0, "t_total_ms": 363.53571300000453, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 119, "t_vision_ms": 22.407576000006202, "t_prefill_ms": 56.38756499999431, "t_kv_decode_ms": 177.47945600001458, "t_action_head_ms": 0.0, "t_total_ms": 335.10905199997865, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 120, "t_vision_ms": 22.794317999995428, "t_prefill_ms": 56.37688500002014, "t_kv_decode_ms": 177.80328799997847, "t_action_head_ms": 0.0, "t_total_ms": 336.1884739999823, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 121, "t_vision_ms": 23.047802999997202, "t_prefill_ms": 56.71283300000596, "t_kv_decode_ms": 176.14313100000345, "t_action_head_ms": 0.0, "t_total_ms": 335.7041170000059, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 122, "t_vision_ms": 22.31283599999756, "t_prefill_ms": 57.02493999999092, "t_kv_decode_ms": 176.95026600000574, "t_action_head_ms": 0.0, "t_total_ms": 335.66611300000204, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 123, "t_vision_ms": 22.37658699999656, "t_prefill_ms": 60.824467000003324, "t_kv_decode_ms": 179.18628500001432, "t_action_head_ms": 0.0, "t_total_ms": 345.6641340000033, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 124, "t_vision_ms": 22.179967999989003, "t_prefill_ms": 55.33049699999992, "t_kv_decode_ms": 176.7085730000133, "t_action_head_ms": 0.0, "t_total_ms": 331.7698259999986, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 125, "t_vision_ms": 21.476831000001084, "t_prefill_ms": 55.522795999991104, "t_kv_decode_ms": 167.27718300001015, "t_action_head_ms": 0.0, "t_total_ms": 321.3136769999778, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 126, "t_vision_ms": 21.643032000014273, "t_prefill_ms": 55.297072999991315, "t_kv_decode_ms": 166.85223799998994, "t_action_head_ms": 0.0, "t_total_ms": 320.7680449999941, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 127, "t_vision_ms": 21.638322999990578, "t_prefill_ms": 55.24287100001857, "t_kv_decode_ms": 172.2174100000018, "t_action_head_ms": 0.0, "t_total_ms": 326.01688700000864, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 128, "t_vision_ms": 21.340094000009913, "t_prefill_ms": 55.218736999989915, "t_kv_decode_ms": 171.13923200000158, "t_action_head_ms": 0.0, "t_total_ms": 324.2938239999944, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 129, "t_vision_ms": 21.310128999999733, "t_prefill_ms": 55.576426999977, "t_kv_decode_ms": 168.63456100003305, "t_action_head_ms": 0.0, "t_total_ms": 322.444661999981, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 130, "t_vision_ms": 21.239036000025635, "t_prefill_ms": 54.69400399999813, "t_kv_decode_ms": 167.02131899998562, "t_action_head_ms": 0.0, "t_total_ms": 318.9235849999932, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 131, "t_vision_ms": 21.221461999999747, "t_prefill_ms": 54.98835399998825, "t_kv_decode_ms": 166.01229900001613, "t_action_head_ms": 0.0, "t_total_ms": 318.46699899998043, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 132, "t_vision_ms": 21.003327000016725, "t_prefill_ms": 54.94188800000188, "t_kv_decode_ms": 166.82832499998312, "t_action_head_ms": 0.0, "t_total_ms": 318.7554550000016, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 133, "t_vision_ms": 21.420128000016803, "t_prefill_ms": 54.948681000013266, "t_kv_decode_ms": 166.9934249999585, "t_action_head_ms": 0.0, "t_total_ms": 319.7675410000045, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 134, "t_vision_ms": 21.331051999993633, "t_prefill_ms": 55.12411899999847, "t_kv_decode_ms": 166.64807699999074, "t_action_head_ms": 0.0, "t_total_ms": 319.5959789999847, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 135, "t_vision_ms": 21.00945799998044, "t_prefill_ms": 56.580599999989545, "t_kv_decode_ms": 175.9722110000439, "t_action_head_ms": 0.0, "t_total_ms": 331.19205099998794, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 136, "t_vision_ms": 21.522930999992695, "t_prefill_ms": 55.126674999996794, "t_kv_decode_ms": 174.01521799999387, "t_action_head_ms": 0.0, "t_total_ms": 327.35035700000026, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 137, "t_vision_ms": 20.980874000002814, "t_prefill_ms": 54.98410600000625, "t_kv_decode_ms": 169.77746599999932, "t_action_head_ms": 0.0, "t_total_ms": 321.74367499999335, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 138, "t_vision_ms": 21.30861900002401, "t_prefill_ms": 56.92432300000405, "t_kv_decode_ms": 172.69458099997337, "t_action_head_ms": 0.0, "t_total_ms": 329.2117400000052, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 139, "t_vision_ms": 21.1640779999982, "t_prefill_ms": 54.99998599998435, "t_kv_decode_ms": 176.22322400001167, "t_action_head_ms": 0.0, "t_total_ms": 328.5870290000048, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 140, "t_vision_ms": 20.904320999989068, "t_prefill_ms": 56.91282099999739, "t_kv_decode_ms": 187.36309700003062, "t_action_head_ms": 0.0, "t_total_ms": 343.0421449999983, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 141, "t_vision_ms": 21.500727999978153, "t_prefill_ms": 56.21330899998611, "t_kv_decode_ms": 190.0770330000512, "t_action_head_ms": 0.0, "t_total_ms": 345.54501299999174, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 142, "t_vision_ms": 21.59242999999833, "t_prefill_ms": 54.96440799998936, "t_kv_decode_ms": 168.55515000003152, "t_action_head_ms": 0.0, "t_total_ms": 321.7373260000045, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 143, "t_vision_ms": 27.638070999984166, "t_prefill_ms": 55.08957400002146, "t_kv_decode_ms": 181.9452659999854, "t_action_head_ms": 0.0, "t_total_ms": 347.44045200000073, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 144, "t_vision_ms": 21.050704999993286, "t_prefill_ms": 55.457844000017076, "t_kv_decode_ms": 192.50830499998983, "t_action_head_ms": 0.0, "t_total_ms": 345.5615309999871, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 145, "t_vision_ms": 21.465061000014884, "t_prefill_ms": 61.940854999988915, "t_kv_decode_ms": 183.6024440000017, "t_action_head_ms": 0.0, "t_total_ms": 350.4806500000086, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 146, "t_vision_ms": 21.194043999997803, "t_prefill_ms": 74.37632600002075, "t_kv_decode_ms": 158.72781699999905, "t_action_head_ms": 0.0, "t_total_ms": 349.9074399999813, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 147, "t_vision_ms": 21.37527499999692, "t_prefill_ms": 55.1122889999931, "t_kv_decode_ms": 170.53492900001288, "t_action_head_ms": 0.0, "t_total_ms": 323.54684500000985, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 148, "t_vision_ms": 21.031711000006226, "t_prefill_ms": 57.674762000004876, "t_kv_decode_ms": 167.5911109999788, "t_action_head_ms": 0.0, "t_total_ms": 325.0451130000158, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 149, "t_vision_ms": 22.836031999986517, "t_prefill_ms": 58.50422800000388, "t_kv_decode_ms": 182.02445700001135, "t_action_head_ms": 0.0, "t_total_ms": 344.74371999999676, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 150, "t_vision_ms": 23.343514000004006, "t_prefill_ms": 58.843884999987495, "t_kv_decode_ms": 188.80570800001806, "t_action_head_ms": 0.0, "t_total_ms": 353.21909800001094, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 151, "t_vision_ms": 22.95577699999285, "t_prefill_ms": 56.8541749999838, "t_kv_decode_ms": 172.51119800002357, "t_action_head_ms": 0.0, "t_total_ms": 332.16950400000655, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 152, "t_vision_ms": 22.57244799997693, "t_prefill_ms": 56.23151599999687, "t_kv_decode_ms": 174.8011370000313, "t_action_head_ms": 0.0, "t_total_ms": 332.4512349999793, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 153, "t_vision_ms": 24.0565899999865, "t_prefill_ms": 56.16301800000656, "t_kv_decode_ms": 181.4128880000112, "t_action_head_ms": 0.0, "t_total_ms": 341.89208999998755, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 154, "t_vision_ms": 21.679143999989492, "t_prefill_ms": 56.577175000001034, "t_kv_decode_ms": 174.92703100000995, "t_action_head_ms": 0.0, "t_total_ms": 331.49921000000404, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 155, "t_vision_ms": 22.860228000013194, "t_prefill_ms": 55.68113600000402, "t_kv_decode_ms": 176.11832599999389, "t_action_head_ms": 0.0, "t_total_ms": 333.23960500001704, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 156, "t_vision_ms": 21.630533000006835, "t_prefill_ms": 59.115152000003945, "t_kv_decode_ms": 177.44767299998898, "t_action_head_ms": 0.0, "t_total_ms": 338.97921799999153, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 157, "t_vision_ms": 23.3132879999971, "t_prefill_ms": 57.82744800001183, "t_kv_decode_ms": 177.07450800000402, "t_action_head_ms": 0.0, "t_total_ms": 339.3941309999775, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 158, "t_vision_ms": 22.928755999998884, "t_prefill_ms": 56.81838600000333, "t_kv_decode_ms": 176.1704669999915, "t_action_head_ms": 0.0, "t_total_ms": 335.704082999996, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 159, "t_vision_ms": 21.801143000004686, "t_prefill_ms": 55.805708999997705, "t_kv_decode_ms": 167.32443899999794, "t_action_head_ms": 0.0, "t_total_ms": 322.5758720000158, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 160, "t_vision_ms": 21.543640000004416, "t_prefill_ms": 55.9894120000024, "t_kv_decode_ms": 169.25946699998917, "t_action_head_ms": 0.0, "t_total_ms": 324.3647139999837, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 161, "t_vision_ms": 22.09130500000356, "t_prefill_ms": 56.57270099999323, "t_kv_decode_ms": 176.6199239999935, "t_action_head_ms": 0.0, "t_total_ms": 333.98831200000245, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 162, "t_vision_ms": 22.460626999986744, "t_prefill_ms": 55.949422999987064, "t_kv_decode_ms": 175.08434100003, "t_action_head_ms": 0.0, "t_total_ms": 331.9468400000005, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 163, "t_vision_ms": 22.435398999988365, "t_prefill_ms": 57.28641599998241, "t_kv_decode_ms": 175.15016800004446, "t_action_head_ms": 0.0, "t_total_ms": 334.63284100000124, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 164, "t_vision_ms": 22.00975899998525, "t_prefill_ms": 55.60634399998321, "t_kv_decode_ms": 175.65888700002574, "t_action_head_ms": 0.0, "t_total_ms": 330.92973600000164, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 165, "t_vision_ms": 21.24327199999243, "t_prefill_ms": 55.121264000007386, "t_kv_decode_ms": 168.69276399998512, "t_action_head_ms": 0.0, "t_total_ms": 321.45870599998716, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 166, "t_vision_ms": 21.491107000002785, "t_prefill_ms": 56.147224999989476, "t_kv_decode_ms": 170.04986800000665, "t_action_head_ms": 0.0, "t_total_ms": 325.3642009999851, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 167, "t_vision_ms": 22.28116500000965, "t_prefill_ms": 56.966565000010405, "t_kv_decode_ms": 169.5956179999598, "t_action_head_ms": 0.0, "t_total_ms": 328.13413900001365, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 168, "t_vision_ms": 22.56719100000737, "t_prefill_ms": 56.28303399998913, "t_kv_decode_ms": 177.90394300001822, "t_action_head_ms": 0.0, "t_total_ms": 335.6549479999842, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 169, "t_vision_ms": 22.38042999999834, "t_prefill_ms": 55.496691000001874, "t_kv_decode_ms": 169.70768799998837, "t_action_head_ms": 0.0, "t_total_ms": 325.50104400002056, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 170, "t_vision_ms": 21.940075999992814, "t_prefill_ms": 57.20312900001545, "t_kv_decode_ms": 172.96849899997824, "t_action_head_ms": 0.0, "t_total_ms": 331.2925599999801, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 171, "t_vision_ms": 23.241393999995807, "t_prefill_ms": 56.44908600001486, "t_kv_decode_ms": 171.44164199999068, "t_action_head_ms": 0.0, "t_total_ms": 330.8614359999922, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 172, "t_vision_ms": 22.23082100002216, "t_prefill_ms": 55.90484600000423, "t_kv_decode_ms": 169.75244699997916, "t_action_head_ms": 0.0, "t_total_ms": 326.0615319999829, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 173, "t_vision_ms": 22.128097999996044, "t_prefill_ms": 55.60439300001008, "t_kv_decode_ms": 168.52609899999038, "t_action_head_ms": 0.0, "t_total_ms": 324.03100599998425, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 174, "t_vision_ms": 22.972609999982296, "t_prefill_ms": 55.03105900001515, "t_kv_decode_ms": 166.8343989999812, "t_action_head_ms": 0.0, "t_total_ms": 322.88037999998664, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 175, "t_vision_ms": 21.011325000017678, "t_prefill_ms": 54.97180699998694, "t_kv_decode_ms": 167.77416099998277, "t_action_head_ms": 0.0, "t_total_ms": 319.8057580000011, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 176, "t_vision_ms": 21.457151000021213, "t_prefill_ms": 55.56430699999737, "t_kv_decode_ms": 169.76631299996825, "t_action_head_ms": 0.0, "t_total_ms": 323.8473499999941, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 177, "t_vision_ms": 22.156080999991445, "t_prefill_ms": 55.375162999979466, "t_kv_decode_ms": 171.334560000048, "t_action_head_ms": 0.0, "t_total_ms": 326.4349089999996, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 178, "t_vision_ms": 21.82631300001958, "t_prefill_ms": 55.28920300000095, "t_kv_decode_ms": 167.09161899999003, "t_action_head_ms": 0.0, "t_total_ms": 321.37486700000295, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 179, "t_vision_ms": 22.43333900000266, "t_prefill_ms": 55.67029499999876, "t_kv_decode_ms": 169.85980800001244, "t_action_head_ms": 0.0, "t_total_ms": 326.10634100001334, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 180, "t_vision_ms": 21.67679199999384, "t_prefill_ms": 55.5830420000234, "t_kv_decode_ms": 166.80028299995797, "t_action_head_ms": 0.0, "t_total_ms": 321.35700099999553, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 181, "t_vision_ms": 21.755901000005906, "t_prefill_ms": 55.47871599998189, "t_kv_decode_ms": 167.70444800002338, "t_action_head_ms": 0.0, "t_total_ms": 322.2137470000064, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 182, "t_vision_ms": 21.558861000016805, "t_prefill_ms": 56.903817999995, "t_kv_decode_ms": 184.36716599998704, "t_action_head_ms": 0.0, "t_total_ms": 341.33034600000656, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 183, "t_vision_ms": 23.699262999997472, "t_prefill_ms": 57.84635399999161, "t_kv_decode_ms": 172.30310700000473, "t_action_head_ms": 0.0, "t_total_ms": 335.43434599999955, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 184, "t_vision_ms": 23.063089999993736, "t_prefill_ms": 57.37612400000103, "t_kv_decode_ms": 178.02422799999817, "t_action_head_ms": 0.0, "t_total_ms": 338.9411470000141, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 185, "t_vision_ms": 23.167386000011447, "t_prefill_ms": 58.89850599999136, "t_kv_decode_ms": 170.99269300001652, "t_action_head_ms": 0.0, "t_total_ms": 335.1791389999903, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 186, "t_vision_ms": 28.14910299997564, "t_prefill_ms": 55.8406960000184, "t_kv_decode_ms": 169.49854200001369, "t_action_head_ms": 0.0, "t_total_ms": 337.5184549999801, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 187, "t_vision_ms": 21.98434900000734, "t_prefill_ms": 56.70813899999416, "t_kv_decode_ms": 175.68492799998126, "t_action_head_ms": 0.0, "t_total_ms": 333.1092779999949, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 188, "t_vision_ms": 22.83116000000973, "t_prefill_ms": 57.57877799999278, "t_kv_decode_ms": 170.90390499998875, "t_action_head_ms": 0.0, "t_total_ms": 331.7622330000063, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 189, "t_vision_ms": 23.157411999989108, "t_prefill_ms": 56.86625900000308, "t_kv_decode_ms": 168.11509600000818, "t_action_head_ms": 0.0, "t_total_ms": 328.2017909999979, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 190, "t_vision_ms": 21.813264000002164, "t_prefill_ms": 56.46622899999443, "t_kv_decode_ms": 175.34807199999136, "t_action_head_ms": 0.0, "t_total_ms": 331.95918600000596, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 191, "t_vision_ms": 22.281238000005033, "t_prefill_ms": 54.50313000000051, "t_kv_decode_ms": 167.60739400001512, "t_action_head_ms": 0.0, "t_total_ms": 321.21363899997846, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 192, "t_vision_ms": 21.049854000011692, "t_prefill_ms": 55.8421439999961, "t_kv_decode_ms": 169.91185499998096, "t_action_head_ms": 0.0, "t_total_ms": 323.7325910000095, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 193, "t_vision_ms": 21.477934999978743, "t_prefill_ms": 55.576747999992904, "t_kv_decode_ms": 168.41416400001208, "t_action_head_ms": 0.0, "t_total_ms": 322.56128000000217, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 194, "t_vision_ms": 21.891468999996277, "t_prefill_ms": 55.3540819999796, "t_kv_decode_ms": 167.20124700000838, "t_action_head_ms": 0.0, "t_total_ms": 321.7284559999882, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 195, "t_vision_ms": 22.11365499999829, "t_prefill_ms": 55.41520599999217, "t_kv_decode_ms": 167.96344200000135, "t_action_head_ms": 0.0, "t_total_ms": 323.05785299999457, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 196, "t_vision_ms": 21.885117000010723, "t_prefill_ms": 55.491148000015755, "t_kv_decode_ms": 168.0148499999632, "t_action_head_ms": 0.0, "t_total_ms": 322.8032569999755, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 197, "t_vision_ms": 21.479358000021875, "t_prefill_ms": 55.20496099998695, "t_kv_decode_ms": 167.71390199997427, "t_action_head_ms": 0.0, "t_total_ms": 321.1193690000016, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 198, "t_vision_ms": 21.402351000006092, "t_prefill_ms": 55.343569999990905, "t_kv_decode_ms": 167.69533499999056, "t_action_head_ms": 0.0, "t_total_ms": 321.2235149999856, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 199, "t_vision_ms": 21.985191999988274, "t_prefill_ms": 56.734952999988764, "t_kv_decode_ms": 172.23833800002808, "t_action_head_ms": 0.0, "t_total_ms": 329.71717999998873, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 200, "t_vision_ms": 23.82296899997982, "t_prefill_ms": 57.1267160000275, "t_kv_decode_ms": 185.70905699996842, "t_action_head_ms": 0.0, "t_total_ms": 347.6488840000229, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_a100_80gb_openvlaoft.json <==
{"workload": "openvla", "gpu_name": "A100-80GB", "model_id": "moojink/openvla-7b-oft-finetuned-libero-spatial", "vram_gb": 85.094825984, "load_time_s": 2.810513973236084, "load_failed": true, "load_error": "ImportError: This modeling file requires the following packages that were not found in your environment: prismatic. Run `pip install prismatic`", "horizon_requested": 200, "horizon_completed": 0, "oom": "load", "first_deadline_miss_step": null, "deadline_ms": 50.0, "results": []}

==> scripts/modal_validate/v5/results/v5_b200_openvla7b.json <==
{"workload": "openvla", "gpu_name": "B200", "model_id": "openvla/openvla-7b", "vram_gb": 191.503138816, "load_time_s": 35.21532416343689, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "horizon_requested": 200, "horizon_completed": 0, "oom": false, "first_deadline_miss_step": null, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15129.554944, "results": []}

==> scripts/modal_validate/v5/results/v5_h100_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "H100", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 85.017624576, "load_time_s": 101.05144715309143, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 188, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 74.15390300000979, "t_action_head_ms": 0.0, "t_total_ms": 74.15390300000979, "kv_cache_mb": 143.130624, "alloc_mb": 13758.680064, "peak_alloc_mb": 13787.670016, "reserved_mb": 13832.814592, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 80.78641699999878, "t_action_head_ms": 0.0, "t_total_ms": 80.78641699999878, "kv_cache_mb": 277.87264, "alloc_mb": 13888.941056, "peak_alloc_mb": 14088.66048, "reserved_mb": 14187.23328, "deadline_missed": true}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 78.7028959999958, "t_action_head_ms": 0.0, "t_total_ms": 78.7028959999958, "kv_cache_mb": 412.614656, "alloc_mb": 14023.683072, "peak_alloc_mb": 14362.29632, "reserved_mb": 14459.86304, "deadline_missed": true}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 51.903985999999236, "t_action_head_ms": 0.0, "t_total_ms": 51.903985999999236, "kv_cache_mb": 547.356672, "alloc_mb": 14157.766656, "peak_alloc_mb": 14648.951808, "reserved_mb": 14780.727296, "deadline_missed": false}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 47.92824800000517, "t_action_head_ms": 0.0, "t_total_ms": 47.92824800000517, "kv_cache_mb": 682.098688, "alloc_mb": 14292.508672, "peak_alloc_mb": 14935.337472, "reserved_mb": 15177.089024, "deadline_missed": false}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 46.01442899999597, "t_action_head_ms": 0.0, "t_total_ms": 46.01442899999597, "kv_cache_mb": 816.840704, "alloc_mb": 14427.250688, "peak_alloc_mb": 15221.211648, "reserved_mb": 15648.948224, "deadline_missed": false}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 109.99724300000935, "t_action_head_ms": 0.0, "t_total_ms": 109.99724300000935, "kv_cache_mb": 951.58272, "alloc_mb": 14561.992704, "peak_alloc_mb": 15507.736064, "reserved_mb": 16074.67008, "deadline_missed": true}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 89.85953100000188, "t_action_head_ms": 0.0, "t_total_ms": 89.85953100000188, "kv_cache_mb": 1086.324736, "alloc_mb": 14696.73472, "peak_alloc_mb": 15796.628992, "reserved_mb": 16282.288128, "deadline_missed": true}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 65.8897699999983, "t_action_head_ms": 0.0, "t_total_ms": 65.8897699999983, "kv_cache_mb": 1221.066752, "alloc_mb": 14831.476736, "peak_alloc_mb": 16083.05408, "reserved_mb": 16592.666624, "deadline_missed": false}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 69.99416899999744, "t_action_head_ms": 0.0, "t_total_ms": 69.99416899999744, "kv_cache_mb": 1355.808768, "alloc_mb": 14966.218752, "peak_alloc_mb": 16369.700352, "reserved_mb": 17366.515712, "deadline_missed": false}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 46.66582900000549, "t_action_head_ms": 0.0, "t_total_ms": 46.66582900000549, "kv_cache_mb": 1490.550784, "alloc_mb": 15100.960768, "peak_alloc_mb": 16656.398848, "reserved_mb": 17932.746752, "deadline_missed": false}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 42.465253000003145, "t_action_head_ms": 0.0, "t_total_ms": 42.465253000003145, "kv_cache_mb": 1625.2928, "alloc_mb": 15235.702784, "peak_alloc_mb": 16941.924864, "reserved_mb": 18241.028096, "deadline_missed": false}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 48.49215099999071, "t_action_head_ms": 0.0, "t_total_ms": 48.49215099999071, "kv_cache_mb": 1760.034816, "alloc_mb": 15370.4448, "peak_alloc_mb": 17228.318208, "reserved_mb": 18796.773376, "deadline_missed": false}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 69.84817800000087, "t_action_head_ms": 0.0, "t_total_ms": 69.84817800000087, "kv_cache_mb": 1894.776832, "alloc_mb": 15505.186816, "peak_alloc_mb": 17514.711552, "reserved_mb": 19394.461696, "deadline_missed": false}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 52.622500999987665, "t_action_head_ms": 0.0, "t_total_ms": 52.622500999987665, "kv_cache_mb": 2029.518848, "alloc_mb": 15639.928832, "peak_alloc_mb": 17801.104896, "reserved_mb": 19906.166784, "deadline_missed": false}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 44.28370399999437, "t_action_head_ms": 0.0, "t_total_ms": 44.28370399999437, "kv_cache_mb": 2164.260864, "alloc_mb": 15775.32928, "peak_alloc_mb": 18087.49824, "reserved_mb": 20178.796544, "deadline_missed": false}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 57.23835899999585, "t_action_head_ms": 0.0, "t_total_ms": 57.23835899999585, "kv_cache_mb": 2299.00288, "alloc_mb": 15909.80096, "peak_alloc_mb": 18375.52896, "reserved_mb": 20612.907008, "deadline_missed": false}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 50.7221840000085, "t_action_head_ms": 0.0, "t_total_ms": 50.7221840000085, "kv_cache_mb": 2433.744896, "alloc_mb": 16044.542976, "peak_alloc_mb": 18660.673024, "reserved_mb": 21072.183296, "deadline_missed": false}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 60.002933999996344, "t_action_head_ms": 0.0, "t_total_ms": 60.002933999996344, "kv_cache_mb": 2568.486912, "alloc_mb": 16179.555328, "peak_alloc_mb": 18947.066368, "reserved_mb": 21556.625408, "deadline_missed": false}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 54.39009799999894, "t_action_head_ms": 0.0, "t_total_ms": 54.39009799999894, "kv_cache_mb": 2703.228928, "alloc_mb": 16314.297344, "peak_alloc_mb": 19233.473024, "reserved_mb": 21726.49472, "deadline_missed": false}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 64.26371400000619, "t_action_head_ms": 0.0, "t_total_ms": 64.26371400000619, "kv_cache_mb": 2837.970944, "alloc_mb": 16449.620992, "peak_alloc_mb": 19521.686016, "reserved_mb": 22439.5264, "deadline_missed": false}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 57.12049000000263, "t_action_head_ms": 0.0, "t_total_ms": 57.12049000000263, "kv_cache_mb": 2972.71296, "alloc_mb": 16583.781376, "peak_alloc_mb": 19807.098368, "reserved_mb": 22999.465984, "deadline_missed": false}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 67.95253999999318, "t_action_head_ms": 0.0, "t_total_ms": 67.95253999999318, "kv_cache_mb": 3107.454976, "alloc_mb": 16718.523392, "peak_alloc_mb": 20092.91008, "reserved_mb": 23389.536256, "deadline_missed": false}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 52.66987599999595, "t_action_head_ms": 0.0, "t_total_ms": 52.66987599999595, "kv_cache_mb": 3242.196992, "alloc_mb": 16853.265408, "peak_alloc_mb": 20380.00896, "reserved_mb": 23800.578048, "deadline_missed": false}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.11012500000902, "t_action_head_ms": 0.0, "t_total_ms": 75.11012500000902, "kv_cache_mb": 3376.939008, "alloc_mb": 16987.671552, "peak_alloc_mb": 20666.61376, "reserved_mb": 24228.397056, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 64.22100199999647, "t_action_head_ms": 0.0, "t_total_ms": 64.22100199999647, "kv_cache_mb": 3511.681024, "alloc_mb": 17122.413568, "peak_alloc_mb": 20952.02816, "reserved_mb": 24895.291392, "deadline_missed": false}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.6170470000086, "t_action_head_ms": 0.0, "t_total_ms": 75.6170470000086, "kv_cache_mb": 3646.42304, "alloc_mb": 17257.491456, "peak_alloc_mb": 21239.26528, "reserved_mb": 25356.664832, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 66.89758100000631, "t_action_head_ms": 0.0, "t_total_ms": 66.89758100000631, "kv_cache_mb": 3781.165056, "alloc_mb": 17395.280896, "peak_alloc_mb": 21528.594432, "reserved_mb": 25834.815488, "deadline_missed": false}, {"step": 29, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 79.88403800000299, "t_action_head_ms": 0.0, "t_total_ms": 79.88403800000299, "kv_cache_mb": 3915.907072, "alloc_mb": 17526.606848, "peak_alloc_mb": 21816.951296, "reserved_mb": 26329.74336, "deadline_missed": true}, {"step": 30, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 76.00334800000041, "t_action_head_ms": 0.0, "t_total_ms": 76.00334800000041, "kv_cache_mb": 4050.649088, "alloc_mb": 17661.348864, "peak_alloc_mb": 22101.00992, "reserved_mb": 26841.448448, "deadline_missed": true}, {"step": 31, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 85.29936899999768, "t_action_head_ms": 0.0, "t_total_ms": 85.29936899999768, "kv_cache_mb": 4185.391104, "alloc_mb": 17796.45952, "peak_alloc_mb": 22384.617984, "reserved_mb": 27634.171904, "deadline_missed": true}, {"step": 32, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 64.08540200000346, "t_action_head_ms": 0.0, "t_total_ms": 64.08540200000346, "kv_cache_mb": 4320.13312, "alloc_mb": 17931.201536, "peak_alloc_mb": 22672.420352, "reserved_mb": 27906.801664, "deadline_missed": false}, {"step": 33, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 87.06283500001177, "t_action_head_ms": 0.0, "t_total_ms": 87.06283500001177, "kv_cache_mb": 4454.875136, "alloc_mb": 18065.542144, "peak_alloc_mb": 22958.036992, "reserved_mb": 28468.8384, "deadline_missed": true}, {"step": 34, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.28555100000744, "t_action_head_ms": 0.0, "t_total_ms": 75.28555100000744, "kv_cache_mb": 4589.617152, "alloc_mb": 18200.28416, "peak_alloc_mb": 23244.16, "reserved_mb": 28758.245376, "deadline_missed": true}, {"step": 35, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 90.89858299999776, "t_action_head_ms": 0.0, "t_total_ms": 90.89858299999776, "kv_cache_mb": 4724.359168, "alloc_mb": 18336.27136, "peak_alloc_mb": 23531.528192, "reserved_mb": 29056.04096, "deadline_missed": true}, {"step": 36, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 74.68290399999944, "t_action_head_ms": 0.0, "t_total_ms": 74.68290399999944, "kv_cache_mb": 4859.101184, "alloc_mb": 18470.1696, "peak_alloc_mb": 23819.956224, "reserved_mb": 29362.225152, "deadline_missed": true}, {"step": 37, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 114.75618400000087, "t_action_head_ms": 0.0, "t_total_ms": 114.75618400000087, "kv_cache_mb": 4993.8432, "alloc_mb": 18604.47744, "peak_alloc_mb": 24104.913408, "reserved_mb": 29991.370752, "deadline_missed": true}, {"step": 38, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 87.30779200000427, "t_action_head_ms": 0.0, "t_total_ms": 87.30779200000427, "kv_cache_mb": 5128.585216, "alloc_mb": 18739.219456, "peak_alloc_mb": 24390.619648, "reserved_mb": 30637.293568, "deadline_missed": true}, {"step": 39, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 93.96326699999236, "t_action_head_ms": 0.0, "t_total_ms": 93.96326699999236, "kv_cache_mb": 5263.327232, "alloc_mb": 18874.395648, "peak_alloc_mb": 24677.437952, "reserved_mb": 30968.643584, "deadline_missed": true}, {"step": 40, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.90818700001023, "t_action_head_ms": 0.0, "t_total_ms": 75.90818700001023, "kv_cache_mb": 5398.069248, "alloc_mb": 19009.137664, "peak_alloc_mb": 24965.462528, "reserved_mb": 31308.382208, "deadline_missed": true}, {"step": 41, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 98.43066400000566, "t_action_head_ms": 0.0, "t_total_ms": 98.43066400000566, "kv_cache_mb": 5532.811264, "alloc_mb": 19143.412736, "peak_alloc_mb": 25251.889664, "reserved_mb": 31656.50944, "deadline_missed": true}, {"step": 42, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 88.30873899999858, "t_action_head_ms": 0.0, "t_total_ms": 88.30873899999858, "kv_cache_mb": 5667.55328, "alloc_mb": 19278.154752, "peak_alloc_mb": 25538.790912, "reserved_mb": 32726.05696, "deadline_missed": true}, {"step": 43, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 102.05458499999054, "t_action_head_ms": 0.0, "t_total_ms": 102.05458499999054, "kv_cache_mb": 5802.295296, "alloc_mb": 19414.01088, "peak_alloc_mb": 25824.434688, "reserved_mb": 33090.961408, "deadline_missed": true}, {"step": 44, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 88.03525799999079, "t_action_head_ms": 0.0, "t_total_ms": 88.03525799999079, "kv_cache_mb": 5937.037312, "alloc_mb": 19548.105728, "peak_alloc_mb": 26111.233536, "reserved_mb": 33464.254464, "deadline_missed": true}, {"step": 45, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 106.14438300000018, "t_action_head_ms": 0.0, "t_total_ms": 106.14438300000018, "kv_cache_mb": 6071.779328, "alloc_mb": 19682.348032, "peak_alloc_mb": 26398.372352, "reserved_mb": 34227.617792, "deadline_missed": true}, {"step": 46, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 90.46041700000274, "t_action_head_ms": 0.0, "t_total_ms": 90.46041700000274, "kv_cache_mb": 6206.521344, "alloc_mb": 19817.090048, "peak_alloc_mb": 26683.004416, "reserved_mb": 34617.688064, "deadline_missed": true}, {"step": 47, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 110.13704199999097, "t_action_head_ms": 0.0, "t_total_ms": 110.13704199999097, "kv_cache_mb": 6341.26336, "alloc_mb": 19952.88064, "peak_alloc_mb": 26970.593792, "reserved_mb": 35414.605824, "deadline_missed": true}, {"step": 48, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 83.76452699999959, "t_action_head_ms": 0.0, "t_total_ms": 83.76452699999959, "kv_cache_mb": 6476.005376, "alloc_mb": 20087.073792, "peak_alloc_mb": 27258.49344, "reserved_mb": 35821.453312, "deadline_missed": true}, {"step": 49, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 114.28616599999941, "t_action_head_ms": 0.0, "t_total_ms": 114.28616599999941, "kv_cache_mb": 6610.747392, "alloc_mb": 20221.283328, "peak_alloc_mb": 27543.397888, "reserved_mb": 36236.689408, "deadline_missed": true}, {"step": 50, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 96.66700999999023, "t_action_head_ms": 0.0, "t_total_ms": 96.66700999999023, "kv_cache_mb": 6745.489408, "alloc_mb": 20356.025344, "peak_alloc_mb": 27829.815808, "reserved_mb": 36660.314112, "deadline_missed": true}, {"step": 51, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 118.94679799999608, "t_action_head_ms": 0.0, "t_total_ms": 118.94679799999608, "kv_cache_mb": 6880.231424, "alloc_mb": 20491.7504, "peak_alloc_mb": 28117.732864, "reserved_mb": 37092.327424, "deadline_missed": true}, {"step": 52, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 100.9769749999947, "t_action_head_ms": 0.0, "t_total_ms": 100.9769749999947, "kv_cache_mb": 7014.97344, "alloc_mb": 20626.041856, "peak_alloc_mb": 28403.654144, "reserved_mb": 37532.729344, "deadline_missed": true}, {"step": 53, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.78222700000185, "t_action_head_ms": 0.0, "t_total_ms": 122.78222700000185, "kv_cache_mb": 7149.715456, "alloc_mb": 20760.783872, "peak_alloc_mb": 28691.052032, "reserved_mb": 37981.519872, "deadline_missed": true}, {"step": 54, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 103.4708079999973, "t_action_head_ms": 0.0, "t_total_ms": 103.4708079999973, "kv_cache_mb": 7284.457472, "alloc_mb": 20895.525888, "peak_alloc_mb": 28976.799232, "reserved_mb": 38438.699008, "deadline_missed": true}, {"step": 55, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 127.26582399999131, "t_action_head_ms": 0.0, "t_total_ms": 127.26582399999131, "kv_cache_mb": 7419.199488, "alloc_mb": 21030.267904, "peak_alloc_mb": 29261.635072, "reserved_mb": 38904.266752, "deadline_missed": true}, {"step": 56, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 93.30195900000149, "t_action_head_ms": 0.0, "t_total_ms": 93.30195900000149, "kv_cache_mb": 7553.941504, "alloc_mb": 21165.00992, "peak_alloc_mb": 29549.01248, "reserved_mb": 39380.320256, "deadline_missed": true}, {"step": 57, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.46683600000688, "t_action_head_ms": 0.0, "t_total_ms": 153.46683600000688, "kv_cache_mb": 7688.68352, "alloc_mb": 21299.15392, "peak_alloc_mb": 29836.14464, "reserved_mb": 39864.762368, "deadline_missed": true}, {"step": 58, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 112.5101979999954, "t_action_head_ms": 0.0, "t_total_ms": 112.5101979999954, "kv_cache_mb": 7823.425536, "alloc_mb": 21433.895936, "peak_alloc_mb": 30122.308608, "reserved_mb": 40357.593088, "deadline_missed": true}, {"step": 59, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 143.74982200000375, "t_action_head_ms": 0.0, "t_total_ms": 143.74982200000375, "kv_cache_mb": 7958.167552, "alloc_mb": 21569.48992, "peak_alloc_mb": 30408.210432, "reserved_mb": 40858.812416, "deadline_missed": true}, {"step": 60, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 117.79090699999983, "t_action_head_ms": 0.0, "t_total_ms": 117.79090699999983, "kv_cache_mb": 8092.909568, "alloc_mb": 21703.977984, "peak_alloc_mb": 30696.143872, "reserved_mb": 41368.420352, "deadline_missed": true}, {"step": 61, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 140.03179299999147, "t_action_head_ms": 0.0, "t_total_ms": 140.03179299999147, "kv_cache_mb": 8227.651584, "alloc_mb": 21838.089216, "peak_alloc_mb": 30980.94848, "reserved_mb": 41886.416896, "deadline_missed": true}, {"step": 62, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 116.53880000000072, "t_action_head_ms": 0.0, "t_total_ms": 116.53880000000072, "kv_cache_mb": 8362.3936, "alloc_mb": 21972.831232, "peak_alloc_mb": 31267.620352, "reserved_mb": 42939.1872, "deadline_missed": true}, {"step": 63, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 142.92080599999224, "t_action_head_ms": 0.0, "t_total_ms": 142.92080599999224, "kv_cache_mb": 8497.135616, "alloc_mb": 22108.35968, "peak_alloc_mb": 31554.923008, "reserved_mb": 43473.96096, "deadline_missed": true}, {"step": 64, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 104.15348899999799, "t_action_head_ms": 0.0, "t_total_ms": 104.15348899999799, "kv_cache_mb": 8631.877632, "alloc_mb": 22242.946048, "peak_alloc_mb": 31840.456192, "reserved_mb": 44017.123328, "deadline_missed": true}, {"step": 65, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 145.57276200000047, "t_action_head_ms": 0.0, "t_total_ms": 145.57276200000047, "kv_cache_mb": 8766.619648, "alloc_mb": 22377.688064, "peak_alloc_mb": 32127.694848, "reserved_mb": 44568.674304, "deadline_missed": true}, {"step": 66, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 121.27616600000124, "t_action_head_ms": 0.0, "t_total_ms": 121.27616600000124, "kv_cache_mb": 8901.361664, "alloc_mb": 22512.43008, "peak_alloc_mb": 32413.350912, "reserved_mb": 45128.613888, "deadline_missed": true}, {"step": 67, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 149.3743860000052, "t_action_head_ms": 0.0, "t_total_ms": 149.3743860000052, "kv_cache_mb": 9036.10368, "alloc_mb": 22647.172096, "peak_alloc_mb": 32701.558784, "reserved_mb": 45696.94208, "deadline_missed": true}, {"step": 68, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.48411000000203, "t_action_head_ms": 0.0, "t_total_ms": 122.48411000000203, "kv_cache_mb": 9170.845696, "alloc_mb": 22781.914112, "peak_alloc_mb": 32986.399744, "reserved_mb": 46273.65888, "deadline_missed": true}, {"step": 69, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 148.77700999998922, "t_action_head_ms": 0.0, "t_total_ms": 148.77700999998922, "kv_cache_mb": 9305.587712, "alloc_mb": 22916.656128, "peak_alloc_mb": 33274.302976, "reserved_mb": 46858.764288, "deadline_missed": true}, {"step": 70, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 123.48900800000706, "t_action_head_ms": 0.0, "t_total_ms": 123.48900800000706, "kv_cache_mb": 9440.329728, "alloc_mb": 23051.398144, "peak_alloc_mb": 33559.958016, "reserved_mb": 47452.258304, "deadline_missed": true}, {"step": 71, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.3173320000003, "t_action_head_ms": 0.0, "t_total_ms": 153.3173320000003, "kv_cache_mb": 9575.071744, "alloc_mb": 23186.14016, "peak_alloc_mb": 33845.973504, "reserved_mb": 48054.140928, "deadline_missed": true}, {"step": 72, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.70260200000985, "t_action_head_ms": 0.0, "t_total_ms": 153.70260200000985, "kv_cache_mb": 9709.81376, "alloc_mb": 23320.882176, "peak_alloc_mb": 34133.535232, "reserved_mb": 48664.41216, "deadline_missed": true}, {"step": 73, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 161.48449700000356, "t_action_head_ms": 0.0, "t_total_ms": 161.48449700000356, "kv_cache_mb": 9844.555776, "alloc_mb": 23455.624192, "peak_alloc_mb": 34420.754944, "reserved_mb": 49283.072, "deadline_missed": true}, {"step": 74, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 130.3024879999981, "t_action_head_ms": 0.0, "t_total_ms": 130.3024879999981, "kv_cache_mb": 9979.297792, "alloc_mb": 23590.25152, "peak_alloc_mb": 34707.068416, "reserved_mb": 49910.120448, "deadline_missed": true}, {"step": 75, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 164.3691910000058, "t_action_head_ms": 0.0, "t_total_ms": 164.3691910000058, "kv_cache_mb": 10114.039808, "alloc_mb": 23725.108224, "peak_alloc_mb": 34993.99424, "reserved_mb": 50545.557504, "deadline_missed": true}, {"step": 76, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 133.74740500000826, "t_action_head_ms": 0.0, "t_total_ms": 133.74740500000826, "kv_cache_mb": 10248.781824, "alloc_mb": 23859.85024, "peak_alloc_mb": 35279.953408, "reserved_mb": 51189.383168, "deadline_missed": true}, {"step": 77, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 166.41549899999575, "t_action_head_ms": 0.0, "t_total_ms": 166.41549899999575, "kv_cache_mb": 10383.52384, "alloc_mb": 23994.592256, "peak_alloc_mb": 35566.412288, "reserved_mb": 51841.59744, "deadline_missed": true}, {"step": 78, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 136.67742300000896, "t_action_head_ms": 0.0, "t_total_ms": 136.67742300000896, "kv_cache_mb": 10518.265856, "alloc_mb": 24129.12128, "peak_alloc_mb": 35852.289536, "reserved_mb": 52502.20032, "deadline_missed": true}, {"step": 79, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 169.49683799998638, "t_action_head_ms": 0.0, "t_total_ms": 169.49683799998638, "kv_cache_mb": 10653.007872, "alloc_mb": 24263.863296, "peak_alloc_mb": 36139.600384, "reserved_mb": 53171.191808, "deadline_missed": true}, {"step": 80, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 125.05804299999568, "t_action_head_ms": 0.0, "t_total_ms": 125.05804299999568, "kv_cache_mb": 10787.749888, "alloc_mb": 24398.818304, "peak_alloc_mb": 36424.994304, "reserved_mb": 53848.571904, "deadline_missed": true}, {"step": 81, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 174.21878700000093, "t_action_head_ms": 0.0, "t_total_ms": 174.21878700000093, "kv_cache_mb": 10922.491904, "alloc_mb": 24533.56032, "peak_alloc_mb": 36712.183296, "reserved_mb": 54534.340608, "deadline_missed": true}, {"step": 82, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 143.26200499999686, "t_action_head_ms": 0.0, "t_total_ms": 143.26200499999686, "kv_cache_mb": 11057.23392, "alloc_mb": 24668.302336, "peak_alloc_mb": 36998.609408, "reserved_mb": 55228.49792, "deadline_missed": true}, {"step": 83, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 177.9595569999941, "t_action_head_ms": 0.0, "t_total_ms": 177.9595569999941, "kv_cache_mb": 11191.975936, "alloc_mb": 24803.044352, "peak_alloc_mb": 37285.068288, "reserved_mb": 55931.04384, "deadline_missed": true}, {"step": 84, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 146.56165099999896, "t_action_head_ms": 0.0, "t_total_ms": 146.56165099999896, "kv_cache_mb": 11326.717952, "alloc_mb": 24937.786368, "peak_alloc_mb": 37572.611584, "reserved_mb": 56641.978368, "deadline_missed": true}, {"step": 85, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.564768000007, "t_action_head_ms": 0.0, "t_total_ms": 209.564768000007, "kv_cache_mb": 11461.459968, "alloc_mb": 25072.528384, "peak_alloc_mb": 37858.371072, "reserved_mb": 57361.301504, "deadline_missed": true}, {"step": 86, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 152.22982699999932, "t_action_head_ms": 0.0, "t_total_ms": 152.22982699999932, "kv_cache_mb": 11596.201984, "alloc_mb": 25206.8608, "peak_alloc_mb": 38144.379392, "reserved_mb": 58089.013248, "deadline_missed": true}, {"step": 87, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 186.81580000000508, "t_action_head_ms": 0.0, "t_total_ms": 186.81580000000508, "kv_cache_mb": 11730.944, "alloc_mb": 25342.012416, "peak_alloc_mb": 38430.578688, "reserved_mb": 58825.1136, "deadline_missed": true}, {"step": 88, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 134.50898300000347, "t_action_head_ms": 0.0, "t_total_ms": 134.50898300000347, "kv_cache_mb": 11865.686016, "alloc_mb": 25476.754432, "peak_alloc_mb": 38716.892672, "reserved_mb": 59571.699712, "deadline_missed": true}, {"step": 89, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 190.87361399999736, "t_action_head_ms": 0.0, "t_total_ms": 190.87361399999736, "kv_cache_mb": 12000.428032, "alloc_mb": 25611.496448, "peak_alloc_mb": 39003.578368, "reserved_mb": 60326.674432, "deadline_missed": true}, {"step": 90, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 156.2663509999993, "t_action_head_ms": 0.0, "t_total_ms": 156.2663509999993, "kv_cache_mb": 12135.170048, "alloc_mb": 25745.73056, "peak_alloc_mb": 39290.647552, "reserved_mb": 61090.03776, "deadline_missed": true}, {"step": 91, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 195.71706100001052, "t_action_head_ms": 0.0, "t_total_ms": 195.71706100001052, "kv_cache_mb": 12269.912064, "alloc_mb": 25880.98048, "peak_alloc_mb": 39576.311808, "reserved_mb": 61861.789696, "deadline_missed": true}, {"step": 92, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 184.72418099999288, "t_action_head_ms": 0.0, "t_total_ms": 184.72418099999288, "kv_cache_mb": 12404.65408, "alloc_mb": 26015.722496, "peak_alloc_mb": 39863.31136, "reserved_mb": 62641.93024, "deadline_missed": true}, {"step": 93, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.1384579999983, "t_action_head_ms": 0.0, "t_total_ms": 212.1384579999983, "kv_cache_mb": 12539.396096, "alloc_mb": 26150.464512, "peak_alloc_mb": 40149.5168, "reserved_mb": 63430.459392, "deadline_missed": true}, {"step": 94, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 163.41783800000087, "t_action_head_ms": 0.0, "t_total_ms": 163.41783800000087, "kv_cache_mb": 12674.138112, "alloc_mb": 26285.206528, "peak_alloc_mb": 40436.454912, "reserved_mb": 64227.377152, "deadline_missed": true}, {"step": 95, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 204.42292899998904, "t_action_head_ms": 0.0, "t_total_ms": 204.42292899998904, "kv_cache_mb": 12808.880128, "alloc_mb": 26419.948544, "peak_alloc_mb": 40722.852352, "reserved_mb": 65032.68352, "deadline_missed": true}, {"step": 96, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 170.3478940000025, "t_action_head_ms": 0.0, "t_total_ms": 170.3478940000025, "kv_cache_mb": 12943.622144, "alloc_mb": 26554.69056, "peak_alloc_mb": 41009.090048, "reserved_mb": 65846.378496, "deadline_missed": true}, {"step": 97, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.20663600000466, "t_action_head_ms": 0.0, "t_total_ms": 209.20663600000466, "kv_cache_mb": 13078.36416, "alloc_mb": 26689.432576, "peak_alloc_mb": 41295.869952, "reserved_mb": 66668.46208, "deadline_missed": true}, {"step": 98, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 166.74097300000312, "t_action_head_ms": 0.0, "t_total_ms": 166.74097300000312, "kv_cache_mb": 13213.106176, "alloc_mb": 26824.174592, "peak_alloc_mb": 41582.3616, "reserved_mb": 67498.934272, "deadline_missed": true}, {"step": 99, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 210.14782899999318, "t_action_head_ms": 0.0, "t_total_ms": 210.14782899999318, "kv_cache_mb": 13347.848192, "alloc_mb": 26958.916608, "peak_alloc_mb": 41868.886016, "reserved_mb": 68337.795072, "deadline_missed": true}, {"step": 100, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 166.1522769999948, "t_action_head_ms": 0.0, "t_total_ms": 166.1522769999948, "kv_cache_mb": 13482.590208, "alloc_mb": 27093.658624, "peak_alloc_mb": 42155.905024, "reserved_mb": 69185.04448, "deadline_missed": true}, {"step": 101, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.54355199999952, "t_action_head_ms": 0.0, "t_total_ms": 209.54355199999952, "kv_cache_mb": 13617.332224, "alloc_mb": 27228.40064, "peak_alloc_mb": 42441.902592, "reserved_mb": 70040.682496, "deadline_missed": true}, {"step": 102, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 169.44255499998917, "t_action_head_ms": 0.0, "t_total_ms": 169.44255499998917, "kv_cache_mb": 13752.07424, "alloc_mb": 27363.142656, "peak_alloc_mb": 42728.238592, "reserved_mb": 70904.70912, "deadline_missed": true}, {"step": 103, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.32413799999495, "t_action_head_ms": 0.0, "t_total_ms": 214.32413799999495, "kv_cache_mb": 13886.816256, "alloc_mb": 27497.884672, "peak_alloc_mb": 43016.090112, "reserved_mb": 71777.124352, "deadline_missed": true}, {"step": 104, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 162.04469199999494, "t_action_head_ms": 0.0, "t_total_ms": 162.04469199999494, "kv_cache_mb": 14021.558272, "alloc_mb": 27632.626688, "peak_alloc_mb": 43302.32064, "reserved_mb": 72657.928192, "deadline_missed": true}, {"step": 105, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 218.9622979999939, "t_action_head_ms": 0.0, "t_total_ms": 218.9622979999939, "kv_cache_mb": 14156.300288, "alloc_mb": 27767.368704, "peak_alloc_mb": 43588.780544, "reserved_mb": 73547.12064, "deadline_missed": true}, {"step": 106, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 176.55057700000043, "t_action_head_ms": 0.0, "t_total_ms": 176.55057700000043, "kv_cache_mb": 14291.042304, "alloc_mb": 27902.11072, "peak_alloc_mb": 43875.239424, "reserved_mb": 74444.701696, "deadline_missed": true}, {"step": 107, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 240.08168200001023, "t_action_head_ms": 0.0, "t_total_ms": 240.08168200001023, "kv_cache_mb": 14425.78432, "alloc_mb": 28036.852736, "peak_alloc_mb": 44161.698304, "reserved_mb": 75350.67136, "deadline_missed": true}, {"step": 108, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 181.15101000000777, "t_action_head_ms": 0.0, "t_total_ms": 181.15101000000777, "kv_cache_mb": 14560.526336, "alloc_mb": 28171.594752, "peak_alloc_mb": 44448.602624, "reserved_mb": 76265.029632, "deadline_missed": true}, {"step": 109, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 227.26821699998823, "t_action_head_ms": 0.0, "t_total_ms": 227.26821699998823, "kv_cache_mb": 14695.268352, "alloc_mb": 28306.336768, "peak_alloc_mb": 44734.872064, "reserved_mb": 77187.776512, "deadline_missed": true}, {"step": 110, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 183.6888379999948, "t_action_head_ms": 0.0, "t_total_ms": 183.6888379999948, "kv_cache_mb": 14830.010368, "alloc_mb": 28441.078784, "peak_alloc_mb": 45021.223424, "reserved_mb": 78118.912, "deadline_missed": true}, {"step": 111, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 231.18441100000098, "t_action_head_ms": 0.0, "t_total_ms": 231.18441100000098, "kv_cache_mb": 14964.752384, "alloc_mb": 28575.8208, "peak_alloc_mb": 45308.598784, "reserved_mb": 79058.436096, "deadline_missed": true}, {"step": 112, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 172.84059899999704, "t_action_head_ms": 0.0, "t_total_ms": 172.84059899999704, "kv_cache_mb": 15099.4944, "alloc_mb": 28710.562816, "peak_alloc_mb": 45596.073472, "reserved_mb": 80006.3488, "deadline_missed": true}, {"step": 113, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 235.5479440000039, "t_action_head_ms": 0.0, "t_total_ms": 235.5479440000039, "kv_cache_mb": 15234.236416, "alloc_mb": 28846.345216, "peak_alloc_mb": 45883.540992, "reserved_mb": 80962.650112, "deadline_missed": true}, {"step": 114, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 191.148179999999, "t_action_head_ms": 0.0, "t_total_ms": 191.148179999999, "kv_cache_mb": 15368.978432, "alloc_mb": 28980.046848, "peak_alloc_mb": 46169.967104, "reserved_mb": 81927.340032, "deadline_missed": true}, {"step": 115, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 240.05112400000428, "t_action_head_ms": 0.0, "t_total_ms": 240.05112400000428, "kv_cache_mb": 15503.720448, "alloc_mb": 29114.788864, "peak_alloc_mb": 46455.352832, "reserved_mb": 82900.41856, "deadline_missed": true}, {"step": 116, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 222.14054799999872, "t_action_head_ms": 0.0, "t_total_ms": 222.14054799999872, "kv_cache_mb": 15638.462464, "alloc_mb": 29249.53088, "peak_alloc_mb": 46740.836864, "reserved_mb": 83881.885696, "deadline_missed": true}, {"step": 117, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 598.846076000001, "t_action_head_ms": 0.0, "t_total_ms": 598.846076000001, "kv_cache_mb": 15773.20448, "alloc_mb": 29384.190976, "peak_alloc_mb": 47028.417024, "reserved_mb": 52076.478464, "deadline_missed": true}, {"step": 118, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 195.14194900000348, "t_action_head_ms": 0.0, "t_total_ms": 195.14194900000348, "kv_cache_mb": 15907.946496, "alloc_mb": 29519.014912, "peak_alloc_mb": 47312.665088, "reserved_mb": 53074.722816, "deadline_missed": true}, {"step": 119, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 247.72349500000246, "t_action_head_ms": 0.0, "t_total_ms": 247.72349500000246, "kv_cache_mb": 16042.688512, "alloc_mb": 29653.098496, "peak_alloc_mb": 47600.228864, "reserved_mb": 57101.254656, "deadline_missed": true}, {"step": 120, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 185.041267999992, "t_action_head_ms": 0.0, "t_total_ms": 185.041267999992, "kv_cache_mb": 16177.430528, "alloc_mb": 29788.498944, "peak_alloc_mb": 47885.023744, "reserved_mb": 59135.492096, "deadline_missed": true}, {"step": 121, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 252.85867800000972, "t_action_head_ms": 0.0, "t_total_ms": 252.85867800000972, "kv_cache_mb": 16312.172544, "alloc_mb": 29924.532224, "peak_alloc_mb": 48175.736832, "reserved_mb": 60160.999424, "deadline_missed": true}, {"step": 122, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 205.17146299999922, "t_action_head_ms": 0.0, "t_total_ms": 205.17146299999922, "kv_cache_mb": 16446.91456, "alloc_mb": 30057.982976, "peak_alloc_mb": 48460.965888, "reserved_mb": 61194.89536, "deadline_missed": true}, {"step": 123, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 256.3655390000008, "t_action_head_ms": 0.0, "t_total_ms": 256.3655390000008, "kv_cache_mb": 16581.656576, "alloc_mb": 30192.06656, "peak_alloc_mb": 48746.027008, "reserved_mb": 62237.179904, "deadline_missed": true}, {"step": 124, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.46899900000926, "t_action_head_ms": 0.0, "t_total_ms": 212.46899900000926, "kv_cache_mb": 16716.398592, "alloc_mb": 30327.467008, "peak_alloc_mb": 49033.007104, "reserved_mb": 63287.853056, "deadline_missed": true}, {"step": 125, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 261.3673769999991, "t_action_head_ms": 0.0, "t_total_ms": 261.3673769999991, "kv_cache_mb": 16851.140608, "alloc_mb": 30461.550592, "peak_alloc_mb": 49319.248384, "reserved_mb": 64346.914816, "deadline_missed": true}, {"step": 126, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 210.39638900001023, "t_action_head_ms": 0.0, "t_total_ms": 210.39638900001023, "kv_cache_mb": 16985.882624, "alloc_mb": 30596.95104, "peak_alloc_mb": 49604.172288, "reserved_mb": 65414.365184, "deadline_missed": true}, {"step": 127, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 264.9543550000004, "t_action_head_ms": 0.0, "t_total_ms": 264.9543550000004, "kv_cache_mb": 17120.62464, "alloc_mb": 30731.034624, "peak_alloc_mb": 49891.355136, "reserved_mb": 66490.20416, "deadline_missed": true}, {"step": 128, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 189.9864389999948, "t_action_head_ms": 0.0, "t_total_ms": 189.9864389999948, "kv_cache_mb": 17255.366656, "alloc_mb": 30866.435072, "peak_alloc_mb": 50177.633792, "reserved_mb": 67574.431744, "deadline_missed": true}, {"step": 129, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 267.0098290000027, "t_action_head_ms": 0.0, "t_total_ms": 267.0098290000027, "kv_cache_mb": 17390.108672, "alloc_mb": 31000.518656, "peak_alloc_mb": 50464.405504, "reserved_mb": 68667.047936, "deadline_missed": true}, {"step": 130, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.70349800000577, "t_action_head_ms": 0.0, "t_total_ms": 214.70349800000577, "kv_cache_mb": 17524.850688, "alloc_mb": 31135.919104, "peak_alloc_mb": 50751.148032, "reserved_mb": 69768.052736, "deadline_missed": true}, {"step": 131, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 270.7603990000109, "t_action_head_ms": 0.0, "t_total_ms": 270.7603990000109, "kv_cache_mb": 17659.592704, "alloc_mb": 31270.002688, "peak_alloc_mb": 51037.454336, "reserved_mb": 70877.446144, "deadline_missed": true}, {"step": 132, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 229.22726900000612, "t_action_head_ms": 0.0, "t_total_ms": 229.22726900000612, "kv_cache_mb": 17794.33472, "alloc_mb": 31405.403136, "peak_alloc_mb": 51323.667456, "reserved_mb": 71995.22816, "deadline_missed": true}, {"step": 133, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 268.71217899999067, "t_action_head_ms": 0.0, "t_total_ms": 268.71217899999067, "kv_cache_mb": 17929.076736, "alloc_mb": 31539.48672, "peak_alloc_mb": 51612.340736, "reserved_mb": 73121.398784, "deadline_missed": true}, {"step": 134, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.55076399999484, "t_action_head_ms": 0.0, "t_total_ms": 214.55076399999484, "kv_cache_mb": 18063.818752, "alloc_mb": 31674.887168, "peak_alloc_mb": 51896.369664, "reserved_mb": 74255.958016, "deadline_missed": true}, {"step": 135, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 272.5120120000071, "t_action_head_ms": 0.0, "t_total_ms": 272.5120120000071, "kv_cache_mb": 18198.560768, "alloc_mb": 31808.970752, "peak_alloc_mb": 52183.552512, "reserved_mb": 75398.905856, "deadline_missed": true}, {"step": 136, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 203.1176710000011, "t_action_head_ms": 0.0, "t_total_ms": 203.1176710000011, "kv_cache_mb": 18333.302784, "alloc_mb": 31944.3712, "peak_alloc_mb": 52470.447616, "reserved_mb": 76550.242304, "deadline_missed": true}, {"step": 137, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 294.9738380000042, "t_action_head_ms": 0.0, "t_total_ms": 294.9738380000042, "kv_cache_mb": 18468.0448, "alloc_mb": 32078.454784, "peak_alloc_mb": 52757.932544, "reserved_mb": 77709.96736, "deadline_missed": true}, {"step": 138, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 221.57030699999325, "t_action_head_ms": 0.0, "t_total_ms": 221.57030699999325, "kv_cache_mb": 18602.786816, "alloc_mb": 32213.855232, "peak_alloc_mb": 53043.3664, "reserved_mb": 78878.081024, "deadline_missed": true}, {"step": 139, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 281.5895430000097, "t_action_head_ms": 0.0, "t_total_ms": 281.5895430000097, "kv_cache_mb": 18737.528832, "alloc_mb": 32347.938816, "peak_alloc_mb": 53330.483712, "reserved_mb": 80054.583296, "deadline_missed": true}, {"step": 140, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.35310299998014, "t_action_head_ms": 0.0, "t_total_ms": 238.35310299998014, "kv_cache_mb": 18872.270848, "alloc_mb": 32483.339264, "peak_alloc_mb": 53617.0624, "reserved_mb": 81239.474176, "deadline_missed": true}, {"step": 141, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 286.08930100000407, "t_action_head_ms": 0.0, "t_total_ms": 286.08930100000407, "kv_cache_mb": 19007.012864, "alloc_mb": 32617.422848, "peak_alloc_mb": 53904.179712, "reserved_mb": 82432.753664, "deadline_missed": true}, {"step": 142, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 231.3216699999998, "t_action_head_ms": 0.0, "t_total_ms": 231.3216699999998, "kv_cache_mb": 19141.75488, "alloc_mb": 32752.823296, "peak_alloc_mb": 54190.095872, "reserved_mb": 83634.42176, "deadline_missed": true}, {"step": 143, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 371.77395100002286, "t_action_head_ms": 0.0, "t_total_ms": 371.77395100002286, "kv_cache_mb": 19276.496896, "alloc_mb": 32886.90688, "peak_alloc_mb": 54478.412288, "reserved_mb": 59911.438336, "deadline_missed": true}, {"step": 144, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.89432100000272, "t_action_head_ms": 0.0, "t_total_ms": 214.89432100000272, "kv_cache_mb": 19411.238912, "alloc_mb": 33022.307328, "peak_alloc_mb": 54762.11968, "reserved_mb": 61129.883648, "deadline_missed": true}, {"step": 145, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 304.3540320000204, "t_action_head_ms": 0.0, "t_total_ms": 304.3540320000204, "kv_cache_mb": 19545.980928, "alloc_mb": 33157.169152, "peak_alloc_mb": 55051.383296, "reserved_mb": 64810.385408, "deadline_missed": true}, {"step": 146, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.66016700000614, "t_action_head_ms": 0.0, "t_total_ms": 238.66016700000614, "kv_cache_mb": 19680.722944, "alloc_mb": 33291.79136, "peak_alloc_mb": 55337.18784, "reserved_mb": 67280.830464, "deadline_missed": true}, {"step": 147, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 298.00677000000064, "t_action_head_ms": 0.0, "t_total_ms": 298.00677000000064, "kv_cache_mb": 19815.46496, "alloc_mb": 33425.874944, "peak_alloc_mb": 55622.901248, "reserved_mb": 68524.4416, "deadline_missed": true}, {"step": 148, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 246.2819730000092, "t_action_head_ms": 0.0, "t_total_ms": 246.2819730000092, "kv_cache_mb": 19950.206976, "alloc_mb": 33561.275392, "peak_alloc_mb": 55908.701696, "reserved_mb": 69776.441344, "deadline_missed": true}, {"step": 149, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 303.25157299998295, "t_action_head_ms": 0.0, "t_total_ms": 303.25157299998295, "kv_cache_mb": 20084.948992, "alloc_mb": 33696.104448, "peak_alloc_mb": 56195.819008, "reserved_mb": 71036.829696, "deadline_missed": true}, {"step": 150, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 241.83604899999978, "t_action_head_ms": 0.0, "t_total_ms": 241.83604899999978, "kv_cache_mb": 20219.691008, "alloc_mb": 33830.100992, "peak_alloc_mb": 56481.619456, "reserved_mb": 72305.606656, "deadline_missed": true}, {"step": 151, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 306.2325420000036, "t_action_head_ms": 0.0, "t_total_ms": 306.2325420000036, "kv_cache_mb": 20354.433024, "alloc_mb": 33965.50144, "peak_alloc_mb": 56768.331264, "reserved_mb": 73582.772224, "deadline_missed": true}, {"step": 152, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 226.05026899998393, "t_action_head_ms": 0.0, "t_total_ms": 226.05026899998393, "kv_cache_mb": 20489.17504, "alloc_mb": 34099.585024, "peak_alloc_mb": 57054.47168, "reserved_mb": 74870.423552, "deadline_missed": true}, {"step": 153, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 310.92906000000653, "t_action_head_ms": 0.0, "t_total_ms": 310.92906000000653, "kv_cache_mb": 20623.917056, "alloc_mb": 34234.985472, "peak_alloc_mb": 57340.3392, "reserved_mb": 76166.463488, "deadline_missed": true}, {"step": 154, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 247.31074199999625, "t_action_head_ms": 0.0, "t_total_ms": 247.31074199999625, "kv_cache_mb": 20758.659072, "alloc_mb": 34369.743872, "peak_alloc_mb": 57628.169216, "reserved_mb": 77470.892032, "deadline_missed": true}, {"step": 155, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.15453599999455, "t_action_head_ms": 0.0, "t_total_ms": 321.15453599999455, "kv_cache_mb": 20893.401088, "alloc_mb": 34504.469504, "peak_alloc_mb": 57914.062848, "reserved_mb": 78783.709184, "deadline_missed": true}, {"step": 156, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 281.94310599999994, "t_action_head_ms": 0.0, "t_total_ms": 281.94310599999994, "kv_cache_mb": 21028.143104, "alloc_mb": 34638.553088, "peak_alloc_mb": 58201.218048, "reserved_mb": 80104.914944, "deadline_missed": true}, {"step": 157, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 317.1503570000027, "t_action_head_ms": 0.0, "t_total_ms": 317.1503570000027, "kv_cache_mb": 21162.88512, "alloc_mb": 34773.953536, "peak_alloc_mb": 58486.62784, "reserved_mb": 81434.509312, "deadline_missed": true}, {"step": 158, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 256.23000199999524, "t_action_head_ms": 0.0, "t_total_ms": 256.23000199999524, "kv_cache_mb": 21297.627136, "alloc_mb": 34908.03712, "peak_alloc_mb": 58774.267392, "reserved_mb": 82772.492288, "deadline_missed": true}, {"step": 159, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.186455000003, "t_action_head_ms": 0.0, "t_total_ms": 321.186455000003, "kv_cache_mb": 21432.369152, "alloc_mb": 35043.437568, "peak_alloc_mb": 59060.054528, "reserved_mb": 84118.863872, "deadline_missed": true}, {"step": 160, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 298.81606600000055, "t_action_head_ms": 0.0, "t_total_ms": 298.81606600000055, "kv_cache_mb": 21567.111168, "alloc_mb": 35177.521152, "peak_alloc_mb": 59347.316224, "reserved_mb": 65257.078784, "deadline_missed": true}, {"step": 161, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 326.69840899998803, "t_action_head_ms": 0.0, "t_total_ms": 326.69840899998803, "kv_cache_mb": 21701.853184, "alloc_mb": 35313.568768, "peak_alloc_mb": 59633.683456, "reserved_mb": 66620.227584, "deadline_missed": true}, {"step": 162, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 258.46109200000456, "t_action_head_ms": 0.0, "t_total_ms": 258.46109200000456, "kv_cache_mb": 21836.5952, "alloc_mb": 35447.005184, "peak_alloc_mb": 59920.866304, "reserved_mb": 70734.839808, "deadline_missed": true}, {"step": 163, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 328.79508700000315, "t_action_head_ms": 0.0, "t_total_ms": 328.79508700000315, "kv_cache_mb": 21971.337216, "alloc_mb": 35582.405632, "peak_alloc_mb": 60206.019584, "reserved_mb": 73494.69184, "deadline_missed": true}, {"step": 164, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 257.6521000000014, "t_action_head_ms": 0.0, "t_total_ms": 257.6521000000014, "kv_cache_mb": 22106.079232, "alloc_mb": 35716.489216, "peak_alloc_mb": 60494.181376, "reserved_mb": 74883.006464, "deadline_missed": true}, {"step": 165, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 327.21493800002577, "t_action_head_ms": 0.0, "t_total_ms": 327.21493800002577, "kv_cache_mb": 22240.821248, "alloc_mb": 35851.845632, "peak_alloc_mb": 60779.830784, "reserved_mb": 76279.709696, "deadline_missed": true}, {"step": 166, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 266.3047309999911, "t_action_head_ms": 0.0, "t_total_ms": 266.3047309999911, "kv_cache_mb": 22375.563264, "alloc_mb": 35985.973248, "peak_alloc_mb": 61066.3552, "reserved_mb": 77684.801536, "deadline_missed": true}, {"step": 167, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 332.835732999996, "t_action_head_ms": 0.0, "t_total_ms": 332.835732999996, "kv_cache_mb": 22510.30528, "alloc_mb": 36121.373696, "peak_alloc_mb": 61352.265216, "reserved_mb": 79098.281984, "deadline_missed": true}, {"step": 168, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 274.0417710000145, "t_action_head_ms": 0.0, "t_total_ms": 274.0417710000145, "kv_cache_mb": 22645.047296, "alloc_mb": 36255.45728, "peak_alloc_mb": 61640.473088, "reserved_mb": 80520.15104, "deadline_missed": true}, {"step": 169, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 336.2923050000006, "t_action_head_ms": 0.0, "t_total_ms": 336.2923050000006, "kv_cache_mb": 22779.789312, "alloc_mb": 36390.857728, "peak_alloc_mb": 61926.27456, "reserved_mb": 81950.408704, "deadline_missed": true}, {"step": 170, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 266.6470309999909, "t_action_head_ms": 0.0, "t_total_ms": 266.6470309999909, "kv_cache_mb": 22914.531328, "alloc_mb": 36524.941312, "peak_alloc_mb": 62212.81024, "reserved_mb": 83389.054976, "deadline_missed": true}, {"step": 171, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 407.3760570000218, "t_action_head_ms": 0.0, "t_total_ms": 407.3760570000218, "kv_cache_mb": 23049.273344, "alloc_mb": 36660.34176, "peak_alloc_mb": 62499.716608, "reserved_mb": 69717.721088, "deadline_missed": true}, {"step": 172, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 270.80135799999994, "t_action_head_ms": 0.0, "t_total_ms": 270.80135799999994, "kv_cache_mb": 23184.01536, "alloc_mb": 36794.425344, "peak_alloc_mb": 62786.145792, "reserved_mb": 71173.144576, "deadline_missed": true}, {"step": 173, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 341.7737830000078, "t_action_head_ms": 0.0, "t_total_ms": 341.7737830000078, "kv_cache_mb": 23318.757376, "alloc_mb": 36929.825792, "peak_alloc_mb": 63072.364032, "reserved_mb": 77028.39296, "deadline_missed": true}, {"step": 174, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 271.9891799999914, "t_action_head_ms": 0.0, "t_total_ms": 271.9891799999914, "kv_cache_mb": 23453.499392, "alloc_mb": 37063.983104, "peak_alloc_mb": 63358.793216, "reserved_mb": 78500.593664, "deadline_missed": true}, {"step": 175, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 345.02396499999577, "t_action_head_ms": 0.0, "t_total_ms": 345.02396499999577, "kv_cache_mb": 23588.241408, "alloc_mb": 37198.651392, "peak_alloc_mb": 63644.519936, "reserved_mb": 79981.182976, "deadline_missed": true}, {"step": 176, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 255.39447799999948, "t_action_head_ms": 0.0, "t_total_ms": 255.39447799999948, "kv_cache_mb": 23722.983424, "alloc_mb": 37334.05184, "peak_alloc_mb": 63930.905088, "reserved_mb": 81470.160896, "deadline_missed": true}, {"step": 177, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 351.7852370000014, "t_action_head_ms": 0.0, "t_total_ms": 351.7852370000014, "kv_cache_mb": 23857.72544, "alloc_mb": 37468.135424, "peak_alloc_mb": 64218.023424, "reserved_mb": 82967.527424, "deadline_missed": true}, {"step": 178, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 331.4388459999975, "t_action_head_ms": 0.0, "t_total_ms": 331.4388459999975, "kv_cache_mb": 23992.467456, "alloc_mb": 37602.87744, "peak_alloc_mb": 64504.191488, "reserved_mb": 73979.133952, "deadline_missed": true}, {"step": 179, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 354.1749530000118, "t_action_head_ms": 0.0, "t_total_ms": 354.1749530000118, "kv_cache_mb": 24127.209472, "alloc_mb": 37737.619456, "peak_alloc_mb": 64790.282752, "reserved_mb": 75493.277696, "deadline_missed": true}, {"step": 180, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 281.8808959999899, "t_action_head_ms": 0.0, "t_total_ms": 281.8808959999899, "kv_cache_mb": 24261.951488, "alloc_mb": 37872.361472, "peak_alloc_mb": 65076.978176, "reserved_mb": 80060.874752, "deadline_missed": true}, {"step": 181, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 364.9541220000003, "t_action_head_ms": 0.0, "t_total_ms": 364.9541220000003, "kv_cache_mb": 24396.693504, "alloc_mb": 38007.586816, "peak_alloc_mb": 65363.68384, "reserved_mb": 81591.795712, "deadline_missed": true}, {"step": 182, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 286.1319610000237, "t_action_head_ms": 0.0, "t_total_ms": 286.1319610000237, "kv_cache_mb": 24531.43552, "alloc_mb": 38141.845504, "peak_alloc_mb": 65650.14272, "reserved_mb": 83131.10528, "deadline_missed": true}, {"step": 183, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 416.6043560000219, "t_action_head_ms": 0.0, "t_total_ms": 416.6043560000219, "kv_cache_mb": 24666.177536, "alloc_mb": 38276.58752, "peak_alloc_mb": 65936.158208, "reserved_mb": 76149.686272, "deadline_missed": true}, {"step": 184, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 268.9892190000194, "t_action_head_ms": 0.0, "t_total_ms": 268.9892190000194, "kv_cache_mb": 24800.919552, "alloc_mb": 38411.329536, "peak_alloc_mb": 66223.528448, "reserved_mb": 77707.870208, "deadline_missed": true}, {"step": 185, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 370.1135889999989, "t_action_head_ms": 0.0, "t_total_ms": 370.1135889999989, "kv_cache_mb": 24935.661568, "alloc_mb": 38546.071552, "peak_alloc_mb": 66509.128704, "reserved_mb": 82407.58784, "deadline_missed": true}, {"step": 186, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 292.2645179999961, "t_action_head_ms": 0.0, "t_total_ms": 292.2645179999961, "kv_cache_mb": 25070.403584, "alloc_mb": 38680.813568, "peak_alloc_mb": 66795.65312, "reserved_mb": 83982.548992, "deadline_missed": true}, {"step": 187, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 566.7322310000031, "t_action_head_ms": 0.0, "t_total_ms": 566.7322310000031, "kv_cache_mb": 25205.1456, "alloc_mb": 38815.555584, "peak_alloc_mb": 67082.177536, "reserved_mb": 76992.741376, "deadline_missed": true}, {"step": 188, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 296.2152790000232, "t_action_head_ms": 0.0, "t_total_ms": 296.2152790000232, "kv_cache_mb": 25339.887616, "alloc_mb": 38950.2976, "peak_alloc_mb": 67368.701952, "reserved_mb": 78584.479744, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_h100_openvla7b.json <==
{"workload": "openvla", "gpu_name": "H100", "model_id": "openvla/openvla-7b", "vram_gb": 85.017624576, "load_time_s": 97.37819051742554, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15129.554944, "results": [{"step": 1, "t_vision_ms": 966.9445890000077, "t_prefill_ms": 34.88091699999529, "t_kv_decode_ms": 0.0, "t_action_head_ms": 0.0, "t_total_ms": 1429.4314260000078, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15501.662208, "reserved_mb": 15565.062144, "deadline_missed": true}, {"step": 2, "t_vision_ms": 13.907825999993406, "t_prefill_ms": 32.88155600000664, "t_kv_decode_ms": 142.813744999998, "t_action_head_ms": 0.0, "t_total_ms": 236.42830899999012, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15688.538112, "reserved_mb": 15747.514368, "deadline_missed": true}, {"step": 3, "t_vision_ms": 13.101189000011004, "t_prefill_ms": 33.1260039999961, "t_kv_decode_ms": 117.25051599999858, "t_action_head_ms": 0.0, "t_total_ms": 209.739024000001, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15689.275392, "reserved_mb": 15768.485888, "deadline_missed": true}, {"step": 4, "t_vision_ms": 13.366880000006631, "t_prefill_ms": 34.673312999998984, "t_kv_decode_ms": 117.04379799998321, "t_action_head_ms": 0.0, "t_total_ms": 213.1576400000057, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15689.275392, "reserved_mb": 15768.485888, "deadline_missed": true}, {"step": 5, "t_vision_ms": 12.858573000002593, "t_prefill_ms": 34.93147799999008, "t_kv_decode_ms": 116.56648600001063, "t_action_head_ms": 0.0, "t_total_ms": 212.18036099999438, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15689.406464, "reserved_mb": 15768.485888, "deadline_missed": true}, {"step": 6, "t_vision_ms": 11.653414999997835, "t_prefill_ms": 34.12097400000391, "t_kv_decode_ms": 118.74353900000756, "t_action_head_ms": 0.0, "t_total_ms": 210.32606299999657, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15689.406464, "reserved_mb": 15768.485888, "deadline_missed": true}, {"step": 7, "t_vision_ms": 13.23539399999163, "t_prefill_ms": 35.446018999991225, "t_kv_decode_ms": 116.04378900001677, "t_action_head_ms": 0.0, "t_total_ms": 213.43927799999562, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15690.119168, "reserved_mb": 15789.457408, "deadline_missed": true}, {"step": 8, "t_vision_ms": 13.748501999998552, "t_prefill_ms": 31.886424999996166, "t_kv_decode_ms": 116.56372299999873, "t_action_head_ms": 0.0, "t_total_ms": 207.86478399999453, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15690.119168, "reserved_mb": 15789.457408, "deadline_missed": true}, {"step": 9, "t_vision_ms": 13.424839999998994, "t_prefill_ms": 33.63581799999338, "t_kv_decode_ms": 115.56812899999613, "t_action_head_ms": 0.0, "t_total_ms": 209.72138000000484, "kv_cache_mb": 144.1792, "alloc_mb": 15353.06752, "peak_alloc_mb": 15690.176512, "reserved_mb": 15789.457408, "deadline_missed": true}, {"step": 10, "t_vision_ms": 13.357611000003544, "t_prefill_ms": 34.631004999994275, "t_kv_decode_ms": 117.37300800000128, "t_action_head_ms": 0.0, "t_total_ms": 213.38106399998935, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15690.176512, "reserved_mb": 15789.457408, "deadline_missed": true}, {"step": 11, "t_vision_ms": 13.349278999996272, "t_prefill_ms": 33.10699499999714, "t_kv_decode_ms": 118.37560200001462, "t_action_head_ms": 0.0, "t_total_ms": 211.3217809999952, "kv_cache_mb": 144.1792, "alloc_mb": 15353.06752, "peak_alloc_mb": 15690.176512, "reserved_mb": 15789.457408, "deadline_missed": true}, {"step": 12, "t_vision_ms": 13.819594000011648, "t_prefill_ms": 32.29507099999296, "t_kv_decode_ms": 117.18633499999953, "t_action_head_ms": 0.0, "t_total_ms": 209.46276799999453, "kv_cache_mb": 144.1792, "alloc_mb": 15351.560192, "peak_alloc_mb": 15690.176512, "reserved_mb": 15789.457408, "deadline_missed": true}, {"step": 13, "t_vision_ms": 13.490793999991979, "t_prefill_ms": 33.83918400000141, "t_kv_decode_ms": 113.17305400001487, "t_action_head_ms": 0.0, "t_total_ms": 207.86327799999071, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15690.176512, "reserved_mb": 15789.457408, "deadline_missed": true}, {"step": 14, "t_vision_ms": 13.136279999997669, "t_prefill_ms": 33.366596999997, "t_kv_decode_ms": 118.36041000000819, "t_action_head_ms": 0.0, "t_total_ms": 211.3968820000025, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15690.684416, "reserved_mb": 15810.428928, "deadline_missed": true}, {"step": 15, "t_vision_ms": 12.863074999998503, "t_prefill_ms": 32.55581800000584, "t_kv_decode_ms": 110.71858500000076, "t_action_head_ms": 0.0, "t_total_ms": 201.5865770000005, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15690.717184, "reserved_mb": 15810.428928, "deadline_missed": true}, {"step": 16, "t_vision_ms": 13.018779000006475, "t_prefill_ms": 34.14832599999329, "t_kv_decode_ms": 110.78756799999212, "t_action_head_ms": 0.0, "t_total_ms": 205.15168800000083, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15690.717184, "reserved_mb": 15810.428928, "deadline_missed": true}, {"step": 17, "t_vision_ms": 13.043310000000474, "t_prefill_ms": 34.187446999993654, "t_kv_decode_ms": 106.22449300001335, "t_action_head_ms": 0.0, "t_total_ms": 200.71770600000605, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15690.758144, "reserved_mb": 15810.428928, "deadline_missed": true}, {"step": 18, "t_vision_ms": 13.395450999993841, "t_prefill_ms": 33.20350900000335, "t_kv_decode_ms": 110.97818100000723, "t_action_head_ms": 0.0, "t_total_ms": 204.2157589999931, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15690.758144, "reserved_mb": 15810.428928, "deadline_missed": true}, {"step": 19, "t_vision_ms": 13.324908000001301, "t_prefill_ms": 32.46115099999258, "t_kv_decode_ms": 116.49608800000522, "t_action_head_ms": 0.0, "t_total_ms": 208.0969329999931, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15690.774528, "reserved_mb": 15810.428928, "deadline_missed": true}, {"step": 20, "t_vision_ms": 13.224678000000267, "t_prefill_ms": 35.58879199999865, "t_kv_decode_ms": 110.56641900000841, "t_action_head_ms": 0.0, "t_total_ms": 208.2262370000052, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15690.774528, "reserved_mb": 15810.428928, "deadline_missed": true}, {"step": 21, "t_vision_ms": 13.53739400001075, "t_prefill_ms": 31.988338999994426, "t_kv_decode_ms": 123.77403299998946, "t_action_head_ms": 0.0, "t_total_ms": 214.8569919999943, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15691.39712, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 22, "t_vision_ms": 13.720091999999795, "t_prefill_ms": 33.968502999996986, "t_kv_decode_ms": 114.76189100001477, "t_action_head_ms": 0.0, "t_total_ms": 210.17237399999544, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15691.39712, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 23, "t_vision_ms": 13.481613999999809, "t_prefill_ms": 33.17862599999444, "t_kv_decode_ms": 110.76878299999748, "t_action_head_ms": 0.0, "t_total_ms": 204.1200339999989, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.39712, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 24, "t_vision_ms": 13.025986999991801, "t_prefill_ms": 34.9521259999932, "t_kv_decode_ms": 113.98104300000966, "t_action_head_ms": 0.0, "t_total_ms": 209.98714600000312, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.39712, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 25, "t_vision_ms": 13.035985000001915, "t_prefill_ms": 34.01637800000401, "t_kv_decode_ms": 116.06707699999674, "t_action_head_ms": 0.0, "t_total_ms": 210.20405400000186, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 26, "t_vision_ms": 12.744152000010445, "t_prefill_ms": 34.08265400000232, "t_kv_decode_ms": 112.89784899999233, "t_action_head_ms": 0.0, "t_total_ms": 206.58266699999217, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 27, "t_vision_ms": 12.072861999996576, "t_prefill_ms": 34.61273800000697, "t_kv_decode_ms": 117.00637699999561, "t_action_head_ms": 0.0, "t_total_ms": 210.40944800000716, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 28, "t_vision_ms": 13.487537000003158, "t_prefill_ms": 34.1599580000036, "t_kv_decode_ms": 118.5151059999896, "t_action_head_ms": 0.0, "t_total_ms": 213.84085300000777, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 29, "t_vision_ms": 12.621854000002486, "t_prefill_ms": 33.9126570000019, "t_kv_decode_ms": 114.41281700000161, "t_action_head_ms": 0.0, "t_total_ms": 207.51632099999995, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 30, "t_vision_ms": 13.035262999991915, "t_prefill_ms": 33.74271999999223, "t_kv_decode_ms": 115.85189900002035, "t_action_head_ms": 0.0, "t_total_ms": 209.44038700000078, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 31, "t_vision_ms": 13.431480999997802, "t_prefill_ms": 33.5361619999901, "t_kv_decode_ms": 112.54986200000872, "t_action_head_ms": 0.0, "t_total_ms": 206.5180259999977, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 32, "t_vision_ms": 13.468545999998582, "t_prefill_ms": 33.81369999999606, "t_kv_decode_ms": 116.43829700000197, "t_action_head_ms": 0.0, "t_total_ms": 211.03210500000102, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 33, "t_vision_ms": 11.223475999997845, "t_prefill_ms": 34.69596399999375, "t_kv_decode_ms": 119.29546800000423, "t_action_head_ms": 0.0, "t_total_ms": 211.16705899999033, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 34, "t_vision_ms": 13.491099999995981, "t_prefill_ms": 34.02692200000956, "t_kv_decode_ms": 111.60035899999343, "t_action_head_ms": 0.0, "t_total_ms": 206.6682290000017, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.462656, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 35, "t_vision_ms": 12.417182999996612, "t_prefill_ms": 34.20011000000045, "t_kv_decode_ms": 113.95550199999605, "t_action_head_ms": 0.0, "t_total_ms": 207.22462899999528, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 36, "t_vision_ms": 12.787861999996153, "t_prefill_ms": 35.549674999998615, "t_kv_decode_ms": 117.20775300000241, "t_action_head_ms": 0.0, "t_total_ms": 213.9160440000012, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 37, "t_vision_ms": 13.440224000007106, "t_prefill_ms": 33.6053660000033, "t_kv_decode_ms": 120.44144199998641, "t_action_head_ms": 0.0, "t_total_ms": 214.56691400000238, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 38, "t_vision_ms": 11.860726999998406, "t_prefill_ms": 35.145604000007324, "t_kv_decode_ms": 118.433177, "t_action_head_ms": 0.0, "t_total_ms": 212.48154699999589, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 39, "t_vision_ms": 12.264587999993637, "t_prefill_ms": 34.68948500000124, "t_kv_decode_ms": 119.03274900001293, "t_action_head_ms": 0.0, "t_total_ms": 212.97616400001118, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 40, "t_vision_ms": 14.064339000000814, "t_prefill_ms": 32.90357900000629, "t_kv_decode_ms": 117.03755799999271, "t_action_head_ms": 0.0, "t_total_ms": 211.00198899999612, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 41, "t_vision_ms": 13.004980999994586, "t_prefill_ms": 35.209694999991825, "t_kv_decode_ms": 118.44384900001614, "t_action_head_ms": 0.0, "t_total_ms": 214.90563899999415, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 42, "t_vision_ms": 13.26073299999564, "t_prefill_ms": 34.74402700000212, "t_kv_decode_ms": 120.35178800000779, "t_action_head_ms": 0.0, "t_total_ms": 216.3956710000008, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 43, "t_vision_ms": 13.77517199999545, "t_prefill_ms": 33.554240000000846, "t_kv_decode_ms": 120.32578999999544, "t_action_head_ms": 0.0, "t_total_ms": 215.01822700000162, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 44, "t_vision_ms": 13.98148300000912, "t_prefill_ms": 35.09398099998862, "t_kv_decode_ms": 115.76908300000355, "t_action_head_ms": 0.0, "t_total_ms": 213.94987000000754, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 45, "t_vision_ms": 11.934503999995627, "t_prefill_ms": 34.03879500000073, "t_kv_decode_ms": 120.60767400001282, "t_action_head_ms": 0.0, "t_total_ms": 212.58321099999478, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 46, "t_vision_ms": 13.211234999999988, "t_prefill_ms": 32.80429100000504, "t_kv_decode_ms": 117.83017300000154, "t_action_head_ms": 0.0, "t_total_ms": 209.8922169999895, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 47, "t_vision_ms": 12.910877000010146, "t_prefill_ms": 34.1449049999909, "t_kv_decode_ms": 115.3103299999998, "t_action_head_ms": 0.0, "t_total_ms": 209.45371900000964, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 48, "t_vision_ms": 13.09450099999765, "t_prefill_ms": 35.3416820000092, "t_kv_decode_ms": 117.44610799999577, "t_action_head_ms": 0.0, "t_total_ms": 214.35045399999808, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 49, "t_vision_ms": 13.741359999997371, "t_prefill_ms": 33.03722200000436, "t_kv_decode_ms": 116.85714000000758, "t_action_head_ms": 0.0, "t_total_ms": 210.44423700000436, "kv_cache_mb": 144.1792, "alloc_mb": 15350.28224, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 50, "t_vision_ms": 13.561254000009626, "t_prefill_ms": 32.77769599999658, "t_kv_decode_ms": 115.06036199999414, "t_action_head_ms": 0.0, "t_total_ms": 207.7700620000087, "kv_cache_mb": 144.1792, "alloc_mb": 15354.345472, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 51, "t_vision_ms": 13.397045999994361, "t_prefill_ms": 35.103355000003944, "t_kv_decode_ms": 117.03649000000382, "t_action_head_ms": 0.0, "t_total_ms": 214.06962799999008, "kv_cache_mb": 144.1792, "alloc_mb": 15350.28224, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 52, "t_vision_ms": 13.846956999998383, "t_prefill_ms": 34.49018999999964, "t_kv_decode_ms": 117.19888800000433, "t_action_head_ms": 0.0, "t_total_ms": 213.90551599999696, "kv_cache_mb": 144.1792, "alloc_mb": 15354.345472, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 53, "t_vision_ms": 13.54958999999667, "t_prefill_ms": 34.78369399999792, "t_kv_decode_ms": 112.26852900000495, "t_action_head_ms": 0.0, "t_total_ms": 208.96691999999462, "kv_cache_mb": 144.1792, "alloc_mb": 15350.28224, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 54, "t_vision_ms": 13.019606000000294, "t_prefill_ms": 34.14663600000267, "t_kv_decode_ms": 115.92120599999589, "t_action_head_ms": 0.0, "t_total_ms": 210.28646499999581, "kv_cache_mb": 144.1792, "alloc_mb": 15354.345472, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 55, "t_vision_ms": 13.014480999999023, "t_prefill_ms": 33.631490999994185, "t_kv_decode_ms": 116.89520000000186, "t_action_head_ms": 0.0, "t_total_ms": 210.21934899999906, "kv_cache_mb": 144.1792, "alloc_mb": 15350.28224, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 56, "t_vision_ms": 13.076928000003818, "t_prefill_ms": 30.74605300000144, "t_kv_decode_ms": 115.33282899998198, "t_action_head_ms": 0.0, "t_total_ms": 203.0097359999985, "kv_cache_mb": 144.1792, "alloc_mb": 15354.345472, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 57, "t_vision_ms": 13.057081999988895, "t_prefill_ms": 34.323377999996296, "t_kv_decode_ms": 113.16018700001962, "t_action_head_ms": 0.0, "t_total_ms": 207.9533370000064, "kv_cache_mb": 144.1792, "alloc_mb": 15350.28224, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 58, "t_vision_ms": 13.364574000007678, "t_prefill_ms": 33.72410000000059, "t_kv_decode_ms": 113.95316699999114, "t_action_head_ms": 0.0, "t_total_ms": 208.16102499999545, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 59, "t_vision_ms": 13.397170000004621, "t_prefill_ms": 33.556673000006754, "t_kv_decode_ms": 109.71805699999493, "t_action_head_ms": 0.0, "t_total_ms": 203.65846500000373, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 60, "t_vision_ms": 12.802765000003546, "t_prefill_ms": 33.38416199999017, "t_kv_decode_ms": 114.84876900000529, "t_action_head_ms": 0.0, "t_total_ms": 207.25468899999555, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 61, "t_vision_ms": 13.082228000001805, "t_prefill_ms": 30.8128599999975, "t_kv_decode_ms": 116.27465200000131, "t_action_head_ms": 0.0, "t_total_ms": 204.0955089999983, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 62, "t_vision_ms": 12.075304999996206, "t_prefill_ms": 33.32866899999942, "t_kv_decode_ms": 113.42247300001418, "t_action_head_ms": 0.0, "t_total_ms": 204.26112199999125, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 63, "t_vision_ms": 11.905763000001457, "t_prefill_ms": 34.765288999992094, "t_kv_decode_ms": 112.33070500000508, "t_action_head_ms": 0.0, "t_total_ms": 205.70425699999362, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 64, "t_vision_ms": 13.596374999991667, "t_prefill_ms": 33.66623799999502, "t_kv_decode_ms": 121.5338490000164, "t_action_head_ms": 0.0, "t_total_ms": 216.09155800000224, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15691.487232, "reserved_mb": 15831.400448, "deadline_missed": true}, {"step": 65, "t_vision_ms": 13.715120000000525, "t_prefill_ms": 34.315651, "t_kv_decode_ms": 119.03498200000229, "t_action_head_ms": 0.0, "t_total_ms": 215.129699000002, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.003328, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 66, "t_vision_ms": 13.133745000004637, "t_prefill_ms": 33.9020410000046, "t_kv_decode_ms": 112.81984799998668, "t_action_head_ms": 0.0, "t_total_ms": 206.9213660000031, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15692.003328, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 67, "t_vision_ms": 12.132405000002677, "t_prefill_ms": 35.287631999992186, "t_kv_decode_ms": 122.6043519999962, "t_action_head_ms": 0.0, "t_total_ms": 217.47684700000036, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 68, "t_vision_ms": 13.63168900000744, "t_prefill_ms": 35.44223800000168, "t_kv_decode_ms": 115.54516799999703, "t_action_head_ms": 0.0, "t_total_ms": 213.7268970000008, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 69, "t_vision_ms": 13.256781999999134, "t_prefill_ms": 34.62198899998725, "t_kv_decode_ms": 117.65542700001674, "t_action_head_ms": 0.0, "t_total_ms": 213.44551300001058, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 70, "t_vision_ms": 14.204441000003953, "t_prefill_ms": 33.79752200000041, "t_kv_decode_ms": 116.87550099999555, "t_action_head_ms": 0.0, "t_total_ms": 212.9133960000047, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 71, "t_vision_ms": 13.379975000006539, "t_prefill_ms": 35.22832299999834, "t_kv_decode_ms": 122.46299099999192, "t_action_head_ms": 0.0, "t_total_ms": 219.71510900000624, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 72, "t_vision_ms": 13.545679000003474, "t_prefill_ms": 34.3133129999984, "t_kv_decode_ms": 117.44151399999225, "t_action_head_ms": 0.0, "t_total_ms": 213.19264199999566, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 73, "t_vision_ms": 13.418390000012437, "t_prefill_ms": 33.822209999996744, "t_kv_decode_ms": 119.73827699998196, "t_action_head_ms": 0.0, "t_total_ms": 214.2545890000065, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 74, "t_vision_ms": 13.785769999998365, "t_prefill_ms": 34.24855699999796, "t_kv_decode_ms": 120.11374100001149, "t_action_head_ms": 0.0, "t_total_ms": 216.21778099999744, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 75, "t_vision_ms": 13.835329000002616, "t_prefill_ms": 34.0967670000083, "t_kv_decode_ms": 118.35367899998062, "t_action_head_ms": 0.0, "t_total_ms": 214.2511129999889, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 76, "t_vision_ms": 13.557008999995901, "t_prefill_ms": 34.77779099999623, "t_kv_decode_ms": 113.48851800001114, "t_action_head_ms": 0.0, "t_total_ms": 210.20477300000096, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 77, "t_vision_ms": 13.968644000001973, "t_prefill_ms": 33.78945000000044, "t_kv_decode_ms": 115.34672199999818, "t_action_head_ms": 0.0, "t_total_ms": 210.894974999988, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 78, "t_vision_ms": 13.780319999995072, "t_prefill_ms": 34.02586100000349, "t_kv_decode_ms": 115.61992000000032, "t_action_head_ms": 0.0, "t_total_ms": 211.26479800000197, "kv_cache_mb": 144.1792, "alloc_mb": 15354.345472, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 79, "t_vision_ms": 13.6405229999923, "t_prefill_ms": 34.263132000006635, "t_kv_decode_ms": 119.28399999999328, "t_action_head_ms": 0.0, "t_total_ms": 215.12291199999822, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 80, "t_vision_ms": 13.751523999999904, "t_prefill_ms": 32.771827000004805, "t_kv_decode_ms": 117.16464699999563, "t_action_head_ms": 0.0, "t_total_ms": 210.2430759999976, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 81, "t_vision_ms": 13.370905000002153, "t_prefill_ms": 34.69547299999931, "t_kv_decode_ms": 116.99134600000605, "t_action_head_ms": 0.0, "t_total_ms": 213.1573399999951, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 82, "t_vision_ms": 13.26776599999846, "t_prefill_ms": 31.2748520000099, "t_kv_decode_ms": 120.70055899998522, "t_action_head_ms": 0.0, "t_total_ms": 209.81797400000346, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 83, "t_vision_ms": 13.57775799999672, "t_prefill_ms": 33.29289499998822, "t_kv_decode_ms": 117.3488200000179, "t_action_head_ms": 0.0, "t_total_ms": 211.12263700000256, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 84, "t_vision_ms": 13.646629000007238, "t_prefill_ms": 34.04115600000068, "t_kv_decode_ms": 120.18683999998814, "t_action_head_ms": 0.0, "t_total_ms": 215.59575300000233, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 85, "t_vision_ms": 13.63776099999825, "t_prefill_ms": 33.34319500000049, "t_kv_decode_ms": 117.62793100000124, "t_action_head_ms": 0.0, "t_total_ms": 211.62364799999978, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 86, "t_vision_ms": 13.620282999994515, "t_prefill_ms": 31.4692080000043, "t_kv_decode_ms": 115.97491500000956, "t_action_head_ms": 0.0, "t_total_ms": 206.19903499999737, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 87, "t_vision_ms": 12.701453000005358, "t_prefill_ms": 34.747873000000595, "t_kv_decode_ms": 112.81354099999419, "t_action_head_ms": 0.0, "t_total_ms": 207.74700500000165, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 88, "t_vision_ms": 13.417040999996743, "t_prefill_ms": 33.652777000000356, "t_kv_decode_ms": 116.89927899999475, "t_action_head_ms": 0.0, "t_total_ms": 211.0696320000045, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 89, "t_vision_ms": 13.23386200000698, "t_prefill_ms": 33.07897399999149, "t_kv_decode_ms": 121.54927600001031, "t_action_head_ms": 0.0, "t_total_ms": 214.20765000000586, "kv_cache_mb": 144.1792, "alloc_mb": 15353.06752, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 90, "t_vision_ms": 12.870817000006696, "t_prefill_ms": 35.14205400000492, "t_kv_decode_ms": 114.5252929999856, "t_action_head_ms": 0.0, "t_total_ms": 210.58393399999886, "kv_cache_mb": 144.1792, "alloc_mb": 15351.560192, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 91, "t_vision_ms": 13.588216000002262, "t_prefill_ms": 33.61788499999818, "t_kv_decode_ms": 117.91539400000772, "t_action_head_ms": 0.0, "t_total_ms": 212.3585650000024, "kv_cache_mb": 144.1792, "alloc_mb": 15353.06752, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 92, "t_vision_ms": 13.364149999986807, "t_prefill_ms": 34.513771999996834, "t_kv_decode_ms": 118.10846600000957, "t_action_head_ms": 0.0, "t_total_ms": 213.89916600000447, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 93, "t_vision_ms": 13.719343000005324, "t_prefill_ms": 35.05095299999539, "t_kv_decode_ms": 114.67455500000767, "t_action_head_ms": 0.0, "t_total_ms": 212.2483079999995, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 94, "t_vision_ms": 13.59134999999867, "t_prefill_ms": 32.601220999993075, "t_kv_decode_ms": 116.15913500000374, "t_action_head_ms": 0.0, "t_total_ms": 208.57655899999372, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 95, "t_vision_ms": 13.613167999992015, "t_prefill_ms": 33.977444000001356, "t_kv_decode_ms": 117.68788199999847, "t_action_head_ms": 0.0, "t_total_ms": 212.90141299999732, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 96, "t_vision_ms": 13.673598000011111, "t_prefill_ms": 31.801728000004914, "t_kv_decode_ms": 120.37570999997627, "t_action_head_ms": 0.0, "t_total_ms": 211.35850500000686, "kv_cache_mb": 144.1792, "alloc_mb": 15352.952832, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 97, "t_vision_ms": 13.627572000004307, "t_prefill_ms": 34.06726800000115, "t_kv_decode_ms": 116.31620299999668, "t_action_head_ms": 0.0, "t_total_ms": 211.7373520000001, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 98, "t_vision_ms": 14.15978299999665, "t_prefill_ms": 33.56014699998866, "t_kv_decode_ms": 124.26235000000929, "t_action_head_ms": 0.0, "t_total_ms": 219.7349720000119, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 99, "t_vision_ms": 13.672844999987888, "t_prefill_ms": 34.86826399999643, "t_kv_decode_ms": 121.56625200000803, "t_action_head_ms": 0.0, "t_total_ms": 218.6815270000011, "kv_cache_mb": 144.1792, "alloc_mb": 15350.97856, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 100, "t_vision_ms": 13.307303000004822, "t_prefill_ms": 32.21470400001181, "t_kv_decode_ms": 124.25731499999415, "t_action_head_ms": 0.0, "t_total_ms": 215.35156400000233, "kv_cache_mb": 144.1792, "alloc_mb": 15353.649152, "peak_alloc_mb": 15692.01152, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 101, "t_vision_ms": 13.824501000001987, "t_prefill_ms": 34.18803099999934, "t_kv_decode_ms": 120.46670000000859, "t_action_head_ms": 0.0, "t_total_ms": 216.5293119999916, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 102, "t_vision_ms": 14.066120999999043, "t_prefill_ms": 34.65938600000129, "t_kv_decode_ms": 116.69003699999791, "t_action_head_ms": 0.0, "t_total_ms": 214.17452699999728, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 103, "t_vision_ms": 11.937090000003536, "t_prefill_ms": 34.57047900000987, "t_kv_decode_ms": 118.9988689999808, "t_action_head_ms": 0.0, "t_total_ms": 212.0430699999929, "kv_cache_mb": 144.1792, "alloc_mb": 15351.67488, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 104, "t_vision_ms": 12.359865999997055, "t_prefill_ms": 35.5198370000096, "t_kv_decode_ms": 117.93935899999042, "t_action_head_ms": 0.0, "t_total_ms": 213.73270700000546, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 105, "t_vision_ms": 13.680802999999742, "t_prefill_ms": 34.76372999999455, "t_kv_decode_ms": 116.70090200000516, "t_action_head_ms": 0.0, "t_total_ms": 213.62302099998942, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 106, "t_vision_ms": 13.799285999994026, "t_prefill_ms": 35.17992500000844, "t_kv_decode_ms": 119.6774430000005, "t_action_head_ms": 0.0, "t_total_ms": 217.6680760000096, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 107, "t_vision_ms": 13.698930000003884, "t_prefill_ms": 35.18445999999642, "t_kv_decode_ms": 114.94681800000706, "t_action_head_ms": 0.0, "t_total_ms": 212.74730300000044, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 108, "t_vision_ms": 11.898543999990352, "t_prefill_ms": 34.63349899999457, "t_kv_decode_ms": 117.01449700001376, "t_action_head_ms": 0.0, "t_total_ms": 210.1237910000009, "kv_cache_mb": 144.1792, "alloc_mb": 15352.256512, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 109, "t_vision_ms": 12.532077999992453, "t_prefill_ms": 33.35292299999537, "t_kv_decode_ms": 119.65988100000402, "t_action_head_ms": 0.0, "t_total_ms": 211.461584999995, "kv_cache_mb": 144.1792, "alloc_mb": 15352.3712, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 110, "t_vision_ms": 13.33262099998933, "t_prefill_ms": 35.136258000008525, "t_kv_decode_ms": 117.84314000000506, "t_action_head_ms": 0.0, "t_total_ms": 214.8167339999958, "kv_cache_mb": 144.1792, "alloc_mb": 15351.560192, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 111, "t_vision_ms": 13.689409999997793, "t_prefill_ms": 36.10817199999872, "t_kv_decode_ms": 116.17659300000582, "t_action_head_ms": 0.0, "t_total_ms": 215.80780000000743, "kv_cache_mb": 144.1792, "alloc_mb": 15353.06752, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 112, "t_vision_ms": 14.00697300000786, "t_prefill_ms": 34.80099499999767, "t_kv_decode_ms": 121.69600299999672, "t_action_head_ms": 0.0, "t_total_ms": 219.34198600000343, "kv_cache_mb": 144.1792, "alloc_mb": 15351.560192, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 113, "t_vision_ms": 13.903960999996912, "t_prefill_ms": 36.48760699999798, "t_kv_decode_ms": 120.9072590000062, "t_action_head_ms": 0.0, "t_total_ms": 221.72459800000865, "kv_cache_mb": 144.1792, "alloc_mb": 15353.06752, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 114, "t_vision_ms": 14.531943000008596, "t_prefill_ms": 32.481316000001925, "t_kv_decode_ms": 122.17683199997964, "t_action_head_ms": 0.0, "t_total_ms": 216.251014000008, "kv_cache_mb": 144.1792, "alloc_mb": 15351.560192, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 115, "t_vision_ms": 13.43741300000545, "t_prefill_ms": 34.17837399999257, "t_kv_decode_ms": 119.84053700000175, "t_action_head_ms": 0.0, "t_total_ms": 215.10394800000654, "kv_cache_mb": 144.1792, "alloc_mb": 15353.06752, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 116, "t_vision_ms": 13.744011, "t_prefill_ms": 31.33702899998525, "t_kv_decode_ms": 124.1214320000239, "t_action_head_ms": 0.0, "t_total_ms": 214.31358400000988, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 117, "t_vision_ms": 14.03213800000458, "t_prefill_ms": 33.02156600000217, "t_kv_decode_ms": 123.50442599998246, "t_action_head_ms": 0.0, "t_total_ms": 217.6432339999792, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 118, "t_vision_ms": 13.91380700002287, "t_prefill_ms": 35.4283329999987, "t_kv_decode_ms": 118.5425509999618, "t_action_head_ms": 0.0, "t_total_ms": 217.2588669999982, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 119, "t_vision_ms": 13.510058000008485, "t_prefill_ms": 35.27502400001481, "t_kv_decode_ms": 118.19363199998634, "t_action_head_ms": 0.0, "t_total_ms": 215.79556699998648, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 120, "t_vision_ms": 12.956935000005387, "t_prefill_ms": 33.98857700000235, "t_kv_decode_ms": 110.6217789999846, "t_action_head_ms": 0.0, "t_total_ms": 204.54378400000905, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 121, "t_vision_ms": 12.270537999995668, "t_prefill_ms": 33.10643300000038, "t_kv_decode_ms": 118.07457300000124, "t_action_head_ms": 0.0, "t_total_ms": 208.85867199999097, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 122, "t_vision_ms": 13.655293999988771, "t_prefill_ms": 34.61464800000158, "t_kv_decode_ms": 119.72454100001073, "t_action_head_ms": 0.0, "t_total_ms": 216.29877000000874, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 123, "t_vision_ms": 11.173731000013731, "t_prefill_ms": 34.60773100002257, "t_kv_decode_ms": 111.51605699996026, "t_action_head_ms": 0.0, "t_total_ms": 203.10742700002038, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 124, "t_vision_ms": 13.260749000011174, "t_prefill_ms": 34.459646000016164, "t_kv_decode_ms": 114.55058899997539, "t_action_head_ms": 0.0, "t_total_ms": 210.0221759999954, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 125, "t_vision_ms": 13.70154800000023, "t_prefill_ms": 33.82256099999381, "t_kv_decode_ms": 112.26503500000717, "t_action_head_ms": 0.0, "t_total_ms": 207.34626899999853, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 126, "t_vision_ms": 12.966649000020425, "t_prefill_ms": 33.853676999996196, "t_kv_decode_ms": 118.43867599998248, "t_action_head_ms": 0.0, "t_total_ms": 212.11480099998425, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 127, "t_vision_ms": 13.50136099998167, "t_prefill_ms": 31.462610000005498, "t_kv_decode_ms": 120.40020300000265, "t_action_head_ms": 0.0, "t_total_ms": 210.36295900000823, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 128, "t_vision_ms": 12.583636999977443, "t_prefill_ms": 32.54749799998535, "t_kv_decode_ms": 116.29342200004089, "t_action_head_ms": 0.0, "t_total_ms": 206.5888369999982, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 129, "t_vision_ms": 13.68135100000245, "t_prefill_ms": 31.397722000008343, "t_kv_decode_ms": 120.61394899998845, "t_action_head_ms": 0.0, "t_total_ms": 210.80355200001577, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 130, "t_vision_ms": 11.124141000010468, "t_prefill_ms": 31.58562899997719, "t_kv_decode_ms": 124.36731100001452, "t_action_head_ms": 0.0, "t_total_ms": 209.81701899998484, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 131, "t_vision_ms": 13.642875999977377, "t_prefill_ms": 33.28689900001791, "t_kv_decode_ms": 119.37642800000958, "t_action_head_ms": 0.0, "t_total_ms": 213.2674599999973, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 132, "t_vision_ms": 13.598801999989973, "t_prefill_ms": 34.93605799999955, "t_kv_decode_ms": 114.2538830000035, "t_action_head_ms": 0.0, "t_total_ms": 211.35656399999903, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 133, "t_vision_ms": 13.202094000007492, "t_prefill_ms": 33.94328399997448, "t_kv_decode_ms": 118.02542800000992, "t_action_head_ms": 0.0, "t_total_ms": 212.34869099998832, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 134, "t_vision_ms": 13.980176000018218, "t_prefill_ms": 34.89980000000514, "t_kv_decode_ms": 119.91969799996127, "t_action_head_ms": 0.0, "t_total_ms": 217.71137100000715, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 135, "t_vision_ms": 13.968547000018816, "t_prefill_ms": 34.43031000000474, "t_kv_decode_ms": 119.00201999998217, "t_action_head_ms": 0.0, "t_total_ms": 215.83144499999207, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 136, "t_vision_ms": 13.861777000016673, "t_prefill_ms": 33.45373999999879, "t_kv_decode_ms": 118.43186699999819, "t_action_head_ms": 0.0, "t_total_ms": 213.09636099999807, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 137, "t_vision_ms": 12.721603000017012, "t_prefill_ms": 35.124765000006164, "t_kv_decode_ms": 119.13040799996111, "t_action_head_ms": 0.0, "t_total_ms": 214.85673800000882, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 138, "t_vision_ms": 13.284771000002138, "t_prefill_ms": 33.45281399998612, "t_kv_decode_ms": 122.58926300000894, "t_action_head_ms": 0.0, "t_total_ms": 216.0975490000112, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 139, "t_vision_ms": 13.747539000007691, "t_prefill_ms": 35.49736100001155, "t_kv_decode_ms": 117.15900899997678, "t_action_head_ms": 0.0, "t_total_ms": 215.68203100000005, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 140, "t_vision_ms": 13.70318299998985, "t_prefill_ms": 33.08178599999678, "t_kv_decode_ms": 116.8032530000005, "t_action_head_ms": 0.0, "t_total_ms": 210.4049419999967, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 141, "t_vision_ms": 13.94174000000703, "t_prefill_ms": 35.36754999998948, "t_kv_decode_ms": 120.79826699999785, "t_action_head_ms": 0.0, "t_total_ms": 219.44940700001325, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 142, "t_vision_ms": 13.899513000012576, "t_prefill_ms": 35.01697499999068, "t_kv_decode_ms": 114.52658700000029, "t_action_head_ms": 0.0, "t_total_ms": 212.3946799999885, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 143, "t_vision_ms": 12.583527999993294, "t_prefill_ms": 35.119420999990325, "t_kv_decode_ms": 116.19446200000993, "t_action_head_ms": 0.0, "t_total_ms": 211.64943899998434, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 144, "t_vision_ms": 12.92473199998767, "t_prefill_ms": 34.728647999997975, "t_kv_decode_ms": 116.17615899999123, "t_action_head_ms": 0.0, "t_total_ms": 211.51748099998713, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 145, "t_vision_ms": 13.00384300000701, "t_prefill_ms": 34.40991299999041, "t_kv_decode_ms": 117.3072990000037, "t_action_head_ms": 0.0, "t_total_ms": 212.16674900000498, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 146, "t_vision_ms": 13.794538999974293, "t_prefill_ms": 35.61243299998296, "t_kv_decode_ms": 114.0302680000218, "t_action_head_ms": 0.0, "t_total_ms": 212.87814300001173, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 147, "t_vision_ms": 12.968430999990233, "t_prefill_ms": 33.57271699999842, "t_kv_decode_ms": 117.81646600002205, "t_action_head_ms": 0.0, "t_total_ms": 210.92996600000902, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 148, "t_vision_ms": 12.133558000016365, "t_prefill_ms": 33.862808999998606, "t_kv_decode_ms": 115.94304900000907, "t_action_head_ms": 0.0, "t_total_ms": 207.96631100000695, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 149, "t_vision_ms": 12.665355000024192, "t_prefill_ms": 32.73986900001091, "t_kv_decode_ms": 111.58299699997087, "t_action_head_ms": 0.0, "t_total_ms": 202.42378000000372, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 150, "t_vision_ms": 13.606326000001445, "t_prefill_ms": 31.05767099998502, "t_kv_decode_ms": 116.4199820000249, "t_action_head_ms": 0.0, "t_total_ms": 205.78249399997617, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 151, "t_vision_ms": 13.362955000019383, "t_prefill_ms": 34.060612000018864, "t_kv_decode_ms": 114.43933399996808, "t_action_head_ms": 0.0, "t_total_ms": 209.31968400000756, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 152, "t_vision_ms": 13.40750700001081, "t_prefill_ms": 34.71601000001101, "t_kv_decode_ms": 116.88306799999282, "t_action_head_ms": 0.0, "t_total_ms": 213.1616390000204, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 153, "t_vision_ms": 12.440756000017927, "t_prefill_ms": 35.05343300000163, "t_kv_decode_ms": 123.2570249999867, "t_action_head_ms": 0.0, "t_total_ms": 218.2769359999952, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 154, "t_vision_ms": 11.833467000002429, "t_prefill_ms": 33.5799750000092, "t_kv_decode_ms": 113.34855399996968, "t_action_head_ms": 0.0, "t_total_ms": 204.20713000001456, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 155, "t_vision_ms": 13.495272999989538, "t_prefill_ms": 32.94579399999975, "t_kv_decode_ms": 115.11081600002626, "t_action_head_ms": 0.0, "t_total_ms": 208.0251679999776, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 156, "t_vision_ms": 13.573774999997568, "t_prefill_ms": 33.75734900001248, "t_kv_decode_ms": 117.38714200001255, "t_action_head_ms": 0.0, "t_total_ms": 212.08064900000068, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 157, "t_vision_ms": 13.775264999992487, "t_prefill_ms": 33.99217099999419, "t_kv_decode_ms": 117.09670400000505, "t_action_head_ms": 0.0, "t_total_ms": 212.66488399999162, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 158, "t_vision_ms": 13.111085999980787, "t_prefill_ms": 32.47707699998159, "t_kv_decode_ms": 116.20862100002682, "t_action_head_ms": 0.0, "t_total_ms": 207.41623500001083, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 159, "t_vision_ms": 13.87262000000078, "t_prefill_ms": 33.289765000006355, "t_kv_decode_ms": 116.81674399997632, "t_action_head_ms": 0.0, "t_total_ms": 211.17424700000242, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 160, "t_vision_ms": 13.719475000016246, "t_prefill_ms": 35.30423899999846, "t_kv_decode_ms": 120.70681499997704, "t_action_head_ms": 0.0, "t_total_ms": 218.78530799997975, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 161, "t_vision_ms": 13.928714000002174, "t_prefill_ms": 33.99216999997634, "t_kv_decode_ms": 115.27679800002488, "t_action_head_ms": 0.0, "t_total_ms": 211.1548470000173, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 162, "t_vision_ms": 13.89670800000431, "t_prefill_ms": 33.54153699999074, "t_kv_decode_ms": 117.53311100000019, "t_action_head_ms": 0.0, "t_total_ms": 212.4422329999902, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 163, "t_vision_ms": 13.50776300000689, "t_prefill_ms": 33.729611999973486, "t_kv_decode_ms": 120.97387100001811, "t_action_head_ms": 0.0, "t_total_ms": 215.48008499999582, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 164, "t_vision_ms": 13.069566000012856, "t_prefill_ms": 30.97516500000097, "t_kv_decode_ms": 125.06374200000892, "t_action_head_ms": 0.0, "t_total_ms": 213.1866480000042, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 165, "t_vision_ms": 13.748550000002524, "t_prefill_ms": 34.46962600000347, "t_kv_decode_ms": 116.3022799999851, "t_action_head_ms": 0.0, "t_total_ms": 212.76788400001578, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 166, "t_vision_ms": 11.336805000013328, "t_prefill_ms": 33.8326100000188, "t_kv_decode_ms": 127.67507399996703, "t_action_head_ms": 0.0, "t_total_ms": 218.04760200001283, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 167, "t_vision_ms": 14.043335999986084, "t_prefill_ms": 33.23994499999117, "t_kv_decode_ms": 119.81592000000774, "t_action_head_ms": 0.0, "t_total_ms": 214.43234500000585, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 168, "t_vision_ms": 13.09577899999681, "t_prefill_ms": 34.94510300001252, "t_kv_decode_ms": 118.68179999999029, "t_action_head_ms": 0.0, "t_total_ms": 214.79516799999487, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 169, "t_vision_ms": 14.067963000002237, "t_prefill_ms": 34.65897199998835, "t_kv_decode_ms": 121.15578999998888, "t_action_head_ms": 0.0, "t_total_ms": 218.63960999999676, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 170, "t_vision_ms": 13.418236999996225, "t_prefill_ms": 33.1904189999932, "t_kv_decode_ms": 119.67531400000553, "t_action_head_ms": 0.0, "t_total_ms": 212.9331989999912, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 171, "t_vision_ms": 13.828579000005448, "t_prefill_ms": 34.99824100001092, "t_kv_decode_ms": 121.10623899997108, "t_action_head_ms": 0.0, "t_total_ms": 218.8094669999998, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 172, "t_vision_ms": 12.975870999980543, "t_prefill_ms": 35.905287000019825, "t_kv_decode_ms": 121.07193400001393, "t_action_head_ms": 0.0, "t_total_ms": 218.86562899999262, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 173, "t_vision_ms": 13.846360000002278, "t_prefill_ms": 35.698532999987265, "t_kv_decode_ms": 118.36615300001085, "t_action_head_ms": 0.0, "t_total_ms": 217.48708399999828, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 174, "t_vision_ms": 13.825954999987289, "t_prefill_ms": 32.93210299997895, "t_kv_decode_ms": 123.0187530000535, "t_action_head_ms": 0.0, "t_total_ms": 216.56498999999485, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 175, "t_vision_ms": 12.839049999996632, "t_prefill_ms": 34.404442999999674, "t_kv_decode_ms": 123.97274099998867, "t_action_head_ms": 0.0, "t_total_ms": 218.49228800002152, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 176, "t_vision_ms": 14.374360000005026, "t_prefill_ms": 34.16362699999809, "t_kv_decode_ms": 120.21544600000311, "t_action_head_ms": 0.0, "t_total_ms": 217.32245299998, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 177, "t_vision_ms": 14.119510000000446, "t_prefill_ms": 35.046837999999525, "t_kv_decode_ms": 114.70753199998285, "t_action_head_ms": 0.0, "t_total_ms": 213.07070299999964, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 178, "t_vision_ms": 13.397365999992417, "t_prefill_ms": 35.01234099999806, "t_kv_decode_ms": 117.260052000006, "t_action_head_ms": 0.0, "t_total_ms": 214.11054799997942, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 179, "t_vision_ms": 13.680389000001014, "t_prefill_ms": 35.05222700002264, "t_kv_decode_ms": 118.00453399996513, "t_action_head_ms": 0.0, "t_total_ms": 215.50274199998398, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 180, "t_vision_ms": 12.795392000015227, "t_prefill_ms": 34.32084600001417, "t_kv_decode_ms": 119.15835799996444, "t_action_head_ms": 0.0, "t_total_ms": 213.4238780000146, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 181, "t_vision_ms": 14.120641999994632, "t_prefill_ms": 35.66250499997636, "t_kv_decode_ms": 114.87263700001904, "t_action_head_ms": 0.0, "t_total_ms": 214.47199299998942, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 182, "t_vision_ms": 12.533649000005198, "t_prefill_ms": 34.64684000002194, "t_kv_decode_ms": 113.8551559999712, "t_action_head_ms": 0.0, "t_total_ms": 208.2473010000001, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 183, "t_vision_ms": 14.040519000019458, "t_prefill_ms": 36.38066900001036, "t_kv_decode_ms": 114.54463899997336, "t_action_head_ms": 0.0, "t_total_ms": 215.4208439999934, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 184, "t_vision_ms": 13.829810000004272, "t_prefill_ms": 33.74825800000281, "t_kv_decode_ms": 122.3555269999963, "t_action_head_ms": 0.0, "t_total_ms": 217.54332800000498, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 185, "t_vision_ms": 12.667464000003292, "t_prefill_ms": 34.17998300000136, "t_kv_decode_ms": 122.14574399999378, "t_action_head_ms": 0.0, "t_total_ms": 215.87268000001814, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 186, "t_vision_ms": 12.228150999987975, "t_prefill_ms": 34.00314099999946, "t_kv_decode_ms": 122.91869200001315, "t_action_head_ms": 0.0, "t_total_ms": 215.4113600000187, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 187, "t_vision_ms": 14.078797999985682, "t_prefill_ms": 35.354791999992585, "t_kv_decode_ms": 119.95847800002934, "t_action_head_ms": 0.0, "t_total_ms": 218.8599879999913, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 188, "t_vision_ms": 13.695290000015348, "t_prefill_ms": 35.22020100001555, "t_kv_decode_ms": 118.3254539999723, "t_action_head_ms": 0.0, "t_total_ms": 216.1896100000149, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 189, "t_vision_ms": 13.732198000013796, "t_prefill_ms": 32.21950600001833, "t_kv_decode_ms": 122.82510399998614, "t_action_head_ms": 0.0, "t_total_ms": 214.76100600000336, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 190, "t_vision_ms": 13.459245999996483, "t_prefill_ms": 32.071826000020565, "t_kv_decode_ms": 118.19513999998321, "t_action_head_ms": 0.0, "t_total_ms": 209.2882110000005, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 191, "t_vision_ms": 14.113181999988456, "t_prefill_ms": 33.56454999999414, "t_kv_decode_ms": 120.61646700001916, "t_action_head_ms": 0.0, "t_total_ms": 216.0046399999942, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 192, "t_vision_ms": 13.736212999987174, "t_prefill_ms": 35.756203999994796, "t_kv_decode_ms": 120.61677500003043, "t_action_head_ms": 0.0, "t_total_ms": 219.6341679999989, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 193, "t_vision_ms": 13.336877000000413, "t_prefill_ms": 34.07487299998024, "t_kv_decode_ms": 115.34707100000219, "t_action_head_ms": 0.0, "t_total_ms": 210.20339300000046, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 194, "t_vision_ms": 10.905688999997665, "t_prefill_ms": 34.771573000000444, "t_kv_decode_ms": 121.3218389999895, "t_action_head_ms": 0.0, "t_total_ms": 212.70648800000913, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 195, "t_vision_ms": 13.413440999983095, "t_prefill_ms": 32.63345300001674, "t_kv_decode_ms": 119.8314809999772, "t_action_head_ms": 0.0, "t_total_ms": 211.95855300001654, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 196, "t_vision_ms": 13.28178599999319, "t_prefill_ms": 34.007185999996636, "t_kv_decode_ms": 118.48669300002257, "t_action_head_ms": 0.0, "t_total_ms": 213.09677299998953, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 197, "t_vision_ms": 12.81407700000159, "t_prefill_ms": 34.56934700000147, "t_kv_decode_ms": 116.10437100000581, "t_action_head_ms": 0.0, "t_total_ms": 210.9055729999909, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 198, "t_vision_ms": 12.624687999988282, "t_prefill_ms": 33.29143300001647, "t_kv_decode_ms": 117.73224300000606, "t_action_head_ms": 0.0, "t_total_ms": 209.5933509999952, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 199, "t_vision_ms": 11.872519999997166, "t_prefill_ms": 34.617300000007845, "t_kv_decode_ms": 117.79646399998, "t_action_head_ms": 0.0, "t_total_ms": 210.80889399999592, "kv_cache_mb": 144.1792, "alloc_mb": 15353.76384, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}, {"step": 200, "t_vision_ms": 13.50109899999552, "t_prefill_ms": 33.63091099998883, "t_kv_decode_ms": 115.82374100001402, "t_action_head_ms": 0.0, "t_total_ms": 210.12016399998856, "kv_cache_mb": 144.1792, "alloc_mb": 15350.863872, "peak_alloc_mb": 15692.05248, "reserved_mb": 15852.371968, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_h100_smolvla.json <==
{"workload": "smolvla", "gpu_name": "H100", "model_id": "lerobot/smolvla_base", "vram_gb": 85.017624576, "load_time_s": 11.748248100280762, "load_failed": false, "simulated": true, "sim_components": {"vision": "google/siglip-base-patch16-224", "lm": "HuggingFaceTB/SmolLM2-360M", "note": "SmolVLA real load failed; using SigLIP-base + SmolLM2-360M as a faithful proxy (~same param classes)."}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 1037.450752, "results": [{"step": 1, "t_vision_ms": 457.0476380000006, "t_prefill_ms": 177.29219299999954, "t_kv_decode_ms": 1078.9507590000014, "t_action_head_ms": 0.0, "t_total_ms": 1755.5012279999983, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1039.975936, "reserved_mb": 1082.130432, "deadline_missed": true}, {"step": 2, "t_vision_ms": 4.553192999999567, "t_prefill_ms": 22.073237999997275, "t_kv_decode_ms": 1042.9318079999987, "t_action_head_ms": 0.0, "t_total_ms": 1070.0019809999972, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1082.130432, "deadline_missed": true}, {"step": 3, "t_vision_ms": 8.157384000000434, "t_prefill_ms": 22.855967000001698, "t_kv_decode_ms": 1069.8788690000001, "t_action_head_ms": 0.0, "t_total_ms": 1101.3439719999988, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 4, "t_vision_ms": 4.70559000000037, "t_prefill_ms": 22.578127000002723, "t_kv_decode_ms": 1045.6488429999986, "t_action_head_ms": 0.0, "t_total_ms": 1073.3922810000004, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 5, "t_vision_ms": 4.64926900000151, "t_prefill_ms": 22.079526000002403, "t_kv_decode_ms": 1050.3840269999998, "t_action_head_ms": 0.0, "t_total_ms": 1077.5106759999992, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 6, "t_vision_ms": 4.744653999999571, "t_prefill_ms": 22.509926999997987, "t_kv_decode_ms": 1057.5884850000002, "t_action_head_ms": 0.0, "t_total_ms": 1085.2684870000005, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 7, "t_vision_ms": 4.8632819999987476, "t_prefill_ms": 23.293040000002208, "t_kv_decode_ms": 1077.2554200000002, "t_action_head_ms": 0.0, "t_total_ms": 1105.8251759999998, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 8, "t_vision_ms": 4.623558999998778, "t_prefill_ms": 21.931972000000854, "t_kv_decode_ms": 1049.6721999999997, "t_action_head_ms": 0.0, "t_total_ms": 1076.6424979999983, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 9, "t_vision_ms": 4.655137000000309, "t_prefill_ms": 22.50317000000024, "t_kv_decode_ms": 1040.1158190000003, "t_action_head_ms": 0.0, "t_total_ms": 1067.6668219999997, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 10, "t_vision_ms": 4.5736080000011725, "t_prefill_ms": 22.10209499999749, "t_kv_decode_ms": 1043.7897899999982, "t_action_head_ms": 0.0, "t_total_ms": 1070.8621869999995, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 11, "t_vision_ms": 4.729497999999666, "t_prefill_ms": 22.739668999999907, "t_kv_decode_ms": 1045.7126569999994, "t_action_head_ms": 0.0, "t_total_ms": 1073.6216800000022, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 12, "t_vision_ms": 4.635045000000559, "t_prefill_ms": 21.912602999996977, "t_kv_decode_ms": 1048.5711139999978, "t_action_head_ms": 0.0, "t_total_ms": 1075.510150000003, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 13, "t_vision_ms": 4.607102999997892, "t_prefill_ms": 22.18605999999923, "t_kv_decode_ms": 1049.0146889999999, "t_action_head_ms": 0.0, "t_total_ms": 1076.2056320000006, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 14, "t_vision_ms": 4.59245900000127, "t_prefill_ms": 22.033000000000413, "t_kv_decode_ms": 1046.4306239999992, "t_action_head_ms": 0.0, "t_total_ms": 1073.4393450000007, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 15, "t_vision_ms": 4.72876399999933, "t_prefill_ms": 22.679688000000198, "t_kv_decode_ms": 1042.6980029999982, "t_action_head_ms": 0.0, "t_total_ms": 1070.583103000004, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 16, "t_vision_ms": 4.583024000005764, "t_prefill_ms": 21.839799000005655, "t_kv_decode_ms": 1034.809499000005, "t_action_head_ms": 0.0, "t_total_ms": 1061.6318169999986, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 17, "t_vision_ms": 4.629575000002717, "t_prefill_ms": 22.082017999998982, "t_kv_decode_ms": 1039.433674999998, "t_action_head_ms": 0.0, "t_total_ms": 1066.5376760000029, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 18, "t_vision_ms": 4.580908999997746, "t_prefill_ms": 21.79071600000526, "t_kv_decode_ms": 1041.5544669999974, "t_action_head_ms": 0.0, "t_total_ms": 1068.311111, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 19, "t_vision_ms": 4.621737000000792, "t_prefill_ms": 22.073308999999597, "t_kv_decode_ms": 1040.0015649999973, "t_action_head_ms": 0.0, "t_total_ms": 1067.0964030000007, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 20, "t_vision_ms": 4.648805999998729, "t_prefill_ms": 22.016538999999113, "t_kv_decode_ms": 1035.2028000000005, "t_action_head_ms": 0.0, "t_total_ms": 1062.2465360000035, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 21, "t_vision_ms": 4.645885000002181, "t_prefill_ms": 21.993275999996342, "t_kv_decode_ms": 1040.5267679999995, "t_action_head_ms": 0.0, "t_total_ms": 1067.5510490000022, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 22, "t_vision_ms": 4.586611999997103, "t_prefill_ms": 21.984523000000422, "t_kv_decode_ms": 1045.2289730000005, "t_action_head_ms": 0.0, "t_total_ms": 1072.1954090000027, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 23, "t_vision_ms": 4.643719999997131, "t_prefill_ms": 22.003372000000354, "t_kv_decode_ms": 1040.178147000006, "t_action_head_ms": 0.0, "t_total_ms": 1067.2319060000036, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 24, "t_vision_ms": 4.605811000004678, "t_prefill_ms": 21.894803999998658, "t_kv_decode_ms": 1032.255053, "t_action_head_ms": 0.0, "t_total_ms": 1059.1330509999964, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 25, "t_vision_ms": 4.586463000002539, "t_prefill_ms": 21.940303999997468, "t_kv_decode_ms": 1046.5925670000047, "t_action_head_ms": 0.0, "t_total_ms": 1073.5078599999995, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 26, "t_vision_ms": 4.68199199999475, "t_prefill_ms": 22.221807000001093, "t_kv_decode_ms": 1043.8497909999996, "t_action_head_ms": 0.0, "t_total_ms": 1071.165857000004, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 27, "t_vision_ms": 4.706435000002784, "t_prefill_ms": 22.32816700000484, "t_kv_decode_ms": 1050.9324139999947, "t_action_head_ms": 0.0, "t_total_ms": 1078.375990000005, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 28, "t_vision_ms": 4.6581980000013345, "t_prefill_ms": 22.699103000000775, "t_kv_decode_ms": 1043.3282199999994, "t_action_head_ms": 0.0, "t_total_ms": 1071.0773329999981, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 29, "t_vision_ms": 4.632528999998442, "t_prefill_ms": 22.267161000002034, "t_kv_decode_ms": 1040.5520899999985, "t_action_head_ms": 0.0, "t_total_ms": 1067.8422880000014, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 30, "t_vision_ms": 4.617467999999292, "t_prefill_ms": 22.115306000003443, "t_kv_decode_ms": 1044.2704009999986, "t_action_head_ms": 0.0, "t_total_ms": 1071.3990650000014, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 31, "t_vision_ms": 4.643270000002531, "t_prefill_ms": 22.481026999997766, "t_kv_decode_ms": 1045.3947179999973, "t_action_head_ms": 0.0, "t_total_ms": 1072.9124069999968, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 32, "t_vision_ms": 4.668254000002037, "t_prefill_ms": 22.224080999997398, "t_kv_decode_ms": 1029.6617650000003, "t_action_head_ms": 0.0, "t_total_ms": 1056.9453189999933, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 33, "t_vision_ms": 4.577175999997962, "t_prefill_ms": 21.741667999997105, "t_kv_decode_ms": 1029.967098, "t_action_head_ms": 0.0, "t_total_ms": 1056.670798000006, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 34, "t_vision_ms": 4.602523999999164, "t_prefill_ms": 23.107142999997166, "t_kv_decode_ms": 1046.2630689999983, "t_action_head_ms": 0.0, "t_total_ms": 1074.708606999998, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 35, "t_vision_ms": 4.676755000005528, "t_prefill_ms": 21.985664999995436, "t_kv_decode_ms": 1036.911259, "t_action_head_ms": 0.0, "t_total_ms": 1063.9693529999975, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 36, "t_vision_ms": 4.640833999999927, "t_prefill_ms": 22.23872399999749, "t_kv_decode_ms": 1042.3397710000017, "t_action_head_ms": 0.0, "t_total_ms": 1069.6060300000026, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 37, "t_vision_ms": 4.610386999999605, "t_prefill_ms": 22.3039930000013, "t_kv_decode_ms": 1041.9940310000015, "t_action_head_ms": 0.0, "t_total_ms": 1069.2845200000036, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 38, "t_vision_ms": 4.590425000003506, "t_prefill_ms": 22.03007800000023, "t_kv_decode_ms": 1046.5847709999991, "t_action_head_ms": 0.0, "t_total_ms": 1073.5888319999985, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 39, "t_vision_ms": 4.608993000005057, "t_prefill_ms": 22.156025999997553, "t_kv_decode_ms": 1046.0342209999994, "t_action_head_ms": 0.0, "t_total_ms": 1073.1999620000038, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 40, "t_vision_ms": 4.61291200000602, "t_prefill_ms": 22.189985000004242, "t_kv_decode_ms": 1046.3184560000016, "t_action_head_ms": 0.0, "t_total_ms": 1073.524960999997, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 41, "t_vision_ms": 4.620494999997504, "t_prefill_ms": 22.534137000000953, "t_kv_decode_ms": 1035.8246420000014, "t_action_head_ms": 0.0, "t_total_ms": 1063.3606869999994, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 42, "t_vision_ms": 4.605128999997987, "t_prefill_ms": 21.86362400000519, "t_kv_decode_ms": 1038.7255430000052, "t_action_head_ms": 0.0, "t_total_ms": 1065.5824239999988, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 43, "t_vision_ms": 4.639863999997829, "t_prefill_ms": 22.01397999999699, "t_kv_decode_ms": 1040.6288179999947, "t_action_head_ms": 0.0, "t_total_ms": 1067.691785000001, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 44, "t_vision_ms": 4.600510999999585, "t_prefill_ms": 22.022661999997695, "t_kv_decode_ms": 1042.2517829999974, "t_action_head_ms": 0.0, "t_total_ms": 1069.2475379999992, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 45, "t_vision_ms": 4.664246000004368, "t_prefill_ms": 22.07029800000271, "t_kv_decode_ms": 1048.2782360000015, "t_action_head_ms": 0.0, "t_total_ms": 1075.4049270000082, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 46, "t_vision_ms": 4.587970000002883, "t_prefill_ms": 22.111535999997045, "t_kv_decode_ms": 1051.8273290000052, "t_action_head_ms": 0.0, "t_total_ms": 1078.9120430000025, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 47, "t_vision_ms": 4.6034420000040654, "t_prefill_ms": 21.965072999989843, "t_kv_decode_ms": 1048.8649039999984, "t_action_head_ms": 0.0, "t_total_ms": 1075.8011070000039, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 48, "t_vision_ms": 5.139553000006458, "t_prefill_ms": 22.047782000001348, "t_kv_decode_ms": 1050.103164999996, "t_action_head_ms": 0.0, "t_total_ms": 1077.6801829999981, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 49, "t_vision_ms": 4.642533000009053, "t_prefill_ms": 22.217703999999117, "t_kv_decode_ms": 1049.165778999992, "t_action_head_ms": 0.0, "t_total_ms": 1076.4377770000096, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 50, "t_vision_ms": 4.691281000006597, "t_prefill_ms": 22.404257000005146, "t_kv_decode_ms": 1055.5691809999958, "t_action_head_ms": 0.0, "t_total_ms": 1083.061102000002, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 51, "t_vision_ms": 4.6830200000016475, "t_prefill_ms": 22.088455999991652, "t_kv_decode_ms": 1051.8222420000002, "t_action_head_ms": 0.0, "t_total_ms": 1078.9861250000001, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 52, "t_vision_ms": 4.685223999999266, "t_prefill_ms": 22.268357000001515, "t_kv_decode_ms": 1064.54740800001, "t_action_head_ms": 0.0, "t_total_ms": 1091.9183469999894, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 53, "t_vision_ms": 4.799762000004648, "t_prefill_ms": 22.575080999999386, "t_kv_decode_ms": 1179.9817690000082, "t_action_head_ms": 0.0, "t_total_ms": 1207.7650199999966, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 54, "t_vision_ms": 4.661518999995451, "t_prefill_ms": 22.19008500000541, "t_kv_decode_ms": 1086.889038999999, "t_action_head_ms": 0.0, "t_total_ms": 1114.180886999989, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 55, "t_vision_ms": 5.232329000008917, "t_prefill_ms": 22.49751700000502, "t_kv_decode_ms": 1152.6964349999957, "t_action_head_ms": 0.0, "t_total_ms": 1180.8562820000077, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 56, "t_vision_ms": 5.003229999999803, "t_prefill_ms": 26.96128600000236, "t_kv_decode_ms": 1366.5589280000036, "t_action_head_ms": 0.0, "t_total_ms": 1398.9809680000035, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 57, "t_vision_ms": 4.683228000004647, "t_prefill_ms": 31.402627000005623, "t_kv_decode_ms": 1119.3680929999914, "t_action_head_ms": 0.0, "t_total_ms": 1155.8470960000022, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 58, "t_vision_ms": 4.686534000001075, "t_prefill_ms": 22.63422500000445, "t_kv_decode_ms": 1130.140874999995, "t_action_head_ms": 0.0, "t_total_ms": 1157.871560999993, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 59, "t_vision_ms": 4.732427999996958, "t_prefill_ms": 22.624899000007304, "t_kv_decode_ms": 1088.878018999992, "t_action_head_ms": 0.0, "t_total_ms": 1116.6258939999948, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 60, "t_vision_ms": 4.654360000003521, "t_prefill_ms": 22.219101999993995, "t_kv_decode_ms": 1044.882945999987, "t_action_head_ms": 0.0, "t_total_ms": 1072.1480220000076, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 61, "t_vision_ms": 4.654974000004586, "t_prefill_ms": 22.314773999994486, "t_kv_decode_ms": 1040.6252940000086, "t_action_head_ms": 0.0, "t_total_ms": 1067.9988689999932, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 62, "t_vision_ms": 5.09646400000463, "t_prefill_ms": 21.750045000004548, "t_kv_decode_ms": 1044.042650999998, "t_action_head_ms": 0.0, "t_total_ms": 1071.2727789999974, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 63, "t_vision_ms": 4.593685999992658, "t_prefill_ms": 22.138174000005506, "t_kv_decode_ms": 1050.6436940000015, "t_action_head_ms": 0.0, "t_total_ms": 1077.7589329999983, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 64, "t_vision_ms": 4.672157000001675, "t_prefill_ms": 22.204529999996225, "t_kv_decode_ms": 1049.1536769999925, "t_action_head_ms": 0.0, "t_total_ms": 1076.4236349999976, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 65, "t_vision_ms": 4.609153000004085, "t_prefill_ms": 22.095056000011937, "t_kv_decode_ms": 1042.20986, "t_action_head_ms": 0.0, "t_total_ms": 1069.3016590000043, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 66, "t_vision_ms": 4.569066999991378, "t_prefill_ms": 21.72747199999492, "t_kv_decode_ms": 1037.001208999996, "t_action_head_ms": 0.0, "t_total_ms": 1063.6900559999985, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 67, "t_vision_ms": 4.594577999995408, "t_prefill_ms": 21.991702999997642, "t_kv_decode_ms": 1051.177593999995, "t_action_head_ms": 0.0, "t_total_ms": 1078.1587200000047, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 68, "t_vision_ms": 4.729047000012088, "t_prefill_ms": 22.62488299999177, "t_kv_decode_ms": 1047.726862999994, "t_action_head_ms": 0.0, "t_total_ms": 1075.492049999994, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 69, "t_vision_ms": 5.171474999997372, "t_prefill_ms": 22.21954200000198, "t_kv_decode_ms": 1039.2885509999985, "t_action_head_ms": 0.0, "t_total_ms": 1067.1055429999967, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 70, "t_vision_ms": 4.520451000004755, "t_prefill_ms": 22.40541899999471, "t_kv_decode_ms": 1041.892918000002, "t_action_head_ms": 0.0, "t_total_ms": 1069.3437710000069, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 71, "t_vision_ms": 4.598278999992544, "t_prefill_ms": 21.965240000000108, "t_kv_decode_ms": 1043.9791729999968, "t_action_head_ms": 0.0, "t_total_ms": 1070.9298499999989, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 72, "t_vision_ms": 4.62034899999253, "t_prefill_ms": 21.849196000005122, "t_kv_decode_ms": 1039.689476999996, "t_action_head_ms": 0.0, "t_total_ms": 1066.5448649999973, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 73, "t_vision_ms": 4.605183999998985, "t_prefill_ms": 21.885498000003167, "t_kv_decode_ms": 1044.9395420000087, "t_action_head_ms": 0.0, "t_total_ms": 1071.8177730000066, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 74, "t_vision_ms": 4.652391000007583, "t_prefill_ms": 22.169313999995666, "t_kv_decode_ms": 1048.8928350000037, "t_action_head_ms": 0.0, "t_total_ms": 1076.1277569999947, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 75, "t_vision_ms": 4.696652999996331, "t_prefill_ms": 22.101546000001804, "t_kv_decode_ms": 1043.497017000007, "t_action_head_ms": 0.0, "t_total_ms": 1070.6988240000044, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 76, "t_vision_ms": 4.630291000012221, "t_prefill_ms": 22.201989999999228, "t_kv_decode_ms": 1053.8745079999926, "t_action_head_ms": 0.0, "t_total_ms": 1081.0967329999953, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 77, "t_vision_ms": 4.722815999997465, "t_prefill_ms": 22.364260000003355, "t_kv_decode_ms": 1049.9296509999995, "t_action_head_ms": 0.0, "t_total_ms": 1077.419231999997, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 78, "t_vision_ms": 4.6595660000008365, "t_prefill_ms": 22.349858000012546, "t_kv_decode_ms": 1051.7348750000083, "t_action_head_ms": 0.0, "t_total_ms": 1079.1315279999908, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 79, "t_vision_ms": 4.699368000004256, "t_prefill_ms": 22.35120199999585, "t_kv_decode_ms": 1053.1886840000057, "t_action_head_ms": 0.0, "t_total_ms": 1080.6276269999985, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 80, "t_vision_ms": 4.733367000000044, "t_prefill_ms": 22.368896000003247, "t_kv_decode_ms": 1059.421373999996, "t_action_head_ms": 0.0, "t_total_ms": 1086.9511749999958, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 81, "t_vision_ms": 4.629793999995968, "t_prefill_ms": 22.351271000005113, "t_kv_decode_ms": 1043.0967909999963, "t_action_head_ms": 0.0, "t_total_ms": 1070.4638459999956, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 82, "t_vision_ms": 4.5840800000007675, "t_prefill_ms": 21.980958000000328, "t_kv_decode_ms": 1046.2034409999887, "t_action_head_ms": 0.0, "t_total_ms": 1073.1536519999877, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 83, "t_vision_ms": 4.644436000006635, "t_prefill_ms": 21.933301000004235, "t_kv_decode_ms": 1040.254638999997, "t_action_head_ms": 0.0, "t_total_ms": 1067.2285779999982, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 84, "t_vision_ms": 4.624757000001978, "t_prefill_ms": 22.10586799999703, "t_kv_decode_ms": 1040.231665999997, "t_action_head_ms": 0.0, "t_total_ms": 1067.358556000002, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 85, "t_vision_ms": 4.604073999999514, "t_prefill_ms": 22.023459000010348, "t_kv_decode_ms": 1038.7136519999985, "t_action_head_ms": 0.0, "t_total_ms": 1065.7418250000035, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 86, "t_vision_ms": 4.609391000002461, "t_prefill_ms": 21.951623999996173, "t_kv_decode_ms": 1043.0199970000017, "t_action_head_ms": 0.0, "t_total_ms": 1069.9708980000082, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 87, "t_vision_ms": 4.7006620000047405, "t_prefill_ms": 22.41428199999973, "t_kv_decode_ms": 1041.7072970000022, "t_action_head_ms": 0.0, "t_total_ms": 1069.2070089999959, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 88, "t_vision_ms": 4.663753000002657, "t_prefill_ms": 22.296793999998954, "t_kv_decode_ms": 1044.0391019999993, "t_action_head_ms": 0.0, "t_total_ms": 1071.377393000006, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 89, "t_vision_ms": 4.667376000000445, "t_prefill_ms": 22.217820000008714, "t_kv_decode_ms": 1032.2061399999996, "t_action_head_ms": 0.0, "t_total_ms": 1059.4833189999945, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 90, "t_vision_ms": 4.552508000003286, "t_prefill_ms": 21.71794699999907, "t_kv_decode_ms": 1030.7909730000092, "t_action_head_ms": 0.0, "t_total_ms": 1057.4408169999997, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 91, "t_vision_ms": 4.575428999999076, "t_prefill_ms": 21.859706000000756, "t_kv_decode_ms": 1027.9601760000078, "t_action_head_ms": 0.0, "t_total_ms": 1054.7751000000005, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 92, "t_vision_ms": 4.544545000001676, "t_prefill_ms": 21.917670999997085, "t_kv_decode_ms": 1048.1361630000094, "t_action_head_ms": 0.0, "t_total_ms": 1075.0016249999987, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 93, "t_vision_ms": 4.655368000001658, "t_prefill_ms": 22.36422099998947, "t_kv_decode_ms": 1048.442043999998, "t_action_head_ms": 0.0, "t_total_ms": 1075.8925039999951, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 94, "t_vision_ms": 4.682641000002263, "t_prefill_ms": 22.223977999999533, "t_kv_decode_ms": 1052.1473489999948, "t_action_head_ms": 0.0, "t_total_ms": 1079.430244000008, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 95, "t_vision_ms": 4.70724200000916, "t_prefill_ms": 22.13125099999047, "t_kv_decode_ms": 1048.4101729999934, "t_action_head_ms": 0.0, "t_total_ms": 1075.6459420000083, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 96, "t_vision_ms": 4.642070999992143, "t_prefill_ms": 22.387647000002175, "t_kv_decode_ms": 1046.8881010000075, "t_action_head_ms": 0.0, "t_total_ms": 1074.3019789999976, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 97, "t_vision_ms": 5.158085999994455, "t_prefill_ms": 22.150160999999002, "t_kv_decode_ms": 1049.9169499999966, "t_action_head_ms": 0.0, "t_total_ms": 1077.619637000012, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 98, "t_vision_ms": 4.68347500000732, "t_prefill_ms": 22.21864400000584, "t_kv_decode_ms": 1047.7590949999894, "t_action_head_ms": 0.0, "t_total_ms": 1075.0770430000075, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 99, "t_vision_ms": 4.605038999997646, "t_prefill_ms": 22.176766999990605, "t_kv_decode_ms": 1048.2064289999898, "t_action_head_ms": 0.0, "t_total_ms": 1075.377470999996, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 100, "t_vision_ms": 4.601540999999543, "t_prefill_ms": 22.302353000000608, "t_kv_decode_ms": 1040.060804999996, "t_action_head_ms": 0.0, "t_total_ms": 1067.3450679999946, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 101, "t_vision_ms": 4.638462000002619, "t_prefill_ms": 21.81945799999596, "t_kv_decode_ms": 1029.956929000008, "t_action_head_ms": 0.0, "t_total_ms": 1056.80869199999, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 102, "t_vision_ms": 4.584477999998171, "t_prefill_ms": 21.866535999990333, "t_kv_decode_ms": 1027.7975479999952, "t_action_head_ms": 0.0, "t_total_ms": 1054.6349910000004, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 103, "t_vision_ms": 4.525133000001347, "t_prefill_ms": 21.795271999991428, "t_kv_decode_ms": 1029.82002600001, "t_action_head_ms": 0.0, "t_total_ms": 1056.530975000001, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 104, "t_vision_ms": 5.122524000000794, "t_prefill_ms": 21.755570999999918, "t_kv_decode_ms": 1029.816512999986, "t_action_head_ms": 0.0, "t_total_ms": 1057.0764719999916, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 105, "t_vision_ms": 4.582421999998587, "t_prefill_ms": 21.806551999986823, "t_kv_decode_ms": 1033.7908429999914, "t_action_head_ms": 0.0, "t_total_ms": 1060.568078000017, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 106, "t_vision_ms": 4.580537999999024, "t_prefill_ms": 21.93321800001513, "t_kv_decode_ms": 1031.9419580000044, "t_action_head_ms": 0.0, "t_total_ms": 1058.8262340000085, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 107, "t_vision_ms": 4.642064000023538, "t_prefill_ms": 21.85356600000432, "t_kv_decode_ms": 1033.2486160000087, "t_action_head_ms": 0.0, "t_total_ms": 1060.121186999993, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 108, "t_vision_ms": 4.621925999998666, "t_prefill_ms": 21.844187999988662, "t_kv_decode_ms": 1035.10043899999, "t_action_head_ms": 0.0, "t_total_ms": 1061.9505949999848, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 109, "t_vision_ms": 4.589723000009371, "t_prefill_ms": 21.83292399999459, "t_kv_decode_ms": 1026.495777000008, "t_action_head_ms": 0.0, "t_total_ms": 1053.2921409999858, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 110, "t_vision_ms": 4.557340999980397, "t_prefill_ms": 21.80507500000317, "t_kv_decode_ms": 1039.859702000001, "t_action_head_ms": 0.0, "t_total_ms": 1066.620831999984, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 111, "t_vision_ms": 5.197714999980008, "t_prefill_ms": 22.260546000012482, "t_kv_decode_ms": 1049.346402999987, "t_action_head_ms": 0.0, "t_total_ms": 1077.2030360000144, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 112, "t_vision_ms": 4.631053999986534, "t_prefill_ms": 22.081236999980547, "t_kv_decode_ms": 1042.3744919999933, "t_action_head_ms": 0.0, "t_total_ms": 1069.4921570000133, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 113, "t_vision_ms": 4.637113999990561, "t_prefill_ms": 22.069414999975834, "t_kv_decode_ms": 1032.95479800002, "t_action_head_ms": 0.0, "t_total_ms": 1060.0565039999879, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 114, "t_vision_ms": 4.541840999991109, "t_prefill_ms": 21.829464000006737, "t_kv_decode_ms": 1044.3174620000093, "t_action_head_ms": 0.0, "t_total_ms": 1071.0945459999834, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 115, "t_vision_ms": 4.667323000006718, "t_prefill_ms": 22.177548000001934, "t_kv_decode_ms": 1045.5765610000185, "t_action_head_ms": 0.0, "t_total_ms": 1072.824756000017, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 116, "t_vision_ms": 4.681317000006402, "t_prefill_ms": 22.245244999993474, "t_kv_decode_ms": 1044.647729000019, "t_action_head_ms": 0.0, "t_total_ms": 1071.9529449999925, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 117, "t_vision_ms": 4.62247899997692, "t_prefill_ms": 21.934443999981568, "t_kv_decode_ms": 1050.1268829999901, "t_action_head_ms": 0.0, "t_total_ms": 1077.0669350000048, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 118, "t_vision_ms": 5.156690000006847, "t_prefill_ms": 22.023193000023866, "t_kv_decode_ms": 1047.145028000017, "t_action_head_ms": 0.0, "t_total_ms": 1074.7270049999997, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 119, "t_vision_ms": 4.603247999995119, "t_prefill_ms": 22.169155000000274, "t_kv_decode_ms": 1045.3718349999974, "t_action_head_ms": 0.0, "t_total_ms": 1072.5314999999966, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 120, "t_vision_ms": 4.587824999987333, "t_prefill_ms": 22.074975000009545, "t_kv_decode_ms": 1040.042734000025, "t_action_head_ms": 0.0, "t_total_ms": 1067.0932319999906, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 121, "t_vision_ms": 4.571035999987316, "t_prefill_ms": 21.920007000005626, "t_kv_decode_ms": 1048.324478000012, "t_action_head_ms": 0.0, "t_total_ms": 1075.1969000000088, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 122, "t_vision_ms": 4.692694999988589, "t_prefill_ms": 22.30741900001476, "t_kv_decode_ms": 1050.7929549999915, "t_action_head_ms": 0.0, "t_total_ms": 1078.188723000011, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 123, "t_vision_ms": 4.646789999981138, "t_prefill_ms": 22.2590900000057, "t_kv_decode_ms": 1050.7418059999907, "t_action_head_ms": 0.0, "t_total_ms": 1078.0377819999956, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 124, "t_vision_ms": 4.701459000017394, "t_prefill_ms": 22.46043300002043, "t_kv_decode_ms": 1054.7304709999992, "t_action_head_ms": 0.0, "t_total_ms": 1082.3003900000003, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 125, "t_vision_ms": 5.1583640000103514, "t_prefill_ms": 22.1098789999985, "t_kv_decode_ms": 1052.2011360000079, "t_action_head_ms": 0.0, "t_total_ms": 1079.8481179999726, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 126, "t_vision_ms": 4.749602000003961, "t_prefill_ms": 23.03715799999395, "t_kv_decode_ms": 1046.6017619999946, "t_action_head_ms": 0.0, "t_total_ms": 1074.7836349999886, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 127, "t_vision_ms": 4.63284099998873, "t_prefill_ms": 22.193939999993972, "t_kv_decode_ms": 1047.0748039999762, "t_action_head_ms": 0.0, "t_total_ms": 1074.2846790000158, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 128, "t_vision_ms": 4.6414759999890975, "t_prefill_ms": 22.2795660000088, "t_kv_decode_ms": 1042.9751669999803, "t_action_head_ms": 0.0, "t_total_ms": 1070.305272000013, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 129, "t_vision_ms": 4.600768000017297, "t_prefill_ms": 21.89068200001998, "t_kv_decode_ms": 1047.7063140000098, "t_action_head_ms": 0.0, "t_total_ms": 1074.5976070000154, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 130, "t_vision_ms": 4.777521999983492, "t_prefill_ms": 22.691811999976608, "t_kv_decode_ms": 1070.4372719999924, "t_action_head_ms": 0.0, "t_total_ms": 1098.328457000008, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 131, "t_vision_ms": 4.694472000011274, "t_prefill_ms": 22.38114400000768, "t_kv_decode_ms": 1064.451030000015, "t_action_head_ms": 0.0, "t_total_ms": 1091.93087700001, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 132, "t_vision_ms": 5.40110000000027, "t_prefill_ms": 22.674471000016183, "t_kv_decode_ms": 1070.6236609999848, "t_action_head_ms": 0.0, "t_total_ms": 1099.1121739999983, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 133, "t_vision_ms": 4.6106020000138415, "t_prefill_ms": 22.041725000008228, "t_kv_decode_ms": 1051.9235400000184, "t_action_head_ms": 0.0, "t_total_ms": 1078.9573200000007, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 134, "t_vision_ms": 4.639668000010033, "t_prefill_ms": 22.220765000014353, "t_kv_decode_ms": 1051.6447279999852, "t_action_head_ms": 0.0, "t_total_ms": 1078.89072399999, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 135, "t_vision_ms": 4.665421999987984, "t_prefill_ms": 22.302461999998968, "t_kv_decode_ms": 1047.5644280000154, "t_action_head_ms": 0.0, "t_total_ms": 1074.929462, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 136, "t_vision_ms": 4.6260940000024675, "t_prefill_ms": 22.200589999982867, "t_kv_decode_ms": 1048.089828000002, "t_action_head_ms": 0.0, "t_total_ms": 1075.2915250000115, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 137, "t_vision_ms": 4.630896999998413, "t_prefill_ms": 22.129390999992893, "t_kv_decode_ms": 1044.4755010000222, "t_action_head_ms": 0.0, "t_total_ms": 1071.6215319999947, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 138, "t_vision_ms": 4.586084999999684, "t_prefill_ms": 22.117594999997436, "t_kv_decode_ms": 1039.1794700000219, "t_action_head_ms": 0.0, "t_total_ms": 1066.2812760000122, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 139, "t_vision_ms": 5.241015000024163, "t_prefill_ms": 22.284517999992204, "t_kv_decode_ms": 1049.6675640000035, "t_action_head_ms": 0.0, "t_total_ms": 1077.6121279999984, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 140, "t_vision_ms": 4.531995999997207, "t_prefill_ms": 21.800814000016544, "t_kv_decode_ms": 1030.971099999988, "t_action_head_ms": 0.0, "t_total_ms": 1057.7100950000045, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 141, "t_vision_ms": 4.626051999991887, "t_prefill_ms": 21.954273999995166, "t_kv_decode_ms": 1035.5721689999768, "t_action_head_ms": 0.0, "t_total_ms": 1062.5393739999822, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 142, "t_vision_ms": 4.572351999996727, "t_prefill_ms": 21.844421999986707, "t_kv_decode_ms": 1032.8822330000094, "t_action_head_ms": 0.0, "t_total_ms": 1059.6877259999928, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 143, "t_vision_ms": 4.556878000016695, "t_prefill_ms": 21.70171500000606, "t_kv_decode_ms": 1043.172582000011, "t_action_head_ms": 0.0, "t_total_ms": 1069.8406039999782, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 144, "t_vision_ms": 4.658187999979191, "t_prefill_ms": 22.232263999995894, "t_kv_decode_ms": 1053.3026310000082, "t_action_head_ms": 0.0, "t_total_ms": 1080.5927229999952, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 145, "t_vision_ms": 4.6790300000054685, "t_prefill_ms": 22.333667999987483, "t_kv_decode_ms": 1051.8171020000011, "t_action_head_ms": 0.0, "t_total_ms": 1079.221595000007, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 146, "t_vision_ms": 5.159025000011752, "t_prefill_ms": 22.029609000014716, "t_kv_decode_ms": 1038.1565419999959, "t_action_head_ms": 0.0, "t_total_ms": 1065.731392999993, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 147, "t_vision_ms": 4.540322000025299, "t_prefill_ms": 21.571703000006437, "t_kv_decode_ms": 1039.4503770000085, "t_action_head_ms": 0.0, "t_total_ms": 1065.948507999991, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 148, "t_vision_ms": 4.541012999993654, "t_prefill_ms": 21.868167999997468, "t_kv_decode_ms": 1047.3231619999979, "t_action_head_ms": 0.0, "t_total_ms": 1074.118389000006, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 149, "t_vision_ms": 4.581048999995119, "t_prefill_ms": 22.11606599999527, "t_kv_decode_ms": 1048.7122670000133, "t_action_head_ms": 0.0, "t_total_ms": 1075.7942550000053, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 150, "t_vision_ms": 4.669757999977264, "t_prefill_ms": 22.28721999998129, "t_kv_decode_ms": 1047.5160409999944, "t_action_head_ms": 0.0, "t_total_ms": 1074.893277000001, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 151, "t_vision_ms": 4.55483900000786, "t_prefill_ms": 22.46877999999697, "t_kv_decode_ms": 1040.0019530000009, "t_action_head_ms": 0.0, "t_total_ms": 1067.4262560000045, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 152, "t_vision_ms": 4.633339999998043, "t_prefill_ms": 22.077065000019047, "t_kv_decode_ms": 1041.3645170000052, "t_action_head_ms": 0.0, "t_total_ms": 1068.454263999996, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 153, "t_vision_ms": 5.12433200000828, "t_prefill_ms": 21.818529000000808, "t_kv_decode_ms": 1045.9913009999866, "t_action_head_ms": 0.0, "t_total_ms": 1073.3276400000022, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 154, "t_vision_ms": 4.655606000000034, "t_prefill_ms": 22.12187799997878, "t_kv_decode_ms": 1063.857793000011, "t_action_head_ms": 0.0, "t_total_ms": 1091.0281589999897, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 155, "t_vision_ms": 4.700103999994099, "t_prefill_ms": 22.473384999983637, "t_kv_decode_ms": 1062.4740169999995, "t_action_head_ms": 0.0, "t_total_ms": 1090.0343860000135, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 156, "t_vision_ms": 4.767985999990287, "t_prefill_ms": 23.150293999975702, "t_kv_decode_ms": 1061.9638109999983, "t_action_head_ms": 0.0, "t_total_ms": 1090.3125339999917, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 157, "t_vision_ms": 4.757377000004226, "t_prefill_ms": 23.062820999996347, "t_kv_decode_ms": 1054.9950440000089, "t_action_head_ms": 0.0, "t_total_ms": 1083.2162140000037, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 158, "t_vision_ms": 4.621912000004613, "t_prefill_ms": 22.169594000018833, "t_kv_decode_ms": 1042.5834209999891, "t_action_head_ms": 0.0, "t_total_ms": 1069.7637359999987, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 159, "t_vision_ms": 4.660529999995333, "t_prefill_ms": 22.33466200001999, "t_kv_decode_ms": 1043.144543000011, "t_action_head_ms": 0.0, "t_total_ms": 1070.530261000016, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 160, "t_vision_ms": 5.128373000019337, "t_prefill_ms": 21.868183000009367, "t_kv_decode_ms": 1039.6135450000088, "t_action_head_ms": 0.0, "t_total_ms": 1067.0075969999857, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 161, "t_vision_ms": 4.626760999997259, "t_prefill_ms": 22.00731900001074, "t_kv_decode_ms": 1039.4136249999804, "t_action_head_ms": 0.0, "t_total_ms": 1066.4453830000014, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 162, "t_vision_ms": 4.61374200000364, "t_prefill_ms": 22.053853999977946, "t_kv_decode_ms": 1032.6013799999885, "t_action_head_ms": 0.0, "t_total_ms": 1059.6705739999948, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 163, "t_vision_ms": 4.525921000009703, "t_prefill_ms": 21.74034200001529, "t_kv_decode_ms": 1035.196653000014, "t_action_head_ms": 0.0, "t_total_ms": 1061.8623590000027, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 164, "t_vision_ms": 4.591959999999062, "t_prefill_ms": 21.73870900000452, "t_kv_decode_ms": 1035.6813220000163, "t_action_head_ms": 0.0, "t_total_ms": 1062.3965349999764, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 165, "t_vision_ms": 4.58608799999638, "t_prefill_ms": 21.92003299998646, "t_kv_decode_ms": 1037.050253000018, "t_action_head_ms": 0.0, "t_total_ms": 1063.9327799999876, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 166, "t_vision_ms": 4.582915000014509, "t_prefill_ms": 21.77067000002353, "t_kv_decode_ms": 1041.8954589999885, "t_action_head_ms": 0.0, "t_total_ms": 1068.6339049999845, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 167, "t_vision_ms": 5.1544529999887345, "t_prefill_ms": 22.249694000009868, "t_kv_decode_ms": 1057.8800229999956, "t_action_head_ms": 0.0, "t_total_ms": 1085.6828920000225, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 168, "t_vision_ms": 4.677624999999352, "t_prefill_ms": 22.235906999981125, "t_kv_decode_ms": 1045.8038409999801, "t_action_head_ms": 0.0, "t_total_ms": 1073.1349919999786, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 169, "t_vision_ms": 4.631409000012354, "t_prefill_ms": 22.187360000003764, "t_kv_decode_ms": 1044.9196609999944, "t_action_head_ms": 0.0, "t_total_ms": 1072.1216459999994, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 170, "t_vision_ms": 4.6241050000048745, "t_prefill_ms": 22.163253000002214, "t_kv_decode_ms": 1058.4758239999985, "t_action_head_ms": 0.0, "t_total_ms": 1085.6461890000162, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 171, "t_vision_ms": 4.6327969999993, "t_prefill_ms": 22.258760999989136, "t_kv_decode_ms": 1047.6045179999858, "t_action_head_ms": 0.0, "t_total_ms": 1074.9251759999936, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 172, "t_vision_ms": 4.6111979999921004, "t_prefill_ms": 22.13894999999866, "t_kv_decode_ms": 1051.9414610000126, "t_action_head_ms": 0.0, "t_total_ms": 1079.085004999996, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 173, "t_vision_ms": 4.567732000026581, "t_prefill_ms": 21.735347000003458, "t_kv_decode_ms": 1044.2070560000047, "t_action_head_ms": 0.0, "t_total_ms": 1070.8856719999744, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 174, "t_vision_ms": 5.1615460000107305, "t_prefill_ms": 21.950502999999344, "t_kv_decode_ms": 1043.293325999997, "t_action_head_ms": 0.0, "t_total_ms": 1070.804460000005, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 175, "t_vision_ms": 4.639749999995502, "t_prefill_ms": 22.294246000001294, "t_kv_decode_ms": 1042.1591170000113, "t_action_head_ms": 0.0, "t_total_ms": 1069.4898419999959, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 176, "t_vision_ms": 4.782067999997253, "t_prefill_ms": 22.133431000014525, "t_kv_decode_ms": 1053.261161999984, "t_action_head_ms": 0.0, "t_total_ms": 1080.5856589999792, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 177, "t_vision_ms": 4.664130000008981, "t_prefill_ms": 22.316419999981463, "t_kv_decode_ms": 1050.791743000019, "t_action_head_ms": 0.0, "t_total_ms": 1078.1642500000146, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 178, "t_vision_ms": 4.625167999989799, "t_prefill_ms": 22.1051879999834, "t_kv_decode_ms": 1050.3488129999994, "t_action_head_ms": 0.0, "t_total_ms": 1077.4645510000198, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 179, "t_vision_ms": 4.6122789999856195, "t_prefill_ms": 22.142089999988457, "t_kv_decode_ms": 1043.5104539999998, "t_action_head_ms": 0.0, "t_total_ms": 1070.6476599999917, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 180, "t_vision_ms": 4.614879999991217, "t_prefill_ms": 21.855249000026333, "t_kv_decode_ms": 1046.8882529999917, "t_action_head_ms": 0.0, "t_total_ms": 1073.7560189999726, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 181, "t_vision_ms": 5.177618000004713, "t_prefill_ms": 21.953868999986526, "t_kv_decode_ms": 1055.0691539999946, "t_action_head_ms": 0.0, "t_total_ms": 1082.5895689999925, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 182, "t_vision_ms": 4.654117000001179, "t_prefill_ms": 22.240313999986938, "t_kv_decode_ms": 1046.2781629999824, "t_action_head_ms": 0.0, "t_total_ms": 1073.583880000001, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 183, "t_vision_ms": 4.642086999979256, "t_prefill_ms": 22.356629000000794, "t_kv_decode_ms": 1047.9281439999966, "t_action_head_ms": 0.0, "t_total_ms": 1075.3105599999913, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 184, "t_vision_ms": 4.6375370000077965, "t_prefill_ms": 22.10057700000334, "t_kv_decode_ms": 1048.1738080000014, "t_action_head_ms": 0.0, "t_total_ms": 1075.2830970000105, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 185, "t_vision_ms": 4.630409000014879, "t_prefill_ms": 22.31108800000925, "t_kv_decode_ms": 1058.6095139999827, "t_action_head_ms": 0.0, "t_total_ms": 1085.9307069999886, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 186, "t_vision_ms": 4.652864000007639, "t_prefill_ms": 22.429743000003555, "t_kv_decode_ms": 1058.4843379999995, "t_action_head_ms": 0.0, "t_total_ms": 1085.959441, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 187, "t_vision_ms": 4.680121999996345, "t_prefill_ms": 22.568364999983714, "t_kv_decode_ms": 1053.6335529999974, "t_action_head_ms": 0.0, "t_total_ms": 1081.2744400000156, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 188, "t_vision_ms": 5.2039669999999205, "t_prefill_ms": 22.074614999979758, "t_kv_decode_ms": 1050.6283520000181, "t_action_head_ms": 0.0, "t_total_ms": 1078.3169720000103, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 189, "t_vision_ms": 4.673634999988963, "t_prefill_ms": 22.119736000007606, "t_kv_decode_ms": 1045.6551409999975, "t_action_head_ms": 0.0, "t_total_ms": 1072.833830999997, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 190, "t_vision_ms": 4.614727000017638, "t_prefill_ms": 22.057232999998178, "t_kv_decode_ms": 1043.0315600000029, "t_action_head_ms": 0.0, "t_total_ms": 1070.110249999999, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 191, "t_vision_ms": 4.607211999996252, "t_prefill_ms": 22.078785999980255, "t_kv_decode_ms": 1045.1430120000111, "t_action_head_ms": 0.0, "t_total_ms": 1072.2154979999914, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 192, "t_vision_ms": 4.647630999983221, "t_prefill_ms": 22.124512999994295, "t_kv_decode_ms": 1045.0836159999994, "t_action_head_ms": 0.0, "t_total_ms": 1072.2359389999951, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 193, "t_vision_ms": 4.603801000001795, "t_prefill_ms": 22.10586199998943, "t_kv_decode_ms": 1047.7008519999913, "t_action_head_ms": 0.0, "t_total_ms": 1074.8038129999884, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 194, "t_vision_ms": 4.673886999995602, "t_prefill_ms": 22.178050999997367, "t_kv_decode_ms": 1058.9743440000063, "t_action_head_ms": 0.0, "t_total_ms": 1086.203088000019, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 195, "t_vision_ms": 5.154900000007956, "t_prefill_ms": 22.26062400001183, "t_kv_decode_ms": 1050.516483999985, "t_action_head_ms": 0.0, "t_total_ms": 1078.3203679999929, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 196, "t_vision_ms": 4.49540700000739, "t_prefill_ms": 21.122852000019066, "t_kv_decode_ms": 996.4611280000213, "t_action_head_ms": 0.0, "t_total_ms": 1022.4660380000046, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 197, "t_vision_ms": 4.468405000011444, "t_prefill_ms": 21.23821600000042, "t_kv_decode_ms": 995.7541980000144, "t_action_head_ms": 0.0, "t_total_ms": 1021.8383739999979, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 198, "t_vision_ms": 4.468099999996866, "t_prefill_ms": 21.362682999978233, "t_kv_decode_ms": 1053.8798590000056, "t_action_head_ms": 0.0, "t_total_ms": 1080.1087479999865, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 199, "t_vision_ms": 4.59810800001037, "t_prefill_ms": 22.190907000009474, "t_kv_decode_ms": 1050.9940510000035, "t_action_head_ms": 0.0, "t_total_ms": 1078.1653989999995, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}, {"step": 200, "t_vision_ms": 4.616342999980816, "t_prefill_ms": 22.187171000012995, "t_kv_decode_ms": 1053.774016999995, "t_action_head_ms": 0.0, "t_total_ms": 1080.9607770000014, "kv_cache_mb": 2.2528, "alloc_mb": 1037.450752, "peak_alloc_mb": 1042.945536, "reserved_mb": 1084.227584, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_l40s_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "L40S", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 47.665709056, "load_time_s": 97.29755735397339, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 94, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 99.49617899999907, "t_action_head_ms": 0.0, "t_total_ms": 99.49617899999907, "kv_cache_mb": 143.130624, "alloc_mb": 13732.670464, "peak_alloc_mb": 13761.660416, "reserved_mb": 13799.26016, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 63.081768000003535, "t_action_head_ms": 0.0, "t_total_ms": 63.081768000003535, "kv_cache_mb": 277.87264, "alloc_mb": 13863.906304, "peak_alloc_mb": 14062.65088, "reserved_mb": 14155.776, "deadline_missed": false}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 73.58543600000189, "t_action_head_ms": 0.0, "t_total_ms": 73.58543600000189, "kv_cache_mb": 412.614656, "alloc_mb": 13998.64832, "peak_alloc_mb": 14337.261568, "reserved_mb": 14480.83456, "deadline_missed": true}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 41.92272699999933, "t_action_head_ms": 0.0, "t_total_ms": 41.92272699999933, "kv_cache_mb": 547.356672, "alloc_mb": 14132.731904, "peak_alloc_mb": 14623.785984, "reserved_mb": 14766.047232, "deadline_missed": false}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 45.27988599998878, "t_action_head_ms": 0.0, "t_total_ms": 45.27988599998878, "kv_cache_mb": 682.098688, "alloc_mb": 14267.47392, "peak_alloc_mb": 14910.30272, "reserved_mb": 15206.449152, "deadline_missed": false}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 45.103097999998454, "t_action_head_ms": 0.0, "t_total_ms": 45.103097999998454, "kv_cache_mb": 816.840704, "alloc_mb": 14402.215936, "peak_alloc_mb": 15196.176896, "reserved_mb": 15625.879552, "deadline_missed": false}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 47.69585299999335, "t_action_head_ms": 0.0, "t_total_ms": 47.69585299999335, "kv_cache_mb": 951.58272, "alloc_mb": 14536.957952, "peak_alloc_mb": 15483.680768, "reserved_mb": 16173.236224, "deadline_missed": false}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 50.2061849999933, "t_action_head_ms": 0.0, "t_total_ms": 50.2061849999933, "kv_cache_mb": 1086.324736, "alloc_mb": 14671.699968, "peak_alloc_mb": 15771.59424, "reserved_mb": 16450.060288, "deadline_missed": false}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 55.01930900000218, "t_action_head_ms": 0.0, "t_total_ms": 55.01930900000218, "kv_cache_mb": 1221.066752, "alloc_mb": 14806.441984, "peak_alloc_mb": 16058.276352, "reserved_mb": 16682.84416, "deadline_missed": false}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 56.935765000005745, "t_action_head_ms": 0.0, "t_total_ms": 56.935765000005745, "kv_cache_mb": 1355.808768, "alloc_mb": 14941.184, "peak_alloc_mb": 16344.6656, "reserved_mb": 17370.710016, "deadline_missed": false}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 61.93126700000562, "t_action_head_ms": 0.0, "t_total_ms": 61.93126700000562, "kv_cache_mb": 1490.550784, "alloc_mb": 15075.926016, "peak_alloc_mb": 16630.92992, "reserved_mb": 18125.684736, "deadline_missed": false}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 65.36446999999157, "t_action_head_ms": 0.0, "t_total_ms": 65.36446999999157, "kv_cache_mb": 1625.2928, "alloc_mb": 15210.668032, "peak_alloc_mb": 16916.890112, "reserved_mb": 18433.96608, "deadline_missed": false}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 71.03097200000263, "t_action_head_ms": 0.0, "t_total_ms": 71.03097200000263, "kv_cache_mb": 1760.034816, "alloc_mb": 15345.410048, "peak_alloc_mb": 17203.283456, "reserved_mb": 18767.413248, "deadline_missed": false}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 72.63324400000215, "t_action_head_ms": 0.0, "t_total_ms": 72.63324400000215, "kv_cache_mb": 1894.776832, "alloc_mb": 15480.152064, "peak_alloc_mb": 17489.6768, "reserved_mb": 19365.101568, "deadline_missed": true}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 77.80312300000958, "t_action_head_ms": 0.0, "t_total_ms": 77.80312300000958, "kv_cache_mb": 2029.518848, "alloc_mb": 15614.89408, "peak_alloc_mb": 17776.070144, "reserved_mb": 19876.806656, "deadline_missed": true}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 78.54443499999775, "t_action_head_ms": 0.0, "t_total_ms": 78.54443499999775, "kv_cache_mb": 2164.260864, "alloc_mb": 15750.294528, "peak_alloc_mb": 18062.463488, "reserved_mb": 20285.751296, "deadline_missed": true}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 85.43151300000318, "t_action_head_ms": 0.0, "t_total_ms": 85.43151300000318, "kv_cache_mb": 2299.00288, "alloc_mb": 15884.378112, "peak_alloc_mb": 18350.494208, "reserved_mb": 20575.158272, "deadline_missed": true}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 92.89851500000168, "t_action_head_ms": 0.0, "t_total_ms": 92.89851500000168, "kv_cache_mb": 2433.744896, "alloc_mb": 16020.491264, "peak_alloc_mb": 18637.491712, "reserved_mb": 21187.526656, "deadline_missed": true}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 92.94324600000436, "t_action_head_ms": 0.0, "t_total_ms": 92.94324600000436, "kv_cache_mb": 2568.486912, "alloc_mb": 16153.862144, "peak_alloc_mb": 18923.014656, "reserved_mb": 21510.488064, "deadline_missed": true}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 97.28475999999375, "t_action_head_ms": 0.0, "t_total_ms": 97.28475999999375, "kv_cache_mb": 2703.228928, "alloc_mb": 16289.262592, "peak_alloc_mb": 19208.036864, "reserved_mb": 21850.226688, "deadline_missed": true}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 101.04754699999319, "t_action_head_ms": 0.0, "t_total_ms": 101.04754699999319, "kv_cache_mb": 2837.970944, "alloc_mb": 16423.346176, "peak_alloc_mb": 19495.08864, "reserved_mb": 22385.000448, "deadline_missed": true}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 102.4530699999957, "t_action_head_ms": 0.0, "t_total_ms": 102.4530699999957, "kv_cache_mb": 2972.71296, "alloc_mb": 16559.295488, "peak_alloc_mb": 19782.340096, "reserved_mb": 22944.940032, "deadline_missed": true}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 107.25528300000065, "t_action_head_ms": 0.0, "t_total_ms": 107.25528300000065, "kv_cache_mb": 3107.454976, "alloc_mb": 16692.830208, "peak_alloc_mb": 20068.65664, "reserved_mb": 23530.04544, "deadline_missed": true}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 108.16210400000159, "t_action_head_ms": 0.0, "t_total_ms": 108.16210400000159, "kv_cache_mb": 3242.196992, "alloc_mb": 16828.230656, "peak_alloc_mb": 20353.62048, "reserved_mb": 23941.087232, "deadline_missed": true}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 113.34863500000836, "t_action_head_ms": 0.0, "t_total_ms": 113.34863500000836, "kv_cache_mb": 3376.939008, "alloc_mb": 16962.31424, "peak_alloc_mb": 20641.579008, "reserved_mb": 24368.90624, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 114.83958399999494, "t_action_head_ms": 0.0, "t_total_ms": 114.83958399999494, "kv_cache_mb": 3511.681024, "alloc_mb": 17097.378816, "peak_alloc_mb": 20926.670848, "reserved_mb": 25035.800576, "deadline_missed": true}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 119.61276699999246, "t_action_head_ms": 0.0, "t_total_ms": 119.61276699999246, "kv_cache_mb": 3646.42304, "alloc_mb": 17232.510976, "peak_alloc_mb": 21214.230528, "reserved_mb": 25497.174016, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 121.6355960000044, "t_action_head_ms": 0.0, "t_total_ms": 121.6355960000044, "kv_cache_mb": 3781.165056, "alloc_mb": 17369.230336, "peak_alloc_mb": 21502.598144, "reserved_mb": 25736.249344, "deadline_missed": true}, {"step": 29, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 126.68975100000068, "t_action_head_ms": 0.0, "t_total_ms": 126.68975100000068, "kv_cache_mb": 3915.907072, "alloc_mb": 17501.282304, "peak_alloc_mb": 21789.917696, "reserved_mb": 26478.641152, "deadline_missed": true}, {"step": 30, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 129.70371599999453, "t_action_head_ms": 0.0, "t_total_ms": 129.70371599999453, "kv_cache_mb": 4050.649088, "alloc_mb": 17636.928512, "peak_alloc_mb": 22075.349504, "reserved_mb": 26990.34624, "deadline_missed": true}, {"step": 31, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 132.47921900000392, "t_action_head_ms": 0.0, "t_total_ms": 132.47921900000392, "kv_cache_mb": 4185.391104, "alloc_mb": 17770.766336, "peak_alloc_mb": 22362.098176, "reserved_mb": 27518.828544, "deadline_missed": true}, {"step": 32, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 134.20491600000162, "t_action_head_ms": 0.0, "t_total_ms": 134.20491600000162, "kv_cache_mb": 4320.13312, "alloc_mb": 17906.166784, "peak_alloc_mb": 22646.727168, "reserved_mb": 28064.088064, "deadline_missed": true}, {"step": 33, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 138.6892329999938, "t_action_head_ms": 0.0, "t_total_ms": 138.6892329999938, "kv_cache_mb": 4454.875136, "alloc_mb": 18040.250368, "peak_alloc_mb": 22935.031808, "reserved_mb": 28345.106432, "deadline_missed": true}, {"step": 34, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 140.91168199999515, "t_action_head_ms": 0.0, "t_total_ms": 140.91168199999515, "kv_cache_mb": 4589.617152, "alloc_mb": 18175.249408, "peak_alloc_mb": 23219.744768, "reserved_mb": 28923.920384, "deadline_missed": true}, {"step": 35, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 145.11557000000153, "t_action_head_ms": 0.0, "t_total_ms": 145.11557000000153, "kv_cache_mb": 4724.359168, "alloc_mb": 18311.421952, "peak_alloc_mb": 23507.337216, "reserved_mb": 29221.715968, "deadline_missed": true}, {"step": 36, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 147.90446299998905, "t_action_head_ms": 0.0, "t_total_ms": 147.90446299998905, "kv_cache_mb": 4859.101184, "alloc_mb": 18445.134848, "peak_alloc_mb": 23793.861632, "reserved_mb": 29527.90016, "deadline_missed": true}, {"step": 37, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 151.81684799999573, "t_action_head_ms": 0.0, "t_total_ms": 151.81684799999573, "kv_cache_mb": 4993.8432, "alloc_mb": 18579.218432, "peak_alloc_mb": 24080.052736, "reserved_mb": 29842.47296, "deadline_missed": true}, {"step": 38, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 154.51717700000245, "t_action_head_ms": 0.0, "t_total_ms": 154.51717700000245, "kv_cache_mb": 5128.585216, "alloc_mb": 18714.184704, "peak_alloc_mb": 24365.786624, "reserved_mb": 30488.395776, "deadline_missed": true}, {"step": 39, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 158.80846900000734, "t_action_head_ms": 0.0, "t_total_ms": 158.80846900000734, "kv_cache_mb": 5263.327232, "alloc_mb": 18848.702464, "peak_alloc_mb": 24652.4032, "reserved_mb": 30819.745792, "deadline_missed": true}, {"step": 40, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 163.1373620000005, "t_action_head_ms": 0.0, "t_total_ms": 163.1373620000005, "kv_cache_mb": 5398.069248, "alloc_mb": 18984.102912, "peak_alloc_mb": 24939.866624, "reserved_mb": 31159.484416, "deadline_missed": true}, {"step": 41, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 165.6992359999947, "t_action_head_ms": 0.0, "t_total_ms": 165.6992359999947, "kv_cache_mb": 5532.811264, "alloc_mb": 19118.186496, "peak_alloc_mb": 25227.149824, "reserved_mb": 31855.73888, "deadline_missed": true}, {"step": 42, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 170.58868399999483, "t_action_head_ms": 0.0, "t_total_ms": 170.58868399999483, "kv_cache_mb": 5667.55328, "alloc_mb": 19253.12, "peak_alloc_mb": 25513.564672, "reserved_mb": 32568.77056, "deadline_missed": true}, {"step": 43, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 172.06016999999463, "t_action_head_ms": 0.0, "t_total_ms": 172.06016999999463, "kv_cache_mb": 5802.295296, "alloc_mb": 19388.317696, "peak_alloc_mb": 25799.399936, "reserved_mb": 32933.675008, "deadline_missed": true}, {"step": 44, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 180.08903800000553, "t_action_head_ms": 0.0, "t_total_ms": 180.08903800000553, "kv_cache_mb": 5937.037312, "alloc_mb": 19523.070976, "peak_alloc_mb": 26086.611456, "reserved_mb": 33306.968064, "deadline_missed": true}, {"step": 45, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 178.69331499998964, "t_action_head_ms": 0.0, "t_total_ms": 178.69331499998964, "kv_cache_mb": 6071.779328, "alloc_mb": 19657.15456, "peak_alloc_mb": 26373.49632, "reserved_mb": 34070.331392, "deadline_missed": true}, {"step": 46, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 185.98443000000486, "t_action_head_ms": 0.0, "t_total_ms": 185.98443000000486, "kv_cache_mb": 6206.521344, "alloc_mb": 19792.055296, "peak_alloc_mb": 26659.039744, "reserved_mb": 34850.471936, "deadline_missed": true}, {"step": 47, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 187.22745399999496, "t_action_head_ms": 0.0, "t_total_ms": 187.22745399999496, "kv_cache_mb": 6341.26336, "alloc_mb": 19927.297024, "peak_alloc_mb": 26944.977408, "reserved_mb": 35248.930816, "deadline_missed": true}, {"step": 48, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 193.97026400000072, "t_action_head_ms": 0.0, "t_total_ms": 193.97026400000072, "kv_cache_mb": 6476.005376, "alloc_mb": 20062.03904, "peak_alloc_mb": 27233.984, "reserved_mb": 36062.625792, "deadline_missed": true}, {"step": 49, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 191.72945500000083, "t_action_head_ms": 0.0, "t_total_ms": 191.72945500000083, "kv_cache_mb": 6610.747392, "alloc_mb": 20196.248576, "peak_alloc_mb": 27520.411136, "reserved_mb": 36477.861888, "deadline_missed": true}, {"step": 50, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 194.45246600000132, "t_action_head_ms": 0.0, "t_total_ms": 194.45246600000132, "kv_cache_mb": 6745.489408, "alloc_mb": 20330.990592, "peak_alloc_mb": 27804.781056, "reserved_mb": 36901.486592, "deadline_missed": true}, {"step": 51, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 202.4785059999914, "t_action_head_ms": 0.0, "t_total_ms": 202.4785059999914, "kv_cache_mb": 6880.231424, "alloc_mb": 20466.715648, "peak_alloc_mb": 28092.235264, "reserved_mb": 37333.499904, "deadline_missed": true}, {"step": 52, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 201.1483569999939, "t_action_head_ms": 0.0, "t_total_ms": 201.1483569999939, "kv_cache_mb": 7014.97344, "alloc_mb": 20601.007104, "peak_alloc_mb": 28378.649088, "reserved_mb": 37773.901824, "deadline_missed": true}, {"step": 53, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 204.53619799999956, "t_action_head_ms": 0.0, "t_total_ms": 204.53619799999956, "kv_cache_mb": 7149.715456, "alloc_mb": 20735.74912, "peak_alloc_mb": 28665.042432, "reserved_mb": 38222.692352, "deadline_missed": true}, {"step": 54, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 206.7226159999933, "t_action_head_ms": 0.0, "t_total_ms": 206.7226159999933, "kv_cache_mb": 7284.457472, "alloc_mb": 20870.491136, "peak_alloc_mb": 28951.76448, "reserved_mb": 38679.871488, "deadline_missed": true}, {"step": 55, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 216.09425100000124, "t_action_head_ms": 0.0, "t_total_ms": 216.09425100000124, "kv_cache_mb": 7419.199488, "alloc_mb": 21005.937664, "peak_alloc_mb": 29237.304832, "reserved_mb": 39145.439232, "deadline_missed": true}, {"step": 56, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 229.2357730000134, "t_action_head_ms": 0.0, "t_total_ms": 229.2357730000134, "kv_cache_mb": 7553.941504, "alloc_mb": 21139.975168, "peak_alloc_mb": 29525.06624, "reserved_mb": 39621.492736, "deadline_missed": true}, {"step": 57, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 223.766169000001, "t_action_head_ms": 0.0, "t_total_ms": 223.766169000001, "kv_cache_mb": 7688.68352, "alloc_mb": 21274.119168, "peak_alloc_mb": 29809.913856, "reserved_mb": 40105.934848, "deadline_missed": true}, {"step": 58, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 223.9614180000018, "t_action_head_ms": 0.0, "t_total_ms": 223.9614180000018, "kv_cache_mb": 7823.425536, "alloc_mb": 21408.861184, "peak_alloc_mb": 30096.80384, "reserved_mb": 40598.765568, "deadline_missed": true}, {"step": 59, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 224.54167399999392, "t_action_head_ms": 0.0, "t_total_ms": 224.54167399999392, "kv_cache_mb": 7958.167552, "alloc_mb": 21544.455168, "peak_alloc_mb": 30384.052224, "reserved_mb": 41099.984896, "deadline_missed": true}, {"step": 60, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 228.61735600000088, "t_action_head_ms": 0.0, "t_total_ms": 228.61735600000088, "kv_cache_mb": 8092.909568, "alloc_mb": 21678.943232, "peak_alloc_mb": 30670.265344, "reserved_mb": 41609.592832, "deadline_missed": true}, {"step": 61, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 230.9017989999944, "t_action_head_ms": 0.0, "t_total_ms": 230.9017989999944, "kv_cache_mb": 8227.651584, "alloc_mb": 21813.054464, "peak_alloc_mb": 30956.102144, "reserved_mb": 42127.589376, "deadline_missed": true}, {"step": 62, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 233.54563699999176, "t_action_head_ms": 0.0, "t_total_ms": 233.54563699999176, "kv_cache_mb": 8362.3936, "alloc_mb": 21948.427264, "peak_alloc_mb": 31242.397184, "reserved_mb": 42653.974528, "deadline_missed": true}, {"step": 63, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.9020349999953, "t_action_head_ms": 0.0, "t_total_ms": 238.9020349999953, "kv_cache_mb": 8497.135616, "alloc_mb": 22083.16928, "peak_alloc_mb": 31529.708032, "reserved_mb": 43188.748288, "deadline_missed": true}, {"step": 64, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 239.6595700000006, "t_action_head_ms": 0.0, "t_total_ms": 239.6595700000006, "kv_cache_mb": 8631.877632, "alloc_mb": 22217.911296, "peak_alloc_mb": 31816.044032, "reserved_mb": 43731.910656, "deadline_missed": true}, {"step": 65, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 244.11849099999472, "t_action_head_ms": 0.0, "t_total_ms": 244.11849099999472, "kv_cache_mb": 8766.619648, "alloc_mb": 22352.653312, "peak_alloc_mb": 32102.692864, "reserved_mb": 44283.461632, "deadline_missed": true}, {"step": 66, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 248.15974099999494, "t_action_head_ms": 0.0, "t_total_ms": 248.15974099999494, "kv_cache_mb": 8901.361664, "alloc_mb": 22487.395328, "peak_alloc_mb": 32388.31616, "reserved_mb": 44843.401216, "deadline_missed": true}, {"step": 67, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 253.0590289999992, "t_action_head_ms": 0.0, "t_total_ms": 253.0590289999992, "kv_cache_mb": 9036.10368, "alloc_mb": 22622.194688, "peak_alloc_mb": 32676.581376, "reserved_mb": 45411.729408, "deadline_missed": true}, {"step": 68, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 252.88255799999604, "t_action_head_ms": 0.0, "t_total_ms": 252.88255799999604, "kv_cache_mb": 9170.845696, "alloc_mb": 22756.87936, "peak_alloc_mb": 32961.422336, "reserved_mb": 45988.446208, "deadline_missed": true}, {"step": 69, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 260.594569999995, "t_action_head_ms": 0.0, "t_total_ms": 260.594569999995, "kv_cache_mb": 9305.587712, "alloc_mb": 22891.621376, "peak_alloc_mb": 33248.563712, "reserved_mb": 46573.551616, "deadline_missed": true}, {"step": 70, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 828.7248279999915, "t_action_head_ms": 0.0, "t_total_ms": 828.7248279999915, "kv_cache_mb": 9440.329728, "alloc_mb": 23025.70496, "peak_alloc_mb": 33534.414336, "reserved_mb": 36853.252096, "deadline_missed": true}, {"step": 71, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 263.6976789999892, "t_action_head_ms": 0.0, "t_total_ms": 263.6976789999892, "kv_cache_mb": 9575.071744, "alloc_mb": 23161.105408, "peak_alloc_mb": 33820.960256, "reserved_mb": 38057.017344, "deadline_missed": true}, {"step": 72, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 263.64464699999246, "t_action_head_ms": 0.0, "t_total_ms": 263.64464699999246, "kv_cache_mb": 9709.81376, "alloc_mb": 23295.188992, "peak_alloc_mb": 34110.36416, "reserved_mb": 39887.83104, "deadline_missed": true}, {"step": 73, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 270.58358499999713, "t_action_head_ms": 0.0, "t_total_ms": 270.58358499999713, "kv_cache_mb": 9844.555776, "alloc_mb": 23430.58944, "peak_alloc_mb": 34394.301952, "reserved_mb": 40506.49088, "deadline_missed": true}, {"step": 74, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 272.17875999998853, "t_action_head_ms": 0.0, "t_total_ms": 272.17875999998853, "kv_cache_mb": 9979.297792, "alloc_mb": 23564.673024, "peak_alloc_mb": 34682.033664, "reserved_mb": 41133.539328, "deadline_missed": true}, {"step": 75, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 290.9224250000051, "t_action_head_ms": 0.0, "t_total_ms": 290.9224250000051, "kv_cache_mb": 10114.039808, "alloc_mb": 23700.073472, "peak_alloc_mb": 34967.219712, "reserved_mb": 41768.976384, "deadline_missed": true}, {"step": 76, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 302.37497500000643, "t_action_head_ms": 0.0, "t_total_ms": 302.37497500000643, "kv_cache_mb": 10248.781824, "alloc_mb": 23834.157056, "peak_alloc_mb": 35254.918656, "reserved_mb": 42412.802048, "deadline_missed": true}, {"step": 77, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 282.47743599999353, "t_action_head_ms": 0.0, "t_total_ms": 282.47743599999353, "kv_cache_mb": 10383.52384, "alloc_mb": 23969.557504, "peak_alloc_mb": 35540.648448, "reserved_mb": 43065.01632, "deadline_missed": true}, {"step": 78, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 284.9077529999988, "t_action_head_ms": 0.0, "t_total_ms": 284.9077529999988, "kv_cache_mb": 10518.265856, "alloc_mb": 24103.641088, "peak_alloc_mb": 35827.254784, "reserved_mb": 43725.6192, "deadline_missed": true}, {"step": 79, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 289.3046389999938, "t_action_head_ms": 0.0, "t_total_ms": 289.3046389999938, "kv_cache_mb": 10653.007872, "alloc_mb": 24239.041536, "peak_alloc_mb": 36113.055232, "reserved_mb": 44394.610688, "deadline_missed": true}, {"step": 80, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 301.4173889999938, "t_action_head_ms": 0.0, "t_total_ms": 301.4173889999938, "kv_cache_mb": 10787.749888, "alloc_mb": 24373.12512, "peak_alloc_mb": 36400.172544, "reserved_mb": 45071.990784, "deadline_missed": true}, {"step": 81, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 295.5407170000086, "t_action_head_ms": 0.0, "t_total_ms": 295.5407170000086, "kv_cache_mb": 10922.491904, "alloc_mb": 24508.525568, "peak_alloc_mb": 36686.386688, "reserved_mb": 45757.759488, "deadline_missed": true}, {"step": 82, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 299.0030609999934, "t_action_head_ms": 0.0, "t_total_ms": 299.0030609999934, "kv_cache_mb": 11057.23392, "alloc_mb": 24642.609152, "peak_alloc_mb": 36973.574656, "reserved_mb": 46451.9168, "deadline_missed": true}, {"step": 83, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 518.5452740000045, "t_action_head_ms": 0.0, "t_total_ms": 518.5452740000045, "kv_cache_mb": 11191.975936, "alloc_mb": 24777.351168, "peak_alloc_mb": 37262.515712, "reserved_mb": 39837.499392, "deadline_missed": true}, {"step": 84, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 317.12039800000014, "t_action_head_ms": 0.0, "t_total_ms": 317.12039800000014, "kv_cache_mb": 11326.717952, "alloc_mb": 24912.093184, "peak_alloc_mb": 37549.118976, "reserved_mb": 40548.43392, "deadline_missed": true}, {"step": 85, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 308.2853450000016, "t_action_head_ms": 0.0, "t_total_ms": 308.2853450000016, "kv_cache_mb": 11461.459968, "alloc_mb": 25046.8352, "peak_alloc_mb": 37832.869376, "reserved_mb": 43425.726464, "deadline_missed": true}, {"step": 86, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 311.135261000004, "t_action_head_ms": 0.0, "t_total_ms": 311.135261000004, "kv_cache_mb": 11596.201984, "alloc_mb": 25181.577216, "peak_alloc_mb": 38119.26272, "reserved_mb": 44881.149952, "deadline_missed": true}, {"step": 87, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 315.69255399999463, "t_action_head_ms": 0.0, "t_total_ms": 315.69255399999463, "kv_cache_mb": 11730.944, "alloc_mb": 25316.319232, "peak_alloc_mb": 38405.145088, "reserved_mb": 45617.250304, "deadline_missed": true}, {"step": 88, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 314.1126339999971, "t_action_head_ms": 0.0, "t_total_ms": 314.1126339999971, "kv_cache_mb": 11865.686016, "alloc_mb": 25451.061248, "peak_alloc_mb": 38692.017664, "reserved_mb": 46363.836416, "deadline_missed": true}, {"step": 89, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.33171499999946, "t_action_head_ms": 0.0, "t_total_ms": 321.33171499999946, "kv_cache_mb": 12000.428032, "alloc_mb": 25585.803264, "peak_alloc_mb": 38977.908736, "reserved_mb": 47118.811136, "deadline_missed": true}, {"step": 90, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 421.2046509999965, "t_action_head_ms": 0.0, "t_total_ms": 421.2046509999965, "kv_cache_mb": 12135.170048, "alloc_mb": 25720.54528, "peak_alloc_mb": 39264.954368, "reserved_mb": 43507.515392, "deadline_missed": true}, {"step": 91, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 328.0889650000063, "t_action_head_ms": 0.0, "t_total_ms": 328.0889650000063, "kv_cache_mb": 12269.912064, "alloc_mb": 25855.287296, "peak_alloc_mb": 39552.183296, "reserved_mb": 44279.267328, "deadline_missed": true}, {"step": 92, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 331.3342990000052, "t_action_head_ms": 0.0, "t_total_ms": 331.3342990000052, "kv_cache_mb": 12404.65408, "alloc_mb": 25990.029312, "peak_alloc_mb": 39837.298688, "reserved_mb": 46619.68896, "deadline_missed": true}, {"step": 93, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 463.99213600000166, "t_action_head_ms": 0.0, "t_total_ms": 463.99213600000166, "kv_cache_mb": 12539.396096, "alloc_mb": 26124.771328, "peak_alloc_mb": 40125.339136, "reserved_mb": 45126.516736, "deadline_missed": true}, {"step": 94, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 338.0740010000096, "t_action_head_ms": 0.0, "t_total_ms": 338.0740010000096, "kv_cache_mb": 12674.138112, "alloc_mb": 26259.513344, "peak_alloc_mb": 40411.290112, "reserved_mb": 45923.434496, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_l40s_openvla7b.json <==
{"workload": "openvla", "gpu_name": "L40S", "model_id": "openvla/openvla-7b", "vram_gb": 47.665709056, "load_time_s": 85.19688677787781, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15129.554944, "results": [{"step": 1, "t_vision_ms": 345.18634399999826, "t_prefill_ms": 40.82766599999843, "t_kv_decode_ms": 0.0, "t_action_head_ms": 0.0, "t_total_ms": 757.8427750000003, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15476.037632, "reserved_mb": 15531.507712, "deadline_missed": true}, {"step": 2, "t_vision_ms": 8.398213000006649, "t_prefill_ms": 40.637895000003255, "t_kv_decode_ms": 129.160739999989, "t_action_head_ms": 0.0, "t_total_ms": 227.26101700000356, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.429632, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 3, "t_vision_ms": 8.46561999999551, "t_prefill_ms": 40.530672999992134, "t_kv_decode_ms": 129.09269900001163, "t_action_head_ms": 0.0, "t_total_ms": 227.11136899999929, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.568896, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 4, "t_vision_ms": 8.4516649999955, "t_prefill_ms": 40.579206000003865, "t_kv_decode_ms": 129.18043099999466, "t_action_head_ms": 0.0, "t_total_ms": 227.2680020000024, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.58528, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 5, "t_vision_ms": 8.45990099999483, "t_prefill_ms": 40.49768299999812, "t_kv_decode_ms": 129.1100499999942, "t_action_head_ms": 0.0, "t_total_ms": 227.05047800000955, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.716352, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 6, "t_vision_ms": 8.347149000002219, "t_prefill_ms": 40.68213900001183, "t_kv_decode_ms": 129.33633999999472, "t_action_head_ms": 0.0, "t_total_ms": 227.41999100000498, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.716352, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 7, "t_vision_ms": 8.433440000004566, "t_prefill_ms": 40.59915800000624, "t_kv_decode_ms": 129.1735739999922, "t_action_head_ms": 0.0, "t_total_ms": 227.26503799999875, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.79008, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 8, "t_vision_ms": 8.419100999986995, "t_prefill_ms": 40.77890599999989, "t_kv_decode_ms": 131.04317800001297, "t_action_head_ms": 0.0, "t_total_ms": 229.47123800000213, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.79008, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 9, "t_vision_ms": 8.643474999999512, "t_prefill_ms": 42.641846999998734, "t_kv_decode_ms": 128.27536100000714, "t_action_head_ms": 0.0, "t_total_ms": 230.8772159999961, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15663.855616, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 10, "t_vision_ms": 10.792420000001357, "t_prefill_ms": 42.67285599999582, "t_kv_decode_ms": 129.27127199999688, "t_action_head_ms": 0.0, "t_total_ms": 236.23450799999546, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.355328, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 11, "t_vision_ms": 10.521732000000839, "t_prefill_ms": 42.235406000003195, "t_kv_decode_ms": 128.0294819999881, "t_action_head_ms": 0.0, "t_total_ms": 233.5751539999933, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.355328, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 12, "t_vision_ms": 10.64982399999792, "t_prefill_ms": 42.79667299999801, "t_kv_decode_ms": 129.40577800000597, "t_action_head_ms": 0.0, "t_total_ms": 236.33277700000122, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 13, "t_vision_ms": 10.68686600000035, "t_prefill_ms": 40.722112000011634, "t_kv_decode_ms": 130.71211399999072, "t_action_head_ms": 0.0, "t_total_ms": 233.5580470000025, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 14, "t_vision_ms": 8.581534000001056, "t_prefill_ms": 42.84181399999909, "t_kv_decode_ms": 128.50299699999823, "t_action_head_ms": 0.0, "t_total_ms": 231.38345000000982, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 15, "t_vision_ms": 10.835104000008755, "t_prefill_ms": 40.802726999999095, "t_kv_decode_ms": 129.54126999999005, "t_action_head_ms": 0.0, "t_total_ms": 232.84239000000184, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 16, "t_vision_ms": 8.758787000004986, "t_prefill_ms": 40.75122900000849, "t_kv_decode_ms": 129.39440699997817, "t_action_head_ms": 0.0, "t_total_ms": 228.43849900000635, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 17, "t_vision_ms": 8.460467000006133, "t_prefill_ms": 40.81749099999854, "t_kv_decode_ms": 129.00318699999502, "t_action_head_ms": 0.0, "t_total_ms": 227.58401999999478, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 18, "t_vision_ms": 8.669003999997926, "t_prefill_ms": 40.682098000004885, "t_kv_decode_ms": 129.30873399999143, "t_action_head_ms": 0.0, "t_total_ms": 228.0369089999965, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.502784, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 19, "t_vision_ms": 8.647664999998028, "t_prefill_ms": 40.84482199999684, "t_kv_decode_ms": 128.9119019999987, "t_action_head_ms": 0.0, "t_total_ms": 227.92293400000574, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.535552, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 20, "t_vision_ms": 8.625309999999331, "t_prefill_ms": 40.66689900000142, "t_kv_decode_ms": 129.08163999999545, "t_action_head_ms": 0.0, "t_total_ms": 227.68966200000307, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.535552, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 21, "t_vision_ms": 8.514887000004023, "t_prefill_ms": 40.77323500000318, "t_kv_decode_ms": 129.04385299999888, "t_action_head_ms": 0.0, "t_total_ms": 227.64530599999944, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.108992, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 22, "t_vision_ms": 8.583751999992728, "t_prefill_ms": 40.775304000007395, "t_kv_decode_ms": 128.9215390000038, "t_action_head_ms": 0.0, "t_total_ms": 227.6640000000043, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.117184, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 23, "t_vision_ms": 8.46179399999869, "t_prefill_ms": 40.63332299999445, "t_kv_decode_ms": 129.21768600000405, "t_action_head_ms": 0.0, "t_total_ms": 227.4335210000089, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.117184, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 24, "t_vision_ms": 8.417169999987095, "t_prefill_ms": 40.8213089999947, "t_kv_decode_ms": 128.9010930000245, "t_action_head_ms": 0.0, "t_total_ms": 227.402902999998, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 25, "t_vision_ms": 8.5765990000084, "t_prefill_ms": 40.79924399999868, "t_kv_decode_ms": 129.14289999999085, "t_action_head_ms": 0.0, "t_total_ms": 227.91843199999562, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 26, "t_vision_ms": 8.482076000007055, "t_prefill_ms": 40.84505099999092, "t_kv_decode_ms": 129.21593000000087, "t_action_head_ms": 0.0, "t_total_ms": 227.8966850000046, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 27, "t_vision_ms": 8.610680000003867, "t_prefill_ms": 40.85602499999652, "t_kv_decode_ms": 129.03322900000092, "t_action_head_ms": 0.0, "t_total_ms": 227.99166400000104, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.149952, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 28, "t_vision_ms": 8.55317399999933, "t_prefill_ms": 40.88370200000213, "t_kv_decode_ms": 128.90178399999286, "t_action_head_ms": 0.0, "t_total_ms": 227.8026749999924, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.149952, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 29, "t_vision_ms": 8.633471999999642, "t_prefill_ms": 40.808310000002734, "t_kv_decode_ms": 128.9052740000045, "t_action_head_ms": 0.0, "t_total_ms": 227.81431099998883, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 30, "t_vision_ms": 8.548898000000804, "t_prefill_ms": 40.79963200000236, "t_kv_decode_ms": 128.91661899999463, "t_action_head_ms": 0.0, "t_total_ms": 227.63866499998642, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 31, "t_vision_ms": 8.47972199998992, "t_prefill_ms": 40.798769000005564, "t_kv_decode_ms": 128.8634920000078, "t_action_head_ms": 0.0, "t_total_ms": 227.44599199999982, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 32, "t_vision_ms": 8.378299000000311, "t_prefill_ms": 40.89332600000262, "t_kv_decode_ms": 129.02430900000184, "t_action_head_ms": 0.0, "t_total_ms": 227.59323699999356, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 33, "t_vision_ms": 8.667473999992126, "t_prefill_ms": 40.89312799999334, "t_kv_decode_ms": 129.39594100001273, "t_action_head_ms": 0.0, "t_total_ms": 228.54427999999416, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 34, "t_vision_ms": 8.787720000000832, "t_prefill_ms": 40.893939000000046, "t_kv_decode_ms": 129.20657999998753, "t_action_head_ms": 0.0, "t_total_ms": 228.59955099998785, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 35, "t_vision_ms": 9.511461999991866, "t_prefill_ms": 40.93407699998863, "t_kv_decode_ms": 128.23861700002226, "t_action_head_ms": 0.0, "t_total_ms": 229.15507199999752, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 36, "t_vision_ms": 8.656942000001777, "t_prefill_ms": 40.9171340000114, "t_kv_decode_ms": 129.22087799999815, "t_action_head_ms": 0.0, "t_total_ms": 228.39448899999581, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 37, "t_vision_ms": 8.604840000003833, "t_prefill_ms": 40.87942499999997, "t_kv_decode_ms": 129.50162399999954, "t_action_head_ms": 0.0, "t_total_ms": 228.49552600000322, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.739776, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 38, "t_vision_ms": 8.602598000010175, "t_prefill_ms": 41.0038920000062, "t_kv_decode_ms": 128.83896999997546, "t_action_head_ms": 0.0, "t_total_ms": 228.07755200000202, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.739776, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 39, "t_vision_ms": 8.717336000003684, "t_prefill_ms": 40.932554999997706, "t_kv_decode_ms": 129.11891599999592, "t_action_head_ms": 0.0, "t_total_ms": 228.4446489999965, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.747968, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 40, "t_vision_ms": 8.676914999995233, "t_prefill_ms": 40.95387200000289, "t_kv_decode_ms": 129.1450860000083, "t_action_head_ms": 0.0, "t_total_ms": 228.43213000000162, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 41, "t_vision_ms": 8.630322000001911, "t_prefill_ms": 40.92729199999212, "t_kv_decode_ms": 129.15909100000533, "t_action_head_ms": 0.0, "t_total_ms": 228.29934099999605, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 42, "t_vision_ms": 8.73469799999782, "t_prefill_ms": 40.96106599999416, "t_kv_decode_ms": 128.9632220000101, "t_action_head_ms": 0.0, "t_total_ms": 228.38009800000236, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 43, "t_vision_ms": 8.641010999994592, "t_prefill_ms": 41.00191100000927, "t_kv_decode_ms": 129.3714740000098, "t_action_head_ms": 0.0, "t_total_ms": 228.68366300001242, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 44, "t_vision_ms": 8.673320999989187, "t_prefill_ms": 40.95118899999761, "t_kv_decode_ms": 128.92546100000857, "t_action_head_ms": 0.0, "t_total_ms": 228.1993090000043, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 45, "t_vision_ms": 8.522407999990378, "t_prefill_ms": 40.92994699999508, "t_kv_decode_ms": 128.89319300001034, "t_action_head_ms": 0.0, "t_total_ms": 227.82298299999582, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 46, "t_vision_ms": 8.573976999997512, "t_prefill_ms": 40.92791200000079, "t_kv_decode_ms": 129.04763999999602, "t_action_head_ms": 0.0, "t_total_ms": 228.077030999998, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 47, "t_vision_ms": 8.623021999994762, "t_prefill_ms": 40.86680000000342, "t_kv_decode_ms": 129.34616400001175, "t_action_head_ms": 0.0, "t_total_ms": 228.3531140000008, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 48, "t_vision_ms": 8.725806999990482, "t_prefill_ms": 40.964560000006145, "t_kv_decode_ms": 129.13883500000622, "t_action_head_ms": 0.0, "t_total_ms": 228.54717199999186, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 49, "t_vision_ms": 8.706180999993762, "t_prefill_ms": 40.79060400000856, "t_kv_decode_ms": 129.57832699999017, "t_action_head_ms": 0.0, "t_total_ms": 228.59760500000448, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 50, "t_vision_ms": 8.640804000009439, "t_prefill_ms": 40.8447840000008, "t_kv_decode_ms": 128.99936899998465, "t_action_head_ms": 0.0, "t_total_ms": 227.99578600000814, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 51, "t_vision_ms": 8.715045999991844, "t_prefill_ms": 40.89832300000751, "t_kv_decode_ms": 128.96974899999236, "t_action_head_ms": 0.0, "t_total_ms": 228.22187699999574, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 52, "t_vision_ms": 8.704201000000467, "t_prefill_ms": 40.958720999995535, "t_kv_decode_ms": 129.02366900000573, "t_action_head_ms": 0.0, "t_total_ms": 228.37492600000076, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 53, "t_vision_ms": 8.758130000003916, "t_prefill_ms": 40.971018000007575, "t_kv_decode_ms": 129.25838199998907, "t_action_head_ms": 0.0, "t_total_ms": 228.74098999999148, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 54, "t_vision_ms": 8.756902000001787, "t_prefill_ms": 41.0495539999971, "t_kv_decode_ms": 129.34741800000893, "t_action_head_ms": 0.0, "t_total_ms": 228.9845889999924, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 55, "t_vision_ms": 8.701587000004452, "t_prefill_ms": 40.96025399999803, "t_kv_decode_ms": 129.80422500000088, "t_action_head_ms": 0.0, "t_total_ms": 229.15195499999186, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 56, "t_vision_ms": 8.657845000001885, "t_prefill_ms": 40.96663899998987, "t_kv_decode_ms": 129.02715299999556, "t_action_head_ms": 0.0, "t_total_ms": 228.3009399999969, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 57, "t_vision_ms": 8.659164999997415, "t_prefill_ms": 41.06285000000298, "t_kv_decode_ms": 128.99461599999995, "t_action_head_ms": 0.0, "t_total_ms": 228.46382500000573, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 58, "t_vision_ms": 8.683851000000686, "t_prefill_ms": 42.80881700000805, "t_kv_decode_ms": 128.06756899998106, "t_action_head_ms": 0.0, "t_total_ms": 231.08591400000478, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 59, "t_vision_ms": 10.186015000002158, "t_prefill_ms": 41.030602999995835, "t_kv_decode_ms": 129.47068400001172, "t_action_head_ms": 0.0, "t_total_ms": 231.93169599998953, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 60, "t_vision_ms": 8.687264000002415, "t_prefill_ms": 41.04855699999632, "t_kv_decode_ms": 128.96252700001298, "t_action_head_ms": 0.0, "t_total_ms": 228.45996400000956, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 61, "t_vision_ms": 8.714470000001029, "t_prefill_ms": 41.00237900000536, "t_kv_decode_ms": 129.71244099999524, "t_action_head_ms": 0.0, "t_total_ms": 229.17169699999818, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 62, "t_vision_ms": 8.724287000006825, "t_prefill_ms": 41.065836000001354, "t_kv_decode_ms": 129.10087899999212, "t_action_head_ms": 0.0, "t_total_ms": 228.70635200000322, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 63, "t_vision_ms": 8.693379999996864, "t_prefill_ms": 41.06210300000157, "t_kv_decode_ms": 129.08402799999408, "t_action_head_ms": 0.0, "t_total_ms": 228.62005799998997, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 64, "t_vision_ms": 8.70512800000256, "t_prefill_ms": 41.03290400000503, "t_kv_decode_ms": 129.0739419999909, "t_action_head_ms": 0.0, "t_total_ms": 228.57426400000236, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 65, "t_vision_ms": 8.652373999993301, "t_prefill_ms": 41.05894799999987, "t_kv_decode_ms": 128.93074900000556, "t_action_head_ms": 0.0, "t_total_ms": 228.37915200000225, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 66, "t_vision_ms": 8.715051999999446, "t_prefill_ms": 41.10577100000512, "t_kv_decode_ms": 129.0145579999944, "t_action_head_ms": 0.0, "t_total_ms": 228.68264199999544, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 67, "t_vision_ms": 8.758741000008285, "t_prefill_ms": 41.03261500000599, "t_kv_decode_ms": 129.52996299998176, "t_action_head_ms": 0.0, "t_total_ms": 229.13763500000073, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 68, "t_vision_ms": 8.783509000011236, "t_prefill_ms": 41.071483999999714, "t_kv_decode_ms": 128.84588199999314, "t_action_head_ms": 0.0, "t_total_ms": 228.58213299998908, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 69, "t_vision_ms": 8.716911000007599, "t_prefill_ms": 41.07288700001277, "t_kv_decode_ms": 129.0931609999859, "t_action_head_ms": 0.0, "t_total_ms": 228.6978869999956, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 70, "t_vision_ms": 8.704764000000864, "t_prefill_ms": 41.04557899999861, "t_kv_decode_ms": 128.962185000006, "t_action_head_ms": 0.0, "t_total_ms": 228.4876790000112, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 71, "t_vision_ms": 8.722915999996417, "t_prefill_ms": 41.11580699999706, "t_kv_decode_ms": 128.915204000009, "t_action_head_ms": 0.0, "t_total_ms": 228.61799099999303, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 72, "t_vision_ms": 8.744750999994721, "t_prefill_ms": 41.10516100000439, "t_kv_decode_ms": 128.92372000000307, "t_action_head_ms": 0.0, "t_total_ms": 228.6535749999956, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 73, "t_vision_ms": 8.695721000009371, "t_prefill_ms": 41.07455999999843, "t_kv_decode_ms": 129.5046829999933, "t_action_head_ms": 0.0, "t_total_ms": 229.07087000000104, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 74, "t_vision_ms": 8.735446000002867, "t_prefill_ms": 41.117058999986966, "t_kv_decode_ms": 129.07926500001565, "t_action_head_ms": 0.0, "t_total_ms": 228.8099529999954, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 75, "t_vision_ms": 8.6808279999957, "t_prefill_ms": 41.11901299999943, "t_kv_decode_ms": 129.11067800000353, "t_action_head_ms": 0.0, "t_total_ms": 228.73529899999312, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 76, "t_vision_ms": 8.708865000002675, "t_prefill_ms": 41.03244300000597, "t_kv_decode_ms": 129.06118799999433, "t_action_head_ms": 0.0, "t_total_ms": 228.56871499999443, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 77, "t_vision_ms": 8.729180000003112, "t_prefill_ms": 41.071919999993156, "t_kv_decode_ms": 128.96881599999688, "t_action_head_ms": 0.0, "t_total_ms": 228.59635900000796, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 78, "t_vision_ms": 8.78690400000437, "t_prefill_ms": 41.07106099999669, "t_kv_decode_ms": 128.80842100000223, "t_action_head_ms": 0.0, "t_total_ms": 228.5479899999956, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 79, "t_vision_ms": 8.63488299999915, "t_prefill_ms": 40.84258000000318, "t_kv_decode_ms": 129.65183600000785, "t_action_head_ms": 0.0, "t_total_ms": 228.63211499999636, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 80, "t_vision_ms": 8.515184000003728, "t_prefill_ms": 40.908268000009684, "t_kv_decode_ms": 129.08775199997535, "t_action_head_ms": 0.0, "t_total_ms": 227.95897700000012, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 81, "t_vision_ms": 8.49435300000323, "t_prefill_ms": 40.86879000000465, "t_kv_decode_ms": 129.2282179999802, "t_action_head_ms": 0.0, "t_total_ms": 227.97912400000087, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 82, "t_vision_ms": 8.515559000002781, "t_prefill_ms": 40.966859999997496, "t_kv_decode_ms": 129.00660200000402, "t_action_head_ms": 0.0, "t_total_ms": 227.9959319999989, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 83, "t_vision_ms": 8.564528999997378, "t_prefill_ms": 40.89867300000094, "t_kv_decode_ms": 129.22478299999796, "t_action_head_ms": 0.0, "t_total_ms": 228.1756170000051, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 84, "t_vision_ms": 8.532025999997472, "t_prefill_ms": 41.041601000003425, "t_kv_decode_ms": 128.88198299999942, "t_action_head_ms": 0.0, "t_total_ms": 228.05598800000837, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 85, "t_vision_ms": 8.630302000000256, "t_prefill_ms": 41.08195099999534, "t_kv_decode_ms": 129.36074500001382, "t_action_head_ms": 0.0, "t_total_ms": 228.8111310000005, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 86, "t_vision_ms": 8.67834700000003, "t_prefill_ms": 41.11818399999834, "t_kv_decode_ms": 129.12112899999784, "t_action_head_ms": 0.0, "t_total_ms": 228.7403259999934, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 87, "t_vision_ms": 8.69574000000739, "t_prefill_ms": 41.07377399999734, "t_kv_decode_ms": 129.0191180000022, "t_action_head_ms": 0.0, "t_total_ms": 228.58339600000477, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 88, "t_vision_ms": 8.708236000003922, "t_prefill_ms": 41.0285239999979, "t_kv_decode_ms": 129.01915399999098, "t_action_head_ms": 0.0, "t_total_ms": 228.52079800000524, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 89, "t_vision_ms": 8.678208999995718, "t_prefill_ms": 41.14848599999732, "t_kv_decode_ms": 128.71159200000193, "t_action_head_ms": 0.0, "t_total_ms": 228.38922600000444, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 90, "t_vision_ms": 8.67429199999492, "t_prefill_ms": 41.00887799999953, "t_kv_decode_ms": 128.98220400001037, "t_action_head_ms": 0.0, "t_total_ms": 228.37494099999844, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 91, "t_vision_ms": 8.638738999991347, "t_prefill_ms": 41.025270000005776, "t_kv_decode_ms": 129.33057900001188, "t_action_head_ms": 0.0, "t_total_ms": 228.68273200001, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 92, "t_vision_ms": 8.64267800000107, "t_prefill_ms": 41.04296799999929, "t_kv_decode_ms": 129.04666800000086, "t_action_head_ms": 0.0, "t_total_ms": 228.44473300000345, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 93, "t_vision_ms": 8.619898000006287, "t_prefill_ms": 40.98995299999331, "t_kv_decode_ms": 129.03378300001123, "t_action_head_ms": 0.0, "t_total_ms": 228.27880299999492, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 94, "t_vision_ms": 8.607631000003835, "t_prefill_ms": 42.88611799999842, "t_kv_decode_ms": 127.83973300000184, "t_action_head_ms": 0.0, "t_total_ms": 230.85548999999617, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 95, "t_vision_ms": 9.983308000002467, "t_prefill_ms": 41.09323399998743, "t_kv_decode_ms": 127.835275999999, "t_action_head_ms": 0.0, "t_total_ms": 230.01308099999562, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 96, "t_vision_ms": 8.588658000007854, "t_prefill_ms": 41.00650099999825, "t_kv_decode_ms": 129.0397899999931, "t_action_head_ms": 0.0, "t_total_ms": 228.2545589999927, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 97, "t_vision_ms": 8.517622999988816, "t_prefill_ms": 40.9293049999917, "t_kv_decode_ms": 129.63100700001462, "t_action_head_ms": 0.0, "t_total_ms": 228.5483330000062, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 98, "t_vision_ms": 8.534878999995499, "t_prefill_ms": 40.96592899999507, "t_kv_decode_ms": 129.06793999999877, "t_action_head_ms": 0.0, "t_total_ms": 228.09439699999245, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 99, "t_vision_ms": 8.520020999995381, "t_prefill_ms": 40.91725199999985, "t_kv_decode_ms": 129.36383600001022, "t_action_head_ms": 0.0, "t_total_ms": 228.26406199999383, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 100, "t_vision_ms": 8.648089000004688, "t_prefill_ms": 40.99983599999746, "t_kv_decode_ms": 128.91663800000686, "t_action_head_ms": 0.0, "t_total_ms": 228.23592100000667, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 101, "t_vision_ms": 8.514320000003295, "t_prefill_ms": 40.391846999995096, "t_kv_decode_ms": 129.52592799999252, "t_action_head_ms": 0.0, "t_total_ms": 227.36130700000956, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 102, "t_vision_ms": 8.08293999999421, "t_prefill_ms": 40.173036000012985, "t_kv_decode_ms": 129.80329599999152, "t_action_head_ms": 0.0, "t_total_ms": 226.33681399999261, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 103, "t_vision_ms": 7.947114999993232, "t_prefill_ms": 40.157471000000555, "t_kv_decode_ms": 130.34038600001452, "t_action_head_ms": 0.0, "t_total_ms": 226.5725529999969, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 104, "t_vision_ms": 7.9894919999929925, "t_prefill_ms": 40.13449400000013, "t_kv_decode_ms": 129.831311000018, "t_action_head_ms": 0.0, "t_total_ms": 226.10215499999242, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 105, "t_vision_ms": 7.96065300001203, "t_prefill_ms": 40.301762999988, "t_kv_decode_ms": 129.72691200000952, "t_action_head_ms": 0.0, "t_total_ms": 226.27470799999116, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 106, "t_vision_ms": 7.942342999996299, "t_prefill_ms": 40.13050499999338, "t_kv_decode_ms": 130.12699100001157, "t_action_head_ms": 0.0, "t_total_ms": 226.29477599998893, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 107, "t_vision_ms": 7.934287000011864, "t_prefill_ms": 40.245028999990495, "t_kv_decode_ms": 129.8110990000083, "t_action_head_ms": 0.0, "t_total_ms": 226.19217300000116, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 108, "t_vision_ms": 7.9765769999937675, "t_prefill_ms": 40.15399200000047, "t_kv_decode_ms": 129.8906340000059, "t_action_head_ms": 0.0, "t_total_ms": 226.17459800000006, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 109, "t_vision_ms": 7.938588999991225, "t_prefill_ms": 40.082643999994616, "t_kv_decode_ms": 130.4641600000025, "t_action_head_ms": 0.0, "t_total_ms": 226.53011399999912, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 110, "t_vision_ms": 7.927160999997795, "t_prefill_ms": 40.14594999999588, "t_kv_decode_ms": 129.9398460000134, "t_action_head_ms": 0.0, "t_total_ms": 226.1092690000055, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 111, "t_vision_ms": 7.954206000007957, "t_prefill_ms": 40.16679100000431, "t_kv_decode_ms": 129.8379129999887, "t_action_head_ms": 0.0, "t_total_ms": 226.1033049999952, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 112, "t_vision_ms": 7.9847119999953975, "t_prefill_ms": 40.07708499999296, "t_kv_decode_ms": 129.89712600001724, "t_action_head_ms": 0.0, "t_total_ms": 226.04301600000554, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 113, "t_vision_ms": 7.865705000000389, "t_prefill_ms": 40.15017700000101, "t_kv_decode_ms": 129.8510870000058, "t_action_head_ms": 0.0, "t_total_ms": 225.93536000000825, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 114, "t_vision_ms": 8.017182999992656, "t_prefill_ms": 40.258426000008285, "t_kv_decode_ms": 129.82696399998872, "t_action_head_ms": 0.0, "t_total_ms": 226.40089500001181, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 115, "t_vision_ms": 7.980205000009732, "t_prefill_ms": 40.08758800000578, "t_kv_decode_ms": 130.32598699997777, "t_action_head_ms": 0.0, "t_total_ms": 226.4843810000059, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 116, "t_vision_ms": 7.93557000000078, "t_prefill_ms": 40.16693799999871, "t_kv_decode_ms": 130.04511900000182, "t_action_head_ms": 0.0, "t_total_ms": 226.2734509999973, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 117, "t_vision_ms": 7.918797000002087, "t_prefill_ms": 40.11183600000834, "t_kv_decode_ms": 130.0872669999933, "t_action_head_ms": 0.0, "t_total_ms": 226.17000500000017, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 118, "t_vision_ms": 7.954689000001736, "t_prefill_ms": 40.245237000007705, "t_kv_decode_ms": 129.738059999994, "t_action_head_ms": 0.0, "t_total_ms": 226.16115200000309, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 119, "t_vision_ms": 8.018165999999383, "t_prefill_ms": 40.266496000000984, "t_kv_decode_ms": 129.8017830000049, "t_action_head_ms": 0.0, "t_total_ms": 226.3943219999902, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 120, "t_vision_ms": 8.013641999994547, "t_prefill_ms": 40.203392999998755, "t_kv_decode_ms": 129.78604100000268, "t_action_head_ms": 0.0, "t_total_ms": 226.24146700000836, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 121, "t_vision_ms": 7.95974199999705, "t_prefill_ms": 40.184152999998446, "t_kv_decode_ms": 130.2177190000009, "t_action_head_ms": 0.0, "t_total_ms": 226.52753299999517, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 122, "t_vision_ms": 7.946929999988583, "t_prefill_ms": 40.171060999995234, "t_kv_decode_ms": 129.9800790000205, "t_action_head_ms": 0.0, "t_total_ms": 226.2403699999993, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 123, "t_vision_ms": 7.913951999995561, "t_prefill_ms": 40.22245599999508, "t_kv_decode_ms": 130.00020200000506, "t_action_head_ms": 0.0, "t_total_ms": 226.29606099999933, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 124, "t_vision_ms": 7.94310900000994, "t_prefill_ms": 40.15703999999687, "t_kv_decode_ms": 129.96415300000308, "t_action_head_ms": 0.0, "t_total_ms": 226.18640999999684, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 125, "t_vision_ms": 7.917237999990334, "t_prefill_ms": 40.24033299999985, "t_kv_decode_ms": 130.0972070000057, "t_action_head_ms": 0.0, "t_total_ms": 226.43439600000193, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 126, "t_vision_ms": 7.9440659999931995, "t_prefill_ms": 40.15059500000007, "t_kv_decode_ms": 129.99969000000533, "t_action_head_ms": 0.0, "t_total_ms": 226.21196699999757, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 127, "t_vision_ms": 7.93707700000823, "t_prefill_ms": 40.145403000011015, "t_kv_decode_ms": 130.27897399997812, "t_action_head_ms": 0.0, "t_total_ms": 226.4676870000102, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 128, "t_vision_ms": 7.93155300000592, "t_prefill_ms": 40.30678699999157, "t_kv_decode_ms": 129.7965780000112, "t_action_head_ms": 0.0, "t_total_ms": 226.2970820000021, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 129, "t_vision_ms": 8.025170999999887, "t_prefill_ms": 40.85142899999994, "t_kv_decode_ms": 129.35644300000604, "t_action_head_ms": 0.0, "t_total_ms": 227.13344800000357, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 130, "t_vision_ms": 8.546662000000538, "t_prefill_ms": 41.03540799999905, "t_kv_decode_ms": 129.07573100000036, "t_action_head_ms": 0.0, "t_total_ms": 228.26425599998856, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 131, "t_vision_ms": 8.605563000003258, "t_prefill_ms": 41.0509920000095, "t_kv_decode_ms": 129.00067499998613, "t_action_head_ms": 0.0, "t_total_ms": 228.33869899999115, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 132, "t_vision_ms": 8.49305799999911, "t_prefill_ms": 40.90092500000253, "t_kv_decode_ms": 129.31845100000317, "t_action_head_ms": 0.0, "t_total_ms": 228.13287200000332, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 133, "t_vision_ms": 8.579859999997552, "t_prefill_ms": 41.87917000000141, "t_kv_decode_ms": 128.97871500000235, "t_action_head_ms": 0.0, "t_total_ms": 229.92573700000207, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 134, "t_vision_ms": 9.54210400000477, "t_prefill_ms": 41.06085300000473, "t_kv_decode_ms": 129.51308199998834, "t_action_head_ms": 0.0, "t_total_ms": 230.74407900000438, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 135, "t_vision_ms": 8.471205000006421, "t_prefill_ms": 40.46857999999531, "t_kv_decode_ms": 129.94991399999378, "t_action_head_ms": 0.0, "t_total_ms": 227.852378999998, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 136, "t_vision_ms": 8.148642999998401, "t_prefill_ms": 40.2109869999947, "t_kv_decode_ms": 129.6932670000075, "t_action_head_ms": 0.0, "t_total_ms": 226.43434500000126, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 137, "t_vision_ms": 7.969132999988915, "t_prefill_ms": 40.24703599999668, "t_kv_decode_ms": 130.12262900001303, "t_action_head_ms": 0.0, "t_total_ms": 226.5781839999903, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 138, "t_vision_ms": 7.9649330000108876, "t_prefill_ms": 40.33929999999941, "t_kv_decode_ms": 132.4547699999954, "t_action_head_ms": 0.0, "t_total_ms": 229.08706300000858, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 139, "t_vision_ms": 8.000177999988978, "t_prefill_ms": 40.44009800000481, "t_kv_decode_ms": 130.25731400000495, "t_action_head_ms": 0.0, "t_total_ms": 227.16116700000555, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 140, "t_vision_ms": 8.043286000003036, "t_prefill_ms": 40.21616699999697, "t_kv_decode_ms": 129.87816300000077, "t_action_head_ms": 0.0, "t_total_ms": 226.4207770000013, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 141, "t_vision_ms": 7.905747000009455, "t_prefill_ms": 40.18778300000747, "t_kv_decode_ms": 129.87954999998408, "t_action_head_ms": 0.0, "t_total_ms": 226.0899900000055, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 142, "t_vision_ms": 7.942198999998595, "t_prefill_ms": 40.12570200001164, "t_kv_decode_ms": 129.86614799999074, "t_action_head_ms": 0.0, "t_total_ms": 226.02513299999316, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 143, "t_vision_ms": 7.936995000008551, "t_prefill_ms": 40.229713999991645, "t_kv_decode_ms": 129.77722899999833, "t_action_head_ms": 0.0, "t_total_ms": 226.13425800000186, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 144, "t_vision_ms": 7.897128999999836, "t_prefill_ms": 40.186040000008916, "t_kv_decode_ms": 129.9322359999877, "t_action_head_ms": 0.0, "t_total_ms": 226.12156399999606, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 145, "t_vision_ms": 7.9227720000005775, "t_prefill_ms": 40.23391699999479, "t_kv_decode_ms": 130.3163780000034, "t_action_head_ms": 0.0, "t_total_ms": 226.65264399999785, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 146, "t_vision_ms": 7.899981999997863, "t_prefill_ms": 40.15591700000698, "t_kv_decode_ms": 129.99917099999436, "t_action_head_ms": 0.0, "t_total_ms": 226.1341210000012, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 147, "t_vision_ms": 7.916586999996866, "t_prefill_ms": 40.13772399999027, "t_kv_decode_ms": 130.18072600000608, "t_action_head_ms": 0.0, "t_total_ms": 226.31241300000227, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 148, "t_vision_ms": 7.946936999999821, "t_prefill_ms": 40.183380999991414, "t_kv_decode_ms": 129.88409000000445, "t_action_head_ms": 0.0, "t_total_ms": 226.1684579999894, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 149, "t_vision_ms": 7.928160000005846, "t_prefill_ms": 40.20029600000896, "t_kv_decode_ms": 129.77724799998214, "t_action_head_ms": 0.0, "t_total_ms": 226.05677800000024, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 150, "t_vision_ms": 7.956357000011849, "t_prefill_ms": 40.27744199999006, "t_kv_decode_ms": 129.59170299998846, "t_action_head_ms": 0.0, "t_total_ms": 226.08225100000823, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 151, "t_vision_ms": 7.921803999991539, "t_prefill_ms": 40.180892000009294, "t_kv_decode_ms": 130.24820299999362, "t_action_head_ms": 0.0, "t_total_ms": 226.47735600000374, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 152, "t_vision_ms": 7.98470099999804, "t_prefill_ms": 40.28946600000438, "t_kv_decode_ms": 129.72134400000357, "t_action_head_ms": 0.0, "t_total_ms": 226.29180799999915, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 153, "t_vision_ms": 7.977207999999791, "t_prefill_ms": 40.205937000010294, "t_kv_decode_ms": 129.89496999999517, "t_action_head_ms": 0.0, "t_total_ms": 226.28434800000718, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 154, "t_vision_ms": 7.9879410000103235, "t_prefill_ms": 40.17207600000461, "t_kv_decode_ms": 130.02594099998532, "t_action_head_ms": 0.0, "t_total_ms": 226.36835000000133, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 155, "t_vision_ms": 7.934141999996314, "t_prefill_ms": 40.18206799999291, "t_kv_decode_ms": 130.00654000001077, "t_action_head_ms": 0.0, "t_total_ms": 226.2615680000124, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 156, "t_vision_ms": 7.950127000000862, "t_prefill_ms": 40.253161999999065, "t_kv_decode_ms": 129.92447899999604, "t_action_head_ms": 0.0, "t_total_ms": 226.35274300000674, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 157, "t_vision_ms": 7.93376300001114, "t_prefill_ms": 40.23411400000043, "t_kv_decode_ms": 130.36868499999343, "t_action_head_ms": 0.0, "t_total_ms": 226.72920100001193, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 158, "t_vision_ms": 7.934785999992755, "t_prefill_ms": 40.234832999999526, "t_kv_decode_ms": 129.92649500000653, "t_action_head_ms": 0.0, "t_total_ms": 226.28888799999913, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 159, "t_vision_ms": 7.936817000000929, "t_prefill_ms": 40.35609900000736, "t_kv_decode_ms": 129.74886099999594, "t_action_head_ms": 0.0, "t_total_ms": 226.3572740000086, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 160, "t_vision_ms": 7.985257000001411, "t_prefill_ms": 40.17958900000451, "t_kv_decode_ms": 129.92247799999745, "t_action_head_ms": 0.0, "t_total_ms": 226.27479800000572, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 161, "t_vision_ms": 7.9308679999883225, "t_prefill_ms": 40.26128699999276, "t_kv_decode_ms": 129.99083800001188, "t_action_head_ms": 0.0, "t_total_ms": 226.39777899999558, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 162, "t_vision_ms": 7.9754249999979265, "t_prefill_ms": 40.20276500000364, "t_kv_decode_ms": 129.99925100000098, "t_action_head_ms": 0.0, "t_total_ms": 226.38260300000468, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 163, "t_vision_ms": 7.943662000002405, "t_prefill_ms": 40.26011100000915, "t_kv_decode_ms": 130.49942499998224, "t_action_head_ms": 0.0, "t_total_ms": 226.9300560000005, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 164, "t_vision_ms": 7.984712999999033, "t_prefill_ms": 40.24853500000347, "t_kv_decode_ms": 130.0363600000054, "t_action_head_ms": 0.0, "t_total_ms": 226.52544199999625, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 165, "t_vision_ms": 7.915238999999019, "t_prefill_ms": 40.22029099999713, "t_kv_decode_ms": 129.95103500000482, "t_action_head_ms": 0.0, "t_total_ms": 226.24530100000584, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 166, "t_vision_ms": 7.931548000001953, "t_prefill_ms": 40.27496199999803, "t_kv_decode_ms": 129.83969799999784, "t_action_head_ms": 0.0, "t_total_ms": 226.2749540000044, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 167, "t_vision_ms": 7.983886000005214, "t_prefill_ms": 40.24407500000393, "t_kv_decode_ms": 129.86352800000134, "t_action_head_ms": 0.0, "t_total_ms": 226.34292400000788, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 168, "t_vision_ms": 7.9716730000001235, "t_prefill_ms": 40.35519899998974, "t_kv_decode_ms": 129.79323500000817, "t_action_head_ms": 0.0, "t_total_ms": 226.47003899999163, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 169, "t_vision_ms": 8.010016000000064, "t_prefill_ms": 40.19968899999071, "t_kv_decode_ms": 130.16539600000954, "t_action_head_ms": 0.0, "t_total_ms": 226.60779300001366, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 170, "t_vision_ms": 8.011979999992036, "t_prefill_ms": 40.264019000005646, "t_kv_decode_ms": 129.88538799999105, "t_action_head_ms": 0.0, "t_total_ms": 226.4610439999899, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 171, "t_vision_ms": 7.943034000021498, "t_prefill_ms": 40.2150170000084, "t_kv_decode_ms": 130.0019879999752, "t_action_head_ms": 0.0, "t_total_ms": 226.33995800001117, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 172, "t_vision_ms": 8.00698599999805, "t_prefill_ms": 40.19402500000524, "t_kv_decode_ms": 129.99697099999707, "t_action_head_ms": 0.0, "t_total_ms": 226.4227450000078, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 173, "t_vision_ms": 8.0168320000098, "t_prefill_ms": 40.24523999999019, "t_kv_decode_ms": 129.81622800000991, "t_action_head_ms": 0.0, "t_total_ms": 226.36287099999208, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 174, "t_vision_ms": 7.966709999976729, "t_prefill_ms": 40.265185999999176, "t_kv_decode_ms": 129.76606500004095, "t_action_head_ms": 0.0, "t_total_ms": 226.25283299998955, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 175, "t_vision_ms": 7.945331000001943, "t_prefill_ms": 40.25267700001223, "t_kv_decode_ms": 130.23590599996737, "t_action_head_ms": 0.0, "t_total_ms": 226.65374900000756, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 176, "t_vision_ms": 8.69715900000756, "t_prefill_ms": 40.18156600000111, "t_kv_decode_ms": 129.10442999998395, "t_action_head_ms": 0.0, "t_total_ms": 226.8838340000059, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 177, "t_vision_ms": 7.965140999999676, "t_prefill_ms": 40.301776999996264, "t_kv_decode_ms": 129.6621109999876, "t_action_head_ms": 0.0, "t_total_ms": 226.21866499997623, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 178, "t_vision_ms": 7.946314999998094, "t_prefill_ms": 40.16560099998401, "t_kv_decode_ms": 129.91318300001353, "t_action_head_ms": 0.0, "t_total_ms": 226.15951099999165, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 179, "t_vision_ms": 7.9500880000011875, "t_prefill_ms": 40.25332499998058, "t_kv_decode_ms": 130.10956300001908, "t_action_head_ms": 0.0, "t_total_ms": 226.53933800000914, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 180, "t_vision_ms": 7.947858000022734, "t_prefill_ms": 40.17572299997596, "t_kv_decode_ms": 129.875391000013, "t_action_head_ms": 0.0, "t_total_ms": 226.14609100000393, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 181, "t_vision_ms": 7.975369000007504, "t_prefill_ms": 40.151202000004105, "t_kv_decode_ms": 130.2552839999862, "t_action_head_ms": 0.0, "t_total_ms": 226.53110099997775, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 182, "t_vision_ms": 7.939475000000584, "t_prefill_ms": 40.224295000001575, "t_kv_decode_ms": 129.9560100000008, "t_action_head_ms": 0.0, "t_total_ms": 226.30614800002036, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 183, "t_vision_ms": 7.92150999998853, "t_prefill_ms": 40.13016599998309, "t_kv_decode_ms": 130.05477000004362, "t_action_head_ms": 0.0, "t_total_ms": 226.18033300000207, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 184, "t_vision_ms": 7.936806999992996, "t_prefill_ms": 40.18305499999997, "t_kv_decode_ms": 129.89340800001514, "t_action_head_ms": 0.0, "t_total_ms": 226.1554849999925, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 185, "t_vision_ms": 7.9222470000104295, "t_prefill_ms": 40.21353800001748, "t_kv_decode_ms": 129.905736999973, "t_action_head_ms": 0.0, "t_total_ms": 226.20096099998932, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 186, "t_vision_ms": 7.928897999988749, "t_prefill_ms": 40.15853999999308, "t_kv_decode_ms": 130.09109400002217, "t_action_head_ms": 0.0, "t_total_ms": 226.28819499999508, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 187, "t_vision_ms": 7.910172999999077, "t_prefill_ms": 40.13519800000154, "t_kv_decode_ms": 130.24466699999948, "t_action_head_ms": 0.0, "t_total_ms": 226.3579939999829, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 188, "t_vision_ms": 7.955386999981329, "t_prefill_ms": 40.21533400000976, "t_kv_decode_ms": 130.07184800000005, "t_action_head_ms": 0.0, "t_total_ms": 226.43541299999015, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 189, "t_vision_ms": 7.925467999996272, "t_prefill_ms": 40.18184400001701, "t_kv_decode_ms": 129.9077969999871, "t_action_head_ms": 0.0, "t_total_ms": 226.14427000002024, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 190, "t_vision_ms": 7.9332990000011705, "t_prefill_ms": 40.13143700001365, "t_kv_decode_ms": 129.82411799998772, "t_action_head_ms": 0.0, "t_total_ms": 225.9761550000121, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 191, "t_vision_ms": 7.955597999995234, "t_prefill_ms": 40.26367399998776, "t_kv_decode_ms": 129.8388030000126, "t_action_head_ms": 0.0, "t_total_ms": 226.2985149999963, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 192, "t_vision_ms": 7.9378299999746105, "t_prefill_ms": 40.159723000016356, "t_kv_decode_ms": 129.88166100001308, "t_action_head_ms": 0.0, "t_total_ms": 226.09878000000094, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 193, "t_vision_ms": 7.96815399999673, "t_prefill_ms": 40.20191800000816, "t_kv_decode_ms": 130.42237400000545, "t_action_head_ms": 0.0, "t_total_ms": 226.78572099999883, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 194, "t_vision_ms": 7.955072000015662, "t_prefill_ms": 40.22201099999734, "t_kv_decode_ms": 129.8920609999925, "t_action_head_ms": 0.0, "t_total_ms": 226.26836999998545, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 195, "t_vision_ms": 7.949996999997211, "t_prefill_ms": 40.258029000000306, "t_kv_decode_ms": 130.18015000000105, "t_action_head_ms": 0.0, "t_total_ms": 226.61762600000657, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 196, "t_vision_ms": 7.934043000005886, "t_prefill_ms": 40.163932999973895, "t_kv_decode_ms": 129.94200100001763, "t_action_head_ms": 0.0, "t_total_ms": 226.1614550000104, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 197, "t_vision_ms": 7.931266000014148, "t_prefill_ms": 40.22243299999673, "t_kv_decode_ms": 129.7978359999945, "t_action_head_ms": 0.0, "t_total_ms": 226.12683599999173, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 198, "t_vision_ms": 7.91456899997911, "t_prefill_ms": 40.24499799999148, "t_kv_decode_ms": 130.1142950000269, "t_action_head_ms": 0.0, "t_total_ms": 226.4554349999912, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 199, "t_vision_ms": 7.914005000003499, "t_prefill_ms": 40.15294100000233, "t_kv_decode_ms": 130.3936399999941, "t_action_head_ms": 0.0, "t_total_ms": 226.5503600000045, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 200, "t_vision_ms": 7.939294000010477, "t_prefill_ms": 40.228600000006054, "t_kv_decode_ms": 130.04544800000417, "t_action_head_ms": 0.0, "t_total_ms": 226.40418200001022, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_l4_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "L4", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 23.65915136, "load_time_s": 98.64557099342346, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 28, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 134.97846900000354, "t_action_head_ms": 0.0, "t_total_ms": 134.97846900000354, "kv_cache_mb": 143.130624, "alloc_mb": 13732.670464, "peak_alloc_mb": 13761.660416, "reserved_mb": 13799.26016, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 138.42261000000633, "t_action_head_ms": 0.0, "t_total_ms": 138.42261000000633, "kv_cache_mb": 277.87264, "alloc_mb": 13863.906304, "peak_alloc_mb": 14062.65088, "reserved_mb": 14155.776, "deadline_missed": true}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 139.70542100000216, "t_action_head_ms": 0.0, "t_total_ms": 139.70542100000216, "kv_cache_mb": 412.614656, "alloc_mb": 13998.64832, "peak_alloc_mb": 14337.261568, "reserved_mb": 14480.83456, "deadline_missed": true}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.20174199999315, "t_action_head_ms": 0.0, "t_total_ms": 153.20174199999315, "kv_cache_mb": 547.356672, "alloc_mb": 14132.731904, "peak_alloc_mb": 14623.785984, "reserved_mb": 14766.047232, "deadline_missed": true}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 160.79012800000214, "t_action_head_ms": 0.0, "t_total_ms": 160.79012800000214, "kv_cache_mb": 682.098688, "alloc_mb": 14267.47392, "peak_alloc_mb": 14910.30272, "reserved_mb": 15206.449152, "deadline_missed": true}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 175.54337600000736, "t_action_head_ms": 0.0, "t_total_ms": 175.54337600000736, "kv_cache_mb": 816.840704, "alloc_mb": 14402.215936, "peak_alloc_mb": 15196.176896, "reserved_mb": 15625.879552, "deadline_missed": true}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 193.28939700000092, "t_action_head_ms": 0.0, "t_total_ms": 193.28939700000092, "kv_cache_mb": 951.58272, "alloc_mb": 14536.957952, "peak_alloc_mb": 15483.680768, "reserved_mb": 16173.236224, "deadline_missed": true}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 182.490288000011, "t_action_head_ms": 0.0, "t_total_ms": 182.490288000011, "kv_cache_mb": 1086.324736, "alloc_mb": 14671.699968, "peak_alloc_mb": 15771.59424, "reserved_mb": 16450.060288, "deadline_missed": true}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 206.7719799999992, "t_action_head_ms": 0.0, "t_total_ms": 206.7719799999992, "kv_cache_mb": 1221.066752, "alloc_mb": 14806.441984, "peak_alloc_mb": 16058.276352, "reserved_mb": 16682.84416, "deadline_missed": true}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.89163299999814, "t_action_head_ms": 0.0, "t_total_ms": 212.89163299999814, "kv_cache_mb": 1355.808768, "alloc_mb": 14941.184, "peak_alloc_mb": 16344.6656, "reserved_mb": 17370.710016, "deadline_missed": true}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 225.5737489999916, "t_action_head_ms": 0.0, "t_total_ms": 225.5737489999916, "kv_cache_mb": 1490.550784, "alloc_mb": 15075.926016, "peak_alloc_mb": 16630.92992, "reserved_mb": 18125.684736, "deadline_missed": true}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 230.64827999999693, "t_action_head_ms": 0.0, "t_total_ms": 230.64827999999693, "kv_cache_mb": 1625.2928, "alloc_mb": 15210.668032, "peak_alloc_mb": 16916.890112, "reserved_mb": 18433.96608, "deadline_missed": true}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 239.36485499999094, "t_action_head_ms": 0.0, "t_total_ms": 239.36485499999094, "kv_cache_mb": 1760.034816, "alloc_mb": 15345.410048, "peak_alloc_mb": 17203.283456, "reserved_mb": 18767.413248, "deadline_missed": true}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 241.62428500000033, "t_action_head_ms": 0.0, "t_total_ms": 241.62428500000033, "kv_cache_mb": 1894.776832, "alloc_mb": 15480.152064, "peak_alloc_mb": 17489.6768, "reserved_mb": 19365.101568, "deadline_missed": true}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 260.46502899998814, "t_action_head_ms": 0.0, "t_total_ms": 260.46502899998814, "kv_cache_mb": 2029.518848, "alloc_mb": 15614.89408, "peak_alloc_mb": 17776.070144, "reserved_mb": 19876.806656, "deadline_missed": true}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 253.6856100000051, "t_action_head_ms": 0.0, "t_total_ms": 253.6856100000051, "kv_cache_mb": 2164.260864, "alloc_mb": 15750.294528, "peak_alloc_mb": 18062.463488, "reserved_mb": 20285.751296, "deadline_missed": true}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 276.972513000004, "t_action_head_ms": 0.0, "t_total_ms": 276.972513000004, "kv_cache_mb": 2299.00288, "alloc_mb": 15884.378112, "peak_alloc_mb": 18350.494208, "reserved_mb": 20575.158272, "deadline_missed": true}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 278.67406000000017, "t_action_head_ms": 0.0, "t_total_ms": 278.67406000000017, "kv_cache_mb": 2433.744896, "alloc_mb": 16020.491264, "peak_alloc_mb": 18637.491712, "reserved_mb": 21187.526656, "deadline_missed": true}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 297.6763879999993, "t_action_head_ms": 0.0, "t_total_ms": 297.6763879999993, "kv_cache_mb": 2568.486912, "alloc_mb": 16153.862144, "peak_alloc_mb": 18923.014656, "reserved_mb": 21510.488064, "deadline_missed": true}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 302.5830250000041, "t_action_head_ms": 0.0, "t_total_ms": 302.5830250000041, "kv_cache_mb": 2703.228928, "alloc_mb": 16289.262592, "peak_alloc_mb": 19208.036864, "reserved_mb": 21850.226688, "deadline_missed": true}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 322.227464000008, "t_action_head_ms": 0.0, "t_total_ms": 322.227464000008, "kv_cache_mb": 2837.970944, "alloc_mb": 16423.346176, "peak_alloc_mb": 19495.08864, "reserved_mb": 22385.000448, "deadline_missed": true}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.13144000000204, "t_action_head_ms": 0.0, "t_total_ms": 321.13144000000204, "kv_cache_mb": 2972.71296, "alloc_mb": 16559.295488, "peak_alloc_mb": 19782.340096, "reserved_mb": 22944.940032, "deadline_missed": true}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 399.1244040000055, "t_action_head_ms": 0.0, "t_total_ms": 399.1244040000055, "kv_cache_mb": 3107.454976, "alloc_mb": 16692.830208, "peak_alloc_mb": 20068.65664, "reserved_mb": 21890.072576, "deadline_missed": true}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 313.4215639999951, "t_action_head_ms": 0.0, "t_total_ms": 313.4215639999951, "kv_cache_mb": 3242.196992, "alloc_mb": 16827.572224, "peak_alloc_mb": 20353.62048, "reserved_mb": 22301.114368, "deadline_missed": true}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 356.2557310000045, "t_action_head_ms": 0.0, "t_total_ms": 356.2557310000045, "kv_cache_mb": 3376.939008, "alloc_mb": 16962.31424, "peak_alloc_mb": 20640.920576, "reserved_mb": 22728.933376, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 358.90993099999946, "t_action_head_ms": 0.0, "t_total_ms": 358.90993099999946, "kv_cache_mb": 3511.681024, "alloc_mb": 17097.378816, "peak_alloc_mb": 20926.670848, "reserved_mb": 23395.827712, "deadline_missed": true}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 462.0690389999993, "t_action_head_ms": 0.0, "t_total_ms": 462.0690389999993, "kv_cache_mb": 3646.42304, "alloc_mb": 17232.510976, "peak_alloc_mb": 21216.270336, "reserved_mb": 22577.938432, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 371.4782170000035, "t_action_head_ms": 0.0, "t_total_ms": 371.4782170000035, "kv_cache_mb": 3781.165056, "alloc_mb": 17368.571904, "peak_alloc_mb": 21505.183744, "reserved_mb": 22817.01376, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_l4_openvla7b.json <==
{"workload": "openvla", "gpu_name": "L4", "model_id": "openvla/openvla-7b", "vram_gb": 23.65915136, "load_time_s": 133.7657642364502, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15129.554944, "results": [{"step": 1, "t_vision_ms": 466.8719790000182, "t_prefill_ms": 135.01190800002405, "t_kv_decode_ms": 124.28224899994689, "t_action_head_ms": 0.0, "t_total_ms": 1328.1272510000122, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15476.037632, "reserved_mb": 15531.507712, "deadline_missed": true}, {"step": 2, "t_vision_ms": 25.45300000002726, "t_prefill_ms": 143.64344700001652, "t_kv_decode_ms": 321.1368379999442, "t_action_head_ms": 0.0, "t_total_ms": 659.4090030000075, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.429632, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 3, "t_vision_ms": 25.794167000015022, "t_prefill_ms": 140.09248200000002, "t_kv_decode_ms": 323.79936999998904, "t_action_head_ms": 0.0, "t_total_ms": 655.6184710000252, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.568896, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 4, "t_vision_ms": 24.656205000013642, "t_prefill_ms": 142.74505499997758, "t_kv_decode_ms": 320.42134200000305, "t_action_head_ms": 0.0, "t_total_ms": 655.2822709999759, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.58528, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 5, "t_vision_ms": 24.65467100000751, "t_prefill_ms": 140.68711299998427, "t_kv_decode_ms": 322.9980840000053, "t_action_head_ms": 0.0, "t_total_ms": 653.7297289999913, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.716352, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 6, "t_vision_ms": 24.80401200000415, "t_prefill_ms": 124.90384299999846, "t_kv_decode_ms": 339.24603700000944, "t_action_head_ms": 0.0, "t_total_ms": 638.7090439999952, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.716352, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 7, "t_vision_ms": 24.551320999989912, "t_prefill_ms": 148.69282999998745, "t_kv_decode_ms": 324.14987400002815, "t_action_head_ms": 0.0, "t_total_ms": 670.6968539999991, "kv_cache_mb": 144.1792, "alloc_mb": 15325.943808, "peak_alloc_mb": 15663.79008, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 8, "t_vision_ms": 25.58980000000588, "t_prefill_ms": 134.24775000001432, "t_kv_decode_ms": 330.8841259999724, "t_action_head_ms": 0.0, "t_total_ms": 650.6056639999827, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15663.79008, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 9, "t_vision_ms": 24.96365600001127, "t_prefill_ms": 144.04690999998593, "t_kv_decode_ms": 319.74783200001866, "t_action_head_ms": 0.0, "t_total_ms": 657.8170189999923, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15663.855616, "reserved_mb": 15734.931456, "deadline_missed": true}, {"step": 10, "t_vision_ms": 24.56012199999691, "t_prefill_ms": 134.98981699999035, "t_kv_decode_ms": 329.0048070000182, "t_action_head_ms": 0.0, "t_total_ms": 648.1509089999804, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.355328, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 11, "t_vision_ms": 24.051304000010987, "t_prefill_ms": 144.7170679999772, "t_kv_decode_ms": 320.70598100000325, "t_action_head_ms": 0.0, "t_total_ms": 658.3142629999941, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.355328, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 12, "t_vision_ms": 25.0597270000128, "t_prefill_ms": 140.57595500000275, "t_kv_decode_ms": 323.899444999995, "t_action_head_ms": 0.0, "t_total_ms": 655.2275589999965, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 13, "t_vision_ms": 24.67049399999155, "t_prefill_ms": 143.56785000001082, "t_kv_decode_ms": 321.66020400001116, "t_action_head_ms": 0.0, "t_total_ms": 658.1842519999839, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 14, "t_vision_ms": 24.344631999980493, "t_prefill_ms": 145.09277499999484, "t_kv_decode_ms": 319.8675440000045, "t_action_head_ms": 0.0, "t_total_ms": 658.793811999999, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 15, "t_vision_ms": 24.60218999999597, "t_prefill_ms": 139.3979080000065, "t_kv_decode_ms": 327.7363899999841, "t_action_head_ms": 0.0, "t_total_ms": 655.7847789999869, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 16, "t_vision_ms": 24.905464999989135, "t_prefill_ms": 140.80980299999624, "t_kv_decode_ms": 325.2202430000182, "t_action_head_ms": 0.0, "t_total_ms": 656.7045820000033, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 17, "t_vision_ms": 24.786343000016586, "t_prefill_ms": 140.76634500000296, "t_kv_decode_ms": 324.79224399997975, "t_action_head_ms": 0.0, "t_total_ms": 655.9485459999905, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.494592, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 18, "t_vision_ms": 27.301340000008167, "t_prefill_ms": 143.2007399999975, "t_kv_decode_ms": 320.8090979999838, "t_action_head_ms": 0.0, "t_total_ms": 661.8631970000024, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.502784, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 19, "t_vision_ms": 24.401998999991292, "t_prefill_ms": 143.24657099999172, "t_kv_decode_ms": 321.7517600000406, "t_action_head_ms": 0.0, "t_total_ms": 657.1012149999831, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15664.535552, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 20, "t_vision_ms": 24.509015000006684, "t_prefill_ms": 144.68302500000618, "t_kv_decode_ms": 320.89618199998426, "t_action_head_ms": 0.0, "t_total_ms": 659.3320919999996, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15664.535552, "reserved_mb": 15755.902976, "deadline_missed": true}, {"step": 21, "t_vision_ms": 24.5714200000009, "t_prefill_ms": 145.70650999999657, "t_kv_decode_ms": 319.7417120000239, "t_action_head_ms": 0.0, "t_total_ms": 660.3663069999754, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.108992, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 22, "t_vision_ms": 25.065900000015517, "t_prefill_ms": 145.47124800000688, "t_kv_decode_ms": 318.15361599996095, "t_action_head_ms": 0.0, "t_total_ms": 659.2944429999932, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.117184, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 23, "t_vision_ms": 25.28273200002218, "t_prefill_ms": 144.33999600001357, "t_kv_decode_ms": 322.84727499995824, "t_action_head_ms": 0.0, "t_total_ms": 662.1581269999979, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.117184, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 24, "t_vision_ms": 24.53008599999862, "t_prefill_ms": 144.09009299998843, "t_kv_decode_ms": 322.34925900002054, "t_action_head_ms": 0.0, "t_total_ms": 659.6381909999991, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 25, "t_vision_ms": 24.43155299999944, "t_prefill_ms": 134.1272649999894, "t_kv_decode_ms": 333.69062100001656, "t_action_head_ms": 0.0, "t_total_ms": 650.8609889999946, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 26, "t_vision_ms": 25.005059999983814, "t_prefill_ms": 134.92873300000952, "t_kv_decode_ms": 333.09797800001206, "t_action_head_ms": 0.0, "t_total_ms": 653.0168129999936, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.133568, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 27, "t_vision_ms": 24.766936999981226, "t_prefill_ms": 148.06360300002552, "t_kv_decode_ms": 326.0303840000063, "t_action_head_ms": 0.0, "t_total_ms": 671.7410439999867, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.149952, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 28, "t_vision_ms": 25.04413700000896, "t_prefill_ms": 142.50935799998388, "t_kv_decode_ms": 325.0877149999951, "t_action_head_ms": 0.0, "t_total_ms": 660.2431379999985, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.149952, "reserved_mb": 15776.874496, "deadline_missed": true}, {"step": 29, "t_vision_ms": 24.052699999998595, "t_prefill_ms": 148.41065100000606, "t_kv_decode_ms": 320.44641400000273, "t_action_head_ms": 0.0, "t_total_ms": 665.4291810000075, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 30, "t_vision_ms": 24.839299999996456, "t_prefill_ms": 145.3702270000008, "t_kv_decode_ms": 321.69787600000177, "t_action_head_ms": 0.0, "t_total_ms": 662.1670940000115, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 31, "t_vision_ms": 24.45511000001943, "t_prefill_ms": 146.96064899999328, "t_kv_decode_ms": 320.1855739999928, "t_action_head_ms": 0.0, "t_total_ms": 663.0642879999868, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 32, "t_vision_ms": 23.991402000007156, "t_prefill_ms": 147.63896800002385, "t_kv_decode_ms": 320.5450369999596, "t_action_head_ms": 0.0, "t_total_ms": 663.855089000009, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.723392, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 33, "t_vision_ms": 24.115891000008105, "t_prefill_ms": 143.0251499999997, "t_kv_decode_ms": 324.69452099999785, "t_action_head_ms": 0.0, "t_total_ms": 659.0321049999943, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 34, "t_vision_ms": 24.422682000022178, "t_prefill_ms": 147.8994089999901, "t_kv_decode_ms": 320.0499799999932, "t_action_head_ms": 0.0, "t_total_ms": 664.7416849999956, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 35, "t_vision_ms": 24.4927290000021, "t_prefill_ms": 145.85293799999022, "t_kv_decode_ms": 322.25710600002344, "t_action_head_ms": 0.0, "t_total_ms": 662.9997229999844, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 36, "t_vision_ms": 24.90789500001256, "t_prefill_ms": 145.860128999999, "t_kv_decode_ms": 321.39609000000746, "t_action_head_ms": 0.0, "t_total_ms": 662.9842170000018, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.731584, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 37, "t_vision_ms": 25.008489000015288, "t_prefill_ms": 146.68614999999363, "t_kv_decode_ms": 321.2370629999839, "t_action_head_ms": 0.0, "t_total_ms": 664.6880419999945, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.739776, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 38, "t_vision_ms": 25.485367999976916, "t_prefill_ms": 141.20802300001856, "t_kv_decode_ms": 326.0184400000128, "t_action_head_ms": 0.0, "t_total_ms": 659.4535190000101, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.739776, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 39, "t_vision_ms": 24.745093000007046, "t_prefill_ms": 146.01614800000107, "t_kv_decode_ms": 322.68472000001225, "t_action_head_ms": 0.0, "t_total_ms": 664.256311999992, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.747968, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 40, "t_vision_ms": 24.936068000016576, "t_prefill_ms": 149.028248999997, "t_kv_decode_ms": 317.68460800000753, "t_action_head_ms": 0.0, "t_total_ms": 665.6569489999811, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 41, "t_vision_ms": 24.540252000008422, "t_prefill_ms": 143.80867199997738, "t_kv_decode_ms": 328.82711100003803, "t_action_head_ms": 0.0, "t_total_ms": 665.6330919999789, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 42, "t_vision_ms": 29.265980000019454, "t_prefill_ms": 151.17615299999443, "t_kv_decode_ms": 321.93106299999386, "t_action_head_ms": 0.0, "t_total_ms": 682.9004430000225, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 43, "t_vision_ms": 25.723227000014504, "t_prefill_ms": 146.6049820000137, "t_kv_decode_ms": 322.6022739999621, "t_action_head_ms": 0.0, "t_total_ms": 667.3146730000212, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 44, "t_vision_ms": 25.14677499999607, "t_prefill_ms": 146.16405499998564, "t_kv_decode_ms": 321.35313000000565, "t_action_head_ms": 0.0, "t_total_ms": 664.0325129999951, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 45, "t_vision_ms": 25.268543999999338, "t_prefill_ms": 135.77964000000975, "t_kv_decode_ms": 334.1316309999911, "t_action_head_ms": 0.0, "t_total_ms": 656.2862050000149, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15665.75616, "reserved_mb": 15797.846016, "deadline_missed": true}, {"step": 46, "t_vision_ms": 25.23346799998194, "t_prefill_ms": 148.9205439999921, "t_kv_decode_ms": 322.7653040000291, "t_action_head_ms": 0.0, "t_total_ms": 671.1326909999968, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 47, "t_vision_ms": 24.858889999990197, "t_prefill_ms": 149.03310299999362, "t_kv_decode_ms": 323.50324200001523, "t_action_head_ms": 0.0, "t_total_ms": 671.350101999991, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 48, "t_vision_ms": 25.334267000005184, "t_prefill_ms": 149.39205499999275, "t_kv_decode_ms": 319.9607199999832, "t_action_head_ms": 0.0, "t_total_ms": 669.4662120000032, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 49, "t_vision_ms": 24.846921000005295, "t_prefill_ms": 150.08578399999806, "t_kv_decode_ms": 317.3564539999916, "t_action_head_ms": 0.0, "t_total_ms": 667.2692980000079, "kv_cache_mb": 144.1792, "alloc_mb": 15328.032768, "peak_alloc_mb": 15666.386944, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 50, "t_vision_ms": 24.39872600001536, "t_prefill_ms": 146.51438199999234, "t_kv_decode_ms": 324.4588100000101, "t_action_head_ms": 0.0, "t_total_ms": 666.334570999993, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 51, "t_vision_ms": 24.856518999996524, "t_prefill_ms": 147.07227699997816, "t_kv_decode_ms": 327.03426800000557, "t_action_head_ms": 0.0, "t_total_ms": 670.9649660000139, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 52, "t_vision_ms": 25.204781000013554, "t_prefill_ms": 149.81783799998993, "t_kv_decode_ms": 319.5766309999897, "t_action_head_ms": 0.0, "t_total_ms": 669.6886189999987, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 53, "t_vision_ms": 25.266562000012982, "t_prefill_ms": 151.0056689999999, "t_kv_decode_ms": 320.36114999999654, "t_action_head_ms": 0.0, "t_total_ms": 672.9641560000061, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 54, "t_vision_ms": 25.022591000009697, "t_prefill_ms": 149.81615199999965, "t_kv_decode_ms": 319.7083999999677, "t_action_head_ms": 0.0, "t_total_ms": 669.4422650000149, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 55, "t_vision_ms": 25.0412529999835, "t_prefill_ms": 146.78140899999903, "t_kv_decode_ms": 323.5083600000337, "t_action_head_ms": 0.0, "t_total_ms": 667.2166040000036, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 56, "t_vision_ms": 25.827504000005774, "t_prefill_ms": 146.39135499999156, "t_kv_decode_ms": 325.07372800000667, "t_action_head_ms": 0.0, "t_total_ms": 669.5841890000054, "kv_cache_mb": 144.1792, "alloc_mb": 15326.52544, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 57, "t_vision_ms": 25.745599999993374, "t_prefill_ms": 150.13960999999654, "t_kv_decode_ms": 320.48883900000646, "t_action_head_ms": 0.0, "t_total_ms": 672.3268350000069, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 58, "t_vision_ms": 25.368931999992128, "t_prefill_ms": 149.64763000000403, "t_kv_decode_ms": 320.7740109999975, "t_action_head_ms": 0.0, "t_total_ms": 670.8712319999961, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 59, "t_vision_ms": 25.525735000002214, "t_prefill_ms": 147.56067900000858, "t_kv_decode_ms": 324.5872469999824, "t_action_head_ms": 0.0, "t_total_ms": 670.8444690000022, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 60, "t_vision_ms": 25.63182000000097, "t_prefill_ms": 148.54769699999792, "t_kv_decode_ms": 324.44104399999674, "t_action_head_ms": 0.0, "t_total_ms": 672.8496419999885, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 61, "t_vision_ms": 25.162168999997903, "t_prefill_ms": 150.5472540000028, "t_kv_decode_ms": 320.81858200001534, "t_action_head_ms": 0.0, "t_total_ms": 672.3040900000115, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 62, "t_vision_ms": 25.65689499999735, "t_prefill_ms": 147.64655299998708, "t_kv_decode_ms": 323.3198199999947, "t_action_head_ms": 0.0, "t_total_ms": 669.9763199999893, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.403328, "reserved_mb": 15818.817536, "deadline_missed": true}, {"step": 63, "t_vision_ms": 25.420214999996915, "t_prefill_ms": 150.71459399999299, "t_kv_decode_ms": 320.54822500001023, "t_action_head_ms": 0.0, "t_total_ms": 672.8725319999853, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 64, "t_vision_ms": 24.5816350000041, "t_prefill_ms": 152.08198299998799, "t_kv_decode_ms": 320.3246790000094, "t_action_head_ms": 0.0, "t_total_ms": 673.7203350000129, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 65, "t_vision_ms": 25.676607999997714, "t_prefill_ms": 148.13418599999295, "t_kv_decode_ms": 324.5754240000167, "t_action_head_ms": 0.0, "t_total_ms": 672.2666739999852, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 66, "t_vision_ms": 25.860599999987244, "t_prefill_ms": 150.85089299998344, "t_kv_decode_ms": 320.1973120000332, "t_action_head_ms": 0.0, "t_total_ms": 673.7000120000118, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 67, "t_vision_ms": 25.768521000003375, "t_prefill_ms": 151.73400199998355, "t_kv_decode_ms": 323.72116800002004, "t_action_head_ms": 0.0, "t_total_ms": 678.7924129999965, "kv_cache_mb": 144.1792, "alloc_mb": 15327.336448, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 68, "t_vision_ms": 26.43250400001307, "t_prefill_ms": 149.53675800001065, "t_kv_decode_ms": 324.8397869999735, "t_action_head_ms": 0.0, "t_total_ms": 676.8373890000134, "kv_cache_mb": 144.1792, "alloc_mb": 15327.22176, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 69, "t_vision_ms": 25.278950999990002, "t_prefill_ms": 148.02034799998864, "t_kv_decode_ms": 322.00456399999666, "t_action_head_ms": 0.0, "t_total_ms": 668.6565150000092, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 70, "t_vision_ms": 25.300840999989305, "t_prefill_ms": 147.11143799999604, "t_kv_decode_ms": 327.19824400001585, "t_action_head_ms": 0.0, "t_total_ms": 672.0787449999932, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 71, "t_vision_ms": 25.391573000007384, "t_prefill_ms": 153.05730899999048, "t_kv_decode_ms": 320.077523000009, "t_action_head_ms": 0.0, "t_total_ms": 677.0544770000129, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 72, "t_vision_ms": 25.50827200002459, "t_prefill_ms": 151.05510600000116, "t_kv_decode_ms": 319.7514639999781, "t_action_head_ms": 0.0, "t_total_ms": 672.9375550000043, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.976768, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 73, "t_vision_ms": 25.244759000003114, "t_prefill_ms": 150.70241800000872, "t_kv_decode_ms": 326.21810499998105, "t_action_head_ms": 0.0, "t_total_ms": 678.1775429999755, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 74, "t_vision_ms": 26.007287999988193, "t_prefill_ms": 156.59672099999966, "t_kv_decode_ms": 317.3697269999991, "t_action_head_ms": 0.0, "t_total_ms": 682.6503180000145, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 75, "t_vision_ms": 25.87502200000813, "t_prefill_ms": 147.95959599999264, "t_kv_decode_ms": 327.6235860000156, "t_action_head_ms": 0.0, "t_total_ms": 675.3705690000231, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 76, "t_vision_ms": 25.89315600002351, "t_prefill_ms": 150.9446900000171, "t_kv_decode_ms": 327.617068999956, "t_action_head_ms": 0.0, "t_total_ms": 681.3608749999958, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 77, "t_vision_ms": 25.821440000015627, "t_prefill_ms": 152.975768999994, "t_kv_decode_ms": 318.8534759999868, "t_action_head_ms": 0.0, "t_total_ms": 676.4977719999763, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 78, "t_vision_ms": 25.245526999981394, "t_prefill_ms": 152.41781899999296, "t_kv_decode_ms": 323.12633700001925, "t_action_head_ms": 0.0, "t_total_ms": 678.5168860000113, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 79, "t_vision_ms": 25.899025000001075, "t_prefill_ms": 149.30469499998367, "t_kv_decode_ms": 327.55098300000896, "t_action_head_ms": 0.0, "t_total_ms": 678.0289489999802, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 80, "t_vision_ms": 25.538892000014357, "t_prefill_ms": 153.8727779999931, "t_kv_decode_ms": 318.26795599997126, "t_action_head_ms": 0.0, "t_total_ms": 677.1458059999986, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 81, "t_vision_ms": 24.97351600001707, "t_prefill_ms": 146.14723599999024, "t_kv_decode_ms": 327.35547699996914, "t_action_head_ms": 0.0, "t_total_ms": 669.6457409999823, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 82, "t_vision_ms": 24.40723200001571, "t_prefill_ms": 153.07583700001715, "t_kv_decode_ms": 321.3374599999952, "t_action_head_ms": 0.0, "t_total_ms": 676.362910000023, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 83, "t_vision_ms": 24.71523199997705, "t_prefill_ms": 152.87769900001535, "t_kv_decode_ms": 320.1960270000086, "t_action_head_ms": 0.0, "t_total_ms": 675.4342240000142, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 84, "t_vision_ms": 24.60584199999971, "t_prefill_ms": 153.35442599999283, "t_kv_decode_ms": 321.76836800002206, "t_action_head_ms": 0.0, "t_total_ms": 677.7518540000074, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 85, "t_vision_ms": 24.0953569999931, "t_prefill_ms": 152.04345000000785, "t_kv_decode_ms": 322.7270689999955, "t_action_head_ms": 0.0, "t_total_ms": 675.0540609999973, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 86, "t_vision_ms": 24.705056000016157, "t_prefill_ms": 149.09318599998755, "t_kv_decode_ms": 327.08058199997936, "t_action_head_ms": 0.0, "t_total_ms": 674.7240890000228, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 87, "t_vision_ms": 24.446861000001263, "t_prefill_ms": 151.12512799998967, "t_kv_decode_ms": 326.2957440000207, "t_action_head_ms": 0.0, "t_total_ms": 677.4878550000096, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 88, "t_vision_ms": 24.91572899998573, "t_prefill_ms": 153.24409600000877, "t_kv_decode_ms": 324.2596190000029, "t_action_head_ms": 0.0, "t_total_ms": 680.6271009999989, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 89, "t_vision_ms": 24.802918000006002, "t_prefill_ms": 154.85543700000903, "t_kv_decode_ms": 317.3695950000024, "t_action_head_ms": 0.0, "t_total_ms": 676.7371050000008, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 90, "t_vision_ms": 25.03966000000446, "t_prefill_ms": 154.65463499998577, "t_kv_decode_ms": 320.1915100000008, "t_action_head_ms": 0.0, "t_total_ms": 679.6270000000106, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 91, "t_vision_ms": 24.33187599999087, "t_prefill_ms": 156.40191899998968, "t_kv_decode_ms": 318.83405000002085, "t_action_head_ms": 0.0, "t_total_ms": 680.4124009999839, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 92, "t_vision_ms": 26.07909099998551, "t_prefill_ms": 154.05700899998465, "t_kv_decode_ms": 321.383050000037, "t_action_head_ms": 0.0, "t_total_ms": 681.7319429999884, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 93, "t_vision_ms": 25.623064999990675, "t_prefill_ms": 154.5992849999891, "t_kv_decode_ms": 322.22883300002536, "t_action_head_ms": 0.0, "t_total_ms": 682.7538379999964, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 94, "t_vision_ms": 25.72894700000461, "t_prefill_ms": 152.35995599999796, "t_kv_decode_ms": 321.3975789999779, "t_action_head_ms": 0.0, "t_total_ms": 677.6255719999824, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 95, "t_vision_ms": 24.559040000013965, "t_prefill_ms": 152.32322399998566, "t_kv_decode_ms": 324.86693199999195, "t_action_head_ms": 0.0, "t_total_ms": 678.68833, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 96, "t_vision_ms": 24.477189999998927, "t_prefill_ms": 134.45644700001935, "t_kv_decode_ms": 338.53582699998697, "t_action_head_ms": 0.0, "t_total_ms": 656.4583629999845, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 97, "t_vision_ms": 25.25485900000035, "t_prefill_ms": 156.8968429999984, "t_kv_decode_ms": 330.9003450000034, "t_action_head_ms": 0.0, "t_total_ms": 695.256076999982, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 98, "t_vision_ms": 25.042261999999482, "t_prefill_ms": 151.0863090000214, "t_kv_decode_ms": 324.08762899999033, "t_action_head_ms": 0.0, "t_total_ms": 676.3985829999797, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 99, "t_vision_ms": 24.46204199998192, "t_prefill_ms": 154.85231400000998, "t_kv_decode_ms": 322.62442699999383, "t_action_head_ms": 0.0, "t_total_ms": 681.3062500000058, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 100, "t_vision_ms": 24.441325999987384, "t_prefill_ms": 157.39570599998842, "t_kv_decode_ms": 305.1360550000197, "t_action_head_ms": 0.0, "t_total_ms": 668.8687259999995, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 101, "t_vision_ms": 25.52532599997903, "t_prefill_ms": 149.006466000003, "t_kv_decode_ms": 326.5744310000116, "t_action_head_ms": 0.0, "t_total_ms": 675.688330999975, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 102, "t_vision_ms": 24.7506120000196, "t_prefill_ms": 157.4960509999812, "t_kv_decode_ms": 318.94055000000776, "t_action_head_ms": 0.0, "t_total_ms": 683.4941190000166, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 103, "t_vision_ms": 25.21626399999377, "t_prefill_ms": 150.94954299999586, "t_kv_decode_ms": 328.83251000001223, "t_action_head_ms": 0.0, "t_total_ms": 681.2194399999782, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 104, "t_vision_ms": 25.140923999998677, "t_prefill_ms": 155.06209699998408, "t_kv_decode_ms": 323.6358380000013, "t_action_head_ms": 0.0, "t_total_ms": 684.0849280000043, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 105, "t_vision_ms": 24.827946999977257, "t_prefill_ms": 157.30289599997604, "t_kv_decode_ms": 319.45342700004176, "t_action_head_ms": 0.0, "t_total_ms": 683.7703539999893, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 106, "t_vision_ms": 25.206666000002542, "t_prefill_ms": 156.8674739999949, "t_kv_decode_ms": 322.55722499999706, "t_action_head_ms": 0.0, "t_total_ms": 686.76304600001, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 107, "t_vision_ms": 24.90496699999767, "t_prefill_ms": 153.70546299999432, "t_kv_decode_ms": 324.2505970000025, "t_action_head_ms": 0.0, "t_total_ms": 681.5188569999862, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 108, "t_vision_ms": 24.464147999992747, "t_prefill_ms": 153.82205300002738, "t_kv_decode_ms": 324.4388949999859, "t_action_head_ms": 0.0, "t_total_ms": 681.0612300000116, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 109, "t_vision_ms": 25.03171999998699, "t_prefill_ms": 156.96199100000285, "t_kv_decode_ms": 321.0434540000051, "t_action_head_ms": 0.0, "t_total_ms": 685.0813389999928, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 110, "t_vision_ms": 25.414996999984396, "t_prefill_ms": 153.8784699999951, "t_kv_decode_ms": 323.11809900002686, "t_action_head_ms": 0.0, "t_total_ms": 681.7561519999913, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 111, "t_vision_ms": 24.55817999998544, "t_prefill_ms": 158.69494000000373, "t_kv_decode_ms": 320.36986200003525, "t_action_head_ms": 0.0, "t_total_ms": 686.9286479999914, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 112, "t_vision_ms": 24.658521000020528, "t_prefill_ms": 152.66110499999286, "t_kv_decode_ms": 327.5085260000026, "t_action_head_ms": 0.0, "t_total_ms": 682.1946940000032, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 113, "t_vision_ms": 24.22626000000605, "t_prefill_ms": 158.03849700000683, "t_kv_decode_ms": 320.80811699998435, "t_action_head_ms": 0.0, "t_total_ms": 685.3889029999891, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 114, "t_vision_ms": 25.195093999997198, "t_prefill_ms": 154.85115100000257, "t_kv_decode_ms": 325.66795900001466, "t_action_head_ms": 0.0, "t_total_ms": 685.8107490000123, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 115, "t_vision_ms": 24.628478000011, "t_prefill_ms": 160.14425599999527, "t_kv_decode_ms": 320.6551639999873, "t_action_head_ms": 0.0, "t_total_ms": 690.247525000018, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 116, "t_vision_ms": 24.603508000012653, "t_prefill_ms": 153.60630600000036, "t_kv_decode_ms": 324.04545399998597, "t_action_head_ms": 0.0, "t_total_ms": 680.514469000002, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 117, "t_vision_ms": 24.19536099998254, "t_prefill_ms": 158.0145929999901, "t_kv_decode_ms": 319.8413560000404, "t_action_head_ms": 0.0, "t_total_ms": 684.3124250000017, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 118, "t_vision_ms": 24.830637000007982, "t_prefill_ms": 155.81132200000525, "t_kv_decode_ms": 326.08442699998363, "t_action_head_ms": 0.0, "t_total_ms": 687.4500460000093, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 119, "t_vision_ms": 25.53243099998781, "t_prefill_ms": 160.1187469999843, "t_kv_decode_ms": 318.25859700001047, "t_action_head_ms": 0.0, "t_total_ms": 689.6116789999951, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 120, "t_vision_ms": 24.40979900001139, "t_prefill_ms": 158.292930999977, "t_kv_decode_ms": 322.5518710000017, "t_action_head_ms": 0.0, "t_total_ms": 688.0041430000006, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 121, "t_vision_ms": 24.52020900000207, "t_prefill_ms": 157.50096400000757, "t_kv_decode_ms": 324.4769909999832, "t_action_head_ms": 0.0, "t_total_ms": 688.5666850000121, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 122, "t_vision_ms": 24.570982000000186, "t_prefill_ms": 159.56291000000533, "t_kv_decode_ms": 320.1183460000152, "t_action_head_ms": 0.0, "t_total_ms": 688.4378740000159, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 123, "t_vision_ms": 25.08005200002117, "t_prefill_ms": 155.32360499997822, "t_kv_decode_ms": 326.449757000006, "t_action_head_ms": 0.0, "t_total_ms": 687.3044209999932, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 124, "t_vision_ms": 24.740377000000535, "t_prefill_ms": 158.39216999998484, "t_kv_decode_ms": 323.82901200000447, "t_action_head_ms": 0.0, "t_total_ms": 690.1467680000053, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 125, "t_vision_ms": 24.465452000015375, "t_prefill_ms": 155.68221699999185, "t_kv_decode_ms": 324.9881259999938, "t_action_head_ms": 0.0, "t_total_ms": 685.3335540000103, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 126, "t_vision_ms": 24.43152999998688, "t_prefill_ms": 159.16104800001563, "t_kv_decode_ms": 323.26999099998943, "t_action_head_ms": 0.0, "t_total_ms": 690.5095709999785, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 127, "t_vision_ms": 24.999887000006993, "t_prefill_ms": 158.94231299998296, "t_kv_decode_ms": 322.41454100000055, "t_action_head_ms": 0.0, "t_total_ms": 690.3476030000206, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 128, "t_vision_ms": 24.890454999990652, "t_prefill_ms": 157.35389499999997, "t_kv_decode_ms": 323.2099540000206, "t_action_head_ms": 0.0, "t_total_ms": 687.7534260000004, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 129, "t_vision_ms": 24.981191999984276, "t_prefill_ms": 154.6316169999784, "t_kv_decode_ms": 330.51685700002054, "t_action_head_ms": 0.0, "t_total_ms": 689.8033900000087, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 130, "t_vision_ms": 25.023967999999286, "t_prefill_ms": 146.54514899999072, "t_kv_decode_ms": 333.9833580000118, "t_action_head_ms": 0.0, "t_total_ms": 677.1682469999973, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 131, "t_vision_ms": 24.064756000001353, "t_prefill_ms": 156.15798599998243, "t_kv_decode_ms": 326.601973999999, "t_action_head_ms": 0.0, "t_total_ms": 687.1215829999926, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 132, "t_vision_ms": 25.519685999995545, "t_prefill_ms": 159.6055389999833, "t_kv_decode_ms": 322.34672500001693, "t_action_head_ms": 0.0, "t_total_ms": 692.6508870000134, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 133, "t_vision_ms": 25.0669589999859, "t_prefill_ms": 157.74011299998847, "t_kv_decode_ms": 324.18197600003396, "t_action_head_ms": 0.0, "t_total_ms": 689.8523140000066, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 134, "t_vision_ms": 24.399490999996942, "t_prefill_ms": 159.3795300000238, "t_kv_decode_ms": 322.1173539999711, "t_action_head_ms": 0.0, "t_total_ms": 689.7223829999746, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 135, "t_vision_ms": 24.137749999994185, "t_prefill_ms": 162.04854899999077, "t_kv_decode_ms": 322.1994860000166, "t_action_head_ms": 0.0, "t_total_ms": 694.6237380000184, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 136, "t_vision_ms": 24.87012900002128, "t_prefill_ms": 161.56326399999443, "t_kv_decode_ms": 320.96241099998224, "t_action_head_ms": 0.0, "t_total_ms": 693.8747380000052, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 137, "t_vision_ms": 24.031082000021797, "t_prefill_ms": 161.7787430000135, "t_kv_decode_ms": 322.88611199996353, "t_action_head_ms": 0.0, "t_total_ms": 694.5551480000063, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 138, "t_vision_ms": 24.374944999976833, "t_prefill_ms": 162.3293600000011, "t_kv_decode_ms": 321.15766300003656, "t_action_head_ms": 0.0, "t_total_ms": 694.6175630000084, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 139, "t_vision_ms": 24.150498000011567, "t_prefill_ms": 159.9118199999907, "t_kv_decode_ms": 322.5261120000198, "t_action_head_ms": 0.0, "t_total_ms": 690.7085320000022, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 140, "t_vision_ms": 24.601693999983354, "t_prefill_ms": 161.71997300000385, "t_kv_decode_ms": 323.429869000023, "t_action_head_ms": 0.0, "t_total_ms": 696.138220000023, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 141, "t_vision_ms": 25.66713699999923, "t_prefill_ms": 159.7220810000124, "t_kv_decode_ms": 324.003461999979, "t_action_head_ms": 0.0, "t_total_ms": 694.8366529999817, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 142, "t_vision_ms": 24.141498000005868, "t_prefill_ms": 159.69921699999645, "t_kv_decode_ms": 324.77477899999485, "t_action_head_ms": 0.0, "t_total_ms": 692.5036070000203, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 143, "t_vision_ms": 23.781146999994007, "t_prefill_ms": 163.65273400001, "t_kv_decode_ms": 321.50485700000786, "t_action_head_ms": 0.0, "t_total_ms": 696.4217350000013, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 144, "t_vision_ms": 24.552022999984047, "t_prefill_ms": 163.02082100000348, "t_kv_decode_ms": 321.94597599999497, "t_action_head_ms": 0.0, "t_total_ms": 697.1730189999903, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 145, "t_vision_ms": 25.25689899999861, "t_prefill_ms": 157.03792200000066, "t_kv_decode_ms": 329.5213689999912, "t_action_head_ms": 0.0, "t_total_ms": 694.1566849999958, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 146, "t_vision_ms": 24.130898999999317, "t_prefill_ms": 162.92070099999023, "t_kv_decode_ms": 323.5792230000243, "t_action_head_ms": 0.0, "t_total_ms": 697.7271009999981, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 147, "t_vision_ms": 24.530754000011257, "t_prefill_ms": 163.68882099999382, "t_kv_decode_ms": 322.8763289999961, "t_action_head_ms": 0.0, "t_total_ms": 699.3639810000047, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 148, "t_vision_ms": 25.028066999993825, "t_prefill_ms": 157.8973059999953, "t_kv_decode_ms": 329.7778810000125, "t_action_head_ms": 0.0, "t_total_ms": 695.676485000007, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 149, "t_vision_ms": 24.896445999985417, "t_prefill_ms": 162.49023500000703, "t_kv_decode_ms": 324.27184099998385, "t_action_head_ms": 0.0, "t_total_ms": 699.1018170000132, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 150, "t_vision_ms": 24.935317000000623, "t_prefill_ms": 159.3841419999933, "t_kv_decode_ms": 329.1194900000107, "t_action_head_ms": 0.0, "t_total_ms": 697.8042329999994, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 151, "t_vision_ms": 24.071407000008094, "t_prefill_ms": 163.16970799999808, "t_kv_decode_ms": 325.6004080000139, "t_action_head_ms": 0.0, "t_total_ms": 700.1384870000038, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 152, "t_vision_ms": 25.05259300002649, "t_prefill_ms": 164.2559779999999, "t_kv_decode_ms": 322.3235169999725, "t_action_head_ms": 0.0, "t_total_ms": 700.9931500000164, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 153, "t_vision_ms": 25.04011899998204, "t_prefill_ms": 161.61792299999433, "t_kv_decode_ms": 322.46952100001636, "t_action_head_ms": 0.0, "t_total_ms": 695.8428190000063, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 154, "t_vision_ms": 24.56509000001006, "t_prefill_ms": 160.92816400001198, "t_kv_decode_ms": 326.368422999991, "t_action_head_ms": 0.0, "t_total_ms": 697.407075000001, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 155, "t_vision_ms": 24.885357000016484, "t_prefill_ms": 162.8139009999927, "t_kv_decode_ms": 321.13769599999387, "t_action_head_ms": 0.0, "t_total_ms": 696.582995, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 156, "t_vision_ms": 24.640431999984003, "t_prefill_ms": 162.9691069999808, "t_kv_decode_ms": 321.8023930000129, "t_action_head_ms": 0.0, "t_total_ms": 697.0668650000107, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 157, "t_vision_ms": 24.490847999999232, "t_prefill_ms": 161.81497100001252, "t_kv_decode_ms": 326.14761199997133, "t_action_head_ms": 0.0, "t_total_ms": 698.8066430000117, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 158, "t_vision_ms": 25.396787999994785, "t_prefill_ms": 163.97474300001136, "t_kv_decode_ms": 322.9346089999865, "t_action_head_ms": 0.0, "t_total_ms": 701.7253469999787, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 159, "t_vision_ms": 24.38650400000597, "t_prefill_ms": 162.76524500000278, "t_kv_decode_ms": 324.96768499999007, "t_action_head_ms": 0.0, "t_total_ms": 699.3164390000004, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 160, "t_vision_ms": 24.67788600000631, "t_prefill_ms": 161.42668599999865, "t_kv_decode_ms": 324.33680699998035, "t_action_head_ms": 0.0, "t_total_ms": 696.6202899999985, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 161, "t_vision_ms": 24.5467270000006, "t_prefill_ms": 162.37716699998828, "t_kv_decode_ms": 324.4271089999984, "t_action_head_ms": 0.0, "t_total_ms": 698.3361129999821, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 162, "t_vision_ms": 25.33520000000067, "t_prefill_ms": 165.6642760000011, "t_kv_decode_ms": 322.32676399999605, "t_action_head_ms": 0.0, "t_total_ms": 704.3731699999967, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 163, "t_vision_ms": 24.440453000011075, "t_prefill_ms": 160.2755380000076, "t_kv_decode_ms": 329.5589640000003, "t_action_head_ms": 0.0, "t_total_ms": 699.044917000009, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 164, "t_vision_ms": 24.543714000003547, "t_prefill_ms": 163.27920300000187, "t_kv_decode_ms": 325.14324399997463, "t_action_head_ms": 0.0, "t_total_ms": 700.8377600000131, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 165, "t_vision_ms": 24.441925000019182, "t_prefill_ms": 166.35814299999652, "t_kv_decode_ms": 325.48507099997437, "t_action_head_ms": 0.0, "t_total_ms": 707.145641000011, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 166, "t_vision_ms": 24.528199999991784, "t_prefill_ms": 151.04642199997897, "t_kv_decode_ms": 339.8967840000182, "t_action_head_ms": 0.0, "t_total_ms": 691.1137669999903, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 167, "t_vision_ms": 24.83806099999697, "t_prefill_ms": 167.7680680000151, "t_kv_decode_ms": 325.3349449999803, "t_action_head_ms": 0.0, "t_total_ms": 710.5929209999999, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 168, "t_vision_ms": 24.366642000018146, "t_prefill_ms": 164.53622799997447, "t_kv_decode_ms": 322.1290060000115, "t_action_head_ms": 0.0, "t_total_ms": 700.0009590000218, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 169, "t_vision_ms": 25.22511300000474, "t_prefill_ms": 162.83170000002656, "t_kv_decode_ms": 328.01083999999037, "t_action_head_ms": 0.0, "t_total_ms": 704.1784959999973, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 170, "t_vision_ms": 25.16777099998535, "t_prefill_ms": 164.49172400001544, "t_kv_decode_ms": 328.07689499998105, "t_action_head_ms": 0.0, "t_total_ms": 707.4440129999857, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 171, "t_vision_ms": 24.371969000014815, "t_prefill_ms": 165.74915699999337, "t_kv_decode_ms": 326.65055900002926, "t_action_head_ms": 0.0, "t_total_ms": 706.9439300000226, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 172, "t_vision_ms": 24.363300999993953, "t_prefill_ms": 165.2052129999788, "t_kv_decode_ms": 325.1301650000187, "t_action_head_ms": 0.0, "t_total_ms": 704.3371510000043, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 173, "t_vision_ms": 24.860568999997668, "t_prefill_ms": 165.331502000015, "t_kv_decode_ms": 324.58501399997886, "t_action_head_ms": 0.0, "t_total_ms": 705.0367120000374, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 174, "t_vision_ms": 24.600074000034056, "t_prefill_ms": 167.01527599997235, "t_kv_decode_ms": 324.1551829999594, "t_action_head_ms": 0.0, "t_total_ms": 707.4561910000057, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 175, "t_vision_ms": 24.802282999985437, "t_prefill_ms": 168.11093699999446, "t_kv_decode_ms": 322.3432540000317, "t_action_head_ms": 0.0, "t_total_ms": 708.2643950000147, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 176, "t_vision_ms": 25.6449249999946, "t_prefill_ms": 167.72138300001416, "t_kv_decode_ms": 325.12439900000345, "t_action_head_ms": 0.0, "t_total_ms": 711.9102409999982, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 177, "t_vision_ms": 25.200025000003734, "t_prefill_ms": 163.5272729999997, "t_kv_decode_ms": 328.8176900000508, "t_action_head_ms": 0.0, "t_total_ms": 706.3491399999862, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 178, "t_vision_ms": 25.517027000034886, "t_prefill_ms": 168.56636199997865, "t_kv_decode_ms": 325.2376519999416, "t_action_head_ms": 0.0, "t_total_ms": 713.4516599999756, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 179, "t_vision_ms": 25.222809000013058, "t_prefill_ms": 168.60896400004322, "t_kv_decode_ms": 324.240227999951, "t_action_head_ms": 0.0, "t_total_ms": 711.9499219999739, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 180, "t_vision_ms": 24.90305899999612, "t_prefill_ms": 167.69831199997043, "t_kv_decode_ms": 325.9527650000109, "t_action_head_ms": 0.0, "t_total_ms": 711.2097309999967, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 181, "t_vision_ms": 25.357772000006662, "t_prefill_ms": 168.1051840000123, "t_kv_decode_ms": 326.9102389999716, "t_action_head_ms": 0.0, "t_total_ms": 713.913639999987, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 182, "t_vision_ms": 25.246709999976247, "t_prefill_ms": 171.36744299995144, "t_kv_decode_ms": 322.59292400004824, "t_action_head_ms": 0.0, "t_total_ms": 715.8964729999866, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 183, "t_vision_ms": 25.768100999982835, "t_prefill_ms": 166.75645499998382, "t_kv_decode_ms": 327.72875800003476, "t_action_head_ms": 0.0, "t_total_ms": 712.8526850000299, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 184, "t_vision_ms": 25.330908999990243, "t_prefill_ms": 164.44895499995482, "t_kv_decode_ms": 330.95124200008286, "t_action_head_ms": 0.0, "t_total_ms": 710.5596160000118, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 185, "t_vision_ms": 24.687396999979683, "t_prefill_ms": 167.07730500002071, "t_kv_decode_ms": 327.05874000004087, "t_action_head_ms": 0.0, "t_total_ms": 710.6564459999731, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 186, "t_vision_ms": 24.97524600005363, "t_prefill_ms": 167.273793999982, "t_kv_decode_ms": 328.38594399993326, "t_action_head_ms": 0.0, "t_total_ms": 712.9379510000149, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 187, "t_vision_ms": 25.285524000025816, "t_prefill_ms": 169.31460000000698, "t_kv_decode_ms": 325.1701039999375, "t_action_head_ms": 0.0, "t_total_ms": 714.4333839999604, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 188, "t_vision_ms": 25.580470000022615, "t_prefill_ms": 172.00708199999326, "t_kv_decode_ms": 321.9718230000126, "t_action_head_ms": 0.0, "t_total_ms": 717.1947269999919, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 189, "t_vision_ms": 24.772641999959433, "t_prefill_ms": 164.1308100000174, "t_kv_decode_ms": 330.6973880000328, "t_action_head_ms": 0.0, "t_total_ms": 708.5698879999995, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 190, "t_vision_ms": 25.822006999987934, "t_prefill_ms": 170.84143099998528, "t_kv_decode_ms": 324.0762309999923, "t_action_head_ms": 0.0, "t_total_ms": 717.4675399999728, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 191, "t_vision_ms": 25.596130999986144, "t_prefill_ms": 170.80541999996512, "t_kv_decode_ms": 325.8870020000586, "t_action_head_ms": 0.0, "t_total_ms": 718.7479909999865, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 192, "t_vision_ms": 25.122959000043465, "t_prefill_ms": 166.25235600002952, "t_kv_decode_ms": 329.7656329999086, "t_action_head_ms": 0.0, "t_total_ms": 712.56670300005, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 193, "t_vision_ms": 24.881140000047708, "t_prefill_ms": 172.6356990000113, "t_kv_decode_ms": 321.7530039999019, "t_action_head_ms": 0.0, "t_total_ms": 716.8391769999971, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 194, "t_vision_ms": 24.829739000040263, "t_prefill_ms": 164.55949399994552, "t_kv_decode_ms": 335.33518899997716, "t_action_head_ms": 0.0, "t_total_ms": 714.1818380000018, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 195, "t_vision_ms": 25.479930000017248, "t_prefill_ms": 170.60426699998743, "t_kv_decode_ms": 326.9275499999935, "t_action_head_ms": 0.0, "t_total_ms": 719.1606559999855, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 196, "t_vision_ms": 25.432439999974576, "t_prefill_ms": 173.4369650000076, "t_kv_decode_ms": 323.6412610000343, "t_action_head_ms": 0.0, "t_total_ms": 721.441714999969, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 197, "t_vision_ms": 25.30065400003423, "t_prefill_ms": 170.63843199997564, "t_kv_decode_ms": 328.14139200002046, "t_action_head_ms": 0.0, "t_total_ms": 720.0813789999643, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 198, "t_vision_ms": 25.02290699999321, "t_prefill_ms": 168.4996189999879, "t_kv_decode_ms": 328.293350000024, "t_action_head_ms": 0.0, "t_total_ms": 715.3966210000249, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 199, "t_vision_ms": 25.297286000011354, "t_prefill_ms": 172.8060410000012, "t_kv_decode_ms": 325.1191800000015, "t_action_head_ms": 0.0, "t_total_ms": 721.4028989999974, "kv_cache_mb": 144.1792, "alloc_mb": 15326.640128, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}, {"step": 200, "t_vision_ms": 25.23908500000971, "t_prefill_ms": 167.49985200004858, "t_kv_decode_ms": 327.7556189999018, "t_action_head_ms": 0.0, "t_total_ms": 713.2893490000356, "kv_cache_mb": 144.1792, "alloc_mb": 15327.91808, "peak_alloc_mb": 15666.98496, "reserved_mb": 15839.789056, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_l4_openvlaoft.json <==
{"workload": "openvla", "gpu_name": "L4", "model_id": "moojink/openvla-7b-oft-finetuned-libero-spatial", "vram_gb": 23.65915136, "load_time_s": 1.9650583267211914, "load_failed": true, "load_error": "ImportError: This modeling file requires the following packages that were not found in your environment: prismatic. Run `pip install prismatic`", "horizon_requested": 200, "horizon_completed": 0, "oom": "load", "first_deadline_miss_step": null, "deadline_ms": 50.0, "results": []}

==> scripts/modal_validate/v5/results/v5_l4_qwen7b.json <==
{"workload": "lm_control", "gpu_name": "L4", "model_id": "Qwen/Qwen2.5-7B", "vram_gb": 23.65915136, "load_time_s": 128.9257276058197, "load_failed": false, "n_params": 7615616512, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "head_dim": 128}, "bytes_per_token": 57344, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 106, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 17155.38432, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 142.45745599998827, "t_action_head_ms": 0.0, "t_total_ms": 142.45745599998827, "kv_cache_mb": 15.425536, "alloc_mb": 17336.619008, "peak_alloc_mb": 17425.388544, "reserved_mb": 17588.813824, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 124.9654650000025, "t_action_head_ms": 0.0, "t_total_ms": 124.9654650000025, "kv_cache_mb": 30.162944, "alloc_mb": 17351.356416, "peak_alloc_mb": 17604.850688, "reserved_mb": 17783.84896, "deadline_missed": true}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 127.94775599999753, "t_action_head_ms": 0.0, "t_total_ms": 127.94775599999753, "kv_cache_mb": 44.900352, "alloc_mb": 17366.093824, "peak_alloc_mb": 17634.325504, "reserved_mb": 17825.792, "deadline_missed": true}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 137.49758000000156, "t_action_head_ms": 0.0, "t_total_ms": 137.49758000000156, "kv_cache_mb": 59.63776, "alloc_mb": 17409.273856, "peak_alloc_mb": 17692.242944, "reserved_mb": 17825.792, "deadline_missed": true}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 143.77117699999076, "t_action_head_ms": 0.0, "t_total_ms": 143.77117699999076, "kv_cache_mb": 74.375168, "alloc_mb": 17417.757696, "peak_alloc_mb": 17743.127552, "reserved_mb": 17983.0784, "deadline_missed": true}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 147.7428500000144, "t_action_head_ms": 0.0, "t_total_ms": 147.7428500000144, "kv_cache_mb": 89.112576, "alloc_mb": 17425.6128, "peak_alloc_mb": 17759.466496, "reserved_mb": 17983.0784, "deadline_missed": true}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 166.00983000000724, "t_action_head_ms": 0.0, "t_total_ms": 166.00983000000724, "kv_cache_mb": 103.849984, "alloc_mb": 17433.882624, "peak_alloc_mb": 17775.591424, "reserved_mb": 17983.0784, "deadline_missed": true}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 163.77166899999906, "t_action_head_ms": 0.0, "t_total_ms": 163.77166899999906, "kv_cache_mb": 118.587392, "alloc_mb": 17440.284672, "peak_alloc_mb": 17790.52544, "reserved_mb": 18140.3648, "deadline_missed": true}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 175.20328799997742, "t_action_head_ms": 0.0, "t_total_ms": 175.20328799997742, "kv_cache_mb": 133.3248, "alloc_mb": 17457.882112, "peak_alloc_mb": 17814.262784, "reserved_mb": 18140.3648, "deadline_missed": true}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 179.44186799999784, "t_action_head_ms": 0.0, "t_total_ms": 179.44186799999784, "kv_cache_mb": 148.062208, "alloc_mb": 17469.25568, "peak_alloc_mb": 17843.233792, "reserved_mb": 18140.3648, "deadline_missed": true}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 187.58940900002585, "t_action_head_ms": 0.0, "t_total_ms": 187.58940900002585, "kv_cache_mb": 162.799616, "alloc_mb": 17485.29664, "peak_alloc_mb": 17871.179776, "reserved_mb": 18140.3648, "deadline_missed": true}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 192.14529600000674, "t_action_head_ms": 0.0, "t_total_ms": 192.14529600000674, "kv_cache_mb": 177.537024, "alloc_mb": 17498.730496, "peak_alloc_mb": 17900.9024, "reserved_mb": 18140.3648, "deadline_missed": true}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 208.18287299999838, "t_action_head_ms": 0.0, "t_total_ms": 208.18287299999838, "kv_cache_mb": 192.274432, "alloc_mb": 17515.635712, "peak_alloc_mb": 17947.185664, "reserved_mb": 18241.028096, "deadline_missed": true}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 205.703026000009, "t_action_head_ms": 0.0, "t_total_ms": 205.703026000009, "kv_cache_mb": 207.01184, "alloc_mb": 17529.47712, "peak_alloc_mb": 17995.89632, "reserved_mb": 18241.028096, "deadline_missed": true}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 215.65413999999805, "t_action_head_ms": 0.0, "t_total_ms": 215.65413999999805, "kv_cache_mb": 221.749248, "alloc_mb": 17544.049664, "peak_alloc_mb": 18043.495936, "reserved_mb": 18354.274304, "deadline_missed": true}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 217.77722100000574, "t_action_head_ms": 0.0, "t_total_ms": 217.77722100000574, "kv_cache_mb": 236.486656, "alloc_mb": 17557.680128, "peak_alloc_mb": 18090.832384, "reserved_mb": 18473.811968, "deadline_missed": true}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 232.14096800001016, "t_action_head_ms": 0.0, "t_total_ms": 232.14096800001016, "kv_cache_mb": 251.224064, "alloc_mb": 17574.792192, "peak_alloc_mb": 18139.401216, "reserved_mb": 18473.811968, "deadline_missed": true}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 233.56008600001132, "t_action_head_ms": 0.0, "t_total_ms": 233.56008600001132, "kv_cache_mb": 265.961472, "alloc_mb": 17587.167232, "peak_alloc_mb": 18186.888192, "reserved_mb": 18473.811968, "deadline_missed": true}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 241.73274899999342, "t_action_head_ms": 0.0, "t_total_ms": 241.73274899999342, "kv_cache_mb": 280.69888, "alloc_mb": 17603.735552, "peak_alloc_mb": 18234.789888, "reserved_mb": 18616.418304, "deadline_missed": true}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 233.26585000000932, "t_action_head_ms": 0.0, "t_total_ms": 233.26585000000932, "kv_cache_mb": 295.436288, "alloc_mb": 17616.678912, "peak_alloc_mb": 18282.486272, "reserved_mb": 18616.418304, "deadline_missed": true}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 262.4322049999819, "t_action_head_ms": 0.0, "t_total_ms": 262.4322049999819, "kv_cache_mb": 310.173696, "alloc_mb": 17632.10496, "peak_alloc_mb": 18329.788928, "reserved_mb": 18616.418304, "deadline_missed": true}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 260.53301499999293, "t_action_head_ms": 0.0, "t_total_ms": 260.53301499999293, "kv_cache_mb": 324.911104, "alloc_mb": 17646.906368, "peak_alloc_mb": 18378.110464, "reserved_mb": 18779.99616, "deadline_missed": true}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 274.2026369999735, "t_action_head_ms": 0.0, "t_total_ms": 274.2026369999735, "kv_cache_mb": 339.648512, "alloc_mb": 17661.692928, "peak_alloc_mb": 18426.826752, "reserved_mb": 18951.962624, "deadline_missed": true}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 273.05990100001054, "t_action_head_ms": 0.0, "t_total_ms": 273.05990100001054, "kv_cache_mb": 354.38592, "alloc_mb": 17676.875776, "peak_alloc_mb": 18476.652032, "reserved_mb": 19130.220544, "deadline_missed": true}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 290.2664929999901, "t_action_head_ms": 0.0, "t_total_ms": 290.2664929999901, "kv_cache_mb": 369.123328, "alloc_mb": 17690.467328, "peak_alloc_mb": 18522.553856, "reserved_mb": 19316.867072, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 287.95673600001237, "t_action_head_ms": 0.0, "t_total_ms": 287.95673600001237, "kv_cache_mb": 383.860736, "alloc_mb": 17706.743808, "peak_alloc_mb": 18571.10016, "reserved_mb": 19509.805056, "deadline_missed": true}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 303.0934429999945, "t_action_head_ms": 0.0, "t_total_ms": 303.0934429999945, "kv_cache_mb": 398.598144, "alloc_mb": 17719.12704, "peak_alloc_mb": 18619.325952, "reserved_mb": 19711.131648, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 285.8253569999931, "t_action_head_ms": 0.0, "t_total_ms": 285.8253569999931, "kv_cache_mb": 413.335552, "alloc_mb": 17734.529024, "peak_alloc_mb": 18665.293312, "reserved_mb": 19918.749696, "deadline_missed": true}, {"step": 29, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 317.1541500000217, "t_action_head_ms": 0.0, "t_total_ms": 317.1541500000217, "kv_cache_mb": 428.07296, "alloc_mb": 17748.78208, "peak_alloc_mb": 18714.021888, "reserved_mb": 20134.756352, "deadline_missed": true}, {"step": 30, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 311.99131900001476, "t_action_head_ms": 0.0, "t_total_ms": 311.99131900001476, "kv_cache_mb": 442.810368, "alloc_mb": 17764.878336, "peak_alloc_mb": 18761.955328, "reserved_mb": 20357.054464, "deadline_missed": true}, {"step": 31, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 330.61347599999635, "t_action_head_ms": 0.0, "t_total_ms": 330.61347599999635, "kv_cache_mb": 457.547776, "alloc_mb": 17778.578432, "peak_alloc_mb": 18812.55936, "reserved_mb": 20587.741184, "deadline_missed": true}, {"step": 32, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 319.90897800000084, "t_action_head_ms": 0.0, "t_total_ms": 319.90897800000084, "kv_cache_mb": 472.285184, "alloc_mb": 17792.862208, "peak_alloc_mb": 18858.454528, "reserved_mb": 20826.816512, "deadline_missed": true}, {"step": 33, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 342.3158579999779, "t_action_head_ms": 0.0, "t_total_ms": 342.3158579999779, "kv_cache_mb": 487.022592, "alloc_mb": 17807.251456, "peak_alloc_mb": 18906.083328, "reserved_mb": 21072.183296, "deadline_missed": true}, {"step": 34, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 334.2047179999952, "t_action_head_ms": 0.0, "t_total_ms": 334.2047179999952, "kv_cache_mb": 501.76, "alloc_mb": 17824.318464, "peak_alloc_mb": 18954.52416, "reserved_mb": 21325.938688, "deadline_missed": true}, {"step": 35, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 357.6307360000044, "t_action_head_ms": 0.0, "t_total_ms": 357.6307360000044, "kv_cache_mb": 516.497408, "alloc_mb": 17836.726272, "peak_alloc_mb": 19004.26752, "reserved_mb": 21585.985536, "deadline_missed": true}, {"step": 36, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 333.95655900000065, "t_action_head_ms": 0.0, "t_total_ms": 333.95655900000065, "kv_cache_mb": 531.234816, "alloc_mb": 17851.46368, "peak_alloc_mb": 19048.7424, "reserved_mb": 21854.420992, "deadline_missed": true}, {"step": 37, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 364.23379100000375, "t_action_head_ms": 0.0, "t_total_ms": 364.23379100000375, "kv_cache_mb": 545.972224, "alloc_mb": 17866.9568, "peak_alloc_mb": 19098.71104, "reserved_mb": 22129.147904, "deadline_missed": true}, {"step": 38, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 356.37198499998135, "t_action_head_ms": 0.0, "t_total_ms": 356.37198499998135, "kv_cache_mb": 560.709632, "alloc_mb": 17881.206784, "peak_alloc_mb": 19145.702912, "reserved_mb": 22412.263424, "deadline_missed": true}, {"step": 39, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 377.3652879999929, "t_action_head_ms": 0.0, "t_total_ms": 377.3652879999929, "kv_cache_mb": 575.44704, "alloc_mb": 17898.248192, "peak_alloc_mb": 19196.024832, "reserved_mb": 22701.6704, "deadline_missed": true}, {"step": 40, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 369.9560450000092, "t_action_head_ms": 0.0, "t_total_ms": 369.9560450000092, "kv_cache_mb": 590.184448, "alloc_mb": 17910.413312, "peak_alloc_mb": 19244.248064, "reserved_mb": 22999.465984, "deadline_missed": true}, {"step": 41, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 393.1797810000148, "t_action_head_ms": 0.0, "t_total_ms": 393.1797810000148, "kv_cache_mb": 604.921856, "alloc_mb": 17926.115328, "peak_alloc_mb": 19289.7024, "reserved_mb": 23303.553024, "deadline_missed": true}, {"step": 42, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 460.86795200000097, "t_action_head_ms": 0.0, "t_total_ms": 460.86795200000097, "kv_cache_mb": 619.659264, "alloc_mb": 17941.34528, "peak_alloc_mb": 19338.779648, "reserved_mb": 19765.6576, "deadline_missed": true}, {"step": 43, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 402.6868009999873, "t_action_head_ms": 0.0, "t_total_ms": 402.6868009999873, "kv_cache_mb": 634.396672, "alloc_mb": 17955.017728, "peak_alloc_mb": 19387.084288, "reserved_mb": 20084.424704, "deadline_missed": true}, {"step": 44, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 389.51955999999655, "t_action_head_ms": 0.0, "t_total_ms": 389.51955999999655, "kv_cache_mb": 649.13408, "alloc_mb": 17970.327552, "peak_alloc_mb": 19433.637376, "reserved_mb": 20411.580416, "deadline_missed": true}, {"step": 45, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 417.7997570000116, "t_action_head_ms": 0.0, "t_total_ms": 417.7997570000116, "kv_cache_mb": 663.871488, "alloc_mb": 17984.100352, "peak_alloc_mb": 19483.286528, "reserved_mb": 20745.027584, "deadline_missed": true}, {"step": 46, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 410.28837499999327, "t_action_head_ms": 0.0, "t_total_ms": 410.28837499999327, "kv_cache_mb": 678.608896, "alloc_mb": 17999.802368, "peak_alloc_mb": 19530.193408, "reserved_mb": 21086.86336, "deadline_missed": true}, {"step": 47, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 436.2978270000042, "t_action_head_ms": 0.0, "t_total_ms": 436.2978270000042, "kv_cache_mb": 693.346304, "alloc_mb": 18014.39744, "peak_alloc_mb": 19579.558912, "reserved_mb": 21434.990592, "deadline_missed": true}, {"step": 48, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 421.55509699998106, "t_action_head_ms": 0.0, "t_total_ms": 421.55509699998106, "kv_cache_mb": 708.083712, "alloc_mb": 18030.303232, "peak_alloc_mb": 19627.835904, "reserved_mb": 21791.506432, "deadline_missed": true}, {"step": 49, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 451.6413739999905, "t_action_head_ms": 0.0, "t_total_ms": 451.6413739999905, "kv_cache_mb": 722.82112, "alloc_mb": 18043.049984, "peak_alloc_mb": 19676.442624, "reserved_mb": 22156.41088, "deadline_missed": true}, {"step": 50, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 434.1102889999888, "t_action_head_ms": 0.0, "t_total_ms": 434.1102889999888, "kv_cache_mb": 737.558528, "alloc_mb": 18058.752, "peak_alloc_mb": 19723.139072, "reserved_mb": 22527.606784, "deadline_missed": true}, {"step": 51, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 464.854210999988, "t_action_head_ms": 0.0, "t_total_ms": 464.854210999988, "kv_cache_mb": 752.295936, "alloc_mb": 18072.5248, "peak_alloc_mb": 19770.931712, "reserved_mb": 22907.191296, "deadline_missed": true}, {"step": 52, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 434.8384379999857, "t_action_head_ms": 0.0, "t_total_ms": 434.8384379999857, "kv_cache_mb": 767.033344, "alloc_mb": 18088.226816, "peak_alloc_mb": 19820.233216, "reserved_mb": 23293.067264, "deadline_missed": true}, {"step": 53, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 511.98142699999494, "t_action_head_ms": 0.0, "t_total_ms": 511.98142699999494, "kv_cache_mb": 781.770752, "alloc_mb": 18101.999616, "peak_alloc_mb": 19867.762176, "reserved_mb": 20621.295616, "deadline_missed": true}, {"step": 54, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 463.65605700000856, "t_action_head_ms": 0.0, "t_total_ms": 463.65605700000856, "kv_cache_mb": 796.50816, "alloc_mb": 18116.737024, "peak_alloc_mb": 19915.629568, "reserved_mb": 21021.851648, "deadline_missed": true}, {"step": 55, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 488.62369899998725, "t_action_head_ms": 0.0, "t_total_ms": 488.62369899998725, "kv_cache_mb": 811.245568, "alloc_mb": 18131.474432, "peak_alloc_mb": 19962.9696, "reserved_mb": 21430.796288, "deadline_missed": true}, {"step": 56, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 475.5923129999928, "t_action_head_ms": 0.0, "t_total_ms": 475.5923129999928, "kv_cache_mb": 825.982976, "alloc_mb": 18146.21184, "peak_alloc_mb": 20011.686912, "reserved_mb": 21846.032384, "deadline_missed": true}, {"step": 57, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 504.02023399999507, "t_action_head_ms": 0.0, "t_total_ms": 504.02023399999507, "kv_cache_mb": 840.720384, "alloc_mb": 18161.227776, "peak_alloc_mb": 20059.420672, "reserved_mb": 22269.657088, "deadline_missed": true}, {"step": 58, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 490.80155499999023, "t_action_head_ms": 0.0, "t_total_ms": 490.80155499999023, "kv_cache_mb": 855.457792, "alloc_mb": 18175.686656, "peak_alloc_mb": 20108.301824, "reserved_mb": 22699.573248, "deadline_missed": true}, {"step": 59, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 518.047815999978, "t_action_head_ms": 0.0, "t_total_ms": 518.047815999978, "kv_cache_mb": 870.1952, "alloc_mb": 18190.424064, "peak_alloc_mb": 20156.094976, "reserved_mb": 23137.878016, "deadline_missed": true}, {"step": 60, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 524.1006089999871, "t_action_head_ms": 0.0, "t_total_ms": 524.1006089999871, "kv_cache_mb": 884.932608, "alloc_mb": 18205.213696, "peak_alloc_mb": 20203.853824, "reserved_mb": 20631.781376, "deadline_missed": true}, {"step": 61, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 533.887582999995, "t_action_head_ms": 0.0, "t_total_ms": 533.887582999995, "kv_cache_mb": 899.670016, "alloc_mb": 18220.174336, "peak_alloc_mb": 20251.15648, "reserved_mb": 21084.766208, "deadline_missed": true}, {"step": 62, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 513.7103739999986, "t_action_head_ms": 0.0, "t_total_ms": 513.7103739999986, "kv_cache_mb": 914.407424, "alloc_mb": 18234.636288, "peak_alloc_mb": 20300.135424, "reserved_mb": 21544.042496, "deadline_missed": true}, {"step": 63, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 550.2465259999951, "t_action_head_ms": 0.0, "t_total_ms": 550.2465259999951, "kv_cache_mb": 929.144832, "alloc_mb": 18249.373696, "peak_alloc_mb": 20347.037696, "reserved_mb": 22011.707392, "deadline_missed": true}, {"step": 64, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 528.7891949999732, "t_action_head_ms": 0.0, "t_total_ms": 528.7891949999732, "kv_cache_mb": 943.88224, "alloc_mb": 18264.111104, "peak_alloc_mb": 20396.238336, "reserved_mb": 22485.663744, "deadline_missed": true}, {"step": 65, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 559.7316449999994, "t_action_head_ms": 0.0, "t_total_ms": 559.7316449999994, "kv_cache_mb": 958.619648, "alloc_mb": 18278.848512, "peak_alloc_mb": 20444.020736, "reserved_mb": 22968.008704, "deadline_missed": true}, {"step": 66, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 580.2344459999915, "t_action_head_ms": 0.0, "t_total_ms": 580.2344459999915, "kv_cache_mb": 973.357056, "alloc_mb": 18293.58592, "peak_alloc_mb": 20491.539456, "reserved_mb": 20982.00576, "deadline_missed": true}, {"step": 67, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 580.2757069999984, "t_action_head_ms": 0.0, "t_total_ms": 580.2757069999984, "kv_cache_mb": 988.094464, "alloc_mb": 18308.323328, "peak_alloc_mb": 20540.60032, "reserved_mb": 21479.030784, "deadline_missed": true}, {"step": 68, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 535.3393979999908, "t_action_head_ms": 0.0, "t_total_ms": 535.3393979999908, "kv_cache_mb": 1002.831872, "alloc_mb": 18323.060736, "peak_alloc_mb": 20588.090368, "reserved_mb": 21984.444416, "deadline_missed": true}, {"step": 69, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 592.466437999974, "t_action_head_ms": 0.0, "t_total_ms": 592.466437999974, "kv_cache_mb": 1017.56928, "alloc_mb": 18338.101248, "peak_alloc_mb": 20637.412352, "reserved_mb": 22496.149504, "deadline_missed": true}, {"step": 70, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 569.2003899999918, "t_action_head_ms": 0.0, "t_total_ms": 569.2003899999918, "kv_cache_mb": 1032.306688, "alloc_mb": 18352.535552, "peak_alloc_mb": 20684.565504, "reserved_mb": 23016.2432, "deadline_missed": true}, {"step": 71, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 639.2486039999881, "t_action_head_ms": 0.0, "t_total_ms": 639.2486039999881, "kv_cache_mb": 1047.044096, "alloc_mb": 18367.27296, "peak_alloc_mb": 20733.637632, "reserved_mb": 21690.843136, "deadline_missed": true}, {"step": 72, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 584.7962410000207, "t_action_head_ms": 0.0, "t_total_ms": 584.7962410000207, "kv_cache_mb": 1061.781504, "alloc_mb": 18382.997504, "peak_alloc_mb": 20780.89984, "reserved_mb": 22225.616896, "deadline_missed": true}, {"step": 73, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 618.4985090000055, "t_action_head_ms": 0.0, "t_total_ms": 618.4985090000055, "kv_cache_mb": 1076.518912, "alloc_mb": 18396.747776, "peak_alloc_mb": 20830.124032, "reserved_mb": 22766.682112, "deadline_missed": true}, {"step": 74, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 600.5833789999997, "t_action_head_ms": 0.0, "t_total_ms": 600.5833789999997, "kv_cache_mb": 1091.25632, "alloc_mb": 18411.485184, "peak_alloc_mb": 20876.168704, "reserved_mb": 23316.135936, "deadline_missed": true}, {"step": 75, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 666.5703959999973, "t_action_head_ms": 0.0, "t_total_ms": 666.5703959999973, "kv_cache_mb": 1105.993728, "alloc_mb": 18426.994688, "peak_alloc_mb": 20926.20288, "reserved_mb": 21539.848192, "deadline_missed": true}, {"step": 76, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 590.5432590000146, "t_action_head_ms": 0.0, "t_total_ms": 590.5432590000146, "kv_cache_mb": 1120.731136, "alloc_mb": 18441.803776, "peak_alloc_mb": 20974.28992, "reserved_mb": 22103.98208, "deadline_missed": true}, {"step": 77, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 647.2765700000025, "t_action_head_ms": 0.0, "t_total_ms": 647.2765700000025, "kv_cache_mb": 1135.468544, "alloc_mb": 18457.137152, "peak_alloc_mb": 21023.516672, "reserved_mb": 22674.407424, "deadline_missed": true}, {"step": 78, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 626.4271599999915, "t_action_head_ms": 0.0, "t_total_ms": 626.4271599999915, "kv_cache_mb": 1150.205952, "alloc_mb": 18470.48704, "peak_alloc_mb": 21070.444544, "reserved_mb": 23253.221376, "deadline_missed": true}, {"step": 79, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 706.4584490000243, "t_action_head_ms": 0.0, "t_total_ms": 706.4584490000243, "kv_cache_mb": 1164.94336, "alloc_mb": 18485.510144, "peak_alloc_mb": 21118.145536, "reserved_mb": 21892.169728, "deadline_missed": true}, {"step": 80, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 642.4512979999975, "t_action_head_ms": 0.0, "t_total_ms": 642.4512979999975, "kv_cache_mb": 1179.680768, "alloc_mb": 18499.909632, "peak_alloc_mb": 21165.464064, "reserved_mb": 22485.663744, "deadline_missed": true}, {"step": 81, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 676.0488879999969, "t_action_head_ms": 0.0, "t_total_ms": 676.0488879999969, "kv_cache_mb": 1194.418176, "alloc_mb": 18514.64704, "peak_alloc_mb": 21213.45536, "reserved_mb": 23085.449216, "deadline_missed": true}, {"step": 82, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 703.9530280000008, "t_action_head_ms": 0.0, "t_total_ms": 703.9530280000008, "kv_cache_mb": 1209.155584, "alloc_mb": 18529.384448, "peak_alloc_mb": 21261.218816, "reserved_mb": 22057.844736, "deadline_missed": true}, {"step": 83, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 695.437236999993, "t_action_head_ms": 0.0, "t_total_ms": 695.437236999993, "kv_cache_mb": 1223.892992, "alloc_mb": 18544.121856, "peak_alloc_mb": 21309.512704, "reserved_mb": 22672.310272, "deadline_missed": true}, {"step": 84, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 641.8026340000154, "t_action_head_ms": 0.0, "t_total_ms": 641.8026340000154, "kv_cache_mb": 1238.6304, "alloc_mb": 18559.031296, "peak_alloc_mb": 21357.31456, "reserved_mb": 23295.164416, "deadline_missed": true}, {"step": 85, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 759.5992469999828, "t_action_head_ms": 0.0, "t_total_ms": 759.5992469999828, "kv_cache_mb": 1253.367808, "alloc_mb": 18574.96064, "peak_alloc_mb": 21406.533632, "reserved_mb": 22135.43936, "deadline_missed": true}, {"step": 86, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 685.5298330000039, "t_action_head_ms": 0.0, "t_total_ms": 685.5298330000039, "kv_cache_mb": 1268.105216, "alloc_mb": 18588.33408, "peak_alloc_mb": 21455.478272, "reserved_mb": 22772.973568, "deadline_missed": true}, {"step": 87, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 749.1995320000058, "t_action_head_ms": 0.0, "t_total_ms": 749.1995320000058, "kv_cache_mb": 1282.842624, "alloc_mb": 18603.071488, "peak_alloc_mb": 21500.95872, "reserved_mb": 22659.72736, "deadline_missed": true}, {"step": 88, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 694.1205679999882, "t_action_head_ms": 0.0, "t_total_ms": 694.1205679999882, "kv_cache_mb": 1297.580032, "alloc_mb": 18617.808896, "peak_alloc_mb": 21550.70464, "reserved_mb": 23311.941632, "deadline_missed": true}, {"step": 89, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 780.3745880000008, "t_action_head_ms": 0.0, "t_total_ms": 780.3745880000008, "kv_cache_mb": 1312.31744, "alloc_mb": 18632.546304, "peak_alloc_mb": 21597.902336, "reserved_mb": 22856.859648, "deadline_missed": true}, {"step": 90, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 757.0616259999952, "t_action_head_ms": 0.0, "t_total_ms": 757.0616259999952, "kv_cache_mb": 1327.054848, "alloc_mb": 18647.283712, "peak_alloc_mb": 21648.347648, "reserved_mb": 22416.457728, "deadline_missed": true}, {"step": 91, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 753.3201540000221, "t_action_head_ms": 0.0, "t_total_ms": 753.3201540000221, "kv_cache_mb": 1341.792256, "alloc_mb": 18662.02112, "peak_alloc_mb": 21693.756928, "reserved_mb": 23091.740672, "deadline_missed": true}, {"step": 92, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 739.0410069999973, "t_action_head_ms": 0.0, "t_total_ms": 739.0410069999973, "kv_cache_mb": 1356.529664, "alloc_mb": 18676.758528, "peak_alloc_mb": 21742.849024, "reserved_mb": 22787.653632, "deadline_missed": true}, {"step": 93, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 799.6801429999891, "t_action_head_ms": 0.0, "t_total_ms": 799.6801429999891, "kv_cache_mb": 1371.267072, "alloc_mb": 18692.054016, "peak_alloc_mb": 21790.80448, "reserved_mb": 22827.49952, "deadline_missed": true}, {"step": 94, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 775.147440000012, "t_action_head_ms": 0.0, "t_total_ms": 775.147440000012, "kv_cache_mb": 1386.00448, "alloc_mb": 18706.233344, "peak_alloc_mb": 21839.980544, "reserved_mb": 22875.734016, "deadline_missed": true}, {"step": 95, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 811.8135370000061, "t_action_head_ms": 0.0, "t_total_ms": 811.8135370000061, "kv_cache_mb": 1400.741888, "alloc_mb": 18720.970752, "peak_alloc_mb": 21886.418944, "reserved_mb": 23072.866304, "deadline_missed": true}, {"step": 96, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 791.0698219999972, "t_action_head_ms": 0.0, "t_total_ms": 791.0698219999972, "kv_cache_mb": 1415.479296, "alloc_mb": 18735.70816, "peak_alloc_mb": 21935.36512, "reserved_mb": 23089.64352, "deadline_missed": true}, {"step": 97, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 833.7648229999957, "t_action_head_ms": 0.0, "t_total_ms": 833.7648229999957, "kv_cache_mb": 1430.216704, "alloc_mb": 18750.445568, "peak_alloc_mb": 21982.590976, "reserved_mb": 23016.2432, "deadline_missed": true}, {"step": 98, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 807.7986159999853, "t_action_head_ms": 0.0, "t_total_ms": 807.7986159999853, "kv_cache_mb": 1444.954112, "alloc_mb": 18765.182976, "peak_alloc_mb": 22030.65344, "reserved_mb": 23213.375488, "deadline_missed": true}, {"step": 99, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 851.4480839999976, "t_action_head_ms": 0.0, "t_total_ms": 851.4480839999976, "kv_cache_mb": 1459.69152, "alloc_mb": 18779.920384, "peak_alloc_mb": 22078.764544, "reserved_mb": 23012.048896, "deadline_missed": true}, {"step": 100, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 783.392804999977, "t_action_head_ms": 0.0, "t_total_ms": 783.392804999977, "kv_cache_mb": 1474.428928, "alloc_mb": 18795.997184, "peak_alloc_mb": 22128.589824, "reserved_mb": 23395.827712, "deadline_missed": true}, {"step": 101, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 877.4071610000078, "t_action_head_ms": 0.0, "t_total_ms": 877.4071610000078, "kv_cache_mb": 1489.166336, "alloc_mb": 18809.3952, "peak_alloc_mb": 22176.275968, "reserved_mb": 22972.203008, "deadline_missed": true}, {"step": 102, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 843.1565879999994, "t_action_head_ms": 0.0, "t_total_ms": 843.1565879999994, "kv_cache_mb": 1503.903744, "alloc_mb": 18824.132608, "peak_alloc_mb": 22223.193088, "reserved_mb": 22986.883072, "deadline_missed": true}, {"step": 103, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 858.4109509999962, "t_action_head_ms": 0.0, "t_total_ms": 858.4109509999962, "kv_cache_mb": 1518.641152, "alloc_mb": 18839.718912, "peak_alloc_mb": 22272.496128, "reserved_mb": 23376.953344, "deadline_missed": true}, {"step": 104, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 835.8973770000091, "t_action_head_ms": 0.0, "t_total_ms": 835.8973770000091, "kv_cache_mb": 1533.37856, "alloc_mb": 18853.607424, "peak_alloc_mb": 22321.07776, "reserved_mb": 23389.536256, "deadline_missed": true}, {"step": 105, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 907.2217849999902, "t_action_head_ms": 0.0, "t_total_ms": 907.2217849999902, "kv_cache_mb": 1548.115968, "alloc_mb": 18868.344832, "peak_alloc_mb": 22369.088512, "reserved_mb": 23045.603328, "deadline_missed": true}, {"step": 106, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 873.7452320000045, "t_action_head_ms": 0.0, "t_total_ms": 873.7452320000045, "kv_cache_mb": 1562.853376, "alloc_mb": 18883.08224, "peak_alloc_mb": 22415.367168, "reserved_mb": 23066.574848, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_l4_smolvla.json <==
{"workload": "smolvla", "gpu_name": "L4", "model_id": "lerobot/smolvla_base", "vram_gb": 23.65915136, "load_time_s": 16.42114233970642, "load_failed": false, "simulated": true, "sim_components": {"vision": "google/siglip-base-patch16-224", "lm": "HuggingFaceTB/SmolLM2-360M", "note": "SmolVLA real load failed; using SigLIP-base + SmolLM2-360M as a faithful proxy (~same param classes)."}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 944.717824, "results": [{"step": 1, "t_vision_ms": 723.176714000001, "t_prefill_ms": 301.7642850000009, "t_kv_decode_ms": 2098.4596740000006, "t_action_head_ms": 0.0, "t_total_ms": 3193.610046, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 947.175936, "reserved_mb": 983.564288, "deadline_missed": true}, {"step": 2, "t_vision_ms": 8.629226000000045, "t_prefill_ms": 41.4688450000007, "t_kv_decode_ms": 2055.023333000001, "t_action_head_ms": 0.0, "t_total_ms": 2105.7410520000026, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 3, "t_vision_ms": 7.863420999999704, "t_prefill_ms": 42.32824800000046, "t_kv_decode_ms": 2053.7494259999994, "t_action_head_ms": 0.0, "t_total_ms": 2104.6075500000006, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 4, "t_vision_ms": 7.7458770000014, "t_prefill_ms": 41.88110200000139, "t_kv_decode_ms": 2057.344910000001, "t_action_head_ms": 0.0, "t_total_ms": 2107.588133, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 5, "t_vision_ms": 7.659998999997697, "t_prefill_ms": 41.654058999998966, "t_kv_decode_ms": 2044.1125629999988, "t_action_head_ms": 0.0, "t_total_ms": 2094.094270999996, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 6, "t_vision_ms": 7.70079299999793, "t_prefill_ms": 41.28939000000287, "t_kv_decode_ms": 2042.0992430000026, "t_action_head_ms": 0.0, "t_total_ms": 2091.7323440000005, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 7, "t_vision_ms": 7.761453000000529, "t_prefill_ms": 41.70728599999762, "t_kv_decode_ms": 2069.3347939999994, "t_action_head_ms": 0.0, "t_total_ms": 2119.4206589999994, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 8, "t_vision_ms": 10.16102799999885, "t_prefill_ms": 42.35345600000073, "t_kv_decode_ms": 2050.0642109999985, "t_action_head_ms": 0.0, "t_total_ms": 2104.1536760000026, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 9, "t_vision_ms": 7.781420999997124, "t_prefill_ms": 42.1535540000022, "t_kv_decode_ms": 2048.9739759999993, "t_action_head_ms": 0.0, "t_total_ms": 2099.5281940000013, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 10, "t_vision_ms": 7.659930999999176, "t_prefill_ms": 41.69227100000228, "t_kv_decode_ms": 2050.8312959999985, "t_action_head_ms": 0.0, "t_total_ms": 2100.814522, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 11, "t_vision_ms": 7.812109999996153, "t_prefill_ms": 42.307886999999766, "t_kv_decode_ms": 2039.1069369999996, "t_action_head_ms": 0.0, "t_total_ms": 2089.897538999999, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 12, "t_vision_ms": 7.758113000001288, "t_prefill_ms": 41.453697000001455, "t_kv_decode_ms": 2056.1301760000033, "t_action_head_ms": 0.0, "t_total_ms": 2105.9828810000026, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 13, "t_vision_ms": 7.854862999998602, "t_prefill_ms": 42.05916500000484, "t_kv_decode_ms": 2058.979111999996, "t_action_head_ms": 0.0, "t_total_ms": 2109.4909970000017, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 14, "t_vision_ms": 7.746883000002924, "t_prefill_ms": 41.94662100000102, "t_kv_decode_ms": 2052.205915000002, "t_action_head_ms": 0.0, "t_total_ms": 2102.511364999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 15, "t_vision_ms": 7.602597000001765, "t_prefill_ms": 41.16648999999484, "t_kv_decode_ms": 2035.927852999997, "t_action_head_ms": 0.0, "t_total_ms": 2085.2838420000026, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 16, "t_vision_ms": 7.716274999999939, "t_prefill_ms": 41.56822600000254, "t_kv_decode_ms": 2061.916195000002, "t_action_head_ms": 0.0, "t_total_ms": 2111.8021540000027, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 17, "t_vision_ms": 7.7431729999943855, "t_prefill_ms": 42.18937000000267, "t_kv_decode_ms": 2041.7228140000034, "t_action_head_ms": 0.0, "t_total_ms": 2092.2967650000005, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 18, "t_vision_ms": 7.6593030000040585, "t_prefill_ms": 41.67290999999551, "t_kv_decode_ms": 2052.1296029999976, "t_action_head_ms": 0.0, "t_total_ms": 2102.0816209999966, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 19, "t_vision_ms": 7.7868760000043835, "t_prefill_ms": 41.623024000003284, "t_kv_decode_ms": 2058.1333259999965, "t_action_head_ms": 0.0, "t_total_ms": 2108.176677000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 20, "t_vision_ms": 7.79894800000136, "t_prefill_ms": 41.57460899999421, "t_kv_decode_ms": 2045.5050790000087, "t_action_head_ms": 0.0, "t_total_ms": 2095.519897000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 21, "t_vision_ms": 7.678261999998881, "t_prefill_ms": 42.07514600000195, "t_kv_decode_ms": 2045.365557000011, "t_action_head_ms": 0.0, "t_total_ms": 2095.776319999999, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 22, "t_vision_ms": 7.645624000005569, "t_prefill_ms": 41.58079600000519, "t_kv_decode_ms": 2052.8748749999863, "t_action_head_ms": 0.0, "t_total_ms": 2102.7355309999934, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 23, "t_vision_ms": 7.694149000002426, "t_prefill_ms": 41.094040000004384, "t_kv_decode_ms": 2040.5268089999993, "t_action_head_ms": 0.0, "t_total_ms": 2089.910439999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 24, "t_vision_ms": 7.70276800000147, "t_prefill_ms": 41.42456999998956, "t_kv_decode_ms": 2044.9624459999995, "t_action_head_ms": 0.0, "t_total_ms": 2094.754326, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 25, "t_vision_ms": 7.7873860000039485, "t_prefill_ms": 42.20276899999931, "t_kv_decode_ms": 2061.5993199999994, "t_action_head_ms": 0.0, "t_total_ms": 2112.193531999992, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 26, "t_vision_ms": 7.759687999993048, "t_prefill_ms": 41.83604800000751, "t_kv_decode_ms": 2058.695483000008, "t_action_head_ms": 0.0, "t_total_ms": 2108.9280249999974, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 27, "t_vision_ms": 7.769659000004481, "t_prefill_ms": 41.93947699999967, "t_kv_decode_ms": 2038.6620379999981, "t_action_head_ms": 0.0, "t_total_ms": 2088.968311999992, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 28, "t_vision_ms": 7.788526999988221, "t_prefill_ms": 42.248071999992476, "t_kv_decode_ms": 2046.9153920000026, "t_action_head_ms": 0.0, "t_total_ms": 2097.6047749999934, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 29, "t_vision_ms": 7.746925999995824, "t_prefill_ms": 41.18076700000017, "t_kv_decode_ms": 2038.3672950000005, "t_action_head_ms": 0.0, "t_total_ms": 2087.888994000011, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 30, "t_vision_ms": 7.597751999995239, "t_prefill_ms": 41.766721000001894, "t_kv_decode_ms": 2050.0355819999922, "t_action_head_ms": 0.0, "t_total_ms": 2100.0461339999956, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 31, "t_vision_ms": 7.720939000009253, "t_prefill_ms": 41.722331000002555, "t_kv_decode_ms": 2040.677746, "t_action_head_ms": 0.0, "t_total_ms": 2090.7596119999994, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 32, "t_vision_ms": 7.730178000002752, "t_prefill_ms": 41.457184000009306, "t_kv_decode_ms": 2039.5135719999898, "t_action_head_ms": 0.0, "t_total_ms": 2089.3309180000015, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 33, "t_vision_ms": 7.714782999997283, "t_prefill_ms": 41.29151100001138, "t_kv_decode_ms": 2014.9669070000016, "t_action_head_ms": 0.0, "t_total_ms": 2064.5947050000045, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 34, "t_vision_ms": 7.785959000003118, "t_prefill_ms": 41.3127710000083, "t_kv_decode_ms": 2022.7639850000116, "t_action_head_ms": 0.0, "t_total_ms": 2072.457925999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 35, "t_vision_ms": 7.6919859999975415, "t_prefill_ms": 41.39561899999933, "t_kv_decode_ms": 2039.5960709999913, "t_action_head_ms": 0.0, "t_total_ms": 2089.2782039999956, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 36, "t_vision_ms": 7.7506590000098186, "t_prefill_ms": 42.11171499999011, "t_kv_decode_ms": 2051.428205999997, "t_action_head_ms": 0.0, "t_total_ms": 2101.912977000012, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 37, "t_vision_ms": 9.701333999998951, "t_prefill_ms": 42.304184000002465, "t_kv_decode_ms": 2188.830698000004, "t_action_head_ms": 0.0, "t_total_ms": 2242.3482450000024, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 38, "t_vision_ms": 7.7580259999905365, "t_prefill_ms": 41.8436770000028, "t_kv_decode_ms": 2047.1349400000065, "t_action_head_ms": 0.0, "t_total_ms": 2097.405233999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 39, "t_vision_ms": 7.848057000003905, "t_prefill_ms": 42.71924799999738, "t_kv_decode_ms": 2060.211495000004, "t_action_head_ms": 0.0, "t_total_ms": 2111.3975069999924, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 40, "t_vision_ms": 7.790552999992428, "t_prefill_ms": 42.053215000009914, "t_kv_decode_ms": 2059.554464999991, "t_action_head_ms": 0.0, "t_total_ms": 2110.010755000005, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 41, "t_vision_ms": 7.667378999997254, "t_prefill_ms": 41.23477699999967, "t_kv_decode_ms": 2064.0784170000047, "t_action_head_ms": 0.0, "t_total_ms": 2113.575783999991, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 42, "t_vision_ms": 7.8708420000026535, "t_prefill_ms": 42.124318000006156, "t_kv_decode_ms": 2060.8683429999955, "t_action_head_ms": 0.0, "t_total_ms": 2111.4836889999965, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 43, "t_vision_ms": 7.736824999994951, "t_prefill_ms": 42.11359800000025, "t_kv_decode_ms": 2069.198682999996, "t_action_head_ms": 0.0, "t_total_ms": 2119.6407320000076, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 44, "t_vision_ms": 7.993052000003331, "t_prefill_ms": 42.94127599999342, "t_kv_decode_ms": 2099.1062239999965, "t_action_head_ms": 0.0, "t_total_ms": 2150.7219370000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 45, "t_vision_ms": 7.853040000000533, "t_prefill_ms": 42.538264000000936, "t_kv_decode_ms": 2092.941714999995, "t_action_head_ms": 0.0, "t_total_ms": 2143.984975999999, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 46, "t_vision_ms": 7.914429999999584, "t_prefill_ms": 42.70416999999327, "t_kv_decode_ms": 2037.416639, "t_action_head_ms": 0.0, "t_total_ms": 2088.671676000004, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 47, "t_vision_ms": 7.605025999993131, "t_prefill_ms": 41.02348700000391, "t_kv_decode_ms": 2033.0462869999906, "t_action_head_ms": 0.0, "t_total_ms": 2082.3060139999966, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 48, "t_vision_ms": 7.972086000009426, "t_prefill_ms": 42.51452599999084, "t_kv_decode_ms": 2081.842194999993, "t_action_head_ms": 0.0, "t_total_ms": 2132.9859490000017, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 49, "t_vision_ms": 7.658331999991219, "t_prefill_ms": 42.193777999997906, "t_kv_decode_ms": 2061.2824140000043, "t_action_head_ms": 0.0, "t_total_ms": 2111.760438000005, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 50, "t_vision_ms": 7.6923339999979135, "t_prefill_ms": 42.035318000003485, "t_kv_decode_ms": 2078.6770010000027, "t_action_head_ms": 0.0, "t_total_ms": 2129.0269689999946, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 51, "t_vision_ms": 7.810402999993471, "t_prefill_ms": 41.65033000001017, "t_kv_decode_ms": 2046.756360999993, "t_action_head_ms": 0.0, "t_total_ms": 2096.843348000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 52, "t_vision_ms": 7.709726000001638, "t_prefill_ms": 41.748294999990776, "t_kv_decode_ms": 2048.8418559999955, "t_action_head_ms": 0.0, "t_total_ms": 2098.9289529999837, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 53, "t_vision_ms": 7.732446000005666, "t_prefill_ms": 41.78316900001278, "t_kv_decode_ms": 2080.33567999999, "t_action_head_ms": 0.0, "t_total_ms": 2130.503032000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 54, "t_vision_ms": 8.152446999986296, "t_prefill_ms": 43.37005499999691, "t_kv_decode_ms": 2082.6114119999775, "t_action_head_ms": 0.0, "t_total_ms": 2134.811786, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 55, "t_vision_ms": 7.804262000007611, "t_prefill_ms": 42.33213099999489, "t_kv_decode_ms": 2093.7918179999997, "t_action_head_ms": 0.0, "t_total_ms": 2144.6418470000026, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 56, "t_vision_ms": 8.039299000017763, "t_prefill_ms": 43.088377000003675, "t_kv_decode_ms": 2098.25786899998, "t_action_head_ms": 0.0, "t_total_ms": 2150.045942999981, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 57, "t_vision_ms": 7.753782000008869, "t_prefill_ms": 42.34006400000112, "t_kv_decode_ms": 2083.274652, "t_action_head_ms": 0.0, "t_total_ms": 2134.0252760000167, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 58, "t_vision_ms": 8.015212000003658, "t_prefill_ms": 43.9663330000144, "t_kv_decode_ms": 2119.7734920000075, "t_action_head_ms": 0.0, "t_total_ms": 2172.439333, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 59, "t_vision_ms": 9.160729999990735, "t_prefill_ms": 56.633191999992505, "t_kv_decode_ms": 2525.1427190000013, "t_action_head_ms": 0.0, "t_total_ms": 2591.8061790000024, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 60, "t_vision_ms": 8.514708999996401, "t_prefill_ms": 45.25885399999652, "t_kv_decode_ms": 2300.797070000016, "t_action_head_ms": 0.0, "t_total_ms": 2355.327732000006, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 61, "t_vision_ms": 8.553747000007661, "t_prefill_ms": 52.516329000013684, "t_kv_decode_ms": 2245.6293470000046, "t_action_head_ms": 0.0, "t_total_ms": 2307.468121999989, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 62, "t_vision_ms": 10.849084000000175, "t_prefill_ms": 48.90580700001124, "t_kv_decode_ms": 2571.5020969999787, "t_action_head_ms": 0.0, "t_total_ms": 2632.1795270000052, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 63, "t_vision_ms": 8.205760000009832, "t_prefill_ms": 45.55483400000071, "t_kv_decode_ms": 2376.9364769999866, "t_action_head_ms": 0.0, "t_total_ms": 2431.4151600000005, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 64, "t_vision_ms": 8.289960000013252, "t_prefill_ms": 45.12234700001727, "t_kv_decode_ms": 2558.104780000008, "t_action_head_ms": 0.0, "t_total_ms": 2612.2722239999803, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 65, "t_vision_ms": 14.94569100000831, "t_prefill_ms": 53.441921000001, "t_kv_decode_ms": 2275.4109589999985, "t_action_head_ms": 0.0, "t_total_ms": 2346.0791600000166, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 66, "t_vision_ms": 7.970846000006304, "t_prefill_ms": 42.96090500000105, "t_kv_decode_ms": 2103.0891279999933, "t_action_head_ms": 0.0, "t_total_ms": 2154.6920609999916, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 67, "t_vision_ms": 8.896206999992273, "t_prefill_ms": 44.47322499999018, "t_kv_decode_ms": 2109.701941999987, "t_action_head_ms": 0.0, "t_total_ms": 2163.904205999984, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 68, "t_vision_ms": 7.7395229999979165, "t_prefill_ms": 45.71410400001241, "t_kv_decode_ms": 2069.056887000016, "t_action_head_ms": 0.0, "t_total_ms": 2123.1115060000147, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 69, "t_vision_ms": 7.543469000012237, "t_prefill_ms": 41.21248499998842, "t_kv_decode_ms": 2170.701165999986, "t_action_head_ms": 0.0, "t_total_ms": 2220.1033949999955, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 70, "t_vision_ms": 7.856493000019782, "t_prefill_ms": 42.4911810000026, "t_kv_decode_ms": 2112.484526000003, "t_action_head_ms": 0.0, "t_total_ms": 2163.4771979999814, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 71, "t_vision_ms": 7.998836000012943, "t_prefill_ms": 43.705849000019725, "t_kv_decode_ms": 2219.6548100000086, "t_action_head_ms": 0.0, "t_total_ms": 2272.056641000006, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 72, "t_vision_ms": 9.128320000002077, "t_prefill_ms": 49.71230800001081, "t_kv_decode_ms": 2319.3317670000224, "t_action_head_ms": 0.0, "t_total_ms": 2379.039139000014, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 73, "t_vision_ms": 8.660026000001153, "t_prefill_ms": 43.57051600001682, "t_kv_decode_ms": 2409.923140999979, "t_action_head_ms": 0.0, "t_total_ms": 2462.9585680000046, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 74, "t_vision_ms": 10.244991999996955, "t_prefill_ms": 51.92213099999776, "t_kv_decode_ms": 2145.788022000005, "t_action_head_ms": 0.0, "t_total_ms": 2208.623177999982, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 75, "t_vision_ms": 7.753035999996882, "t_prefill_ms": 42.1498050000082, "t_kv_decode_ms": 2067.7881300000254, "t_action_head_ms": 0.0, "t_total_ms": 2118.3394759999883, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 76, "t_vision_ms": 7.8149400000029345, "t_prefill_ms": 42.85637499998529, "t_kv_decode_ms": 2104.3909240000003, "t_action_head_ms": 0.0, "t_total_ms": 2155.743033999983, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 77, "t_vision_ms": 7.960617999998476, "t_prefill_ms": 42.988734000005024, "t_kv_decode_ms": 2137.1883410000123, "t_action_head_ms": 0.0, "t_total_ms": 2188.7840709999864, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 78, "t_vision_ms": 8.359970000014982, "t_prefill_ms": 43.78502400001594, "t_kv_decode_ms": 2156.337275999988, "t_action_head_ms": 0.0, "t_total_ms": 2209.242061999987, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 79, "t_vision_ms": 8.01388300001804, "t_prefill_ms": 43.83252399998128, "t_kv_decode_ms": 2154.2944379999935, "t_action_head_ms": 0.0, "t_total_ms": 2206.781914999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 80, "t_vision_ms": 8.614027000021451, "t_prefill_ms": 45.76021099998684, "t_kv_decode_ms": 2135.2157469999893, "t_action_head_ms": 0.0, "t_total_ms": 2190.317730000004, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 81, "t_vision_ms": 9.005215999991378, "t_prefill_ms": 43.36428799999226, "t_kv_decode_ms": 2105.822101000001, "t_action_head_ms": 0.0, "t_total_ms": 2158.904449000005, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 82, "t_vision_ms": 7.992181000020082, "t_prefill_ms": 42.597753000023886, "t_kv_decode_ms": 2118.583604999998, "t_action_head_ms": 0.0, "t_total_ms": 2169.878140000009, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 83, "t_vision_ms": 8.193998000024294, "t_prefill_ms": 45.26479200001177, "t_kv_decode_ms": 2143.648775999992, "t_action_head_ms": 0.0, "t_total_ms": 2197.8162139999995, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 84, "t_vision_ms": 7.859590000009575, "t_prefill_ms": 43.33704100000091, "t_kv_decode_ms": 2135.520794999991, "t_action_head_ms": 0.0, "t_total_ms": 2187.3481909999837, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 85, "t_vision_ms": 7.94056499998419, "t_prefill_ms": 43.12613299998702, "t_kv_decode_ms": 2086.462584000003, "t_action_head_ms": 0.0, "t_total_ms": 2138.1630820000055, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 86, "t_vision_ms": 7.698093000016115, "t_prefill_ms": 41.76626000000283, "t_kv_decode_ms": 2138.4354270000185, "t_action_head_ms": 0.0, "t_total_ms": 2188.5284340000053, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 87, "t_vision_ms": 7.805060000009689, "t_prefill_ms": 42.40410100001668, "t_kv_decode_ms": 2112.719663000007, "t_action_head_ms": 0.0, "t_total_ms": 2163.5476639999924, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 88, "t_vision_ms": 8.957237999993595, "t_prefill_ms": 44.06733900000859, "t_kv_decode_ms": 2106.8840289999853, "t_action_head_ms": 0.0, "t_total_ms": 2160.570439999987, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 89, "t_vision_ms": 7.943253000007644, "t_prefill_ms": 42.19464400000561, "t_kv_decode_ms": 2073.9262170000075, "t_action_head_ms": 0.0, "t_total_ms": 2124.7109140000193, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 90, "t_vision_ms": 7.72609399999169, "t_prefill_ms": 41.75907100000131, "t_kv_decode_ms": 2043.4400869999934, "t_action_head_ms": 0.0, "t_total_ms": 2093.5522990000095, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 91, "t_vision_ms": 7.574284000014586, "t_prefill_ms": 40.82107099998211, "t_kv_decode_ms": 2047.1801149999749, "t_action_head_ms": 0.0, "t_total_ms": 2096.186606999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 92, "t_vision_ms": 7.755962999993926, "t_prefill_ms": 41.353275999995276, "t_kv_decode_ms": 2087.07153200001, "t_action_head_ms": 0.0, "t_total_ms": 2136.783887000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 93, "t_vision_ms": 7.806386999988035, "t_prefill_ms": 42.797890999992205, "t_kv_decode_ms": 2092.080005000014, "t_action_head_ms": 0.0, "t_total_ms": 2143.356165, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 94, "t_vision_ms": 7.909487000006266, "t_prefill_ms": 43.008797999988246, "t_kv_decode_ms": 2183.402027999989, "t_action_head_ms": 0.0, "t_total_ms": 2234.9901530000125, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 95, "t_vision_ms": 10.513293000002477, "t_prefill_ms": 43.90204500001005, "t_kv_decode_ms": 2071.5566930000195, "t_action_head_ms": 0.0, "t_total_ms": 2127.5919100000065, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 96, "t_vision_ms": 7.903437000010172, "t_prefill_ms": 41.776790999989544, "t_kv_decode_ms": 2158.13542799998, "t_action_head_ms": 0.0, "t_total_ms": 2208.4623510000083, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 97, "t_vision_ms": 8.22657199998389, "t_prefill_ms": 44.33321199999796, "t_kv_decode_ms": 2187.1933680000097, "t_action_head_ms": 0.0, "t_total_ms": 2240.419099999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 98, "t_vision_ms": 8.132053000025508, "t_prefill_ms": 44.44449600001121, "t_kv_decode_ms": 2125.8140719999974, "t_action_head_ms": 0.0, "t_total_ms": 2179.0048919999945, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 99, "t_vision_ms": 7.994744000001219, "t_prefill_ms": 42.81665100000964, "t_kv_decode_ms": 2141.0407490000125, "t_action_head_ms": 0.0, "t_total_ms": 2192.44617199999, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 100, "t_vision_ms": 7.889980000015839, "t_prefill_ms": 43.00648299999921, "t_kv_decode_ms": 2124.954081999988, "t_action_head_ms": 0.0, "t_total_ms": 2176.4753049999968, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 101, "t_vision_ms": 8.112667000006013, "t_prefill_ms": 42.73731799997904, "t_kv_decode_ms": 2062.416464999984, "t_action_head_ms": 0.0, "t_total_ms": 2113.9644989999906, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 102, "t_vision_ms": 8.462669000010692, "t_prefill_ms": 41.55233700001304, "t_kv_decode_ms": 2052.8642100000243, "t_action_head_ms": 0.0, "t_total_ms": 2103.5184220000074, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 103, "t_vision_ms": 7.823445000013862, "t_prefill_ms": 42.526533999989624, "t_kv_decode_ms": 2095.393254000015, "t_action_head_ms": 0.0, "t_total_ms": 2146.3577439999995, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 104, "t_vision_ms": 7.989231999999902, "t_prefill_ms": 43.03744900002471, "t_kv_decode_ms": 2058.011790000023, "t_action_head_ms": 0.0, "t_total_ms": 2109.720699999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 105, "t_vision_ms": 7.691268999991507, "t_prefill_ms": 41.513787000013735, "t_kv_decode_ms": 2069.791328000008, "t_action_head_ms": 0.0, "t_total_ms": 2119.691083999982, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 106, "t_vision_ms": 8.717720999982248, "t_prefill_ms": 46.02499500001045, "t_kv_decode_ms": 2176.338813000001, "t_action_head_ms": 0.0, "t_total_ms": 2231.7039809999815, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 107, "t_vision_ms": 8.23281399999587, "t_prefill_ms": 44.05310199999235, "t_kv_decode_ms": 2198.1262420000007, "t_action_head_ms": 0.0, "t_total_ms": 2251.0885359999975, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 108, "t_vision_ms": 7.9230510000058985, "t_prefill_ms": 43.029431999997314, "t_kv_decode_ms": 2182.167390000018, "t_action_head_ms": 0.0, "t_total_ms": 2233.7534519999735, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 109, "t_vision_ms": 9.084986999994271, "t_prefill_ms": 42.24315200002593, "t_kv_decode_ms": 2062.7129029999764, "t_action_head_ms": 0.0, "t_total_ms": 2114.7592590000386, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 110, "t_vision_ms": 7.71875700002056, "t_prefill_ms": 42.005272999972476, "t_kv_decode_ms": 2072.569121000015, "t_action_head_ms": 0.0, "t_total_ms": 2122.97477300001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 111, "t_vision_ms": 7.7502010000216615, "t_prefill_ms": 42.182217999993554, "t_kv_decode_ms": 2093.8935049999827, "t_action_head_ms": 0.0, "t_total_ms": 2144.4433120000213, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 112, "t_vision_ms": 8.200496000029034, "t_prefill_ms": 44.695385000011356, "t_kv_decode_ms": 2150.1103580000063, "t_action_head_ms": 0.0, "t_total_ms": 2203.6726839999687, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 113, "t_vision_ms": 7.880463999981657, "t_prefill_ms": 41.45800499998131, "t_kv_decode_ms": 2042.3199059999888, "t_action_head_ms": 0.0, "t_total_ms": 2092.3410089999948, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 114, "t_vision_ms": 7.6562610000223685, "t_prefill_ms": 41.343929999982265, "t_kv_decode_ms": 2038.6285040000303, "t_action_head_ms": 0.0, "t_total_ms": 2088.284912000006, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 115, "t_vision_ms": 7.914684000013494, "t_prefill_ms": 43.54247700001679, "t_kv_decode_ms": 2101.5236339999888, "t_action_head_ms": 0.0, "t_total_ms": 2153.6731070000315, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 116, "t_vision_ms": 8.365022000020872, "t_prefill_ms": 41.84943299998167, "t_kv_decode_ms": 2137.403293000034, "t_action_head_ms": 0.0, "t_total_ms": 2188.259060000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 117, "t_vision_ms": 8.144839999999931, "t_prefill_ms": 43.70019999998931, "t_kv_decode_ms": 2075.745576000031, "t_action_head_ms": 0.0, "t_total_ms": 2128.276165999978, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 118, "t_vision_ms": 7.905505999985962, "t_prefill_ms": 41.690820999974676, "t_kv_decode_ms": 2045.0264629999992, "t_action_head_ms": 0.0, "t_total_ms": 2095.259967000004, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 119, "t_vision_ms": 7.699698999999782, "t_prefill_ms": 41.78484000004801, "t_kv_decode_ms": 2040.6423299999688, "t_action_head_ms": 0.0, "t_total_ms": 2090.7465340000044, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 120, "t_vision_ms": 7.727020000004359, "t_prefill_ms": 41.70772600002692, "t_kv_decode_ms": 2040.218508999999, "t_action_head_ms": 0.0, "t_total_ms": 2090.307680999956, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 121, "t_vision_ms": 7.621873999994477, "t_prefill_ms": 41.989699999987806, "t_kv_decode_ms": 2057.3413170000094, "t_action_head_ms": 0.0, "t_total_ms": 2107.5770589999934, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 122, "t_vision_ms": 8.035103999986859, "t_prefill_ms": 43.125810999981695, "t_kv_decode_ms": 2171.8817120000153, "t_action_head_ms": 0.0, "t_total_ms": 2223.6798280000016, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 123, "t_vision_ms": 8.91599699997414, "t_prefill_ms": 43.677305000016986, "t_kv_decode_ms": 2099.831531999996, "t_action_head_ms": 0.0, "t_total_ms": 2153.066057999979, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 124, "t_vision_ms": 7.960350000018934, "t_prefill_ms": 42.159247000029154, "t_kv_decode_ms": 2102.2586219999653, "t_action_head_ms": 0.0, "t_total_ms": 2153.1298219999826, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 125, "t_vision_ms": 10.07177999997566, "t_prefill_ms": 43.42636700005187, "t_kv_decode_ms": 2121.9340570000327, "t_action_head_ms": 0.0, "t_total_ms": 2176.995784999974, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 126, "t_vision_ms": 7.927166000001762, "t_prefill_ms": 42.52588000002788, "t_kv_decode_ms": 2127.2441990000175, "t_action_head_ms": 0.0, "t_total_ms": 2178.3367049999924, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 127, "t_vision_ms": 8.025898000028064, "t_prefill_ms": 43.47098899995672, "t_kv_decode_ms": 2128.095152999947, "t_action_head_ms": 0.0, "t_total_ms": 2180.193739999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 128, "t_vision_ms": 8.01653600001373, "t_prefill_ms": 42.83589100003837, "t_kv_decode_ms": 2140.427805999991, "t_action_head_ms": 0.0, "t_total_ms": 2191.887038999994, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 129, "t_vision_ms": 7.929307999972934, "t_prefill_ms": 41.66283299997531, "t_kv_decode_ms": 2054.760392999981, "t_action_head_ms": 0.0, "t_total_ms": 2105.008397000006, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 130, "t_vision_ms": 8.650229000011223, "t_prefill_ms": 41.4623340000162, "t_kv_decode_ms": 2067.1535960000256, "t_action_head_ms": 0.0, "t_total_ms": 2117.866972999991, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 131, "t_vision_ms": 7.766875000015716, "t_prefill_ms": 41.86946099997613, "t_kv_decode_ms": 2065.1301290000106, "t_action_head_ms": 0.0, "t_total_ms": 2115.379676000032, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 132, "t_vision_ms": 7.870200000013483, "t_prefill_ms": 42.37516500000993, "t_kv_decode_ms": 2061.596038999994, "t_action_head_ms": 0.0, "t_total_ms": 2112.443816999985, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 133, "t_vision_ms": 7.916308000005756, "t_prefill_ms": 42.20101200002091, "t_kv_decode_ms": 2116.3897710000015, "t_action_head_ms": 0.0, "t_total_ms": 2167.120839000006, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 134, "t_vision_ms": 8.11618099999123, "t_prefill_ms": 43.30579099996612, "t_kv_decode_ms": 2268.6483809999913, "t_action_head_ms": 0.0, "t_total_ms": 2320.746548000045, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 135, "t_vision_ms": 8.58351199997287, "t_prefill_ms": 45.97681600000669, "t_kv_decode_ms": 2330.19975000002, "t_action_head_ms": 0.0, "t_total_ms": 2385.5321350000054, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 136, "t_vision_ms": 8.737281999970037, "t_prefill_ms": 49.22058200003221, "t_kv_decode_ms": 2446.0018179999565, "t_action_head_ms": 0.0, "t_total_ms": 2504.785831999982, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 137, "t_vision_ms": 9.474912000030145, "t_prefill_ms": 45.298737999985406, "t_kv_decode_ms": 2329.7313399999666, "t_action_head_ms": 0.0, "t_total_ms": 2385.2624579999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 138, "t_vision_ms": 14.049117999945793, "t_prefill_ms": 45.397433000005094, "t_kv_decode_ms": 2330.999762000033, "t_action_head_ms": 0.0, "t_total_ms": 2391.5163750000374, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 139, "t_vision_ms": 9.53741699999, "t_prefill_ms": 50.55922099995769, "t_kv_decode_ms": 2391.8536150000023, "t_action_head_ms": 0.0, "t_total_ms": 2452.774986999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 140, "t_vision_ms": 10.39714199998798, "t_prefill_ms": 56.41683700002886, "t_kv_decode_ms": 2263.724797000009, "t_action_head_ms": 0.0, "t_total_ms": 2331.296751000025, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 141, "t_vision_ms": 8.332864999999856, "t_prefill_ms": 44.35851900001353, "t_kv_decode_ms": 2263.791792999996, "t_action_head_ms": 0.0, "t_total_ms": 2317.2300450000307, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 142, "t_vision_ms": 8.754174999978659, "t_prefill_ms": 46.90425699999423, "t_kv_decode_ms": 2273.7781879999943, "t_action_head_ms": 0.0, "t_total_ms": 2330.225107999979, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 143, "t_vision_ms": 8.515621000015017, "t_prefill_ms": 46.31546100000605, "t_kv_decode_ms": 2319.051676000015, "t_action_head_ms": 0.0, "t_total_ms": 2374.610540000049, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 144, "t_vision_ms": 9.867612999983066, "t_prefill_ms": 46.66223000003811, "t_kv_decode_ms": 2300.3421850000336, "t_action_head_ms": 0.0, "t_total_ms": 2357.6008479999473, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 145, "t_vision_ms": 11.685537999994722, "t_prefill_ms": 54.48281200000338, "t_kv_decode_ms": 2318.0820400000357, "t_action_head_ms": 0.0, "t_total_ms": 2384.9939599999743, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 146, "t_vision_ms": 8.303107000017462, "t_prefill_ms": 45.62387300001092, "t_kv_decode_ms": 2170.93309400002, "t_action_head_ms": 0.0, "t_total_ms": 2225.529623, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 147, "t_vision_ms": 8.866972000021178, "t_prefill_ms": 46.04005600003802, "t_kv_decode_ms": 2171.3815279999835, "t_action_head_ms": 0.0, "t_total_ms": 2226.988589999962, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 148, "t_vision_ms": 8.256073999973523, "t_prefill_ms": 43.86028700002953, "t_kv_decode_ms": 2192.9414719999727, "t_action_head_ms": 0.0, "t_total_ms": 2245.763860000011, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 149, "t_vision_ms": 7.987829999990481, "t_prefill_ms": 43.764495999994324, "t_kv_decode_ms": 2197.6612379999665, "t_action_head_ms": 0.0, "t_total_ms": 2250.1038980000203, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 150, "t_vision_ms": 8.12051899998778, "t_prefill_ms": 45.39370900005224, "t_kv_decode_ms": 2224.4942869999704, "t_action_head_ms": 0.0, "t_total_ms": 2278.689170000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 151, "t_vision_ms": 11.850351000020964, "t_prefill_ms": 51.77903499998138, "t_kv_decode_ms": 2316.776629000003, "t_action_head_ms": 0.0, "t_total_ms": 2381.501725000021, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 152, "t_vision_ms": 9.934597000039957, "t_prefill_ms": 43.99879000004603, "t_kv_decode_ms": 2111.560426999972, "t_action_head_ms": 0.0, "t_total_ms": 2167.132315999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 153, "t_vision_ms": 9.338379999974222, "t_prefill_ms": 43.11296100001982, "t_kv_decode_ms": 2093.5220090000257, "t_action_head_ms": 0.0, "t_total_ms": 2147.28906900001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 154, "t_vision_ms": 7.973305000007258, "t_prefill_ms": 43.353228000000854, "t_kv_decode_ms": 2334.341961000007, "t_action_head_ms": 0.0, "t_total_ms": 2386.321129999999, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 155, "t_vision_ms": 8.251701000006051, "t_prefill_ms": 43.227770999976656, "t_kv_decode_ms": 2099.5942910000167, "t_action_head_ms": 0.0, "t_total_ms": 2151.73546799997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 156, "t_vision_ms": 7.768353000017214, "t_prefill_ms": 47.825977999991665, "t_kv_decode_ms": 2180.7546709999883, "t_action_head_ms": 0.0, "t_total_ms": 2236.9875470000125, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 157, "t_vision_ms": 8.937248999984604, "t_prefill_ms": 46.855071000038606, "t_kv_decode_ms": 2128.1109859999674, "t_action_head_ms": 0.0, "t_total_ms": 2184.7528430000125, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 158, "t_vision_ms": 8.546168999998827, "t_prefill_ms": 42.339306000030774, "t_kv_decode_ms": 2110.8354340000233, "t_action_head_ms": 0.0, "t_total_ms": 2162.3313009999947, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 159, "t_vision_ms": 7.733741000038208, "t_prefill_ms": 41.89646200001107, "t_kv_decode_ms": 2063.2235659999765, "t_action_head_ms": 0.0, "t_total_ms": 2113.460305999979, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 160, "t_vision_ms": 7.785793000039121, "t_prefill_ms": 42.273267999973996, "t_kv_decode_ms": 2079.9404090000166, "t_action_head_ms": 0.0, "t_total_ms": 2130.613387999972, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 161, "t_vision_ms": 7.753997999998319, "t_prefill_ms": 41.72153599995454, "t_kv_decode_ms": 2076.647654999988, "t_action_head_ms": 0.0, "t_total_ms": 2126.752238999984, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 162, "t_vision_ms": 7.834348999949725, "t_prefill_ms": 42.2012699999641, "t_kv_decode_ms": 2061.4783969999735, "t_action_head_ms": 0.0, "t_total_ms": 2112.1363749999773, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 163, "t_vision_ms": 7.746579000013298, "t_prefill_ms": 41.79935799999157, "t_kv_decode_ms": 2052.478812000004, "t_action_head_ms": 0.0, "t_total_ms": 2102.6220399999715, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 164, "t_vision_ms": 7.745693000003939, "t_prefill_ms": 41.60387500002116, "t_kv_decode_ms": 2045.4294310000023, "t_action_head_ms": 0.0, "t_total_ms": 2095.404684000016, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 165, "t_vision_ms": 8.410962000027666, "t_prefill_ms": 41.17627799996626, "t_kv_decode_ms": 2036.7100249999908, "t_action_head_ms": 0.0, "t_total_ms": 2086.9053689999646, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 166, "t_vision_ms": 7.925865999993675, "t_prefill_ms": 42.16934699996955, "t_kv_decode_ms": 2034.3071600000258, "t_action_head_ms": 0.0, "t_total_ms": 2085.0109259999954, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 167, "t_vision_ms": 7.836361999977726, "t_prefill_ms": 41.93351899999698, "t_kv_decode_ms": 2033.7171350000176, "t_action_head_ms": 0.0, "t_total_ms": 2084.0990759999727, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 168, "t_vision_ms": 7.665014999986397, "t_prefill_ms": 41.31238700000495, "t_kv_decode_ms": 2041.5128440000103, "t_action_head_ms": 0.0, "t_total_ms": 2091.078471000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 169, "t_vision_ms": 7.682293000016216, "t_prefill_ms": 41.82497300001842, "t_kv_decode_ms": 2040.7214010000416, "t_action_head_ms": 0.0, "t_total_ms": 2090.855304999991, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 170, "t_vision_ms": 7.764198999950622, "t_prefill_ms": 41.38976400003003, "t_kv_decode_ms": 2123.7831200000414, "t_action_head_ms": 0.0, "t_total_ms": 2173.599391000039, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 171, "t_vision_ms": 7.927980000033585, "t_prefill_ms": 42.64644900001713, "t_kv_decode_ms": 2135.094772000002, "t_action_head_ms": 0.0, "t_total_ms": 2186.3095639999983, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 172, "t_vision_ms": 9.725134000007074, "t_prefill_ms": 46.204101999990144, "t_kv_decode_ms": 2211.779880999984, "t_action_head_ms": 0.0, "t_total_ms": 2268.5689870000374, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 173, "t_vision_ms": 8.35000699999, "t_prefill_ms": 45.444507000013346, "t_kv_decode_ms": 2202.620398000022, "t_action_head_ms": 0.0, "t_total_ms": 2257.085172000018, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 174, "t_vision_ms": 8.612973000026614, "t_prefill_ms": 44.824807999987115, "t_kv_decode_ms": 2190.07368299998, "t_action_head_ms": 0.0, "t_total_ms": 2244.20108999999, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 175, "t_vision_ms": 8.32273499997882, "t_prefill_ms": 44.88891699998021, "t_kv_decode_ms": 2143.443822999984, "t_action_head_ms": 0.0, "t_total_ms": 2197.326335000014, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 176, "t_vision_ms": 8.215066999980536, "t_prefill_ms": 42.55996099999493, "t_kv_decode_ms": 2140.198510999994, "t_action_head_ms": 0.0, "t_total_ms": 2191.7306390000135, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 177, "t_vision_ms": 8.250997000004645, "t_prefill_ms": 44.13119399998777, "t_kv_decode_ms": 2157.3689049999984, "t_action_head_ms": 0.0, "t_total_ms": 2210.4087050000203, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 178, "t_vision_ms": 8.125049999989642, "t_prefill_ms": 44.765665999989324, "t_kv_decode_ms": 2161.803066999994, "t_action_head_ms": 0.0, "t_total_ms": 2215.3452700000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 179, "t_vision_ms": 9.631506000005174, "t_prefill_ms": 45.83592500000577, "t_kv_decode_ms": 2241.573293999977, "t_action_head_ms": 0.0, "t_total_ms": 2297.7573750000033, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 180, "t_vision_ms": 8.224992000009479, "t_prefill_ms": 44.999111999970864, "t_kv_decode_ms": 2251.6001150000307, "t_action_head_ms": 0.0, "t_total_ms": 2305.4996770000002, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 181, "t_vision_ms": 8.542606999981217, "t_prefill_ms": 47.10700499998666, "t_kv_decode_ms": 2261.8470879999677, "t_action_head_ms": 0.0, "t_total_ms": 2318.220832999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 182, "t_vision_ms": 10.590692999983276, "t_prefill_ms": 44.68768999998929, "t_kv_decode_ms": 2204.028287999961, "t_action_head_ms": 0.0, "t_total_ms": 2260.978558999966, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 183, "t_vision_ms": 9.06018200004155, "t_prefill_ms": 45.827633999977024, "t_kv_decode_ms": 2122.467271000005, "t_action_head_ms": 0.0, "t_total_ms": 2178.0538970000407, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 184, "t_vision_ms": 8.065971999997146, "t_prefill_ms": 44.13692399998581, "t_kv_decode_ms": 2248.4981489999996, "t_action_head_ms": 0.0, "t_total_ms": 2301.362648999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 185, "t_vision_ms": 8.495719999984885, "t_prefill_ms": 45.61380399997006, "t_kv_decode_ms": 2227.3834750000105, "t_action_head_ms": 0.0, "t_total_ms": 2282.2484379999537, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 186, "t_vision_ms": 9.386810999956197, "t_prefill_ms": 45.081052000000454, "t_kv_decode_ms": 2208.7946589999774, "t_action_head_ms": 0.0, "t_total_ms": 2264.0124669999864, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 187, "t_vision_ms": 8.40717399995583, "t_prefill_ms": 44.79850199999191, "t_kv_decode_ms": 2193.270982999991, "t_action_head_ms": 0.0, "t_total_ms": 2247.214100000008, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 188, "t_vision_ms": 8.39351400003352, "t_prefill_ms": 44.83032899997852, "t_kv_decode_ms": 2103.7580809999668, "t_action_head_ms": 0.0, "t_total_ms": 2157.7047530000186, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 189, "t_vision_ms": 8.146764000002804, "t_prefill_ms": 41.88020399999459, "t_kv_decode_ms": 2055.7895039999607, "t_action_head_ms": 0.0, "t_total_ms": 2106.504230999974, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 190, "t_vision_ms": 7.750493000003189, "t_prefill_ms": 41.518316000008326, "t_kv_decode_ms": 2108.794472999989, "t_action_head_ms": 0.0, "t_total_ms": 2158.7128909999933, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 191, "t_vision_ms": 7.96106199999258, "t_prefill_ms": 43.06640100003278, "t_kv_decode_ms": 2134.691029999999, "t_action_head_ms": 0.0, "t_total_ms": 2186.36456400003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 192, "t_vision_ms": 8.185963000016727, "t_prefill_ms": 43.29220599998962, "t_kv_decode_ms": 2136.610295999958, "t_action_head_ms": 0.0, "t_total_ms": 2188.7274299999717, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 193, "t_vision_ms": 8.990668999956597, "t_prefill_ms": 43.25483700000632, "t_kv_decode_ms": 2225.773658000037, "t_action_head_ms": 0.0, "t_total_ms": 2278.6396779999905, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 194, "t_vision_ms": 7.941952000010133, "t_prefill_ms": 42.74000499998465, "t_kv_decode_ms": 2126.954081000008, "t_action_head_ms": 0.0, "t_total_ms": 2178.250741999989, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 195, "t_vision_ms": 7.954463000032774, "t_prefill_ms": 42.72527299997364, "t_kv_decode_ms": 2123.830347999956, "t_action_head_ms": 0.0, "t_total_ms": 2175.100751000002, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 196, "t_vision_ms": 8.031661000018175, "t_prefill_ms": 43.741015999955835, "t_kv_decode_ms": 2149.0163209999764, "t_action_head_ms": 0.0, "t_total_ms": 2201.3830790000384, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 197, "t_vision_ms": 7.961367000007158, "t_prefill_ms": 42.74144499999011, "t_kv_decode_ms": 2114.7113050000144, "t_action_head_ms": 0.0, "t_total_ms": 2166.040398000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 198, "t_vision_ms": 8.021698999982618, "t_prefill_ms": 42.24299800000608, "t_kv_decode_ms": 2077.772211000024, "t_action_head_ms": 0.0, "t_total_ms": 2128.669240000022, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 199, "t_vision_ms": 7.988795000017035, "t_prefill_ms": 42.46714699996801, "t_kv_decode_ms": 2149.1531420000456, "t_action_head_ms": 0.0, "t_total_ms": 2200.1859869999976, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 200, "t_vision_ms": 8.944579999990765, "t_prefill_ms": 43.139908999989984, "t_kv_decode_ms": 2160.732368999959, "t_action_head_ms": 0.0, "t_total_ms": 2213.4795530000133, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 949.702656, "reserved_mb": 985.66144, "deadline_missed": true}]}

==> scripts/modal_validate/v5/results/v5_t4_openvla7b.json <==
{"workload": "openvla", "gpu_name": "T4", "model_id": "openvla/openvla-7b", "vram_gb": 15.637086208, "load_time_s": 98.08127355575562, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "horizon_requested": 50, "horizon_completed": 0, "oom": true, "first_deadline_miss_step": null, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15129.554944, "results": []}

==> scripts/modal_validate/v5/results/v5_t4_smolvla.json <==
{"workload": "smolvla", "gpu_name": "T4", "model_id": "lerobot/smolvla_base", "vram_gb": 15.637086208, "load_time_s": 18.024656295776367, "load_failed": false, "simulated": true, "sim_components": {"vision": "google/siglip-base-patch16-224", "lm": "HuggingFaceTB/SmolLM2-360M", "note": "SmolVLA real load failed; using SigLIP-base + SmolLM2-360M as a faithful proxy (~same param classes)."}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 944.717824, "results": [{"step": 1, "t_vision_ms": 606.1242020000002, "t_prefill_ms": 361.8141310000027, "t_kv_decode_ms": 1789.6256229999992, "t_action_head_ms": 0.0, "t_total_ms": 2882.2212700000023, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 947.175936, "reserved_mb": 983.564288, "deadline_missed": true}, {"step": 2, "t_vision_ms": 17.559636999997963, "t_prefill_ms": 37.497940999998036, "t_kv_decode_ms": 1801.7637369999982, "t_action_head_ms": 0.0, "t_total_ms": 1857.6033590000022, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 3, "t_vision_ms": 9.283549999999252, "t_prefill_ms": 58.91107499999748, "t_kv_decode_ms": 1860.2626740000012, "t_action_head_ms": 0.0, "t_total_ms": 1929.2437360000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 4, "t_vision_ms": 8.053801000002636, "t_prefill_ms": 35.48745399999831, "t_kv_decode_ms": 1767.6264360000005, "t_action_head_ms": 0.0, "t_total_ms": 1811.8154810000035, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 5, "t_vision_ms": 7.877385999996989, "t_prefill_ms": 35.29217300000198, "t_kv_decode_ms": 1838.8021060000028, "t_action_head_ms": 0.0, "t_total_ms": 1882.653850000004, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 6, "t_vision_ms": 8.130405999999368, "t_prefill_ms": 41.92202899999842, "t_kv_decode_ms": 1773.7941359999993, "t_action_head_ms": 0.0, "t_total_ms": 1824.6447120000014, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 7, "t_vision_ms": 8.005863000001057, "t_prefill_ms": 34.96244599999443, "t_kv_decode_ms": 1794.0628819999986, "t_action_head_ms": 0.0, "t_total_ms": 1837.6903469999988, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 8, "t_vision_ms": 7.92469399999618, "t_prefill_ms": 39.794569000001445, "t_kv_decode_ms": 1879.3550339999997, "t_action_head_ms": 0.0, "t_total_ms": 1927.899090000004, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 9, "t_vision_ms": 8.320740000002047, "t_prefill_ms": 37.093310999999574, "t_kv_decode_ms": 1727.4331349999984, "t_action_head_ms": 0.0, "t_total_ms": 1773.5903170000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 10, "t_vision_ms": 8.00624299999697, "t_prefill_ms": 34.60716299999689, "t_kv_decode_ms": 1717.9212540000037, "t_action_head_ms": 0.0, "t_total_ms": 1761.1148430000014, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 11, "t_vision_ms": 7.774154999999894, "t_prefill_ms": 40.29860400000018, "t_kv_decode_ms": 1728.729559999998, "t_action_head_ms": 0.0, "t_total_ms": 1777.536074000004, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 12, "t_vision_ms": 8.013169000001596, "t_prefill_ms": 35.33500500000031, "t_kv_decode_ms": 1750.0504989999968, "t_action_head_ms": 0.0, "t_total_ms": 1794.000509, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 13, "t_vision_ms": 8.076395999999875, "t_prefill_ms": 34.968369000004884, "t_kv_decode_ms": 1735.7436319999947, "t_action_head_ms": 0.0, "t_total_ms": 1779.3997509999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 14, "t_vision_ms": 8.0327699999998, "t_prefill_ms": 35.007352999997465, "t_kv_decode_ms": 1740.8975339999984, "t_action_head_ms": 0.0, "t_total_ms": 1784.5535020000013, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 15, "t_vision_ms": 7.669030999998938, "t_prefill_ms": 34.91827700000272, "t_kv_decode_ms": 1730.7190020000007, "t_action_head_ms": 0.0, "t_total_ms": 1773.9204979999954, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 16, "t_vision_ms": 7.954445999999393, "t_prefill_ms": 35.35641500000253, "t_kv_decode_ms": 1734.7232239999996, "t_action_head_ms": 0.0, "t_total_ms": 1778.7887859999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 17, "t_vision_ms": 7.6765519999995036, "t_prefill_ms": 35.526049999994314, "t_kv_decode_ms": 1744.7115659999995, "t_action_head_ms": 0.0, "t_total_ms": 1788.501003999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 18, "t_vision_ms": 7.845243000005553, "t_prefill_ms": 34.76877800000011, "t_kv_decode_ms": 1731.1427859999994, "t_action_head_ms": 0.0, "t_total_ms": 1774.348362000005, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 19, "t_vision_ms": 7.662648999996691, "t_prefill_ms": 35.074747999999545, "t_kv_decode_ms": 1743.9074059999982, "t_action_head_ms": 0.0, "t_total_ms": 1787.2344909999995, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 20, "t_vision_ms": 7.826317999999333, "t_prefill_ms": 35.15576300000589, "t_kv_decode_ms": 1730.0123589999998, "t_action_head_ms": 0.0, "t_total_ms": 1773.596972, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 21, "t_vision_ms": 8.012641999997072, "t_prefill_ms": 35.55917899999628, "t_kv_decode_ms": 1786.930862999995, "t_action_head_ms": 0.0, "t_total_ms": 1831.1225489999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 22, "t_vision_ms": 8.105042000003948, "t_prefill_ms": 37.087944999996125, "t_kv_decode_ms": 1753.0134160000016, "t_action_head_ms": 0.0, "t_total_ms": 1798.8946150000017, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 23, "t_vision_ms": 8.016378000007762, "t_prefill_ms": 35.65772700000025, "t_kv_decode_ms": 1756.247479999999, "t_action_head_ms": 0.0, "t_total_ms": 1800.5146739999986, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 24, "t_vision_ms": 8.033453999999551, "t_prefill_ms": 35.23036100000354, "t_kv_decode_ms": 1724.9055850000018, "t_action_head_ms": 0.0, "t_total_ms": 1768.8019149999973, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 25, "t_vision_ms": 7.825913000004903, "t_prefill_ms": 35.48142299999313, "t_kv_decode_ms": 1739.4764990000056, "t_action_head_ms": 0.0, "t_total_ms": 1783.3672080000015, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 26, "t_vision_ms": 7.767373999996607, "t_prefill_ms": 34.97286900000063, "t_kv_decode_ms": 1779.0447530000079, "t_action_head_ms": 0.0, "t_total_ms": 1822.4749860000031, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 27, "t_vision_ms": 8.021552999991854, "t_prefill_ms": 34.998193999996374, "t_kv_decode_ms": 1723.4925029999886, "t_action_head_ms": 0.0, "t_total_ms": 1767.1558380000079, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 28, "t_vision_ms": 7.718613000008645, "t_prefill_ms": 35.22661899999946, "t_kv_decode_ms": 1725.990118000013, "t_action_head_ms": 0.0, "t_total_ms": 1769.5846940000024, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 29, "t_vision_ms": 7.99963400000081, "t_prefill_ms": 36.97454599999617, "t_kv_decode_ms": 1737.9383439999997, "t_action_head_ms": 0.0, "t_total_ms": 1783.615975999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 30, "t_vision_ms": 8.042667000012216, "t_prefill_ms": 36.012541999994596, "t_kv_decode_ms": 1782.2154670000004, "t_action_head_ms": 0.0, "t_total_ms": 1826.9758080000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 31, "t_vision_ms": 7.834368000004588, "t_prefill_ms": 35.40027900000098, "t_kv_decode_ms": 1753.5390040000038, "t_action_head_ms": 0.0, "t_total_ms": 1797.3814780000055, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 32, "t_vision_ms": 8.083958999989704, "t_prefill_ms": 35.34507399999143, "t_kv_decode_ms": 1752.981657999996, "t_action_head_ms": 0.0, "t_total_ms": 1797.0704979999964, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 33, "t_vision_ms": 7.826867999995102, "t_prefill_ms": 35.187595000010674, "t_kv_decode_ms": 1756.697537000008, "t_action_head_ms": 0.0, "t_total_ms": 1800.3039760000092, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 34, "t_vision_ms": 8.023317999999335, "t_prefill_ms": 35.34870100000376, "t_kv_decode_ms": 1765.9430979999938, "t_action_head_ms": 0.0, "t_total_ms": 1809.910488, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 35, "t_vision_ms": 7.918400999997743, "t_prefill_ms": 36.09553600000481, "t_kv_decode_ms": 1750.081664999996, "t_action_head_ms": 0.0, "t_total_ms": 1794.7345970000015, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 36, "t_vision_ms": 8.049405000008392, "t_prefill_ms": 35.629682000006824, "t_kv_decode_ms": 1777.4933350000026, "t_action_head_ms": 0.0, "t_total_ms": 1821.869190000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 37, "t_vision_ms": 7.991296000000148, "t_prefill_ms": 35.637674000000175, "t_kv_decode_ms": 1876.9547640000042, "t_action_head_ms": 0.0, "t_total_ms": 1921.3409769999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 38, "t_vision_ms": 8.055874999996604, "t_prefill_ms": 35.28007399999922, "t_kv_decode_ms": 1732.0842809999988, "t_action_head_ms": 0.0, "t_total_ms": 1776.0577009999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 39, "t_vision_ms": 7.815820999994116, "t_prefill_ms": 35.21085300000948, "t_kv_decode_ms": 1748.9578459999962, "t_action_head_ms": 0.0, "t_total_ms": 1792.5942239999983, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 40, "t_vision_ms": 8.008102000005124, "t_prefill_ms": 35.77888499999915, "t_kv_decode_ms": 1745.4074259999998, "t_action_head_ms": 0.0, "t_total_ms": 1789.793364999994, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 41, "t_vision_ms": 9.259244000006106, "t_prefill_ms": 36.11001899999167, "t_kv_decode_ms": 1793.0789420000083, "t_action_head_ms": 0.0, "t_total_ms": 1839.126278000009, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 42, "t_vision_ms": 8.087769000013623, "t_prefill_ms": 36.14885000000356, "t_kv_decode_ms": 1741.9160689999985, "t_action_head_ms": 0.0, "t_total_ms": 1786.870983, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 43, "t_vision_ms": 8.021884999990903, "t_prefill_ms": 34.829008999992084, "t_kv_decode_ms": 1743.3588890000067, "t_action_head_ms": 0.0, "t_total_ms": 1786.8111880000015, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 44, "t_vision_ms": 9.195808000001193, "t_prefill_ms": 41.40893200001017, "t_kv_decode_ms": 1864.0702340000103, "t_action_head_ms": 0.0, "t_total_ms": 1915.4524069999893, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 45, "t_vision_ms": 8.036822000008215, "t_prefill_ms": 36.14487100000474, "t_kv_decode_ms": 1762.3690630000083, "t_action_head_ms": 0.0, "t_total_ms": 1807.1991559999958, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 46, "t_vision_ms": 7.909465000011551, "t_prefill_ms": 36.58147999999528, "t_kv_decode_ms": 1875.0048920000067, "t_action_head_ms": 0.0, "t_total_ms": 1920.1141109999894, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 47, "t_vision_ms": 7.805203999993182, "t_prefill_ms": 35.28332000000489, "t_kv_decode_ms": 1828.4588129999975, "t_action_head_ms": 0.0, "t_total_ms": 1872.1812219999947, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 48, "t_vision_ms": 7.905168000007734, "t_prefill_ms": 35.29807099999971, "t_kv_decode_ms": 1717.1095080000073, "t_action_head_ms": 0.0, "t_total_ms": 1760.9759889999877, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 49, "t_vision_ms": 7.878413000000251, "t_prefill_ms": 34.80778399999451, "t_kv_decode_ms": 1727.255936000006, "t_action_head_ms": 0.0, "t_total_ms": 1770.5739750000048, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 50, "t_vision_ms": 7.7651940000009745, "t_prefill_ms": 36.228722000004154, "t_kv_decode_ms": 1786.4081099999964, "t_action_head_ms": 0.0, "t_total_ms": 1831.079582000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 51, "t_vision_ms": 8.13266699999815, "t_prefill_ms": 34.88413499999865, "t_kv_decode_ms": 1714.8911240000048, "t_action_head_ms": 0.0, "t_total_ms": 1758.6410170000022, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 52, "t_vision_ms": 7.8325919999997495, "t_prefill_ms": 36.69987600000013, "t_kv_decode_ms": 1705.2043569999996, "t_action_head_ms": 0.0, "t_total_ms": 1750.3264300000012, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 53, "t_vision_ms": 7.673640999996678, "t_prefill_ms": 34.74919900000373, "t_kv_decode_ms": 1723.9996969999966, "t_action_head_ms": 0.0, "t_total_ms": 1766.9924479999963, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 54, "t_vision_ms": 7.858815000005848, "t_prefill_ms": 34.635321999999746, "t_kv_decode_ms": 1736.0386520000047, "t_action_head_ms": 0.0, "t_total_ms": 1779.1449979999925, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 55, "t_vision_ms": 7.658020000008037, "t_prefill_ms": 34.87734200000148, "t_kv_decode_ms": 1721.4967339999987, "t_action_head_ms": 0.0, "t_total_ms": 1764.6453930000093, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 56, "t_vision_ms": 8.083857000002581, "t_prefill_ms": 36.88219100000367, "t_kv_decode_ms": 1769.0810459999966, "t_action_head_ms": 0.0, "t_total_ms": 1814.627073000011, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 57, "t_vision_ms": 7.999153000000092, "t_prefill_ms": 34.71315899999183, "t_kv_decode_ms": 1719.1281580000036, "t_action_head_ms": 0.0, "t_total_ms": 1762.436603000012, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 58, "t_vision_ms": 7.738217999985864, "t_prefill_ms": 34.734099000019114, "t_kv_decode_ms": 1742.7679920000116, "t_action_head_ms": 0.0, "t_total_ms": 1785.863519000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 59, "t_vision_ms": 8.006590000007918, "t_prefill_ms": 35.10657400002515, "t_kv_decode_ms": 1739.2439809999871, "t_action_head_ms": 0.0, "t_total_ms": 1782.956229000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 60, "t_vision_ms": 7.7212599999825215, "t_prefill_ms": 35.47513899999899, "t_kv_decode_ms": 1730.0185539999973, "t_action_head_ms": 0.0, "t_total_ms": 1773.8358639999774, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 61, "t_vision_ms": 7.868700999978273, "t_prefill_ms": 35.2661249999926, "t_kv_decode_ms": 1769.0605999999889, "t_action_head_ms": 0.0, "t_total_ms": 1812.8058620000047, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 62, "t_vision_ms": 7.7824629999838635, "t_prefill_ms": 34.74857699998779, "t_kv_decode_ms": 1751.0686169999872, "t_action_head_ms": 0.0, "t_total_ms": 1794.269985999989, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 63, "t_vision_ms": 7.885211000001391, "t_prefill_ms": 39.01360000000409, "t_kv_decode_ms": 1752.7791009999873, "t_action_head_ms": 0.0, "t_total_ms": 1800.319903000002, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 64, "t_vision_ms": 8.033100999995213, "t_prefill_ms": 35.461996999998746, "t_kv_decode_ms": 1734.4114600000182, "t_action_head_ms": 0.0, "t_total_ms": 1778.5212130000048, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 65, "t_vision_ms": 7.857490000020562, "t_prefill_ms": 35.232057999991184, "t_kv_decode_ms": 1763.0329970000105, "t_action_head_ms": 0.0, "t_total_ms": 1806.7825120000123, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 66, "t_vision_ms": 7.982607999991842, "t_prefill_ms": 36.97053799999139, "t_kv_decode_ms": 1773.767214000003, "t_action_head_ms": 0.0, "t_total_ms": 1819.3919299999948, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 67, "t_vision_ms": 8.763737000009542, "t_prefill_ms": 34.713457000009385, "t_kv_decode_ms": 1730.1993359999983, "t_action_head_ms": 0.0, "t_total_ms": 1774.2836230000023, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 68, "t_vision_ms": 7.743228000009594, "t_prefill_ms": 35.76856699999098, "t_kv_decode_ms": 1734.691951000002, "t_action_head_ms": 0.0, "t_total_ms": 1778.836732000002, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 69, "t_vision_ms": 7.883375000005799, "t_prefill_ms": 34.74092499999415, "t_kv_decode_ms": 2186.1954869999918, "t_action_head_ms": 0.0, "t_total_ms": 2229.4656890000224, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 70, "t_vision_ms": 8.630635999992364, "t_prefill_ms": 49.11244400000214, "t_kv_decode_ms": 1813.5351340000057, "t_action_head_ms": 0.0, "t_total_ms": 1872.0278959999916, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 71, "t_vision_ms": 8.004357999993772, "t_prefill_ms": 35.48133099999973, "t_kv_decode_ms": 1733.575118999994, "t_action_head_ms": 0.0, "t_total_ms": 1777.6949880000075, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 72, "t_vision_ms": 7.8538170000115315, "t_prefill_ms": 35.19265099998847, "t_kv_decode_ms": 1736.5589700000044, "t_action_head_ms": 0.0, "t_total_ms": 1780.2299189999928, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 73, "t_vision_ms": 7.711516000000529, "t_prefill_ms": 35.097218000004204, "t_kv_decode_ms": 1753.6447530000032, "t_action_head_ms": 0.0, "t_total_ms": 1797.0906670000204, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 74, "t_vision_ms": 8.790766999993593, "t_prefill_ms": 35.4216279999946, "t_kv_decode_ms": 1742.267376000001, "t_action_head_ms": 0.0, "t_total_ms": 1787.1255830000052, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 75, "t_vision_ms": 8.372911999998678, "t_prefill_ms": 35.12797599998407, "t_kv_decode_ms": 1732.322652000022, "t_action_head_ms": 0.0, "t_total_ms": 1776.4130099999988, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 76, "t_vision_ms": 8.003940999998349, "t_prefill_ms": 35.0474679999877, "t_kv_decode_ms": 1723.1914460000155, "t_action_head_ms": 0.0, "t_total_ms": 1766.8452309999907, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 77, "t_vision_ms": 7.85376900000756, "t_prefill_ms": 35.0121649999835, "t_kv_decode_ms": 1745.6713710000145, "t_action_head_ms": 0.0, "t_total_ms": 1789.1795470000034, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 78, "t_vision_ms": 7.82303599999068, "t_prefill_ms": 35.18763600001762, "t_kv_decode_ms": 1737.8093439999986, "t_action_head_ms": 0.0, "t_total_ms": 1781.4899610000055, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 79, "t_vision_ms": 8.036417999988998, "t_prefill_ms": 34.74946899999054, "t_kv_decode_ms": 1864.957070999992, "t_action_head_ms": 0.0, "t_total_ms": 1908.3619060000103, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 80, "t_vision_ms": 8.653527999996413, "t_prefill_ms": 46.47922899999912, "t_kv_decode_ms": 2238.6357710000198, "t_action_head_ms": 0.0, "t_total_ms": 2294.4935259999966, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 81, "t_vision_ms": 8.71564499999522, "t_prefill_ms": 35.01679900000454, "t_kv_decode_ms": 1719.2431960000079, "t_action_head_ms": 0.0, "t_total_ms": 1763.6100389999854, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 82, "t_vision_ms": 8.055146999993212, "t_prefill_ms": 34.61828499999342, "t_kv_decode_ms": 1775.190694999992, "t_action_head_ms": 0.0, "t_total_ms": 1818.5298399999965, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 83, "t_vision_ms": 7.776086000006899, "t_prefill_ms": 35.187685000011015, "t_kv_decode_ms": 1744.9942429999794, "t_action_head_ms": 0.0, "t_total_ms": 1788.593942999995, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 84, "t_vision_ms": 7.885318000006691, "t_prefill_ms": 35.97698600000854, "t_kv_decode_ms": 1796.4473699999814, "t_action_head_ms": 0.0, "t_total_ms": 1840.9711740000034, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 85, "t_vision_ms": 8.025552000020753, "t_prefill_ms": 35.48147999998719, "t_kv_decode_ms": 1751.4455499999997, "t_action_head_ms": 0.0, "t_total_ms": 1795.5849119999812, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 86, "t_vision_ms": 7.866696000007778, "t_prefill_ms": 36.216826000014635, "t_kv_decode_ms": 1800.793193000004, "t_action_head_ms": 0.0, "t_total_ms": 1845.461312999987, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 87, "t_vision_ms": 8.265466000011656, "t_prefill_ms": 35.4778539999927, "t_kv_decode_ms": 1719.6075749999977, "t_action_head_ms": 0.0, "t_total_ms": 1764.0282800000193, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 88, "t_vision_ms": 8.72543799999903, "t_prefill_ms": 34.633065999997825, "t_kv_decode_ms": 1735.715646000017, "t_action_head_ms": 0.0, "t_total_ms": 1779.6784459999913, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 89, "t_vision_ms": 7.754050999977835, "t_prefill_ms": 35.56427700002018, "t_kv_decode_ms": 1876.2590219999993, "t_action_head_ms": 0.0, "t_total_ms": 1920.2765580000118, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 90, "t_vision_ms": 8.059999999971978, "t_prefill_ms": 35.4636269999844, "t_kv_decode_ms": 1758.9869219999912, "t_action_head_ms": 0.0, "t_total_ms": 1803.161906000014, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 91, "t_vision_ms": 8.006211000008534, "t_prefill_ms": 35.074624000003496, "t_kv_decode_ms": 1737.0088710000005, "t_action_head_ms": 0.0, "t_total_ms": 1780.7096880000017, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 92, "t_vision_ms": 7.854476999995086, "t_prefill_ms": 36.46347299999775, "t_kv_decode_ms": 1775.8036879999963, "t_action_head_ms": 0.0, "t_total_ms": 1820.747597999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 93, "t_vision_ms": 8.02864400000658, "t_prefill_ms": 45.44267399998603, "t_kv_decode_ms": 1729.7306539999795, "t_action_head_ms": 0.0, "t_total_ms": 1783.8350780000098, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 94, "t_vision_ms": 8.154491999988522, "t_prefill_ms": 36.007909999995036, "t_kv_decode_ms": 1764.8753739999847, "t_action_head_ms": 0.0, "t_total_ms": 1809.8428319999869, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 95, "t_vision_ms": 8.699894999978142, "t_prefill_ms": 35.751737999987654, "t_kv_decode_ms": 1739.8206980000168, "t_action_head_ms": 0.0, "t_total_ms": 1784.904226000009, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 96, "t_vision_ms": 7.836845999975139, "t_prefill_ms": 34.86440899999366, "t_kv_decode_ms": 1700.789283000006, "t_action_head_ms": 0.0, "t_total_ms": 1744.1035580000062, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 97, "t_vision_ms": 7.657274000024472, "t_prefill_ms": 34.74920900001166, "t_kv_decode_ms": 1723.0752629999984, "t_action_head_ms": 0.0, "t_total_ms": 1766.061590000021, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 98, "t_vision_ms": 7.901269000001321, "t_prefill_ms": 35.1938020000091, "t_kv_decode_ms": 1728.035267999985, "t_action_head_ms": 0.0, "t_total_ms": 1771.743683000011, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 99, "t_vision_ms": 7.671941000012339, "t_prefill_ms": 34.726837000022215, "t_kv_decode_ms": 1720.8487149999883, "t_action_head_ms": 0.0, "t_total_ms": 1763.8207270000237, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 100, "t_vision_ms": 7.8290779999861115, "t_prefill_ms": 34.902310000006764, "t_kv_decode_ms": 1727.246680999997, "t_action_head_ms": 0.0, "t_total_ms": 1770.546018999994, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 101, "t_vision_ms": 7.647940999987668, "t_prefill_ms": 34.626145999993696, "t_kv_decode_ms": 1722.3219800000038, "t_action_head_ms": 0.0, "t_total_ms": 1765.1815760000034, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 102, "t_vision_ms": 8.539538000007951, "t_prefill_ms": 34.891719000000876, "t_kv_decode_ms": 1718.808991000003, "t_action_head_ms": 0.0, "t_total_ms": 1762.8382649999992, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 103, "t_vision_ms": 7.818463999996084, "t_prefill_ms": 34.7940460000018, "t_kv_decode_ms": 1771.8312519999984, "t_action_head_ms": 0.0, "t_total_ms": 1815.018895999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 104, "t_vision_ms": 7.663717000014003, "t_prefill_ms": 38.45655700001771, "t_kv_decode_ms": 1725.8921060000034, "t_action_head_ms": 0.0, "t_total_ms": 1772.584720999987, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 105, "t_vision_ms": 7.88518400000271, "t_prefill_ms": 34.80466400000637, "t_kv_decode_ms": 1738.328576000015, "t_action_head_ms": 0.0, "t_total_ms": 1781.6844360000061, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 106, "t_vision_ms": 7.6853859999914675, "t_prefill_ms": 36.04972200000134, "t_kv_decode_ms": 1747.0819239999855, "t_action_head_ms": 0.0, "t_total_ms": 1791.5097270000047, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 107, "t_vision_ms": 7.999968999996554, "t_prefill_ms": 34.8745029999975, "t_kv_decode_ms": 1772.7133630000083, "t_action_head_ms": 0.0, "t_total_ms": 1816.2119559999894, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 108, "t_vision_ms": 7.71445799998105, "t_prefill_ms": 36.02372499997841, "t_kv_decode_ms": 1874.8670230000073, "t_action_head_ms": 0.0, "t_total_ms": 1919.2139059999818, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 109, "t_vision_ms": 8.721097000005784, "t_prefill_ms": 34.83698799999502, "t_kv_decode_ms": 1714.538707999992, "t_action_head_ms": 0.0, "t_total_ms": 1758.6959799999988, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 110, "t_vision_ms": 7.82864799998606, "t_prefill_ms": 35.77112499999657, "t_kv_decode_ms": 1777.8721140000187, "t_action_head_ms": 0.0, "t_total_ms": 1822.049117000006, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 111, "t_vision_ms": 9.465117000019063, "t_prefill_ms": 35.96158000001992, "t_kv_decode_ms": 1723.7488730000052, "t_action_head_ms": 0.0, "t_total_ms": 1769.9647669999763, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 112, "t_vision_ms": 8.018886000002112, "t_prefill_ms": 35.21279800000343, "t_kv_decode_ms": 1747.4965889999794, "t_action_head_ms": 0.0, "t_total_ms": 1791.318891000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 113, "t_vision_ms": 7.8618950000191035, "t_prefill_ms": 34.87607600001752, "t_kv_decode_ms": 1727.4511610000047, "t_action_head_ms": 0.0, "t_total_ms": 1770.7808699999816, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 114, "t_vision_ms": 7.662652999982811, "t_prefill_ms": 34.43893100001105, "t_kv_decode_ms": 1734.945468999996, "t_action_head_ms": 0.0, "t_total_ms": 1777.6327130000027, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 115, "t_vision_ms": 7.721783999983245, "t_prefill_ms": 35.2716949999774, "t_kv_decode_ms": 1744.245979999988, "t_action_head_ms": 0.0, "t_total_ms": 1787.874257999988, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 116, "t_vision_ms": 8.74240500002088, "t_prefill_ms": 34.48381399999789, "t_kv_decode_ms": 1708.6685499999987, "t_action_head_ms": 0.0, "t_total_ms": 1752.4872019999975, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 117, "t_vision_ms": 7.658896000009463, "t_prefill_ms": 34.710038000014265, "t_kv_decode_ms": 1703.7825929999997, "t_action_head_ms": 0.0, "t_total_ms": 1746.7333030000134, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 118, "t_vision_ms": 7.82994299999018, "t_prefill_ms": 34.586948999987044, "t_kv_decode_ms": 1702.3191939999833, "t_action_head_ms": 0.0, "t_total_ms": 1745.3041740000117, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 119, "t_vision_ms": 7.6696659999981875, "t_prefill_ms": 34.45688500002575, "t_kv_decode_ms": 1697.226556000004, "t_action_head_ms": 0.0, "t_total_ms": 1739.927779999988, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 120, "t_vision_ms": 7.499535999983209, "t_prefill_ms": 34.73048400002199, "t_kv_decode_ms": 1709.866618999996, "t_action_head_ms": 0.0, "t_total_ms": 1752.6751320000074, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 121, "t_vision_ms": 7.871898000018973, "t_prefill_ms": 34.801721000008, "t_kv_decode_ms": 1714.640198000012, "t_action_head_ms": 0.0, "t_total_ms": 1757.9498979999926, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 122, "t_vision_ms": 7.764097000006132, "t_prefill_ms": 34.63126900001612, "t_kv_decode_ms": 1716.8512920000012, "t_action_head_ms": 0.0, "t_total_ms": 1759.9151269999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 123, "t_vision_ms": 8.63738500001432, "t_prefill_ms": 35.009021999997, "t_kv_decode_ms": 1717.8128720000245, "t_action_head_ms": 0.0, "t_total_ms": 1762.1165390000044, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 124, "t_vision_ms": 7.715590000003658, "t_prefill_ms": 35.092857000023514, "t_kv_decode_ms": 1710.8386570000107, "t_action_head_ms": 0.0, "t_total_ms": 1754.3136899999752, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 125, "t_vision_ms": 7.829799999996112, "t_prefill_ms": 39.04423000000179, "t_kv_decode_ms": 1723.8086360000011, "t_action_head_ms": 0.0, "t_total_ms": 1771.261097000007, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 126, "t_vision_ms": 8.024143000000095, "t_prefill_ms": 35.471142000005784, "t_kv_decode_ms": 1727.581114000003, "t_action_head_ms": 0.0, "t_total_ms": 1771.679621000004, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 127, "t_vision_ms": 7.848039999998946, "t_prefill_ms": 35.210333000009086, "t_kv_decode_ms": 1725.547421000016, "t_action_head_ms": 0.0, "t_total_ms": 1769.2522339999925, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 128, "t_vision_ms": 7.729525999991438, "t_prefill_ms": 34.9861770000075, "t_kv_decode_ms": 1968.9831300000264, "t_action_head_ms": 0.0, "t_total_ms": 2012.32830699999, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 129, "t_vision_ms": 8.0111400000078, "t_prefill_ms": 35.322607000011885, "t_kv_decode_ms": 1722.8151130000242, "t_action_head_ms": 0.0, "t_total_ms": 1766.7647949999719, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 130, "t_vision_ms": 8.509924999998475, "t_prefill_ms": 34.51217499997483, "t_kv_decode_ms": 1706.699920999995, "t_action_head_ms": 0.0, "t_total_ms": 1750.3449120000028, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 131, "t_vision_ms": 7.5123299999972915, "t_prefill_ms": 36.844203999976344, "t_kv_decode_ms": 1736.0126489999743, "t_action_head_ms": 0.0, "t_total_ms": 1780.9547329999873, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 132, "t_vision_ms": 7.8883759999826, "t_prefill_ms": 40.26959500004068, "t_kv_decode_ms": 1774.3939620000333, "t_action_head_ms": 0.0, "t_total_ms": 1823.2083550000198, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 133, "t_vision_ms": 7.999357000016971, "t_prefill_ms": 35.111520999976165, "t_kv_decode_ms": 1729.1893519999917, "t_action_head_ms": 0.0, "t_total_ms": 1772.8822679999894, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 134, "t_vision_ms": 7.8329960000473875, "t_prefill_ms": 35.2697390000003, "t_kv_decode_ms": 1728.2936550000159, "t_action_head_ms": 0.0, "t_total_ms": 1772.0358770000075, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 135, "t_vision_ms": 7.656498000017109, "t_prefill_ms": 35.02914299997428, "t_kv_decode_ms": 1942.4949360000028, "t_action_head_ms": 0.0, "t_total_ms": 1985.7533310000122, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 136, "t_vision_ms": 8.304274000010992, "t_prefill_ms": 37.59195800000725, "t_kv_decode_ms": 1951.881430999947, "t_action_head_ms": 0.0, "t_total_ms": 1998.4726299999807, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 137, "t_vision_ms": 9.485826000002362, "t_prefill_ms": 46.46937499995829, "t_kv_decode_ms": 1865.1945610000098, "t_action_head_ms": 0.0, "t_total_ms": 1921.839675000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 138, "t_vision_ms": 8.02184600001965, "t_prefill_ms": 34.74852099998316, "t_kv_decode_ms": 1708.133772999986, "t_action_head_ms": 0.0, "t_total_ms": 1751.4822629999571, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 139, "t_vision_ms": 7.653824000044551, "t_prefill_ms": 34.620404000008875, "t_kv_decode_ms": 1713.5372860000189, "t_action_head_ms": 0.0, "t_total_ms": 1756.3810290000106, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 140, "t_vision_ms": 7.55189500000597, "t_prefill_ms": 34.63261299998521, "t_kv_decode_ms": 1735.0919240000167, "t_action_head_ms": 0.0, "t_total_ms": 1777.8506930000049, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 141, "t_vision_ms": 7.836307000047782, "t_prefill_ms": 35.05855700001348, "t_kv_decode_ms": 1726.8756839999924, "t_action_head_ms": 0.0, "t_total_ms": 1770.3458310000428, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 142, "t_vision_ms": 7.678221999981361, "t_prefill_ms": 34.95164999998224, "t_kv_decode_ms": 1728.4366849999628, "t_action_head_ms": 0.0, "t_total_ms": 1771.669137999993, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 143, "t_vision_ms": 7.864290000043184, "t_prefill_ms": 35.69802399999844, "t_kv_decode_ms": 1719.7783699999718, "t_action_head_ms": 0.0, "t_total_ms": 1763.9505450000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 144, "t_vision_ms": 8.682217000000492, "t_prefill_ms": 34.83987399999933, "t_kv_decode_ms": 1722.974760999989, "t_action_head_ms": 0.0, "t_total_ms": 1767.0763840000063, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 145, "t_vision_ms": 7.822696999994605, "t_prefill_ms": 34.88274799997271, "t_kv_decode_ms": 1730.3280350000136, "t_action_head_ms": 0.0, "t_total_ms": 1773.6032930000079, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 146, "t_vision_ms": 7.74356900001294, "t_prefill_ms": 34.95474699997203, "t_kv_decode_ms": 1722.7795160000028, "t_action_head_ms": 0.0, "t_total_ms": 1766.127962999974, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 147, "t_vision_ms": 7.8400470000019595, "t_prefill_ms": 34.828736000008576, "t_kv_decode_ms": 1721.2309920000166, "t_action_head_ms": 0.0, "t_total_ms": 1764.4864769999913, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 148, "t_vision_ms": 7.672737000007146, "t_prefill_ms": 34.96245899998485, "t_kv_decode_ms": 1730.4064310000058, "t_action_head_ms": 0.0, "t_total_ms": 1773.6238169999865, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 149, "t_vision_ms": 7.9056700000137425, "t_prefill_ms": 37.03409100000954, "t_kv_decode_ms": 1721.3844550000204, "t_action_head_ms": 0.0, "t_total_ms": 1766.9738880000523, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 150, "t_vision_ms": 8.011789000022418, "t_prefill_ms": 34.80429600000434, "t_kv_decode_ms": 1760.3249310000137, "t_action_head_ms": 0.0, "t_total_ms": 1803.7375559999873, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 151, "t_vision_ms": 8.758659000022817, "t_prefill_ms": 35.568210000008094, "t_kv_decode_ms": 1709.7193760000096, "t_action_head_ms": 0.0, "t_total_ms": 1754.7964739999884, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 152, "t_vision_ms": 7.838724000009734, "t_prefill_ms": 34.53159699995467, "t_kv_decode_ms": 1718.340903000012, "t_action_head_ms": 0.0, "t_total_ms": 1761.291658999994, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 153, "t_vision_ms": 7.683407999991232, "t_prefill_ms": 34.965499000009004, "t_kv_decode_ms": 1716.8952830000421, "t_action_head_ms": 0.0, "t_total_ms": 1760.1278330000127, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 154, "t_vision_ms": 7.829191999974228, "t_prefill_ms": 34.866654999973434, "t_kv_decode_ms": 1725.0115530000016, "t_action_head_ms": 0.0, "t_total_ms": 1768.2779529999948, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 155, "t_vision_ms": 7.6662380000129815, "t_prefill_ms": 35.197288999995635, "t_kv_decode_ms": 1733.6947869999904, "t_action_head_ms": 0.0, "t_total_ms": 1777.1607429999676, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 156, "t_vision_ms": 7.830236000017976, "t_prefill_ms": 35.29700799998636, "t_kv_decode_ms": 1734.3449830000282, "t_action_head_ms": 0.0, "t_total_ms": 1778.0847740000354, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 157, "t_vision_ms": 7.9968269999994845, "t_prefill_ms": 34.88906500001576, "t_kv_decode_ms": 1731.521612999984, "t_action_head_ms": 0.0, "t_total_ms": 1774.986556999977, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 158, "t_vision_ms": 8.56523999999581, "t_prefill_ms": 34.98395500002971, "t_kv_decode_ms": 1724.6870140000397, "t_action_head_ms": 0.0, "t_total_ms": 1768.8045840000086, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 159, "t_vision_ms": 7.670195999992302, "t_prefill_ms": 35.05821300001344, "t_kv_decode_ms": 1745.917325999983, "t_action_head_ms": 0.0, "t_total_ms": 1789.255049000019, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 160, "t_vision_ms": 7.864102000041839, "t_prefill_ms": 35.61315100000684, "t_kv_decode_ms": 1716.3015450000216, "t_action_head_ms": 0.0, "t_total_ms": 1760.4123599999753, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 161, "t_vision_ms": 7.700652000039554, "t_prefill_ms": 34.858021000047756, "t_kv_decode_ms": 1718.4809020000102, "t_action_head_ms": 0.0, "t_total_ms": 1761.635345000002, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 162, "t_vision_ms": 7.838596999988567, "t_prefill_ms": 34.92991099994924, "t_kv_decode_ms": 1869.8950429999854, "t_action_head_ms": 0.0, "t_total_ms": 1913.2680909999635, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 163, "t_vision_ms": 7.877932000042165, "t_prefill_ms": 38.10035899999775, "t_kv_decode_ms": 1766.136399000004, "t_action_head_ms": 0.0, "t_total_ms": 1812.8134959999898, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 164, "t_vision_ms": 8.034559999998692, "t_prefill_ms": 35.249227999997856, "t_kv_decode_ms": 1722.077750999972, "t_action_head_ms": 0.0, "t_total_ms": 1765.9731729999635, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 165, "t_vision_ms": 8.61985099999174, "t_prefill_ms": 34.859830000016245, "t_kv_decode_ms": 1715.4555539999592, "t_action_head_ms": 0.0, "t_total_ms": 1759.519130000001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 166, "t_vision_ms": 7.673680000038985, "t_prefill_ms": 34.481131000006826, "t_kv_decode_ms": 2013.066694000031, "t_action_head_ms": 0.0, "t_total_ms": 2055.8090270000093, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 167, "t_vision_ms": 8.533522999982779, "t_prefill_ms": 45.934130000034656, "t_kv_decode_ms": 2288.3045110000353, "t_action_head_ms": 0.0, "t_total_ms": 2343.4581500000036, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 168, "t_vision_ms": 8.396403999995528, "t_prefill_ms": 45.614169000032234, "t_kv_decode_ms": 2275.143612000022, "t_action_head_ms": 0.0, "t_total_ms": 2329.8051510000164, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 169, "t_vision_ms": 8.479015999967032, "t_prefill_ms": 46.13982099999703, "t_kv_decode_ms": 1913.5694089999902, "t_action_head_ms": 0.0, "t_total_ms": 1968.854719000035, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 170, "t_vision_ms": 8.01020400001562, "t_prefill_ms": 35.037715999976626, "t_kv_decode_ms": 1731.3545539999495, "t_action_head_ms": 0.0, "t_total_ms": 1774.9943649999977, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 171, "t_vision_ms": 7.844460999990588, "t_prefill_ms": 34.47234300000446, "t_kv_decode_ms": 1719.0088159999846, "t_action_head_ms": 0.0, "t_total_ms": 1761.9552109999859, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 172, "t_vision_ms": 8.450361999962297, "t_prefill_ms": 34.79245299996592, "t_kv_decode_ms": 1739.9941969999873, "t_action_head_ms": 0.0, "t_total_ms": 1783.826552999983, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 173, "t_vision_ms": 8.006924000028448, "t_prefill_ms": 36.56105199996773, "t_kv_decode_ms": 1738.3164280000187, "t_action_head_ms": 0.0, "t_total_ms": 1783.7799889999815, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 174, "t_vision_ms": 8.031603999995696, "t_prefill_ms": 35.1132340000504, "t_kv_decode_ms": 1809.8678889999746, "t_action_head_ms": 0.0, "t_total_ms": 1853.6167370000385, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 175, "t_vision_ms": 7.832926999981282, "t_prefill_ms": 34.4596990000241, "t_kv_decode_ms": 1724.1829499999994, "t_action_head_ms": 0.0, "t_total_ms": 1767.08706200003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 176, "t_vision_ms": 7.667389000005187, "t_prefill_ms": 35.00580600001513, "t_kv_decode_ms": 1732.6059119999968, "t_action_head_ms": 0.0, "t_total_ms": 1775.8548369999971, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 177, "t_vision_ms": 7.836587999975109, "t_prefill_ms": 35.102539000035904, "t_kv_decode_ms": 1723.115301000007, "t_action_head_ms": 0.0, "t_total_ms": 1766.6630109999915, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 178, "t_vision_ms": 7.667857000001277, "t_prefill_ms": 34.775960999979816, "t_kv_decode_ms": 1736.9214130000046, "t_action_head_ms": 0.0, "t_total_ms": 1779.934953999998, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 179, "t_vision_ms": 8.784154000011313, "t_prefill_ms": 35.17396199998757, "t_kv_decode_ms": 1719.7143949999827, "t_action_head_ms": 0.0, "t_total_ms": 1764.3100260000324, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 180, "t_vision_ms": 7.844617999978709, "t_prefill_ms": 34.74179199997707, "t_kv_decode_ms": 1720.2442480000286, "t_action_head_ms": 0.0, "t_total_ms": 1763.430298000003, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 181, "t_vision_ms": 7.7033629999618825, "t_prefill_ms": 34.89188099996454, "t_kv_decode_ms": 1734.8740729999577, "t_action_head_ms": 0.0, "t_total_ms": 1778.0946020000101, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 182, "t_vision_ms": 7.835682000006727, "t_prefill_ms": 34.97173099998463, "t_kv_decode_ms": 1718.0132800000365, "t_action_head_ms": 0.0, "t_total_ms": 1761.4558930000044, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 183, "t_vision_ms": 7.668828000021222, "t_prefill_ms": 35.03413300001057, "t_kv_decode_ms": 1727.1251849999771, "t_action_head_ms": 0.0, "t_total_ms": 1770.4186149999828, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 184, "t_vision_ms": 7.867376999968201, "t_prefill_ms": 35.27576499999441, "t_kv_decode_ms": 1763.2524189999685, "t_action_head_ms": 0.0, "t_total_ms": 1807.0046880000064, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 185, "t_vision_ms": 7.99799899999698, "t_prefill_ms": 34.891428999969776, "t_kv_decode_ms": 1735.1561589999847, "t_action_head_ms": 0.0, "t_total_ms": 1778.6314709999829, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 186, "t_vision_ms": 8.514650999984497, "t_prefill_ms": 35.15017400002307, "t_kv_decode_ms": 1725.738514999989, "t_action_head_ms": 0.0, "t_total_ms": 1770.0123800000256, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 187, "t_vision_ms": 8.021555000027547, "t_prefill_ms": 35.28545500000746, "t_kv_decode_ms": 1721.2586960000067, "t_action_head_ms": 0.0, "t_total_ms": 1765.1460170000064, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 188, "t_vision_ms": 7.904929999995147, "t_prefill_ms": 34.829628000011326, "t_kv_decode_ms": 1719.3656379999993, "t_action_head_ms": 0.0, "t_total_ms": 1762.7486270000077, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 189, "t_vision_ms": 8.511187999999947, "t_prefill_ms": 34.94767199998705, "t_kv_decode_ms": 1709.9283969999988, "t_action_head_ms": 0.0, "t_total_ms": 1753.9867790000017, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 190, "t_vision_ms": 7.835402000011982, "t_prefill_ms": 35.499638000032974, "t_kv_decode_ms": 1695.3767080000262, "t_action_head_ms": 0.0, "t_total_ms": 1739.3558960000064, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 191, "t_vision_ms": 7.654596000008951, "t_prefill_ms": 34.232286000019485, "t_kv_decode_ms": 1701.0801419999666, "t_action_head_ms": 0.0, "t_total_ms": 1743.5641459999829, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 192, "t_vision_ms": 7.5891529999694285, "t_prefill_ms": 35.26051900001903, "t_kv_decode_ms": 1744.541905999995, "t_action_head_ms": 0.0, "t_total_ms": 1788.0449920000387, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 193, "t_vision_ms": 7.903684999973848, "t_prefill_ms": 35.84994100003769, "t_kv_decode_ms": 1779.9598519999904, "t_action_head_ms": 0.0, "t_total_ms": 1824.4105060000493, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 194, "t_vision_ms": 8.0325559999892, "t_prefill_ms": 34.912273000031746, "t_kv_decode_ms": 1727.0071289999578, "t_action_head_ms": 0.0, "t_total_ms": 1770.5703529999823, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 195, "t_vision_ms": 7.732693000036761, "t_prefill_ms": 35.22235000002638, "t_kv_decode_ms": 1800.2691490000302, "t_action_head_ms": 0.0, "t_total_ms": 1843.91195500001, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 196, "t_vision_ms": 7.999237999968045, "t_prefill_ms": 35.21033800001305, "t_kv_decode_ms": 1732.397873000025, "t_action_head_ms": 0.0, "t_total_ms": 1776.197437999997, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 197, "t_vision_ms": 7.893105999983163, "t_prefill_ms": 35.174973999971826, "t_kv_decode_ms": 1716.9025820000456, "t_action_head_ms": 0.0, "t_total_ms": 1760.6666560000122, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 198, "t_vision_ms": 7.700307000050088, "t_prefill_ms": 34.471697000014956, "t_kv_decode_ms": 1696.233267000025, "t_action_head_ms": 0.0, "t_total_ms": 1739.0182499999582, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 199, "t_vision_ms": 7.50007899995353, "t_prefill_ms": 34.291271000029155, "t_kv_decode_ms": 1699.2580179999663, "t_action_head_ms": 0.0, "t_total_ms": 1741.6118630000028, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}, {"step": 200, "t_vision_ms": 8.432658000003812, "t_prefill_ms": 34.516534000033516, "t_kv_decode_ms": 1700.5002490000152, "t_action_head_ms": 0.0, "t_total_ms": 1744.0347929999689, "kv_cache_mb": 2.2528, "alloc_mb": 944.717824, "peak_alloc_mb": 948.5824, "reserved_mb": 985.66144, "deadline_missed": true}]}

==> scripts/modal_validate/v6/analysis_v6.json <==
{
  "cells": [
    {
      "file": "v6_c1_a100_80gb_oft.json",
      "workload": "openvla_oft",
      "gpu": "A100-80GB",
      "model": "moojink/openvla-7b-oft-finetuned-libero-spatial",
      "vram_gb": 85.094825984,
      "quantize": null,
      "oft": true,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 50.0,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 76.84254384040833,
      "mean_t_vision_ms": 15.188753085426475,
      "mean_t_prefill_ms": null,
      "mean_t_kv_decode_ms": null,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 66.30059240200912,
      "mean_t_total_faithful_ms": 15.188753085426475,
      "median_t_total_faithful_ms": 15.080917999995336,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15472.631296,
      "final_alloc_mb": 15142.008832,
      "final_reserved_mb": 15583.936512,
      "final_kv_cache_mb": 0.0,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0876,
      "est_wall_s": 150.1
    },
    {
      "file": "v6_c1_h100_oft.json",
      "workload": "openvla_oft",
      "gpu": "H100",
      "model": "moojink/openvla-7b-oft-finetuned-libero-spatial",
      "vram_gb": 85.017624576,
      "quantize": null,
      "oft": true,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 50.0,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 95.79090690612793,
      "mean_t_vision_ms": 13.06300491959787,
      "mean_t_prefill_ms": null,
      "mean_t_kv_decode_ms": null,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 48.76503249748681,
      "mean_t_total_faithful_ms": 13.06300491959787,
      "median_t_total_faithful_ms": 13.163633000004893,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15497.666048,
      "final_alloc_mb": 15167.043584,
      "final_reserved_mb": 15617.490944,
      "final_kv_cache_mb": 0.0,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.1816,
      "est_wall_s": 165.5
    },
    {
      "file": "v6_c1_l40s_oft.json",
      "workload": "openvla_oft",
      "gpu": "L40S",
      "model": "moojink/openvla-7b-oft-finetuned-libero-spatial",
      "vram_gb": 47.665709056,
      "quantize": null,
      "oft": true,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 50.0,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 87.7912700176239,
      "mean_t_vision_ms": 20.33977069849261,
      "mean_t_prefill_ms": null,
      "mean_t_kv_decode_ms": null,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 75.53748445728723,
      "mean_t_total_faithful_ms": 20.33977069849261,
      "median_t_total_faithful_ms": 20.399563999987436,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15472.631296,
      "final_alloc_mb": 15142.008832,
      "final_reserved_mb": 15583.936512,
      "final_kv_cache_mb": 0.0,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0882,
      "est_wall_s": 162.9
    },
    {
      "file": "v6_c1_l4_oft.json",
      "workload": "openvla_oft",
      "gpu": "L4",
      "model": "moojink/openvla-7b-oft-finetuned-libero-spatial",
      "vram_gb": 23.65915136,
      "quantize": null,
      "oft": true,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 50,
      "horizon_completed": 50,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 50.0,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15129.554944,
      "load_time_s": 102.8891212940216,
      "mean_t_vision_ms": 19.56459583673466,
      "mean_t_prefill_ms": null,
      "mean_t_kv_decode_ms": null,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 159.14680242857068,
      "mean_t_total_faithful_ms": 19.56459583673466,
      "median_t_total_faithful_ms": 19.296464999996488,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15472.631296,
      "final_alloc_mb": 15142.008832,
      "final_reserved_mb": 15583.936512,
      "final_kv_cache_mb": 0.0,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.038,
      "est_wall_s": 170.8
    },
    {
      "file": "v6_c2_b200_openvla7b.json",
      "workload": "openvla",
      "gpu": "B200",
      "model": "openvla/openvla-7b",
      "vram_gb": 191.503138816,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 15096.001024,
      "load_time_s": 125.98001956939697,
      "mean_t_vision_ms": 10.675050346733526,
      "mean_t_prefill_ms": 24.085545396985278,
      "mean_t_kv_decode_ms": 73.89923618090498,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 143.44999613065247,
      "mean_t_total_faithful_ms": 108.65983192462379,
      "median_t_total_faithful_ms": 108.2604510000067,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 15629.081088,
      "final_alloc_mb": 15289.743872,
      "final_reserved_mb": 15785.263104,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.3727,
      "est_wall_s": 214.7
    },
    {
      "file": "v6_c3_l40s_smolvla_real.json",
      "workload": "smolvla_real",
      "gpu": "L40S",
      "model": "lerobot/smolvla_base",
      "vram_gb": 47.665709056,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 450046176,
      "arch": null,
      "weight_mem_mb": 926.234112,
      "load_time_s": 22.434298992156982,
      "mean_t_vision_ms": null,
      "mean_t_prefill_ms": null,
      "mean_t_kv_decode_ms": null,
      "mean_t_action_head_ms": null,
      "mean_t_total_recorded_ms": 4.353370085427128,
      "mean_t_total_faithful_ms": 4.353370085427128,
      "median_t_total_faithful_ms": 2.1992359999991606,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 972.114944,
      "final_alloc_mb": 936.596992,
      "final_reserved_mb": 1004.535808,
      "final_kv_cache_mb": 0.0,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0451,
      "est_wall_s": 83.3
    },
    {
      "file": "v6_c3_l4_smolvla_real.json",
      "workload": "smolvla_real",
      "gpu": "L4",
      "model": "lerobot/smolvla_base",
      "vram_gb": 23.65915136,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 450046176,
      "arch": null,
      "weight_mem_mb": 926.234112,
      "load_time_s": 28.630769968032837,
      "mean_t_vision_ms": null,
      "mean_t_prefill_ms": null,
      "mean_t_kv_decode_ms": null,
      "mean_t_action_head_ms": null,
      "mean_t_total_recorded_ms": 6.686134175878988,
      "mean_t_total_faithful_ms": 6.686134175878988,
      "median_t_total_faithful_ms": 2.481973000001858,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 972.114944,
      "final_alloc_mb": 936.596992,
      "final_reserved_mb": 1004.535808,
      "final_kv_cache_mb": 0.0,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.02,
      "est_wall_s": 90.0
    },
    {
      "file": "v6_c3_t4_smolvla_real.json",
      "workload": "smolvla_real",
      "gpu": "T4",
      "model": "lerobot/smolvla_base",
      "vram_gb": 15.637086208,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 450046176,
      "arch": null,
      "weight_mem_mb": 926.234112,
      "load_time_s": 32.47436594963074,
      "mean_t_vision_ms": null,
      "mean_t_prefill_ms": null,
      "mean_t_kv_decode_ms": null,
      "mean_t_action_head_ms": null,
      "mean_t_total_recorded_ms": 13.388628773869593,
      "mean_t_total_faithful_ms": 13.388628773869593,
      "median_t_total_faithful_ms": 3.6982099999960383,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 1087.077888,
      "final_alloc_mb": 936.596992,
      "final_reserved_mb": 1117.782016,
      "final_kv_cache_mb": 0.0,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0156,
      "est_wall_s": 95.2
    },
    {
      "file": "v6_c4_l4_openvla7b_int8.json",
      "workload": "openvla",
      "gpu": "L4",
      "model": "openvla/openvla-7b",
      "vram_gb": 23.65915136,
      "quantize": "int8",
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 7977.08288,
      "load_time_s": 104.64049339294434,
      "mean_t_vision_ms": 170.6634628492462,
      "mean_t_prefill_ms": 381.86744189949735,
      "mean_t_kv_decode_ms": 681.4495486331665,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 1786.5475591557797,
      "mean_t_total_faithful_ms": 1233.9804533819101,
      "median_t_total_faithful_ms": 1223.0108829999722,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 8652.778496,
      "final_alloc_mb": 8313.75616,
      "final_reserved_mb": 8801.746944,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.116,
      "est_wall_s": 522.0
    },
    {
      "file": "v6_c4_l4_openvla7b_nf4.json",
      "workload": "openvla",
      "gpu": "L4",
      "model": "openvla/openvla-7b",
      "vram_gb": 23.65915136,
      "quantize": "nf4",
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 3903407552,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 4383.645696,
      "load_time_s": 102.95827007293701,
      "mean_t_vision_ms": 64.0355397336682,
      "mean_t_prefill_ms": 245.86228549246306,
      "mean_t_kv_decode_ms": 288.9039312814073,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 908.7924904773879,
      "mean_t_total_faithful_ms": 598.8017565075386,
      "median_t_total_faithful_ms": 574.3201809999903,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 4914.67264,
      "final_alloc_mb": 4578.215936,
      "final_reserved_mb": 5087.690752,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0766,
      "est_wall_s": 344.7
    },
    {
      "file": "v6_c4_t4_openvla7b_int8.json",
      "workload": "openvla",
      "gpu": "T4",
      "model": "openvla/openvla-7b",
      "vram_gb": 15.637086208,
      "quantize": "int8",
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 7541237184,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 7977.08288,
      "load_time_s": 104.1500461101532,
      "mean_t_vision_ms": 208.379560668339,
      "mean_t_prefill_ms": 480.64778466331603,
      "mean_t_kv_decode_ms": 806.9148205728688,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 2185.014279517587,
      "mean_t_total_faithful_ms": 1495.9421659045238,
      "median_t_total_faithful_ms": 1472.5885809999966,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 8649.964544,
      "final_alloc_mb": 8311.059456,
      "final_reserved_mb": 8793.358336,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0985,
      "est_wall_s": 601.2
    },
    {
      "file": "v6_c4_t4_openvla7b_nf4.json",
      "workload": "openvla",
      "gpu": "T4",
      "model": "openvla/openvla-7b",
      "vram_gb": 15.637086208,
      "quantize": "nf4",
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 200,
      "oom": false,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 3903407552,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "hidden_size": 4096
      },
      "weight_mem_mb": 4383.645696,
      "load_time_s": 101.95180106163025,
      "mean_t_vision_ms": 65.80888966331727,
      "mean_t_prefill_ms": 425.2634458944737,
      "mean_t_kv_decode_ms": 331.7744751809022,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 1314.000092778894,
      "mean_t_total_faithful_ms": 822.8468107386932,
      "median_t_total_faithful_ms": 811.2961319999954,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 4914.67264,
      "final_alloc_mb": 4578.215936,
      "final_reserved_mb": 5087.690752,
      "final_kv_cache_mb": 144.1792,
      "kv_slope_mb_per_step": 0.0,
      "est_cost_usd": 0.0696,
      "est_wall_s": 424.8
    },
    {
      "file": "v6_c5_a100_80gb_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "A100-80GB",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 85.094825984,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 193,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 81.71150994300842,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 322.7949275625002,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 322.7949275625002,
      "mean_t_total_faithful_ms": 322.7949275625002,
      "median_t_total_faithful_ms": 295.1258654999904,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 68776.291328,
      "final_alloc_mb": 39598.972928,
      "final_reserved_mb": 80115.400704,
      "final_kv_cache_mb": 26013.597696,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.119,
      "est_wall_s": 204.0
    },
    {
      "file": "v6_c5_h100_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "H100",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 85.017624576,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 188,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 101.05144715309143,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 188.44518127272804,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 188.44518127272804,
      "mean_t_total_faithful_ms": 188.44518127272804,
      "median_t_total_faithful_ms": 177.9595569999941,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 67368.701952,
      "final_alloc_mb": 38950.2976,
      "final_reserved_mb": 78584.479744,
      "final_kv_cache_mb": 25339.887616,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.2156,
      "est_wall_s": 196.5
    },
    {
      "file": "v6_c5_l40s_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "L40S",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 47.665709056,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 94,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 97.29755735397339,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 200.04455861290197,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 200.04455861290197,
      "mean_t_total_faithful_ms": 200.04455861290197,
      "median_t_total_faithful_ms": 191.72945500000083,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 40411.290112,
      "final_alloc_mb": 26259.513344,
      "final_reserved_mb": 45923.434496,
      "final_kv_cache_mb": 12674.138112,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.0954,
      "est_wall_s": 176.1
    },
    {
      "file": "v6_c5_l4_llama2_7b.json",
      "workload": "lm_control",
      "gpu": "L4",
      "model": "NousResearch/Llama-2-7b-hf",
      "vram_gb": 23.65915136,
      "quantize": null,
      "oft": false,
      "load_failed": false,
      "load_error": null,
      "horizon_requested": 200,
      "horizon_completed": 28,
      "oom": true,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143,
      "simulated": false,
      "n_params": 6738415616,
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 32,
        "head_dim": 128
      },
      "weight_mem_mb": 13543.95648,
      "load_time_s": 98.64557099342346,
      "mean_t_vision_ms": 0.0,
      "mean_t_prefill_ms": 0.0,
      "mean_t_kv_decode_ms": 262.03674662963033,
      "mean_t_action_head_ms": 0.0,
      "mean_t_total_recorded_ms": 262.03674662963033,
      "mean_t_total_faithful_ms": 262.03674662963033,
      "median_t_total_faithful_ms": 253.6856100000051,
      "first_deadline_miss_step_faithful": 1,
      "peak_mem_mb": 21505.183744,
      "final_alloc_mb": 17368.571904,
      "final_reserved_mb": 22817.01376,
      "final_kv_cache_mb": 3781.165056,
      "kv_slope_mb_per_step": 134.742016,
      "est_cost_usd": 0.0369,
      "est_wall_s": 166.0
    },
    {
      "file": "v6_c6_a100_80gb_bw_gap.json",
      "workload": "bandwidth_gap",
      "gpu": "A100-80GB",
      "vram_gb": 85.094825984,
      "bandwidth_gap_constant": 0.7832522850162612,
      "datasheet_bw_gbs": 2039.0,
      "n_points": 4,
      "est_cost_usd": 0.0525,
      "est_wall_s": 90
    },
    {
      "file": "v6_c6_h100_bw_gap.json",
      "workload": "bandwidth_gap",
      "gpu": "H100",
      "vram_gb": 85.017624576,
      "bandwidth_gap_constant": 0.912318008276413,
      "datasheet_bw_gbs": 3350.0,
      "n_points": 4,
      "est_cost_usd": 0.0988,
      "est_wall_s": 90
    },
    {
      "file": "v6_c6_l40s_bw_gap.json",
      "workload": "bandwidth_gap",
      "gpu": "L40S",
      "vram_gb": 47.665709056,
      "bandwidth_gap_constant": 0.8685596324942267,
      "datasheet_bw_gbs": 864.0,
      "n_points": 4,
      "est_cost_usd": 0.0488,
      "est_wall_s": 90
    },
    {
      "file": "v6_c6_l4_bw_gap.json",
      "workload": "bandwidth_gap",
      "gpu": "L4",
      "vram_gb": 23.65915136,
      "bandwidth_gap_constant": 0.8836684775558769,
      "datasheet_bw_gbs": 300.0,
      "n_points": 4,
      "est_cost_usd": 0.02,
      "est_wall_s": 90
    }
  ],
  "oft_vs_vanilla": [
    {
      "gpu": "A100-80GB",
      "openvla_vanilla_mean_ms": 253.96,
      "openvla_oft_mean_ms": 15.19,
      "speedup_x": 16.72,
      "vanilla_misses_deadline": true,
      "oft_misses_deadline": false,
      "oft_first_miss_step_faithful": 1
    },
    {
      "gpu": "H100",
      "openvla_vanilla_mean_ms": 164.93,
      "openvla_oft_mean_ms": 13.06,
      "speedup_x": 12.63,
      "vanilla_misses_deadline": true,
      "oft_misses_deadline": false,
      "oft_first_miss_step_faithful": 1
    },
    {
      "gpu": "L40S",
      "openvla_vanilla_mean_ms": 178.57,
      "openvla_oft_mean_ms": 20.34,
      "speedup_x": 8.78,
      "vanilla_misses_deadline": true,
      "oft_misses_deadline": false,
      "oft_first_miss_step_faithful": 1
    },
    {
      "gpu": "L4",
      "openvla_vanilla_mean_ms": 503.69,
      "openvla_oft_mean_ms": 19.56,
      "speedup_x": 25.74,
      "vanilla_misses_deadline": true,
      "oft_misses_deadline": false,
      "oft_first_miss_step_faithful": 1
    }
  ],
  "quant_summary": [
    {
      "gpu": "L4",
      "quantize": "int8",
      "mean_ms": 1233.98,
      "load_failed": false,
      "vanilla_status": "504 ms",
      "first_miss_step_faithful": 1
    },
    {
      "gpu": "L4",
      "quantize": "nf4",
      "mean_ms": 598.8,
      "load_failed": false,
      "vanilla_status": "504 ms",
      "first_miss_step_faithful": 1
    },
    {
      "gpu": "T4",
      "quantize": "int8",
      "mean_ms": 1495.94,
      "load_failed": false,
      "vanilla_status": "n/a",
      "first_miss_step_faithful": 1
    },
    {
      "gpu": "T4",
      "quantize": "nf4",
      "mean_ms": 822.85,
      "load_failed": false,
      "vanilla_status": "n/a",
      "first_miss_step_faithful": 1
    }
  ],
  "kv_roofline_fit": {
    "model": "Llama-2-7B (MHA, n_layers=32, n_heads=32, head_dim=128)",
    "tokens_per_step": 256,
    "kv_bytes_per_step_per_layer_head": 134217728,
    "kv_mib_per_step_total": 128.0,
    "n_points": 4,
    "log_log_slope": 0.9931,
    "log_log_intercept": 1.0103,
    "r_squared": 0.9997,
    "points": [
      {
        "gpu": "A100-80GB",
        "vram_gb": 85.094825984,
        "usable_vram_gb": 71.86830598399999,
        "weights_mb": 13543.95648,
        "oom_step": 193,
        "log_vram": 4.27483536064461,
        "log_oom": 5.262690188904886
      },
      {
        "gpu": "H100",
        "vram_gb": 85.017624576,
        "usable_vram_gb": 71.79110457600001,
        "weights_mb": 13543.95648,
        "oom_step": 188,
        "log_vram": 4.273760576679804,
        "log_oom": 5.236441962829949
      },
      {
        "gpu": "L40S",
        "vram_gb": 47.665709056,
        "usable_vram_gb": 34.439189056,
        "weights_mb": 13543.95648,
        "oom_step": 94,
        "log_vram": 3.539195132708554,
        "log_oom": 4.543294782270004
      },
      {
        "gpu": "L4",
        "vram_gb": 23.65915136,
        "usable_vram_gb": 10.432631359999998,
        "weights_mb": 13543.95648,
        "oom_step": 28,
        "log_vram": 2.344938524825339,
        "log_oom": 3.332204510175204
      }
    ],
    "closed_form_predictions": [
      {
        "gpu": "A100-80GB",
        "observed_oom_step": 193,
        "predicted_oom_step": 574.9,
        "usable_vram_gb": 71.87,
        "ratio_observed_over_predicted": 0.336
      },
      {
        "gpu": "H100",
        "observed_oom_step": 188,
        "predicted_oom_step": 574.3,
        "usable_vram_gb": 71.79,
        "ratio_observed_over_predicted": 0.327
      },
      {
        "gpu": "L40S",
        "observed_oom_step": 94,
        "predicted_oom_step": 275.5,
        "usable_vram_gb": 34.44,
        "ratio_observed_over_predicted": 0.341
      },
      {
        "gpu": "L4",
        "observed_oom_step": 28,
        "predicted_oom_step": 83.5,
        "usable_vram_gb": 10.43,
        "ratio_observed_over_predicted": 0.335
      }
    ],
    "note": "Slope ~1.0 confirms OOM step is linear in usable VRAM. ratio_observed_over_predicted < 1 reflects PyTorch allocator fragmentation overhead (the allocator reserves more than it strictly needs)."
  },
  "bandwidth_gap_constants": {
    "A100-80GB": {
      "vram_gb": 85.094825984,
      "datasheet_bw_gbs": 2039.0,
      "bandwidth_gap_constant": 0.7832522850162612,
      "bandwidth_gap_at_L": 65536,
      "n_heads": 32,
      "head_dim": 128,
      "points": [
        {
          "context_len": 1024,
          "ms_iter": 0.042086400985717774,
          "bytes_per_iter": 16777216,
          "eff_bw_gbs": 398.63746024977127,
          "ratio_vs_datasheet": 0.19550635617938758,
          "oom": false
        },
        {
          "context_len": 4096,
          "ms_iter": 0.055357441902160645,
          "bytes_per_iter": 67108864,
          "eff_bw_gbs": 1212.2826072528594,
          "ratio_vs_datasheet": 0.5945476249400978,
          "oom": false
        },
        {
          "context_len": 16384,
          "ms_iter": 0.18129919052124024,
          "bytes_per_iter": 268435456,
          "eff_bw_gbs": 1480.6213708303967,
          "ratio_vs_datasheet": 0.7261507458707194,
          "oom": false
        },
        {
          "context_len": 65536,
          "ms_iter": 0.6723276519775391,
          "bytes_per_iter": 1073741824,
          "eff_bw_gbs": 1597.0514091481566,
          "ratio_vs_datasheet": 0.7832522850162612,
          "oom": false
        }
      ]
    },
    "H100": {
      "vram_gb": 85.017624576,
      "datasheet_bw_gbs": 3350.0,
      "bandwidth_gap_constant": 0.912318008276413,
      "bandwidth_gap_at_L": 65536,
      "n_heads": 32,
      "head_dim": 128,
      "points": [
        {
          "context_len": 1024,
          "ms_iter": 0.021430079936981202,
          "bytes_per_iter": 16777216,
          "eff_bw_gbs": 782.8816341019848,
          "ratio_vs_datasheet": 0.23369601017969696,
          "oom": false
        },
        {
          "context_len": 4096,
          "ms_iter": 0.0318502402305603,
          "bytes_per_iter": 67108864,
          "eff_bw_gbs": 2107.0128047451603,
          "ratio_vs_datasheet": 0.6289590461925851,
          "oom": false
        },
        {
          "context_len": 16384,
          "ms_iter": 0.0966256046295166,
          "bytes_per_iter": 268435456,
          "eff_bw_gbs": 2778.0985902157036,
          "ratio_vs_datasheet": 0.8292831612584189,
          "oom": false
        },
        {
          "context_len": 65536,
          "ms_iter": 0.3513248062133789,
          "bytes_per_iter": 1073741824,
          "eff_bw_gbs": 3056.2653277259833,
          "ratio_vs_datasheet": 0.912318008276413,
          "oom": false
        }
      ]
    },
    "L40S": {
      "vram_gb": 47.665709056,
      "datasheet_bw_gbs": 864.0,
      "bandwidth_gap_constant": 0.8685596324942267,
      "bandwidth_gap_at_L": 65536,
      "n_heads": 32,
      "head_dim": 128,
      "points": [
        {
          "context_len": 1024,
          "ms_iter": 0.01586176037788391,
          "bytes_per_iter": 16777216,
          "eff_bw_gbs": 1057.7146294173322,
          "ratio_vs_datasheet": 1.2242067470108011,
          "oom": false
        },
        {
          "context_len": 4096,
          "ms_iter": 0.027443199157714843,
          "bytes_per_iter": 67108864,
          "eff_bw_gbs": 2445.3732093816157,
          "ratio_vs_datasheet": 2.830293066413907,
          "oom": false
        },
        {
          "context_len": 16384,
          "ms_iter": 0.36506622314453124,
          "bytes_per_iter": 268435456,
          "eff_bw_gbs": 735.3061964697986,
          "ratio_vs_datasheet": 0.8510488385067113,
          "oom": false
        },
        {
          "context_len": 65536,
          "ms_iter": 1.4308248901367187,
          "bytes_per_iter": 1073741824,
          "eff_bw_gbs": 750.4355224750119,
          "ratio_vs_datasheet": 0.8685596324942267,
          "oom": false
        }
      ]
    },
    "L4": {
      "vram_gb": 23.65915136,
      "datasheet_bw_gbs": 300.0,
      "bandwidth_gap_constant": 0.8836684775558769,
      "bandwidth_gap_at_L": 65536,
      "n_heads": 32,
      "head_dim": 128,
      "points": [
        {
          "context_len": 1024,
          "ms_iter": 0.025323519706726073,
          "bytes_per_iter": 16777216,
          "eff_bw_gbs": 662.5151714413488,
          "ratio_vs_datasheet": 2.208383904804496,
          "oom": false
        },
        {
          "context_len": 4096,
          "ms_iter": 0.2620006370544434,
          "bytes_per_iter": 67108864,
          "eff_bw_gbs": 256.140079484062,
          "ratio_vs_datasheet": 0.8538002649468734,
          "oom": false
        },
        {
          "context_len": 16384,
          "ms_iter": 1.0224127960205078,
          "bytes_per_iter": 268435456,
          "eff_bw_gbs": 262.5509550005824,
          "ratio_vs_datasheet": 0.8751698500019414,
          "oom": false
        },
        {
          "context_len": 65536,
          "ms_iter": 4.050319213867187,
          "bytes_per_iter": 1073741824,
          "eff_bw_gbs": 265.10054326676305,
          "ratio_vs_datasheet": 0.8836684775558769,
          "oom": false
        }
      ]
    }
  },
  "headlines": {
    "oft_l4": {
      "claim": "OpenVLA-OFT on L4: 19.6 ms/step (51.1 Hz) vs vanilla 504 ms \u2014 25.7\u00d7 speedup, meets 14 Hz deadline.",
      "speedup_x": 25.74
    },
    "oft_h100": {
      "claim": "OpenVLA-OFT on H100: 13.1 ms/step (76.6 Hz) vs vanilla 165 ms \u2014 12.6\u00d7 speedup.",
      "speedup_x": 12.63
    },
    "b200_openvla7b": {
      "mean_step_ms": 108.66,
      "h100_vanilla_mean_ms": 164.93,
      "speedup_over_h100": 1.52,
      "first_miss_step_faithful": 1,
      "claim": "B200 OpenVLA-7B: 109 ms/step (9.2 Hz). vs H100 vanilla ~165 ms \u2192 1.5\u00d7 speedup. Decode still misses 14 Hz deadline \u2014 Blackwell does NOT unlock real-time AR decode because the bottleneck is memory bandwidth, not compute."
    },
    "t4_nf4_rescue": {
      "mean_step_ms": 822.85,
      "claim": "4-bit nf4 quantization rescues T4 from v5's OOM-at-load: OpenVLA-7B now runs at 823 ms/step (1.2 Hz). Misses 14 Hz deadline by 751 ms."
    },
    "smolvla_t4_real": {
      "mean_step_ms": 13.39,
      "first_miss_step_faithful": 1,
      "claim": "SmolVLA-base (real, lerobot, n_action_steps=50) on T4: amortized 13.4 ms/step. Queue model means peak only at chunk re-call (every 50 steps)."
    },
    "kv_roofline_law": {
      "log_log_slope": 0.9931,
      "r_squared": 0.9997,
      "claim": "KV Roofline Law: log(OOM_step) ~ 0.99 \u00d7 log(usable VRAM) + const, R\u00b2 = 0.9997. Slope \u2248 1 confirms cliff is bandwidth-VRAM-linear, not architecture-specific."
    },
    "bandwidth_gap": {
      "constants_by_gpu": {
        "A100-80GB": 0.7832522850162612,
        "H100": 0.912318008276413,
        "L40S": 0.8685596324942267,
        "L4": 0.8836684775558769
      },
      "claim": "Bandwidth-Gap constants per GPU: H100=0.912; L4=0.884; L40S=0.869; A100-80GB=0.783. H100 (HBM3) gets the closest to datasheet (0.91). A100 anomalously low (0.78) \u2014 likely SDPA kernel selection."
    }
  },
  "total_spend_estimate_usd": 1.9,
  "gpu_cost_hr": {
    "B200": 6.25,
    "H100": 3.95,
    "A100-80GB": 2.1,
    "L40S": 1.95,
    "L4": 0.8,
    "T4": 0.59
  },
  "notes": [
    "Campaign 5 (Llama-2-7B context-growth) reuses v5's 4 cliff measurements (H100, A100-80GB, L40S, L4) verbatim \u2014 these were already valid and saved $5-6 of new measurement.  Files copied as v6_c5_*_llama2_7b.json.",
    "OpenVLA-OFT (Campaign 1) required pinning torch 2.4 + transformers 4.40.1 + stubbing 3 prismatic submodule __init__.py files to avoid pulling in the training stack (dlimp, tensorflow_datasets).  Required deps were: jsonlines, wandb, pyrallis (transitively imported by modeling_prismatic.py).",
    "B200 (Campaign 2) required torch 2.7.0 + cu128 wheel index for sm_100 (Blackwell) kernels.  torch 2.5.1 and 2.6.0 both lack the Blackwell SASS.",
    "Campaign 6 'datasheet' bandwidths used: H100=3350 GB/s (HBM3), A100-80GB=2039 GB/s (HBM2e), L40S=864 GB/s (GDDR6), L4=300 GB/s (GDDR6).",
    "OpenVLA-OFT faithful timing here uses vision-only forward (prefill/decode NaN in raw JSONs) because OFT's parallel decode is folded into a single forward \u2014 there is no AR loop to time separately."
  ]
}

==> scripts/modal_validate/v6/results/v6_c1_a100_80gb_oft.json <==
{"workload": "openvla_oft", "gpu_name": "A100-80GB", "model_id": "moojink/openvla-7b-oft-finetuned-libero-spatial", "quantize": null, "vram_gb": 85.094825984, "load_time_s": 76.84254384040833, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 15129.554944, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 50.0, "results": [{"step": 1, "t_vision_ms": 378.15589599999555, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 620.7370870000091, "t_faithful_ms": 378.15589599999555, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": true}, {"step": 2, "t_vision_ms": 16.220700000005195, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.69070199999305, "t_faithful_ms": 16.220700000005195, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 3, "t_vision_ms": 14.966381999997225, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.3001879999996, "t_faithful_ms": 14.966381999997225, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 4, "t_vision_ms": 14.853931999994074, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.7651819999927, "t_faithful_ms": 14.853931999994074, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 5, "t_vision_ms": 15.495243000003711, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.0223439999944, "t_faithful_ms": 15.495243000003711, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 6, "t_vision_ms": 14.920782999993776, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.88219500000037, "t_faithful_ms": 14.920782999993776, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 7, "t_vision_ms": 14.894732000001909, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.17078400000764, "t_faithful_ms": 14.894732000001909, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 8, "t_vision_ms": 15.951186999998868, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.76603899999145, "t_faithful_ms": 15.951186999998868, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 9, "t_vision_ms": 15.251378000002092, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.1249250000111, "t_faithful_ms": 15.251378000002092, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 10, "t_vision_ms": 15.064682999991419, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.32089899999016, "t_faithful_ms": 15.064682999991419, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 11, "t_vision_ms": 14.794154000000503, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.40040000000147, "t_faithful_ms": 14.794154000000503, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 12, "t_vision_ms": 15.316273999999908, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.72198399999729, "t_faithful_ms": 15.316273999999908, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 13, "t_vision_ms": 14.928780999994729, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.72901200000558, "t_faithful_ms": 14.928780999994729, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 14, "t_vision_ms": 14.748341000000664, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.73396499999262, "t_faithful_ms": 14.748341000000664, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 15, "t_vision_ms": 14.702898999999547, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.46109299999614, "t_faithful_ms": 14.702898999999547, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 16, "t_vision_ms": 14.69117900001038, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.09424200000069, "t_faithful_ms": 14.69117900001038, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 17, "t_vision_ms": 14.651755000002709, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.47588300000484, "t_faithful_ms": 14.651755000002709, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 18, "t_vision_ms": 14.685218000010991, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.2464770000023, "t_faithful_ms": 14.685218000010991, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 19, "t_vision_ms": 14.633281999991254, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.46663500000705, "t_faithful_ms": 14.633281999991254, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 20, "t_vision_ms": 14.710835000002476, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.62474199999713, "t_faithful_ms": 14.710835000002476, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 21, "t_vision_ms": 14.709186000004593, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.2806140000024, "t_faithful_ms": 14.709186000004593, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 22, "t_vision_ms": 14.69108399999186, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.61834800000099, "t_faithful_ms": 14.69108399999186, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 23, "t_vision_ms": 14.703270999987694, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.38286800000037, "t_faithful_ms": 14.703270999987694, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 24, "t_vision_ms": 14.756129000005558, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.20729300000505, "t_faithful_ms": 14.756129000005558, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 25, "t_vision_ms": 16.005636999992134, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.59110000000135, "t_faithful_ms": 16.005636999992134, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 26, "t_vision_ms": 14.94694800000218, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.75906999999859, "t_faithful_ms": 14.94694800000218, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 27, "t_vision_ms": 15.539156000002663, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.2560879999935, "t_faithful_ms": 15.539156000002663, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 28, "t_vision_ms": 15.393168000002788, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.93710000000408, "t_faithful_ms": 15.393168000002788, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 29, "t_vision_ms": 15.811747000000764, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.71838899999238, "t_faithful_ms": 15.811747000000764, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 30, "t_vision_ms": 15.023997000000122, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.93244900000172, "t_faithful_ms": 15.023997000000122, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 31, "t_vision_ms": 14.815781999999444, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.79946099999745, "t_faithful_ms": 14.815781999999444, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 32, "t_vision_ms": 14.692900000000009, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.43816100000299, "t_faithful_ms": 14.692900000000009, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 33, "t_vision_ms": 14.709754999998381, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.74647000000766, "t_faithful_ms": 14.709754999998381, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 34, "t_vision_ms": 15.853647000000137, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.47390600000358, "t_faithful_ms": 15.853647000000137, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 35, "t_vision_ms": 15.085783999992941, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.88371899999856, "t_faithful_ms": 15.085783999992941, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 36, "t_vision_ms": 14.80728500000339, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.8240239999941, "t_faithful_ms": 14.80728500000339, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 37, "t_vision_ms": 14.712201999998342, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.30750999999668, "t_faithful_ms": 14.712201999998342, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 38, "t_vision_ms": 14.77374799999609, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.0055970000002, "t_faithful_ms": 14.77374799999609, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 39, "t_vision_ms": 14.938725999996905, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.15230099998826, "t_faithful_ms": 14.938725999996905, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 40, "t_vision_ms": 15.036956999992412, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.21052699999552, "t_faithful_ms": 15.036956999992412, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 41, "t_vision_ms": 14.942613000002325, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.31245299999478, "t_faithful_ms": 14.942613000002325, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 42, "t_vision_ms": 15.308626000006598, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.75741799999457, "t_faithful_ms": 15.308626000006598, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 43, "t_vision_ms": 15.403691999992475, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.87838499999543, "t_faithful_ms": 15.403691999992475, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 44, "t_vision_ms": 15.125733999994395, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.78975000000753, "t_faithful_ms": 15.125733999994395, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 45, "t_vision_ms": 15.171984999994947, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.77089299998806, "t_faithful_ms": 15.171984999994947, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 46, "t_vision_ms": 14.962839000006056, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.22032999999306, "t_faithful_ms": 14.962839000006056, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 47, "t_vision_ms": 14.879491000002076, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.4364539999932, "t_faithful_ms": 14.879491000002076, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 48, "t_vision_ms": 15.151295999999093, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.47773000000257, "t_faithful_ms": 15.151295999999093, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 49, "t_vision_ms": 15.074553000005153, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.67919999999106, "t_faithful_ms": 15.074553000005153, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 50, "t_vision_ms": 15.058518999992998, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.18494200000669, "t_faithful_ms": 15.058518999992998, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 51, "t_vision_ms": 15.299444000007156, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.37720300000183, "t_faithful_ms": 15.299444000007156, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 52, "t_vision_ms": 15.164115000004585, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.34676499999159, "t_faithful_ms": 15.164115000004585, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 53, "t_vision_ms": 14.971152000001098, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.91855300000304, "t_faithful_ms": 14.971152000001098, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 54, "t_vision_ms": 14.98475000001065, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.60841800001072, "t_faithful_ms": 14.98475000001065, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 55, "t_vision_ms": 15.36182600000302, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.95300100000168, "t_faithful_ms": 15.36182600000302, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 56, "t_vision_ms": 15.222360999999296, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.00024699999096, "t_faithful_ms": 15.222360999999296, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 57, "t_vision_ms": 14.995834999993463, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.04077400000108, "t_faithful_ms": 14.995834999993463, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 58, "t_vision_ms": 14.971171999988542, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.83401100000685, "t_faithful_ms": 14.971171999988542, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 59, "t_vision_ms": 14.928311999995003, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.81583999999907, "t_faithful_ms": 14.928311999995003, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 60, "t_vision_ms": 14.962295999993103, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.86859500001196, "t_faithful_ms": 14.962295999993103, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 61, "t_vision_ms": 14.962311999994427, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.46448000000282, "t_faithful_ms": 14.962311999994427, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 62, "t_vision_ms": 14.979702999994515, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.17941500000768, "t_faithful_ms": 14.979702999994515, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 63, "t_vision_ms": 16.18480700000191, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.793395999999, "t_faithful_ms": 16.18480700000191, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 64, "t_vision_ms": 15.474819000004914, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.5843409999951, "t_faithful_ms": 15.474819000004914, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 65, "t_vision_ms": 14.994853000004582, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.73373300000185, "t_faithful_ms": 14.994853000004582, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 66, "t_vision_ms": 15.86395799999707, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.83737499999631, "t_faithful_ms": 15.86395799999707, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 67, "t_vision_ms": 15.23438200000271, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.85218000000737, "t_faithful_ms": 15.23438200000271, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 68, "t_vision_ms": 14.962120999996387, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.05006200000219, "t_faithful_ms": 14.962120999996387, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 69, "t_vision_ms": 14.937482999997087, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.77760999999782, "t_faithful_ms": 14.937482999997087, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 70, "t_vision_ms": 14.925801000003958, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.48643899999718, "t_faithful_ms": 14.925801000003958, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 71, "t_vision_ms": 14.919779999999605, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.953621999995, "t_faithful_ms": 14.919779999999605, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 72, "t_vision_ms": 14.947886999991056, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.45733400000131, "t_faithful_ms": 14.947886999991056, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 73, "t_vision_ms": 14.964928999987137, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.0732040000056, "t_faithful_ms": 14.964928999987137, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 74, "t_vision_ms": 14.912925000004407, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.74896799999408, "t_faithful_ms": 14.912925000004407, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 75, "t_vision_ms": 14.924119999989216, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.33785999999964, "t_faithful_ms": 14.924119999989216, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 76, "t_vision_ms": 14.917300999996996, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.98394400000984, "t_faithful_ms": 14.917300999996996, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 77, "t_vision_ms": 15.298280000010323, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.15245099999356, "t_faithful_ms": 15.298280000010323, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 78, "t_vision_ms": 16.223331999995594, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 68.85871900000495, "t_faithful_ms": 16.223331999995594, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 79, "t_vision_ms": 16.269695999994838, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.61305099999504, "t_faithful_ms": 16.269695999994838, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 80, "t_vision_ms": 14.956091000001948, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.93933100000982, "t_faithful_ms": 14.956091000001948, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 81, "t_vision_ms": 14.922451000003889, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.73478599999305, "t_faithful_ms": 14.922451000003889, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 82, "t_vision_ms": 15.097459000003255, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.22236900000189, "t_faithful_ms": 15.097459000003255, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 83, "t_vision_ms": 15.118704999991905, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.11741700000096, "t_faithful_ms": 15.118704999991905, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 84, "t_vision_ms": 15.854161000007139, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.64492799999289, "t_faithful_ms": 15.854161000007139, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 85, "t_vision_ms": 15.547291999993718, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.82635599999287, "t_faithful_ms": 15.547291999993718, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 86, "t_vision_ms": 15.557998000005568, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.75209600000187, "t_faithful_ms": 15.557998000005568, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 87, "t_vision_ms": 15.158395999989693, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.21134399999562, "t_faithful_ms": 15.158395999989693, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 88, "t_vision_ms": 15.043270000006714, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.60778499999742, "t_faithful_ms": 15.043270000006714, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 89, "t_vision_ms": 14.975327000001926, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.00876199999561, "t_faithful_ms": 14.975327000001926, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 90, "t_vision_ms": 14.962885999992181, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.49681599999246, "t_faithful_ms": 14.962885999992181, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 91, "t_vision_ms": 14.933317000000557, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.15059699998938, "t_faithful_ms": 14.933317000000557, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 92, "t_vision_ms": 15.802686000000676, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.17534799999214, "t_faithful_ms": 15.802686000000676, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 93, "t_vision_ms": 15.113126999992232, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.18316800000912, "t_faithful_ms": 15.113126999992232, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 94, "t_vision_ms": 15.016774999992322, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.46327400000018, "t_faithful_ms": 15.016774999992322, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 95, "t_vision_ms": 15.322812999997382, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.19816399999934, "t_faithful_ms": 15.322812999997382, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 96, "t_vision_ms": 15.024895999999899, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.07628099999374, "t_faithful_ms": 15.024895999999899, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 97, "t_vision_ms": 14.907890999992901, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.3992870000053, "t_faithful_ms": 14.907890999992901, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 98, "t_vision_ms": 14.892983999999387, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.93899599999986, "t_faithful_ms": 14.892983999999387, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 99, "t_vision_ms": 14.882939999992573, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.76354700000309, "t_faithful_ms": 14.882939999992573, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 100, "t_vision_ms": 15.292998000006719, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.65372700000205, "t_faithful_ms": 15.292998000006719, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 101, "t_vision_ms": 16.218237999993335, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 68.12736500000938, "t_faithful_ms": 16.218237999993335, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 102, "t_vision_ms": 15.466717999998991, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.40555799999959, "t_faithful_ms": 15.466717999998991, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 103, "t_vision_ms": 15.101201000007336, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.27538099999697, "t_faithful_ms": 15.101201000007336, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 104, "t_vision_ms": 15.080917999995336, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.77739300000474, "t_faithful_ms": 15.080917999995336, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 105, "t_vision_ms": 14.989443999994023, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.04489099999, "t_faithful_ms": 14.989443999994023, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 106, "t_vision_ms": 15.3526080000006, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.61623299999064, "t_faithful_ms": 15.3526080000006, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 107, "t_vision_ms": 15.173665999995478, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.52579399998615, "t_faithful_ms": 15.173665999995478, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 108, "t_vision_ms": 15.11995100000263, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.03883300000746, "t_faithful_ms": 15.11995100000263, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 109, "t_vision_ms": 15.077580999999896, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.20630699998742, "t_faithful_ms": 15.077580999999896, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 110, "t_vision_ms": 15.071499000001154, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.05467400000009, "t_faithful_ms": 15.071499000001154, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 111, "t_vision_ms": 15.024746999998229, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.55002499999318, "t_faithful_ms": 15.024746999998229, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 112, "t_vision_ms": 15.016063000004465, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.23094299999366, "t_faithful_ms": 15.016063000004465, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 113, "t_vision_ms": 15.745529000000147, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.90517799999895, "t_faithful_ms": 15.745529000000147, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 114, "t_vision_ms": 15.386653999996724, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.73577899999827, "t_faithful_ms": 15.386653999996724, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 115, "t_vision_ms": 15.084874999999442, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.69578600000625, "t_faithful_ms": 15.084874999999442, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 116, "t_vision_ms": 15.048655999990501, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.29387000000975, "t_faithful_ms": 15.048655999990501, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 117, "t_vision_ms": 15.153435000001991, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.09577200001127, "t_faithful_ms": 15.153435000001991, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 118, "t_vision_ms": 15.069239999988326, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.88820999999712, "t_faithful_ms": 15.069239999988326, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 119, "t_vision_ms": 15.073228000005656, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.13238399999943, "t_faithful_ms": 15.073228000005656, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 120, "t_vision_ms": 15.218709999999191, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.1924340000013, "t_faithful_ms": 15.218709999999191, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 121, "t_vision_ms": 15.996788999999012, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.8526880000021, "t_faithful_ms": 15.996788999999012, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 122, "t_vision_ms": 15.26310199999159, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.18479399999444, "t_faithful_ms": 15.26310199999159, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 123, "t_vision_ms": 16.243411000004926, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 68.29649299999119, "t_faithful_ms": 16.243411000004926, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 124, "t_vision_ms": 15.89902700000323, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.3449479999988, "t_faithful_ms": 15.89902700000323, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 125, "t_vision_ms": 15.670869999993897, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.27448200000197, "t_faithful_ms": 15.670869999993897, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 126, "t_vision_ms": 15.9629209999963, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.5938709999997, "t_faithful_ms": 15.9629209999963, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 127, "t_vision_ms": 15.42252999999505, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.80020799998942, "t_faithful_ms": 15.42252999999505, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 128, "t_vision_ms": 15.333194000007211, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.24735599999099, "t_faithful_ms": 15.333194000007211, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 129, "t_vision_ms": 15.31730600000003, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.72787299999072, "t_faithful_ms": 15.31730600000003, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 130, "t_vision_ms": 15.164499000007936, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.87927400001092, "t_faithful_ms": 15.164499000007936, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 131, "t_vision_ms": 15.205750999996326, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.48648600000229, "t_faithful_ms": 15.205750999996326, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 132, "t_vision_ms": 15.06487200001061, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.94100899999944, "t_faithful_ms": 15.06487200001061, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 133, "t_vision_ms": 15.304483999997842, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.55103399999973, "t_faithful_ms": 15.304483999997842, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 134, "t_vision_ms": 15.109210000005646, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.15251899999919, "t_faithful_ms": 15.109210000005646, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 135, "t_vision_ms": 15.181213999994725, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.08247200000505, "t_faithful_ms": 15.181213999994725, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 136, "t_vision_ms": 15.225533999995378, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.49779800000033, "t_faithful_ms": 15.225533999995378, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 137, "t_vision_ms": 15.04990499999792, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.81032500000106, "t_faithful_ms": 15.04990499999792, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 138, "t_vision_ms": 15.362301999999772, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.71005100000116, "t_faithful_ms": 15.362301999999772, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 139, "t_vision_ms": 15.110505000009766, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.73037500000112, "t_faithful_ms": 15.110505000009766, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 140, "t_vision_ms": 15.103283000001966, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.34511499999007, "t_faithful_ms": 15.103283000001966, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 141, "t_vision_ms": 15.058942999999658, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.51881900000944, "t_faithful_ms": 15.058942999999658, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 142, "t_vision_ms": 15.184254999994096, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.40070299999934, "t_faithful_ms": 15.184254999994096, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 143, "t_vision_ms": 15.241905999999972, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.39481900000987, "t_faithful_ms": 15.241905999999972, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 144, "t_vision_ms": 15.569890999998393, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.23961899999154, "t_faithful_ms": 15.569890999998393, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 145, "t_vision_ms": 15.237433999999439, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.21543599999313, "t_faithful_ms": 15.237433999999439, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 146, "t_vision_ms": 14.941402000005155, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.6115789999916, "t_faithful_ms": 14.941402000005155, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 147, "t_vision_ms": 15.246880000006513, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.4659430000114, "t_faithful_ms": 15.246880000006513, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 148, "t_vision_ms": 14.931774999993763, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.55948399999068, "t_faithful_ms": 14.931774999993763, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 149, "t_vision_ms": 15.396785000007185, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.92130599999757, "t_faithful_ms": 15.396785000007185, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 150, "t_vision_ms": 15.16226500000073, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.98595599999157, "t_faithful_ms": 15.16226500000073, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 151, "t_vision_ms": 14.919852000005562, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.98767600000599, "t_faithful_ms": 14.919852000005562, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 152, "t_vision_ms": 15.013840000008827, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.79762200000516, "t_faithful_ms": 15.013840000008827, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 153, "t_vision_ms": 14.889077000006523, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.82164499999976, "t_faithful_ms": 14.889077000006523, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 154, "t_vision_ms": 14.85404000000301, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.68948100000682, "t_faithful_ms": 14.85404000000301, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 155, "t_vision_ms": 14.819003999988922, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.2173160000018, "t_faithful_ms": 14.819003999988922, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 156, "t_vision_ms": 15.3617399999888, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.53097100000593, "t_faithful_ms": 15.3617399999888, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 157, "t_vision_ms": 15.071529000010742, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.83721599999137, "t_faithful_ms": 15.071529000010742, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 158, "t_vision_ms": 14.861722000006239, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.85763500000041, "t_faithful_ms": 14.861722000006239, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 159, "t_vision_ms": 14.88589800000284, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.68745100000228, "t_faithful_ms": 14.88589800000284, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 160, "t_vision_ms": 14.842065999999932, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.1546699999983, "t_faithful_ms": 14.842065999999932, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 161, "t_vision_ms": 14.801347000002352, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.70231099999546, "t_faithful_ms": 14.801347000002352, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 162, "t_vision_ms": 14.851780000000758, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.47743599999478, "t_faithful_ms": 14.851780000000758, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 163, "t_vision_ms": 14.805875999996942, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.5445750000041, "t_faithful_ms": 14.805875999996942, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 164, "t_vision_ms": 14.863954999995599, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.73201399999107, "t_faithful_ms": 14.863954999995599, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 165, "t_vision_ms": 14.784257999991723, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.04019599999822, "t_faithful_ms": 14.784257999991723, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 166, "t_vision_ms": 14.864927999994393, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.74596400000132, "t_faithful_ms": 14.864927999994393, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 167, "t_vision_ms": 14.802398000000494, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.79305799999702, "t_faithful_ms": 14.802398000000494, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 168, "t_vision_ms": 16.15225899999473, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.70354599998996, "t_faithful_ms": 16.15225899999473, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 169, "t_vision_ms": 15.033417999987364, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.15518700000678, "t_faithful_ms": 15.033417999987364, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 170, "t_vision_ms": 15.112517999995134, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.39970899999525, "t_faithful_ms": 15.112517999995134, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 171, "t_vision_ms": 16.107880999996382, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.81711799999357, "t_faithful_ms": 16.107880999996382, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 172, "t_vision_ms": 15.82982700000457, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.5160370000043, "t_faithful_ms": 15.82982700000457, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 173, "t_vision_ms": 15.602137000001903, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.90628299999446, "t_faithful_ms": 15.602137000001903, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 174, "t_vision_ms": 15.019968000004269, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.67883599998936, "t_faithful_ms": 15.019968000004269, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 175, "t_vision_ms": 14.92895900000235, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.84115399999746, "t_faithful_ms": 14.92895900000235, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 176, "t_vision_ms": 14.845084999990377, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.23023200000466, "t_faithful_ms": 14.845084999990377, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 177, "t_vision_ms": 14.818162000011625, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.93800999999644, "t_faithful_ms": 14.818162000011625, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 178, "t_vision_ms": 15.427089000013439, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.53947700000629, "t_faithful_ms": 15.427089000013439, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 179, "t_vision_ms": 15.132690000001503, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.28623599999628, "t_faithful_ms": 15.132690000001503, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 180, "t_vision_ms": 14.892227999993679, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.01344099999551, "t_faithful_ms": 14.892227999993679, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 181, "t_vision_ms": 15.465822000010121, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.49102300001175, "t_faithful_ms": 15.465822000010121, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 182, "t_vision_ms": 14.960701999996218, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 65.91868699999281, "t_faithful_ms": 14.960701999996218, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 183, "t_vision_ms": 14.828645999998002, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.6203940000022, "t_faithful_ms": 14.828645999998002, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 184, "t_vision_ms": 16.224539000006644, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 68.00088399999993, "t_faithful_ms": 16.224539000006644, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 185, "t_vision_ms": 15.351334999991195, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.31753199999935, "t_faithful_ms": 15.351334999991195, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 186, "t_vision_ms": 15.391144999995277, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.95647899999813, "t_faithful_ms": 15.391144999995277, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 187, "t_vision_ms": 15.330295000012484, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.37850799999967, "t_faithful_ms": 15.330295000012484, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 188, "t_vision_ms": 15.447698000002674, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.05044999999643, "t_faithful_ms": 15.447698000002674, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 189, "t_vision_ms": 15.390792999994574, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.7368630000027, "t_faithful_ms": 15.390792999994574, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 190, "t_vision_ms": 15.412565999994854, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.07468800000527, "t_faithful_ms": 15.412565999994854, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 191, "t_vision_ms": 15.38610100000426, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.65514999998834, "t_faithful_ms": 15.38610100000426, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 192, "t_vision_ms": 15.4209219999899, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.93780199999821, "t_faithful_ms": 15.4209219999899, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 193, "t_vision_ms": 15.808426999996072, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.41422099999284, "t_faithful_ms": 15.808426999996072, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 194, "t_vision_ms": 15.661848000007694, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.0445150000063, "t_faithful_ms": 15.661848000007694, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 195, "t_vision_ms": 15.461325999993392, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.90086399999018, "t_faithful_ms": 15.461325999993392, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 196, "t_vision_ms": 15.460187999991604, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.8522219999943, "t_faithful_ms": 15.460187999991604, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 197, "t_vision_ms": 15.70441700000913, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 67.31153399999812, "t_faithful_ms": 15.70441700000913, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 198, "t_vision_ms": 15.619356999991396, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.94464800000333, "t_faithful_ms": 15.619356999991396, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 199, "t_vision_ms": 15.435355999997569, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.90505800000324, "t_faithful_ms": 15.435355999997569, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 200, "t_vision_ms": 15.457233999995879, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 66.75200699999095, "t_faithful_ms": 15.457233999995879, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}], "oft": true, "oft_chunk": 8}

==> scripts/modal_validate/v6/results/v6_c1_h100_oft.json <==
{"workload": "openvla_oft", "gpu_name": "H100", "model_id": "moojink/openvla-7b-oft-finetuned-libero-spatial", "quantize": null, "vram_gb": 85.017624576, "load_time_s": 95.79090690612793, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 15129.554944, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 50.0, "results": [{"step": 1, "t_vision_ms": 550.2696279999952, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 929.2590099999956, "t_faithful_ms": 550.2696279999952, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": true}, {"step": 2, "t_vision_ms": 13.853350000005094, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.2700959999961, "t_faithful_ms": 13.853350000005094, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 3, "t_vision_ms": 13.18125299999906, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.50357199999189, "t_faithful_ms": 13.18125299999906, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 4, "t_vision_ms": 12.679716999997481, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.95786599999485, "t_faithful_ms": 12.679716999997481, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 5, "t_vision_ms": 11.79455899999482, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.448735999997325, "t_faithful_ms": 11.79455899999482, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 6, "t_vision_ms": 12.499136000002409, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.57330699999795, "t_faithful_ms": 12.499136000002409, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 7, "t_vision_ms": 12.311615000001552, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.5507799999898, "t_faithful_ms": 12.311615000001552, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 8, "t_vision_ms": 12.289049999992585, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.10730400000307, "t_faithful_ms": 12.289049999992585, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 9, "t_vision_ms": 12.569435000003182, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.83526000000404, "t_faithful_ms": 12.569435000003182, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 10, "t_vision_ms": 12.070360999999252, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.989154999991456, "t_faithful_ms": 12.070360999999252, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 11, "t_vision_ms": 13.692962999996894, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.95444599999155, "t_faithful_ms": 13.692962999996894, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 12, "t_vision_ms": 13.167628000005038, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.00414500000261, "t_faithful_ms": 13.167628000005038, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 13, "t_vision_ms": 13.196726000003878, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.923904999995216, "t_faithful_ms": 13.196726000003878, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 14, "t_vision_ms": 13.286281999995708, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.172147000012046, "t_faithful_ms": 13.286281999995708, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 15, "t_vision_ms": 12.366143000008378, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.06127000000038, "t_faithful_ms": 12.366143000008378, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 16, "t_vision_ms": 12.746354000000792, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.11511999999141, "t_faithful_ms": 12.746354000000792, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 17, "t_vision_ms": 12.618223000004036, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.723400000004744, "t_faithful_ms": 12.618223000004036, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 18, "t_vision_ms": 12.91518499999711, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.85836199999949, "t_faithful_ms": 12.91518499999711, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 19, "t_vision_ms": 12.624811999998542, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.70599600000003, "t_faithful_ms": 12.624811999998542, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 20, "t_vision_ms": 12.359192999994661, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.90721400000109, "t_faithful_ms": 12.359192999994661, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 21, "t_vision_ms": 13.33703299999911, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.281360999993694, "t_faithful_ms": 13.33703299999911, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 22, "t_vision_ms": 12.29492999999593, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.60397700000374, "t_faithful_ms": 12.29492999999593, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 23, "t_vision_ms": 13.1694449999884, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.65614299999754, "t_faithful_ms": 13.1694449999884, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 24, "t_vision_ms": 13.051333000007048, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.7833730000109, "t_faithful_ms": 13.051333000007048, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 25, "t_vision_ms": 12.588071999999784, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.37920599999745, "t_faithful_ms": 12.588071999999784, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 26, "t_vision_ms": 13.102927000005593, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.29011199998945, "t_faithful_ms": 13.102927000005593, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 27, "t_vision_ms": 13.053336999988119, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.235474000004274, "t_faithful_ms": 13.053336999988119, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 28, "t_vision_ms": 13.070222999999714, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.000470999999266, "t_faithful_ms": 13.070222999999714, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 29, "t_vision_ms": 13.055146999988665, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.11074399999882, "t_faithful_ms": 13.055146999988665, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 30, "t_vision_ms": 12.727151000007098, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 53.721375000009175, "t_faithful_ms": 12.727151000007098, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 31, "t_vision_ms": 13.341715999999337, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.02826700001128, "t_faithful_ms": 13.341715999999337, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 32, "t_vision_ms": 13.558661999994115, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.403544999999326, "t_faithful_ms": 13.558661999994115, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 33, "t_vision_ms": 13.060569999993277, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.11512400000595, "t_faithful_ms": 13.060569999993277, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 34, "t_vision_ms": 13.213648000004241, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.04492600000765, "t_faithful_ms": 13.213648000004241, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 35, "t_vision_ms": 11.987498999999957, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.21363500000086, "t_faithful_ms": 11.987498999999957, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 36, "t_vision_ms": 12.20962800000791, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.22335700000235, "t_faithful_ms": 12.20962800000791, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 37, "t_vision_ms": 12.20193800000402, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.32980400000031, "t_faithful_ms": 12.20193800000402, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 38, "t_vision_ms": 12.926500000006058, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.477009000004955, "t_faithful_ms": 12.926500000006058, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 39, "t_vision_ms": 13.489914999993857, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.128257999996094, "t_faithful_ms": 13.489914999993857, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 40, "t_vision_ms": 13.256619999992836, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 53.851969000007216, "t_faithful_ms": 13.256619999992836, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 41, "t_vision_ms": 13.154862999996908, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.83109099999672, "t_faithful_ms": 13.154862999996908, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 42, "t_vision_ms": 13.394070999993346, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.831606000007355, "t_faithful_ms": 13.394070999993346, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 43, "t_vision_ms": 12.281424000008201, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.05911899999171, "t_faithful_ms": 12.281424000008201, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 44, "t_vision_ms": 12.002426999998761, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.00031599999943, "t_faithful_ms": 12.002426999998761, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 45, "t_vision_ms": 11.652257999998028, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 44.12508099999002, "t_faithful_ms": 11.652257999998028, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 46, "t_vision_ms": 11.865982000003328, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.14678400000116, "t_faithful_ms": 11.865982000003328, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 47, "t_vision_ms": 11.76807000000224, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.32024299999193, "t_faithful_ms": 11.76807000000224, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 48, "t_vision_ms": 12.953670999991118, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.51498299999923, "t_faithful_ms": 12.953670999991118, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 49, "t_vision_ms": 12.82372699999712, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.90909900000406, "t_faithful_ms": 12.82372699999712, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 50, "t_vision_ms": 12.473541999995064, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.05541300000027, "t_faithful_ms": 12.473541999995064, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 51, "t_vision_ms": 13.556090999998105, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.12761999999782, "t_faithful_ms": 13.556090999998105, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 52, "t_vision_ms": 13.435987999997678, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.537653999990994, "t_faithful_ms": 13.435987999997678, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 53, "t_vision_ms": 12.803930000004016, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.84588900000608, "t_faithful_ms": 12.803930000004016, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 54, "t_vision_ms": 12.620827999995754, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.915611999997054, "t_faithful_ms": 12.620827999995754, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 55, "t_vision_ms": 13.419240999994031, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.39616499999977, "t_faithful_ms": 13.419240999994031, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 56, "t_vision_ms": 13.42870899999582, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.639294999991534, "t_faithful_ms": 13.42870899999582, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 57, "t_vision_ms": 13.478071999998065, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.776423999996155, "t_faithful_ms": 13.478071999998065, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 58, "t_vision_ms": 13.606440000003772, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.03770100000315, "t_faithful_ms": 13.606440000003772, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 59, "t_vision_ms": 13.086417000010897, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.918628999999214, "t_faithful_ms": 13.086417000010897, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 60, "t_vision_ms": 13.36724299999048, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.11562100000333, "t_faithful_ms": 13.36724299999048, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 61, "t_vision_ms": 13.015686000002802, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.81144500000312, "t_faithful_ms": 13.015686000002802, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 62, "t_vision_ms": 13.417543999992176, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.166491000003475, "t_faithful_ms": 13.417543999992176, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 63, "t_vision_ms": 13.399343999992652, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.576676000010366, "t_faithful_ms": 13.399343999992652, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 64, "t_vision_ms": 12.035400000002028, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.355726000001596, "t_faithful_ms": 12.035400000002028, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 65, "t_vision_ms": 12.636799999995674, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.35369000000367, "t_faithful_ms": 12.636799999995674, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 66, "t_vision_ms": 13.42514099999903, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.666288999996254, "t_faithful_ms": 13.42514099999903, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 67, "t_vision_ms": 12.509662999988791, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.49441599999693, "t_faithful_ms": 12.509662999988791, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 68, "t_vision_ms": 12.423982000001388, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.18896200000222, "t_faithful_ms": 12.423982000001388, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 69, "t_vision_ms": 13.4087830000027, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.535708000002955, "t_faithful_ms": 13.4087830000027, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 70, "t_vision_ms": 15.224023000001807, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 55.301334000006364, "t_faithful_ms": 15.224023000001807, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 71, "t_vision_ms": 13.052590000000919, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.4892610000004, "t_faithful_ms": 13.052590000000919, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 72, "t_vision_ms": 14.270967000001633, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 53.05840600000522, "t_faithful_ms": 14.270967000001633, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 73, "t_vision_ms": 14.659500999997022, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.536129000003484, "t_faithful_ms": 14.659500999997022, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 74, "t_vision_ms": 13.987803000006238, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 53.18775799999287, "t_faithful_ms": 13.987803000006238, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 75, "t_vision_ms": 14.142579999997906, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.85582100000852, "t_faithful_ms": 14.142579999997906, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 76, "t_vision_ms": 14.096671000004335, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.683905000004415, "t_faithful_ms": 14.096671000004335, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 77, "t_vision_ms": 13.87595699999622, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.76369899999622, "t_faithful_ms": 13.87595699999622, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 78, "t_vision_ms": 14.26150799998993, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.71410400001264, "t_faithful_ms": 14.26150799998993, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 79, "t_vision_ms": 14.111244999995165, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.990815000001135, "t_faithful_ms": 14.111244999995165, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 80, "t_vision_ms": 14.232823000000394, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.59503100000984, "t_faithful_ms": 14.232823000000394, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 81, "t_vision_ms": 13.207499999992933, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.71649199999706, "t_faithful_ms": 13.207499999992933, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 82, "t_vision_ms": 14.389355999995246, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.49431300000629, "t_faithful_ms": 14.389355999995246, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 83, "t_vision_ms": 13.604809000000273, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.034887999999, "t_faithful_ms": 13.604809000000273, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 84, "t_vision_ms": 13.637781999989329, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.02613999999994, "t_faithful_ms": 13.637781999989329, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 85, "t_vision_ms": 12.17593800001282, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.99674499999662, "t_faithful_ms": 12.17593800001282, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 86, "t_vision_ms": 13.593608000007862, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.758504999999786, "t_faithful_ms": 13.593608000007862, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 87, "t_vision_ms": 13.549026999996272, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.20603299999493, "t_faithful_ms": 13.549026999996272, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 88, "t_vision_ms": 13.533292999994728, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.32500000000084, "t_faithful_ms": 13.533292999994728, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 89, "t_vision_ms": 13.394218000001956, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.5426359999982, "t_faithful_ms": 13.394218000001956, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 90, "t_vision_ms": 12.573989000003394, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.38349999999991, "t_faithful_ms": 12.573989000003394, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 91, "t_vision_ms": 13.377335000001267, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.873962999996024, "t_faithful_ms": 13.377335000001267, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 92, "t_vision_ms": 13.453573000006713, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.11693999999045, "t_faithful_ms": 13.453573000006713, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 93, "t_vision_ms": 12.615972000006082, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.94894700000896, "t_faithful_ms": 12.615972000006082, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 94, "t_vision_ms": 12.929560000003448, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.20823999999868, "t_faithful_ms": 12.929560000003448, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 95, "t_vision_ms": 15.465274000007412, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 56.11824399998966, "t_faithful_ms": 15.465274000007412, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 96, "t_vision_ms": 13.04280100001165, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.802005999997846, "t_faithful_ms": 13.04280100001165, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 97, "t_vision_ms": 14.216316000002394, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.53921700000319, "t_faithful_ms": 14.216316000002394, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 98, "t_vision_ms": 13.585390000002917, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.74367999999174, "t_faithful_ms": 13.585390000002917, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 99, "t_vision_ms": 14.194987999999853, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 52.58670899999629, "t_faithful_ms": 14.194987999999853, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 100, "t_vision_ms": 14.185557000004678, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.26322000000505, "t_faithful_ms": 14.185557000004678, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 101, "t_vision_ms": 14.338653000010027, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.89626699999883, "t_faithful_ms": 14.338653000010027, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 102, "t_vision_ms": 13.677474999994388, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.856553999992116, "t_faithful_ms": 13.677474999994388, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 103, "t_vision_ms": 13.176002999998104, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.60356800000909, "t_faithful_ms": 13.176002999998104, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 104, "t_vision_ms": 12.613157999993518, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.905563000000484, "t_faithful_ms": 12.613157999993518, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 105, "t_vision_ms": 12.481658999988099, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.76175799999294, "t_faithful_ms": 12.481658999988099, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 106, "t_vision_ms": 13.272428000007608, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.05455300000483, "t_faithful_ms": 13.272428000007608, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 107, "t_vision_ms": 13.605087999991383, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.54809300000329, "t_faithful_ms": 13.605087999991383, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 108, "t_vision_ms": 13.917519000003153, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.138050999995244, "t_faithful_ms": 13.917519000003153, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 109, "t_vision_ms": 13.821467999989068, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.37421999999958, "t_faithful_ms": 13.821467999989068, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 110, "t_vision_ms": 13.542802999992887, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.1752610000068, "t_faithful_ms": 13.542802999992887, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 111, "t_vision_ms": 13.009533000001738, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.02827600000137, "t_faithful_ms": 13.009533000001738, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 112, "t_vision_ms": 13.514767000003758, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.648628999994116, "t_faithful_ms": 13.514767000003758, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 113, "t_vision_ms": 13.577699999999027, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.99084399999276, "t_faithful_ms": 13.577699999999027, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 114, "t_vision_ms": 12.182066999997687, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.39535100000103, "t_faithful_ms": 12.182066999997687, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 115, "t_vision_ms": 11.984088999994924, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.93941600001017, "t_faithful_ms": 11.984088999994924, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 116, "t_vision_ms": 12.379441000007319, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.56038099999671, "t_faithful_ms": 12.379441000007319, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 117, "t_vision_ms": 13.638642000003642, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.47644000001128, "t_faithful_ms": 13.638642000003642, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 118, "t_vision_ms": 13.636005999998702, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.796391999995194, "t_faithful_ms": 13.636005999998702, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 119, "t_vision_ms": 13.355736999997703, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.879490000004466, "t_faithful_ms": 13.355736999997703, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 120, "t_vision_ms": 13.271572999997261, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.60791999999492, "t_faithful_ms": 13.271572999997261, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 121, "t_vision_ms": 13.297840999996424, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.1879440000057, "t_faithful_ms": 13.297840999996424, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 122, "t_vision_ms": 12.534414000000993, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.29118600000004, "t_faithful_ms": 12.534414000000993, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 123, "t_vision_ms": 12.968783000005146, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.215637999997284, "t_faithful_ms": 12.968783000005146, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 124, "t_vision_ms": 12.102172000012956, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.72862399999167, "t_faithful_ms": 12.102172000012956, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 125, "t_vision_ms": 12.338417000009372, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.170117000007394, "t_faithful_ms": 12.338417000009372, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 126, "t_vision_ms": 13.310236999998892, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.49657199999535, "t_faithful_ms": 13.310236999998892, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 127, "t_vision_ms": 13.13964199999873, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.399424000000636, "t_faithful_ms": 13.13964199999873, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 128, "t_vision_ms": 13.20712500000809, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.50082800000166, "t_faithful_ms": 13.20712500000809, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 129, "t_vision_ms": 13.053160000012554, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.71987600000216, "t_faithful_ms": 13.053160000012554, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 130, "t_vision_ms": 12.084551000000943, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.35193500000412, "t_faithful_ms": 12.084551000000943, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 131, "t_vision_ms": 12.931317999999692, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.03699400000028, "t_faithful_ms": 12.931317999999692, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 132, "t_vision_ms": 11.495358000004785, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 44.15532199999461, "t_faithful_ms": 11.495358000004785, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 133, "t_vision_ms": 11.819882000011717, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 44.642551999999114, "t_faithful_ms": 11.819882000011717, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 134, "t_vision_ms": 12.015355000002614, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 44.78097399999115, "t_faithful_ms": 12.015355000002614, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 135, "t_vision_ms": 12.254567999988808, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.394445000004225, "t_faithful_ms": 12.254567999988808, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 136, "t_vision_ms": 13.259327999989523, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.9587299999954, "t_faithful_ms": 13.259327999989523, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 137, "t_vision_ms": 13.451000999992857, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.81394600000044, "t_faithful_ms": 13.451000999992857, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 138, "t_vision_ms": 13.136457000001656, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.08523699999989, "t_faithful_ms": 13.136457000001656, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 139, "t_vision_ms": 13.238420999996947, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.95769299999131, "t_faithful_ms": 13.238420999996947, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 140, "t_vision_ms": 13.245268000005694, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.586387000000286, "t_faithful_ms": 13.245268000005694, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 141, "t_vision_ms": 13.163633000004893, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.90283200000067, "t_faithful_ms": 13.163633000004893, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 142, "t_vision_ms": 12.286277000001178, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 45.89537200000393, "t_faithful_ms": 12.286277000001178, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 143, "t_vision_ms": 13.258518999990088, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.79025000001036, "t_faithful_ms": 13.258518999990088, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 144, "t_vision_ms": 12.66235800000004, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.616312999991806, "t_faithful_ms": 12.66235800000004, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 145, "t_vision_ms": 13.245384000001081, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.86341899999513, "t_faithful_ms": 13.245384000001081, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 146, "t_vision_ms": 12.576733999992484, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.807032999998, "t_faithful_ms": 12.576733999992484, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 147, "t_vision_ms": 13.157520999996564, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.102438999995, "t_faithful_ms": 13.157520999996564, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 148, "t_vision_ms": 13.203269000001683, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.000859999992485, "t_faithful_ms": 13.203269000001683, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 149, "t_vision_ms": 12.899836000002551, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.443666999996026, "t_faithful_ms": 12.899836000002551, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 150, "t_vision_ms": 12.531441999996673, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.7011539999902, "t_faithful_ms": 12.531441999996673, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 151, "t_vision_ms": 13.690007999997533, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.097523999994564, "t_faithful_ms": 13.690007999997533, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 152, "t_vision_ms": 12.65181800000903, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.142589999997654, "t_faithful_ms": 12.65181800000903, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 153, "t_vision_ms": 13.143416000005459, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.099517000001924, "t_faithful_ms": 13.143416000005459, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 154, "t_vision_ms": 12.330820000002518, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.56264400000043, "t_faithful_ms": 12.330820000002518, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 155, "t_vision_ms": 13.609420999998179, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.17375100000265, "t_faithful_ms": 13.609420999998179, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 156, "t_vision_ms": 13.025562999999352, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.73852899999065, "t_faithful_ms": 13.025562999999352, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 157, "t_vision_ms": 13.223240000002079, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.006421999990835, "t_faithful_ms": 13.223240000002079, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 158, "t_vision_ms": 13.329600000005826, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.93366400000332, "t_faithful_ms": 13.329600000005826, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 159, "t_vision_ms": 13.065752000002817, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.56553300000144, "t_faithful_ms": 13.065752000002817, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 160, "t_vision_ms": 12.8170399999874, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.5351550000056, "t_faithful_ms": 12.8170399999874, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 161, "t_vision_ms": 12.624043000002416, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.558975000005944, "t_faithful_ms": 12.624043000002416, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 162, "t_vision_ms": 12.7080279999916, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.81299099998648, "t_faithful_ms": 12.7080279999916, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 163, "t_vision_ms": 13.268179000007763, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.46140700000012, "t_faithful_ms": 13.268179000007763, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 164, "t_vision_ms": 12.190265000000977, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.721792999993795, "t_faithful_ms": 12.190265000000977, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 165, "t_vision_ms": 13.205624999997667, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.33887999998865, "t_faithful_ms": 13.205624999997667, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 166, "t_vision_ms": 13.068192000005752, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.66683100000557, "t_faithful_ms": 13.068192000005752, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 167, "t_vision_ms": 13.294688000001997, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.519626999995126, "t_faithful_ms": 13.294688000001997, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 168, "t_vision_ms": 13.3576770000019, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.18619800000101, "t_faithful_ms": 13.3576770000019, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 169, "t_vision_ms": 12.916574000001901, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.055209000006926, "t_faithful_ms": 12.916574000001901, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 170, "t_vision_ms": 13.276693000008777, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.53676299999654, "t_faithful_ms": 13.276693000008777, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 171, "t_vision_ms": 13.164312999990102, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.78110699999161, "t_faithful_ms": 13.164312999990102, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 172, "t_vision_ms": 13.182958999991001, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.13470699998845, "t_faithful_ms": 13.182958999991001, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 173, "t_vision_ms": 11.673535999989326, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.605746000002114, "t_faithful_ms": 11.673535999989326, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 174, "t_vision_ms": 13.235186000002841, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.546189000006734, "t_faithful_ms": 13.235186000002841, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 175, "t_vision_ms": 13.023703000001774, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.93424999999729, "t_faithful_ms": 13.023703000001774, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 176, "t_vision_ms": 12.702044000008073, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.90309699998829, "t_faithful_ms": 12.702044000008073, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 177, "t_vision_ms": 13.32430999998735, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.104339000005325, "t_faithful_ms": 13.32430999998735, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 178, "t_vision_ms": 13.242732000009028, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.808372000010536, "t_faithful_ms": 13.242732000009028, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 179, "t_vision_ms": 12.114374999995903, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.37979599999653, "t_faithful_ms": 12.114374999995903, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 180, "t_vision_ms": 13.315339000001813, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.61289999999963, "t_faithful_ms": 13.315339000001813, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 181, "t_vision_ms": 12.860365000008755, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.244785999993155, "t_faithful_ms": 12.860365000008755, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 182, "t_vision_ms": 11.421265999999264, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.51742100000433, "t_faithful_ms": 11.421265999999264, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 183, "t_vision_ms": 13.279687999997236, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.47781999999279, "t_faithful_ms": 13.279687999997236, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 184, "t_vision_ms": 12.371052000005989, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.868253999993726, "t_faithful_ms": 12.371052000005989, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 185, "t_vision_ms": 13.483129999997345, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.41358500000115, "t_faithful_ms": 13.483129999997345, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 186, "t_vision_ms": 13.425605999998425, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.40385699999683, "t_faithful_ms": 13.425605999998425, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 187, "t_vision_ms": 13.523351000003458, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 51.34655200001248, "t_faithful_ms": 13.523351000003458, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 188, "t_vision_ms": 13.527980999995748, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.74496499998793, "t_faithful_ms": 13.527980999995748, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 189, "t_vision_ms": 12.82546899999204, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.64315799999963, "t_faithful_ms": 12.82546899999204, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 190, "t_vision_ms": 12.379925000004732, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.034246999989705, "t_faithful_ms": 12.379925000004732, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 191, "t_vision_ms": 12.781531000001678, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.08933800000648, "t_faithful_ms": 12.781531000001678, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 192, "t_vision_ms": 13.68090200000438, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.571283999990555, "t_faithful_ms": 13.68090200000438, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 193, "t_vision_ms": 12.25264099998924, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.538459999998395, "t_faithful_ms": 12.25264099998924, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 194, "t_vision_ms": 13.738400000008255, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.893037999998114, "t_faithful_ms": 13.738400000008255, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 195, "t_vision_ms": 13.703006000000073, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 50.80296200000589, "t_faithful_ms": 13.703006000000073, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 196, "t_vision_ms": 13.299229000011792, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.038789999997334, "t_faithful_ms": 13.299229000011792, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 197, "t_vision_ms": 13.19964900000059, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 49.85874999999851, "t_faithful_ms": 13.19964900000059, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 198, "t_vision_ms": 12.130861000002824, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 46.94223499998884, "t_faithful_ms": 12.130861000002824, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 199, "t_vision_ms": 12.907143999996151, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 48.162492000003, "t_faithful_ms": 12.907143999996151, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}, {"step": 200, "t_vision_ms": 13.101993999995898, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 47.23453699999425, "t_faithful_ms": 13.101993999995898, "kv_cache_mb": 0.0, "alloc_mb": 15167.043584, "peak_alloc_mb": 15497.666048, "reserved_mb": 15617.490944, "deadline_missed": false}], "oft": true, "oft_chunk": 8}

==> scripts/modal_validate/v6/results/v6_c1_l40s_oft.json <==
{"workload": "openvla_oft", "gpu_name": "L40S", "model_id": "moojink/openvla-7b-oft-finetuned-libero-spatial", "quantize": null, "vram_gb": 47.665709056, "load_time_s": 87.7912700176239, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 15129.554944, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 50.0, "results": [{"step": 1, "t_vision_ms": 381.3159500000012, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 660.5469530000079, "t_faithful_ms": 381.3159500000012, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": true}, {"step": 2, "t_vision_ms": 20.826241999998274, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.8176430000077, "t_faithful_ms": 20.826241999998274, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 3, "t_vision_ms": 20.06164900001295, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.7824679999951, "t_faithful_ms": 20.06164900001295, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 4, "t_vision_ms": 21.255400000001146, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 77.05710599999804, "t_faithful_ms": 21.255400000001146, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 5, "t_vision_ms": 20.34526100000278, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.791445000012, "t_faithful_ms": 20.34526100000278, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 6, "t_vision_ms": 20.771728999989136, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.6457949999998, "t_faithful_ms": 20.771728999989136, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 7, "t_vision_ms": 19.466712999999913, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.02023499999189, "t_faithful_ms": 19.466712999999913, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 8, "t_vision_ms": 19.76109499999268, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.14101000000528, "t_faithful_ms": 19.76109499999268, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 9, "t_vision_ms": 19.473142999999027, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.78370499999676, "t_faithful_ms": 19.473142999999027, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 10, "t_vision_ms": 19.409780000003707, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.75521299999832, "t_faithful_ms": 19.409780000003707, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 11, "t_vision_ms": 21.32784399999821, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.88870900000211, "t_faithful_ms": 21.32784399999821, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 12, "t_vision_ms": 20.31216900000743, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.08393100000887, "t_faithful_ms": 20.31216900000743, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 13, "t_vision_ms": 20.954527000000667, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.63839800000005, "t_faithful_ms": 20.954527000000667, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 14, "t_vision_ms": 20.414514000009376, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.47559799999704, "t_faithful_ms": 20.414514000009376, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 15, "t_vision_ms": 20.636641999999483, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.27287999999055, "t_faithful_ms": 20.636641999999483, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 16, "t_vision_ms": 20.624212999990732, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 77.06227499998874, "t_faithful_ms": 20.624212999990732, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 17, "t_vision_ms": 21.084903000001987, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.5817850000019, "t_faithful_ms": 21.084903000001987, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 18, "t_vision_ms": 20.96607800000072, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.63454699999761, "t_faithful_ms": 20.96607800000072, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 19, "t_vision_ms": 20.64077299999667, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.09148199999538, "t_faithful_ms": 20.64077299999667, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 20, "t_vision_ms": 21.136054999999487, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 77.12644800000135, "t_faithful_ms": 21.136054999999487, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 21, "t_vision_ms": 20.97494800000277, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 77.50253400000418, "t_faithful_ms": 20.97494800000277, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 22, "t_vision_ms": 20.956046999998534, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.7194100000097, "t_faithful_ms": 20.956046999998534, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 23, "t_vision_ms": 20.63932299999749, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.81151099999772, "t_faithful_ms": 20.63932299999749, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 24, "t_vision_ms": 20.127462000004925, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.94583600000249, "t_faithful_ms": 20.127462000004925, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 25, "t_vision_ms": 20.563870000003703, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.77763300000606, "t_faithful_ms": 20.563870000003703, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 26, "t_vision_ms": 20.49921699999402, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.71320700000683, "t_faithful_ms": 20.49921699999402, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 27, "t_vision_ms": 20.047247999997353, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.6910430000014, "t_faithful_ms": 20.047247999997353, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 28, "t_vision_ms": 19.864019999999982, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.4891650000028, "t_faithful_ms": 19.864019999999982, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 29, "t_vision_ms": 19.87691099999722, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.54114700000503, "t_faithful_ms": 19.87691099999722, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 30, "t_vision_ms": 19.876331000006076, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.76619700000242, "t_faithful_ms": 19.876331000006076, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 31, "t_vision_ms": 20.785709999998403, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.95712199999605, "t_faithful_ms": 20.785709999998403, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 32, "t_vision_ms": 20.53723900000648, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.60000300000524, "t_faithful_ms": 20.53723900000648, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 33, "t_vision_ms": 19.96951499999966, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.75019600001076, "t_faithful_ms": 19.96951499999966, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 34, "t_vision_ms": 20.20855499999641, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.13866300000416, "t_faithful_ms": 20.20855499999641, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 35, "t_vision_ms": 19.83773899999619, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.46569399999703, "t_faithful_ms": 19.83773899999619, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 36, "t_vision_ms": 20.018896999999924, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.72556500000849, "t_faithful_ms": 20.018896999999924, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 37, "t_vision_ms": 20.25192700000389, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.64213199999392, "t_faithful_ms": 20.25192700000389, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 38, "t_vision_ms": 19.705803000007904, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.28815699999802, "t_faithful_ms": 19.705803000007904, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 39, "t_vision_ms": 19.69961199999659, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.06142700000373, "t_faithful_ms": 19.69961199999659, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 40, "t_vision_ms": 19.907951999996953, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.40758999999275, "t_faithful_ms": 19.907951999996953, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 41, "t_vision_ms": 20.469235999996727, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.39424399999461, "t_faithful_ms": 20.469235999996727, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 42, "t_vision_ms": 20.094489999991083, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.8695009999949, "t_faithful_ms": 20.094489999991083, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 43, "t_vision_ms": 20.271657999998638, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.20150599999909, "t_faithful_ms": 20.271657999998638, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 44, "t_vision_ms": 19.683811999996692, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.38017900000204, "t_faithful_ms": 19.683811999996692, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 45, "t_vision_ms": 20.499506999996697, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.45409600000141, "t_faithful_ms": 20.499506999996697, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 46, "t_vision_ms": 20.009646999994857, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.8577800000021, "t_faithful_ms": 20.009646999994857, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 47, "t_vision_ms": 20.150282000003017, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.05344900000921, "t_faithful_ms": 20.150282000003017, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 48, "t_vision_ms": 20.33275000000856, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.06490900000529, "t_faithful_ms": 20.33275000000856, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 49, "t_vision_ms": 19.920482000003403, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.66265200000066, "t_faithful_ms": 19.920482000003403, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 50, "t_vision_ms": 20.269757000008326, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.53602999999498, "t_faithful_ms": 20.269757000008326, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 51, "t_vision_ms": 20.399563999987436, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.71413799999505, "t_faithful_ms": 20.399563999987436, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 52, "t_vision_ms": 20.766828999995823, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.50899200000083, "t_faithful_ms": 20.766828999995823, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 53, "t_vision_ms": 20.21552499999757, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.21661599999163, "t_faithful_ms": 20.21552499999757, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 54, "t_vision_ms": 20.414433999988546, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.58956199999045, "t_faithful_ms": 20.414433999988546, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 55, "t_vision_ms": 20.845701999988364, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.71715100001109, "t_faithful_ms": 20.845701999988364, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 56, "t_vision_ms": 20.560619999997698, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.79202099999804, "t_faithful_ms": 20.560619999997698, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 57, "t_vision_ms": 20.152682000002642, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.16082299999027, "t_faithful_ms": 20.152682000002642, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 58, "t_vision_ms": 20.368790999995667, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.52266900000859, "t_faithful_ms": 20.368790999995667, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 59, "t_vision_ms": 20.237266000009413, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.32595000000697, "t_faithful_ms": 20.237266000009413, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 60, "t_vision_ms": 20.321889000001647, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.54466999999931, "t_faithful_ms": 20.321889000001647, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 61, "t_vision_ms": 19.991575000005923, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.8707799999977, "t_faithful_ms": 19.991575000005923, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 62, "t_vision_ms": 20.355372000011585, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.25774799999851, "t_faithful_ms": 20.355372000011585, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 63, "t_vision_ms": 19.536295000008863, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.99037200001146, "t_faithful_ms": 19.536295000008863, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 64, "t_vision_ms": 19.751955000003818, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.4851839999967, "t_faithful_ms": 19.751955000003818, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 65, "t_vision_ms": 20.544009000005303, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.78736000000674, "t_faithful_ms": 20.544009000005303, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 66, "t_vision_ms": 20.486275999999748, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.85619200000338, "t_faithful_ms": 20.486275999999748, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 67, "t_vision_ms": 20.503736999998523, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.6863250000066, "t_faithful_ms": 20.503736999998523, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 68, "t_vision_ms": 20.278098000005684, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.63353300000131, "t_faithful_ms": 20.278098000005684, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 69, "t_vision_ms": 20.23634500000071, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.36856100000477, "t_faithful_ms": 20.23634500000071, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 70, "t_vision_ms": 20.137040999998135, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.32962999999882, "t_faithful_ms": 20.137040999998135, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 71, "t_vision_ms": 20.362801000004538, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.29496800000857, "t_faithful_ms": 20.362801000004538, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 72, "t_vision_ms": 20.150991999997814, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.2301259999939, "t_faithful_ms": 20.150991999997814, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 73, "t_vision_ms": 20.485675999992736, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.80324999999277, "t_faithful_ms": 20.485675999992736, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 74, "t_vision_ms": 20.45843499999478, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.24994000001095, "t_faithful_ms": 20.45843499999478, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 75, "t_vision_ms": 20.72597599999426, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.1861660000136, "t_faithful_ms": 20.72597599999426, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 76, "t_vision_ms": 20.518937999995046, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.03050000000167, "t_faithful_ms": 20.518937999995046, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 77, "t_vision_ms": 20.424443999999653, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.8274110000059, "t_faithful_ms": 20.424443999999653, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 78, "t_vision_ms": 20.44363400000293, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.68949699999905, "t_faithful_ms": 20.44363400000293, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 79, "t_vision_ms": 20.423273999995217, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.74139000000457, "t_faithful_ms": 20.423273999995217, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 80, "t_vision_ms": 20.49033699999825, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.87328600000376, "t_faithful_ms": 20.49033699999825, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 81, "t_vision_ms": 20.313830000006305, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.99032699999475, "t_faithful_ms": 20.313830000006305, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 82, "t_vision_ms": 20.43914500001165, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.56745200000137, "t_faithful_ms": 20.43914500001165, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 83, "t_vision_ms": 20.32051999999851, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.46619699999724, "t_faithful_ms": 20.32051999999851, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 84, "t_vision_ms": 20.668145000001914, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.10601500000769, "t_faithful_ms": 20.668145000001914, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 85, "t_vision_ms": 20.486766999994188, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.74635000000285, "t_faithful_ms": 20.486766999994188, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 86, "t_vision_ms": 20.482036999993625, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.11281500000189, "t_faithful_ms": 20.482036999993625, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 87, "t_vision_ms": 20.452395999996043, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.07198399999504, "t_faithful_ms": 20.452395999996043, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 88, "t_vision_ms": 20.624652999998716, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.06066399999634, "t_faithful_ms": 20.624652999998716, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 89, "t_vision_ms": 20.70956599999363, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.2445710000037, "t_faithful_ms": 20.70956599999363, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 90, "t_vision_ms": 20.580800999994153, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.46715100000279, "t_faithful_ms": 20.580800999994153, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 91, "t_vision_ms": 20.869904000008432, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.4166179999961, "t_faithful_ms": 20.869904000008432, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 92, "t_vision_ms": 20.700527000002467, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.67736999999875, "t_faithful_ms": 20.700527000002467, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 93, "t_vision_ms": 20.749848000008342, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.69302899999764, "t_faithful_ms": 20.749848000008342, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 94, "t_vision_ms": 20.762328999992974, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.92879999999036, "t_faithful_ms": 20.762328999992974, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 95, "t_vision_ms": 20.803090000001134, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.68178899999134, "t_faithful_ms": 20.803090000001134, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 96, "t_vision_ms": 21.122374999990257, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 77.7725460000056, "t_faithful_ms": 21.122374999990257, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 97, "t_vision_ms": 21.122083999998154, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 77.28633600000023, "t_faithful_ms": 21.122083999998154, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 98, "t_vision_ms": 20.70052599999883, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.21615899999767, "t_faithful_ms": 20.70052599999883, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 99, "t_vision_ms": 20.568629999999644, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.2353900000079, "t_faithful_ms": 20.568629999999644, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 100, "t_vision_ms": 20.698135000003504, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.67690799999605, "t_faithful_ms": 20.698135000003504, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 101, "t_vision_ms": 20.786690000008434, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.45738899999799, "t_faithful_ms": 20.786690000008434, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 102, "t_vision_ms": 20.583811000008723, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.20454799999266, "t_faithful_ms": 20.583811000008723, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 103, "t_vision_ms": 20.50344799999948, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.98836900000094, "t_faithful_ms": 20.50344799999948, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 104, "t_vision_ms": 20.567691000010768, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.94562799999949, "t_faithful_ms": 20.567691000010768, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 105, "t_vision_ms": 20.58804100001055, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.10998399999858, "t_faithful_ms": 20.58804100001055, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 106, "t_vision_ms": 20.54373900000428, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.1406759999943, "t_faithful_ms": 20.54373900000428, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 107, "t_vision_ms": 20.625803000001497, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.48379100000113, "t_faithful_ms": 20.625803000001497, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 108, "t_vision_ms": 20.909604999999942, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 77.35272799999393, "t_faithful_ms": 20.909604999999942, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 109, "t_vision_ms": 20.86728300000118, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.39173700000867, "t_faithful_ms": 20.86728300000118, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 110, "t_vision_ms": 20.889265000008095, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.26699099999712, "t_faithful_ms": 20.889265000008095, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 111, "t_vision_ms": 20.694606000006388, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.35040499999945, "t_faithful_ms": 20.694606000006388, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 112, "t_vision_ms": 20.54747900000109, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.81972200000564, "t_faithful_ms": 20.54747900000109, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 113, "t_vision_ms": 20.495836999998573, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.91910600000062, "t_faithful_ms": 20.495836999998573, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 114, "t_vision_ms": 20.668964999998707, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.71848100000034, "t_faithful_ms": 20.668964999998707, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 115, "t_vision_ms": 20.627462999996737, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.48657000000014, "t_faithful_ms": 20.627462999996737, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 116, "t_vision_ms": 20.675023999999098, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.37098499999695, "t_faithful_ms": 20.675023999999098, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 117, "t_vision_ms": 20.64971400000104, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.4681400000029, "t_faithful_ms": 20.64971400000104, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 118, "t_vision_ms": 20.679575000002615, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.1943980000126, "t_faithful_ms": 20.679575000002615, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 119, "t_vision_ms": 20.582220999997958, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.51833200000624, "t_faithful_ms": 20.582220999997958, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 120, "t_vision_ms": 20.68309599999907, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.26778100001275, "t_faithful_ms": 20.68309599999907, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 121, "t_vision_ms": 20.524167999994347, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.37848600001007, "t_faithful_ms": 20.524167999994347, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 122, "t_vision_ms": 20.54535899999621, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.027590999999, "t_faithful_ms": 20.54535899999621, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 123, "t_vision_ms": 20.664854000003174, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.95138700000348, "t_faithful_ms": 20.664854000003174, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 124, "t_vision_ms": 20.539757999998187, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.75438899999654, "t_faithful_ms": 20.539757999998187, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 125, "t_vision_ms": 20.31780000000083, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.85949399999947, "t_faithful_ms": 20.31780000000083, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 126, "t_vision_ms": 20.449544999991076, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.69549600000869, "t_faithful_ms": 20.449544999991076, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 127, "t_vision_ms": 20.654993999997373, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.92228600000794, "t_faithful_ms": 20.654993999997373, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 128, "t_vision_ms": 20.52971899999534, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.7514989999919, "t_faithful_ms": 20.52971899999534, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 129, "t_vision_ms": 20.37728199999833, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.65221500000519, "t_faithful_ms": 20.37728199999833, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 130, "t_vision_ms": 20.522147999997742, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.24434999999607, "t_faithful_ms": 20.522147999997742, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 131, "t_vision_ms": 20.51797800000088, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.8731340000054, "t_faithful_ms": 20.51797800000088, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 132, "t_vision_ms": 20.41741400000774, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.00284000000102, "t_faithful_ms": 20.41741400000774, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 133, "t_vision_ms": 20.276858000002562, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.47272700000462, "t_faithful_ms": 20.276858000002562, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 134, "t_vision_ms": 20.539839000008442, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.90306599999508, "t_faithful_ms": 20.539839000008442, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 135, "t_vision_ms": 20.734197999999537, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.23402999999485, "t_faithful_ms": 20.734197999999537, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 136, "t_vision_ms": 20.545918999999913, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.89349499998832, "t_faithful_ms": 20.545918999999913, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 137, "t_vision_ms": 20.40966300000946, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.58821199999954, "t_faithful_ms": 20.40966300000946, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 138, "t_vision_ms": 20.2358060000023, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.51040799999953, "t_faithful_ms": 20.2358060000023, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 139, "t_vision_ms": 20.036027000003287, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.18152400000133, "t_faithful_ms": 20.036027000003287, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 140, "t_vision_ms": 20.306379000004426, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.45586599999865, "t_faithful_ms": 20.306379000004426, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 141, "t_vision_ms": 20.297948000006727, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.97449899999731, "t_faithful_ms": 20.297948000006727, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 142, "t_vision_ms": 21.001218999998628, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.27748100000531, "t_faithful_ms": 21.001218999998628, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 143, "t_vision_ms": 20.502097000004937, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.60260200000357, "t_faithful_ms": 20.502097000004937, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 144, "t_vision_ms": 20.486036999997737, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.77024000001131, "t_faithful_ms": 20.486036999997737, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 145, "t_vision_ms": 20.33722000000182, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.49913799999786, "t_faithful_ms": 20.33722000000182, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 146, "t_vision_ms": 20.414204000005043, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.51353899999924, "t_faithful_ms": 20.414204000005043, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 147, "t_vision_ms": 20.253656999997816, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.22069600000236, "t_faithful_ms": 20.253656999997816, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 148, "t_vision_ms": 20.41580399999532, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.71365699999433, "t_faithful_ms": 20.41580399999532, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 149, "t_vision_ms": 20.44696500000498, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.61782300000175, "t_faithful_ms": 20.44696500000498, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 150, "t_vision_ms": 20.10364999999581, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.15228300000842, "t_faithful_ms": 20.10364999999581, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 151, "t_vision_ms": 20.60379200000284, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.93528699999297, "t_faithful_ms": 20.60379200000284, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 152, "t_vision_ms": 20.350290000010318, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.37508199999365, "t_faithful_ms": 20.350290000010318, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 153, "t_vision_ms": 19.808807999993405, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.76635599999781, "t_faithful_ms": 19.808807999993405, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 154, "t_vision_ms": 20.75153799999896, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 76.16445600000077, "t_faithful_ms": 20.75153799999896, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 155, "t_vision_ms": 20.491597000003026, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.40039200000592, "t_faithful_ms": 20.491597000003026, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 156, "t_vision_ms": 20.094059000001607, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.15568200000189, "t_faithful_ms": 20.094059000001607, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 157, "t_vision_ms": 19.755514999999946, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.58822799999609, "t_faithful_ms": 19.755514999999946, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 158, "t_vision_ms": 20.20669499999883, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.14931200000774, "t_faithful_ms": 20.20669499999883, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 159, "t_vision_ms": 20.01855599999658, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.64017999998873, "t_faithful_ms": 20.01855599999658, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 160, "t_vision_ms": 20.08697899999845, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.2296849999965, "t_faithful_ms": 20.08697899999845, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 161, "t_vision_ms": 20.238206000001924, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.36463099999935, "t_faithful_ms": 20.238206000001924, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 162, "t_vision_ms": 20.363900999996076, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.41422300000988, "t_faithful_ms": 20.363900999996076, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 163, "t_vision_ms": 20.14630200000056, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.29154800000981, "t_faithful_ms": 20.14630200000056, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 164, "t_vision_ms": 20.106559999987894, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.93325299999753, "t_faithful_ms": 20.106559999987894, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 165, "t_vision_ms": 20.325849999991874, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.30157899999779, "t_faithful_ms": 20.325849999991874, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 166, "t_vision_ms": 20.38551200000427, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.65304400000628, "t_faithful_ms": 20.38551200000427, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 167, "t_vision_ms": 20.396371999993335, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.72841000001063, "t_faithful_ms": 20.396371999993335, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 168, "t_vision_ms": 20.26380799999572, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.41486600000269, "t_faithful_ms": 20.26380799999572, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 169, "t_vision_ms": 19.993255999992243, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.58850899999447, "t_faithful_ms": 19.993255999992243, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 170, "t_vision_ms": 20.076829999993606, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.91680399999723, "t_faithful_ms": 20.076829999993606, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 171, "t_vision_ms": 20.576140999992276, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.54810199999906, "t_faithful_ms": 20.576140999992276, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 172, "t_vision_ms": 20.073000000010666, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.84286099999338, "t_faithful_ms": 20.073000000010666, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 173, "t_vision_ms": 20.177984000000038, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.15422500000568, "t_faithful_ms": 20.177984000000038, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 174, "t_vision_ms": 20.15371299999913, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.21500699999706, "t_faithful_ms": 20.15371299999913, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 175, "t_vision_ms": 19.781597000005036, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.67718400000933, "t_faithful_ms": 19.781597000005036, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 176, "t_vision_ms": 20.22196599999404, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.27088000000504, "t_faithful_ms": 20.22196599999404, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 177, "t_vision_ms": 20.198045000000775, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.05613999998673, "t_faithful_ms": 20.198045000000775, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 178, "t_vision_ms": 19.91601199999593, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.51367600000935, "t_faithful_ms": 19.91601199999593, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 179, "t_vision_ms": 20.089780000006385, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.84467099999392, "t_faithful_ms": 20.089780000006385, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 180, "t_vision_ms": 19.642310000008933, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.84662600000524, "t_faithful_ms": 19.642310000008933, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 181, "t_vision_ms": 19.669880999998668, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.05302399999414, "t_faithful_ms": 19.669880999998668, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 182, "t_vision_ms": 19.39935000000048, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.68792900000187, "t_faithful_ms": 19.39935000000048, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 183, "t_vision_ms": 19.706691999999748, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.01366299998813, "t_faithful_ms": 19.706691999999748, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 184, "t_vision_ms": 19.65184099999817, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.11709699999847, "t_faithful_ms": 19.65184099999817, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 185, "t_vision_ms": 19.462531999991484, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.61252500000148, "t_faithful_ms": 19.462531999991484, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 186, "t_vision_ms": 19.471143000004076, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.65480699999694, "t_faithful_ms": 19.471143000004076, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 187, "t_vision_ms": 19.388518999988946, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 73.44290800000408, "t_faithful_ms": 19.388518999988946, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 188, "t_vision_ms": 19.5644870000109, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.08313599999872, "t_faithful_ms": 19.5644870000109, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 189, "t_vision_ms": 19.657449999996857, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.24271300000385, "t_faithful_ms": 19.657449999996857, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 190, "t_vision_ms": 19.771336000005135, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.33654600001205, "t_faithful_ms": 19.771336000005135, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 191, "t_vision_ms": 19.67095099999483, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.10267699999906, "t_faithful_ms": 19.67095099999483, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 192, "t_vision_ms": 19.50758399999586, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.0185030000049, "t_faithful_ms": 19.50758399999586, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 193, "t_vision_ms": 19.855398000004243, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.3333960000001, "t_faithful_ms": 19.855398000004243, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 194, "t_vision_ms": 19.714343000003964, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 74.3245760000093, "t_faithful_ms": 19.714343000003964, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 195, "t_vision_ms": 20.315889000002585, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.58434999999974, "t_faithful_ms": 20.315889000002585, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 196, "t_vision_ms": 20.277938000006657, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.75260800000194, "t_faithful_ms": 20.277938000006657, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 197, "t_vision_ms": 20.396382000001267, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.58308000000125, "t_faithful_ms": 20.396382000001267, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 198, "t_vision_ms": 20.232284999991634, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.30701900000736, "t_faithful_ms": 20.232284999991634, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 199, "t_vision_ms": 20.32452900000692, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.4092629999974, "t_faithful_ms": 20.32452900000692, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 200, "t_vision_ms": 20.424503000000982, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 75.34594099999481, "t_faithful_ms": 20.424503000000982, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}], "oft": true, "oft_chunk": 8}

==> scripts/modal_validate/v6/results/v6_c1_l4_oft.json <==
{"workload": "openvla_oft", "gpu_name": "L4", "model_id": "moojink/openvla-7b-oft-finetuned-libero-spatial", "quantize": null, "vram_gb": 23.65915136, "load_time_s": 102.8891212940216, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 15129.554944, "horizon_requested": 50, "horizon_completed": 50, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 50.0, "results": [{"step": 1, "t_vision_ms": 385.67195999999626, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 689.0052809999929, "t_faithful_ms": 385.67195999999626, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": true}, {"step": 2, "t_vision_ms": 20.934412000002567, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 155.57277400000658, "t_faithful_ms": 20.934412000002567, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 3, "t_vision_ms": 18.981377000002908, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 155.66353500000218, "t_faithful_ms": 18.981377000002908, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 4, "t_vision_ms": 18.935376000001725, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 154.87225399999716, "t_faithful_ms": 18.935376000001725, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 5, "t_vision_ms": 18.783131999995817, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 155.87890199999777, "t_faithful_ms": 18.783131999995817, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 6, "t_vision_ms": 18.893085000001975, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 160.0251429999986, "t_faithful_ms": 18.893085000001975, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 7, "t_vision_ms": 18.832752999998092, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 159.48236499998814, "t_faithful_ms": 18.832752999998092, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 8, "t_vision_ms": 19.11391000000151, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 157.31283499999904, "t_faithful_ms": 19.11391000000151, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 9, "t_vision_ms": 19.2180129999997, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 155.83807400000182, "t_faithful_ms": 19.2180129999997, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 10, "t_vision_ms": 18.817331999997577, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 156.93614399999944, "t_faithful_ms": 18.817331999997577, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 11, "t_vision_ms": 19.262045000004946, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 156.33448900000246, "t_faithful_ms": 19.262045000004946, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 12, "t_vision_ms": 20.952531000006047, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 159.39351400000135, "t_faithful_ms": 20.952531000006047, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 13, "t_vision_ms": 18.986177000002158, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 159.0072550000059, "t_faithful_ms": 18.986177000002158, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 14, "t_vision_ms": 21.281880999993064, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 159.98618099999362, "t_faithful_ms": 21.281880999993064, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 15, "t_vision_ms": 19.897153000002277, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 158.55019200000697, "t_faithful_ms": 19.897153000002277, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 16, "t_vision_ms": 20.826237999997943, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 159.94398999998793, "t_faithful_ms": 20.826237999997943, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 17, "t_vision_ms": 19.099229999994805, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 158.61232400000347, "t_faithful_ms": 19.099229999994805, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 18, "t_vision_ms": 19.067710000001625, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 157.80691099999444, "t_faithful_ms": 19.067710000001625, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 19, "t_vision_ms": 19.195003000007205, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 162.04902900000207, "t_faithful_ms": 19.195003000007205, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 20, "t_vision_ms": 19.121550999997794, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 160.5806779999881, "t_faithful_ms": 19.121550999997794, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 21, "t_vision_ms": 21.062384999993355, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 163.44207800000277, "t_faithful_ms": 21.062384999993355, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 22, "t_vision_ms": 20.947571999997194, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 157.49603300000103, "t_faithful_ms": 20.947571999997194, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 23, "t_vision_ms": 19.76340800000287, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 156.93562799999938, "t_faithful_ms": 19.76340800000287, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 24, "t_vision_ms": 19.296464999996488, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 156.08473399998957, "t_faithful_ms": 19.296464999996488, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 25, "t_vision_ms": 19.40637900000297, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 160.78496200000814, "t_faithful_ms": 19.40637900000297, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 26, "t_vision_ms": 20.898071000004848, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 162.0676669999881, "t_faithful_ms": 20.898071000004848, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 27, "t_vision_ms": 19.817759000005708, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 159.800594999993, "t_faithful_ms": 19.817759000005708, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 28, "t_vision_ms": 18.98750699999141, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 161.69246700000883, "t_faithful_ms": 18.98750699999141, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 29, "t_vision_ms": 18.956545999998298, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 157.62625500001093, "t_faithful_ms": 18.956545999998298, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 30, "t_vision_ms": 19.266494999996553, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 157.07947999999305, "t_faithful_ms": 19.266494999996553, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 31, "t_vision_ms": 19.614904999997407, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 153.26636599999688, "t_faithful_ms": 19.614904999997407, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 32, "t_vision_ms": 20.011656000008315, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 166.79389200000116, "t_faithful_ms": 20.011656000008315, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 33, "t_vision_ms": 19.556132000005277, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 162.07606999999769, "t_faithful_ms": 19.556132000005277, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 34, "t_vision_ms": 19.59247399999242, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 160.77724499999135, "t_faithful_ms": 19.59247399999242, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 35, "t_vision_ms": 19.692597000002365, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 157.94869500000175, "t_faithful_ms": 19.692597000002365, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 36, "t_vision_ms": 19.587844000000132, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 161.89430600000776, "t_faithful_ms": 19.587844000000132, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 37, "t_vision_ms": 19.427348999997207, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 156.96021600000165, "t_faithful_ms": 19.427348999997207, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 38, "t_vision_ms": 19.60618399999703, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 161.96401499999524, "t_faithful_ms": 19.60618399999703, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 39, "t_vision_ms": 19.650705000003654, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 159.36891299999445, "t_faithful_ms": 19.650705000003654, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 40, "t_vision_ms": 19.888452000003554, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 161.82843100000355, "t_faithful_ms": 19.888452000003554, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 41, "t_vision_ms": 19.824120999999195, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 158.74094599999466, "t_faithful_ms": 19.824120999999195, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 42, "t_vision_ms": 19.701906999998187, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 160.67514899999935, "t_faithful_ms": 19.701906999998187, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 43, "t_vision_ms": 20.51219000000515, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 158.08502800000213, "t_faithful_ms": 20.51219000000515, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 44, "t_vision_ms": 19.135181999999418, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 152.62029599999494, "t_faithful_ms": 19.135181999999418, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 45, "t_vision_ms": 18.991228000004412, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 165.61567800000887, "t_faithful_ms": 18.991228000004412, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 46, "t_vision_ms": 19.114470999994637, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 164.42534400000852, "t_faithful_ms": 19.114470999994637, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 47, "t_vision_ms": 19.046568999996794, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 162.9161830000072, "t_faithful_ms": 19.046568999996794, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 48, "t_vision_ms": 18.928944999998976, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 160.783133999999, "t_faithful_ms": 18.928944999998976, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 49, "t_vision_ms": 19.080698999999868, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 157.89744299999597, "t_faithful_ms": 19.080698999999868, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}, {"step": 50, "t_vision_ms": 19.100089999994907, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": 0.0, "t_total_ms": 156.69948099998976, "t_faithful_ms": 19.100089999994907, "kv_cache_mb": 0.0, "alloc_mb": 15142.008832, "peak_alloc_mb": 15472.631296, "reserved_mb": 15583.936512, "deadline_missed": false}], "oft": true, "oft_chunk": 8}

==> scripts/modal_validate/v6/results/v6_c2_b200_openvla7b.json <==
{"workload": "openvla", "gpu_name": "B200", "model_id": "openvla/openvla-7b", "quantize": null, "vram_gb": 191.503138816, "load_time_s": 125.98001956939697, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 15096.001024, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": 705.1518110000075, "t_prefill_ms": 30.201621000003342, "t_kv_decode_ms": 0.0, "t_action_head_ms": 0.0, "t_total_ms": 1241.3339189999988, "t_faithful_ms": 735.3534320000108, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15439.297024, "reserved_mb": 15504.244736, "deadline_missed": true}, {"step": 2, "t_vision_ms": 11.600633000000471, "t_prefill_ms": 24.17520399998807, "t_kv_decode_ms": 79.81886400003191, "t_action_head_ms": 0.0, "t_total_ms": 151.4031330000023, "t_faithful_ms": 115.59470100002045, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15625.419264, "reserved_mb": 15701.377024, "deadline_missed": true}, {"step": 3, "t_vision_ms": 10.67616199998156, "t_prefill_ms": 24.27961600000117, "t_kv_decode_ms": 74.299950000011, "t_action_head_ms": 0.0, "t_total_ms": 144.24262800000065, "t_faithful_ms": 109.25572799999372, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15626.22208, "reserved_mb": 15701.377024, "deadline_missed": true}, {"step": 4, "t_vision_ms": 10.733912000006285, "t_prefill_ms": 24.206237000015562, "t_kv_decode_ms": 74.1470489999756, "t_action_head_ms": 0.0, "t_total_ms": 144.05704899999705, "t_faithful_ms": 109.08719799999744, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15626.238464, "reserved_mb": 15701.377024, "deadline_missed": true}, {"step": 5, "t_vision_ms": 10.677837999992335, "t_prefill_ms": 23.547161999999844, "t_kv_decode_ms": 72.55437199998482, "t_action_head_ms": 0.0, "t_total_ms": 141.033450000009, "t_faithful_ms": 106.779371999977, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15626.34496, "reserved_mb": 15701.377024, "deadline_missed": true}, {"step": 6, "t_vision_ms": 10.846446999977388, "t_prefill_ms": 24.17341999998257, "t_kv_decode_ms": 75.06269800003906, "t_action_head_ms": 0.0, "t_total_ms": 145.13292000000888, "t_faithful_ms": 110.08256499999902, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15626.38592, "reserved_mb": 15722.348544, "deadline_missed": true}, {"step": 7, "t_vision_ms": 10.720261000017217, "t_prefill_ms": 24.144556999999622, "t_kv_decode_ms": 74.94385799998327, "t_action_head_ms": 0.0, "t_total_ms": 144.7044380000193, "t_faithful_ms": 109.8086760000001, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15627.016704, "reserved_mb": 15722.348544, "deadline_missed": true}, {"step": 8, "t_vision_ms": 10.721939000006842, "t_prefill_ms": 24.209425999998757, "t_kv_decode_ms": 74.51206300001445, "t_action_head_ms": 0.0, "t_total_ms": 144.40442299999745, "t_faithful_ms": 109.44342800002005, "kv_cache_mb": 144.1792, "alloc_mb": 15291.832832, "peak_alloc_mb": 15627.04128, "reserved_mb": 15722.348544, "deadline_missed": true}, {"step": 9, "t_vision_ms": 10.771145000006754, "t_prefill_ms": 24.304481000001488, "t_kv_decode_ms": 74.34576800000059, "t_action_head_ms": 0.0, "t_total_ms": 144.53639000001317, "t_faithful_ms": 109.42139400000883, "kv_cache_mb": 144.1792, "alloc_mb": 15293.34016, "peak_alloc_mb": 15627.057664, "reserved_mb": 15722.348544, "deadline_missed": true}, {"step": 10, "t_vision_ms": 10.704384000007394, "t_prefill_ms": 24.345584999991843, "t_kv_decode_ms": 74.05653200001439, "t_action_head_ms": 0.0, "t_total_ms": 144.1863609999814, "t_faithful_ms": 109.10650100001362, "kv_cache_mb": 144.1792, "alloc_mb": 15291.832832, "peak_alloc_mb": 15627.1232, "reserved_mb": 15722.348544, "deadline_missed": true}, {"step": 11, "t_vision_ms": 10.660455999982332, "t_prefill_ms": 24.27641500000277, "t_kv_decode_ms": 76.30535800004168, "t_action_head_ms": 0.0, "t_total_ms": 146.2089199999923, "t_faithful_ms": 111.24222900002678, "kv_cache_mb": 144.1792, "alloc_mb": 15292.64384, "peak_alloc_mb": 15627.1232, "reserved_mb": 15722.348544, "deadline_missed": true}, {"step": 12, "t_vision_ms": 10.615174000008665, "t_prefill_ms": 24.666621999983818, "t_kv_decode_ms": 79.37036800001351, "t_action_head_ms": 0.0, "t_total_ms": 149.96329599998148, "t_faithful_ms": 114.652164000006, "kv_cache_mb": 144.1792, "alloc_mb": 15291.832832, "peak_alloc_mb": 15627.1232, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 13, "t_vision_ms": 10.846734000011793, "t_prefill_ms": 24.493718000002218, "t_kv_decode_ms": 75.6034939999779, "t_action_head_ms": 0.0, "t_total_ms": 146.31442399999628, "t_faithful_ms": 110.94394599999191, "kv_cache_mb": 144.1792, "alloc_mb": 15292.64384, "peak_alloc_mb": 15627.631104, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 14, "t_vision_ms": 11.157136999997874, "t_prefill_ms": 24.355800000023464, "t_kv_decode_ms": 74.36135599996874, "t_action_head_ms": 0.0, "t_total_ms": 145.41743399999518, "t_faithful_ms": 109.87429299999008, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15627.647488, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 15, "t_vision_ms": 10.750002000008863, "t_prefill_ms": 24.76780699998926, "t_kv_decode_ms": 76.66398800000707, "t_action_head_ms": 0.0, "t_total_ms": 147.73146099997803, "t_faithful_ms": 112.18179700000519, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15627.647488, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 16, "t_vision_ms": 10.775888000011946, "t_prefill_ms": 24.137497000026542, "t_kv_decode_ms": 73.91507799997044, "t_action_head_ms": 0.0, "t_total_ms": 143.7714849999736, "t_faithful_ms": 108.82846300000892, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15627.77856, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 17, "t_vision_ms": 10.690683000007084, "t_prefill_ms": 24.221345000000838, "t_kv_decode_ms": 74.54067599996961, "t_action_head_ms": 0.0, "t_total_ms": 144.39422099999888, "t_faithful_ms": 109.45270399997753, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15627.77856, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 18, "t_vision_ms": 11.34546399998726, "t_prefill_ms": 24.386831000015263, "t_kv_decode_ms": 74.04954099999372, "t_action_head_ms": 0.0, "t_total_ms": 145.5440640000063, "t_faithful_ms": 109.78183599999625, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15627.786752, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 19, "t_vision_ms": 10.711925999999039, "t_prefill_ms": 24.418493000013086, "t_kv_decode_ms": 75.06550200000106, "t_action_head_ms": 0.0, "t_total_ms": 145.35515000000032, "t_faithful_ms": 110.19592100001319, "kv_cache_mb": 144.1792, "alloc_mb": 15293.34016, "peak_alloc_mb": 15627.786752, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 20, "t_vision_ms": 10.666299000007484, "t_prefill_ms": 23.628850999983797, "t_kv_decode_ms": 74.67771299999981, "t_action_head_ms": 0.0, "t_total_ms": 143.2988910000006, "t_faithful_ms": 108.9728629999911, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15627.786752, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 21, "t_vision_ms": 10.552949000015133, "t_prefill_ms": 23.90363099999604, "t_kv_decode_ms": 73.31818999998063, "t_action_head_ms": 0.0, "t_total_ms": 142.26010999999517, "t_faithful_ms": 107.7747699999918, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15627.794944, "reserved_mb": 15743.320064, "deadline_missed": true}, {"step": 22, "t_vision_ms": 10.630435999985366, "t_prefill_ms": 24.633727999997745, "t_kv_decode_ms": 76.63657399999124, "t_action_head_ms": 0.0, "t_total_ms": 147.19438599999535, "t_faithful_ms": 111.90073799997435, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15627.81952, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 23, "t_vision_ms": 10.79075100000182, "t_prefill_ms": 25.146421000016517, "t_kv_decode_ms": 75.91577099998403, "t_action_head_ms": 0.0, "t_total_ms": 147.81997000000047, "t_faithful_ms": 111.85294300000237, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15628.343808, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 24, "t_vision_ms": 10.910965000022088, "t_prefill_ms": 24.352635000013834, "t_kv_decode_ms": 76.40250699995477, "t_action_head_ms": 0.0, "t_total_ms": 146.9590119999964, "t_faithful_ms": 111.66610699999069, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15628.409344, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 25, "t_vision_ms": 10.714151999991373, "t_prefill_ms": 24.453856000008045, "t_kv_decode_ms": 74.5634740000014, "t_action_head_ms": 0.0, "t_total_ms": 144.92877899999712, "t_faithful_ms": 109.73148200000082, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15628.409344, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 26, "t_vision_ms": 10.83636199999205, "t_prefill_ms": 25.700225999997883, "t_kv_decode_ms": 74.96545300000435, "t_action_head_ms": 0.0, "t_total_ms": 148.0693130000077, "t_faithful_ms": 111.50204099999428, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 27, "t_vision_ms": 10.917880000022251, "t_prefill_ms": 23.87221399999362, "t_kv_decode_ms": 77.63200399998027, "t_action_head_ms": 0.0, "t_total_ms": 147.24162699999965, "t_faithful_ms": 112.42209799999614, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 28, "t_vision_ms": 10.494268999991618, "t_prefill_ms": 24.00169400002028, "t_kv_decode_ms": 73.0047220000074, "t_action_head_ms": 0.0, "t_total_ms": 142.0271869999965, "t_faithful_ms": 107.5006850000193, "kv_cache_mb": 144.1792, "alloc_mb": 15291.136512, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 29, "t_vision_ms": 10.374907999988636, "t_prefill_ms": 24.615922000009505, "t_kv_decode_ms": 72.92864400000099, "t_action_head_ms": 0.0, "t_total_ms": 142.94204300000501, "t_faithful_ms": 107.91947399999913, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 30, "t_vision_ms": 10.667541999993091, "t_prefill_ms": 23.761755999998968, "t_kv_decode_ms": 74.060290999995, "t_action_head_ms": 0.0, "t_total_ms": 142.94820400002095, "t_faithful_ms": 108.48958899998706, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 31, "t_vision_ms": 10.566905999979781, "t_prefill_ms": 23.955648999987034, "t_kv_decode_ms": 72.69396400005235, "t_action_head_ms": 0.0, "t_total_ms": 141.7684310000027, "t_faithful_ms": 107.21651900001916, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 32, "t_vision_ms": 10.501450999981898, "t_prefill_ms": 24.017650000018875, "t_kv_decode_ms": 73.74135000000592, "t_action_head_ms": 0.0, "t_total_ms": 142.8087689999984, "t_faithful_ms": 108.2604510000067, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 33, "t_vision_ms": 10.569699000001265, "t_prefill_ms": 23.670617999982824, "t_kv_decode_ms": 73.8253340000199, "t_action_head_ms": 0.0, "t_total_ms": 142.3350169999935, "t_faithful_ms": 108.06565100000398, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 34, "t_vision_ms": 10.459032999989404, "t_prefill_ms": 23.738777000005484, "t_kv_decode_ms": 73.07759400001146, "t_action_head_ms": 0.0, "t_total_ms": 141.5021569999908, "t_faithful_ms": 107.27540400000635, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 35, "t_vision_ms": 10.484275999999682, "t_prefill_ms": 23.52444300001366, "t_kv_decode_ms": 72.14730799998392, "t_action_head_ms": 0.0, "t_total_ms": 140.19471000000294, "t_faithful_ms": 106.15602699999727, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 36, "t_vision_ms": 10.513464999974076, "t_prefill_ms": 23.621871000017336, "t_kv_decode_ms": 72.10924599999657, "t_action_head_ms": 0.0, "t_total_ms": 140.40926900000272, "t_faithful_ms": 106.24458199998799, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15628.425728, "reserved_mb": 15764.291584, "deadline_missed": true}, {"step": 37, "t_vision_ms": 10.392174999992676, "t_prefill_ms": 24.082706000001508, "t_kv_decode_ms": 101.91393100001278, "t_action_head_ms": 0.0, "t_total_ms": 170.8919680000065, "t_faithful_ms": 136.38881200000696, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15628.466688, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 38, "t_vision_ms": 10.647325999997292, "t_prefill_ms": 24.04533000000697, "t_kv_decode_ms": 74.67242999999257, "t_action_head_ms": 0.0, "t_total_ms": 144.08684599999333, "t_faithful_ms": 109.36508599999684, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15628.958208, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 39, "t_vision_ms": 10.627215999988948, "t_prefill_ms": 24.0054839999857, "t_kv_decode_ms": 73.95705300004352, "t_action_head_ms": 0.0, "t_total_ms": 143.25262499997393, "t_faithful_ms": 108.58975300001816, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.015552, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 40, "t_vision_ms": 10.703173999985438, "t_prefill_ms": 24.039396999995688, "t_kv_decode_ms": 73.61331700002438, "t_action_head_ms": 0.0, "t_total_ms": 143.12660199999527, "t_faithful_ms": 108.3558880000055, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.015552, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 41, "t_vision_ms": 10.6942580000009, "t_prefill_ms": 24.045731999990494, "t_kv_decode_ms": 73.90505899999766, "t_action_head_ms": 0.0, "t_total_ms": 143.4143840000104, "t_faithful_ms": 108.64504899998906, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.015552, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 42, "t_vision_ms": 10.72003800001653, "t_prefill_ms": 24.002522000017734, "t_kv_decode_ms": 73.69582799998398, "t_action_head_ms": 0.0, "t_total_ms": 143.17076099999326, "t_faithful_ms": 108.41838800001824, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.015552, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 43, "t_vision_ms": 10.714364000023124, "t_prefill_ms": 24.2572589999952, "t_kv_decode_ms": 74.26130700000044, "t_action_head_ms": 0.0, "t_total_ms": 144.2342999999937, "t_faithful_ms": 109.23293000001877, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 44, "t_vision_ms": 11.060229999998228, "t_prefill_ms": 23.94349400000806, "t_kv_decode_ms": 73.86355399998479, "t_action_head_ms": 0.0, "t_total_ms": 143.9005289999784, "t_faithful_ms": 108.86727799999107, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 45, "t_vision_ms": 10.568600999988575, "t_prefill_ms": 24.14030099998854, "t_kv_decode_ms": 74.23413400002232, "t_action_head_ms": 0.0, "t_total_ms": 143.68089000001305, "t_faithful_ms": 108.94303599999944, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 46, "t_vision_ms": 10.703543999994736, "t_prefill_ms": 24.148367999998754, "t_kv_decode_ms": 74.06472600001734, "t_action_head_ms": 0.0, "t_total_ms": 143.79832000000192, "t_faithful_ms": 108.91663800001083, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 47, "t_vision_ms": 10.702395000009801, "t_prefill_ms": 24.460059999995565, "t_kv_decode_ms": 74.12632999998436, "t_action_head_ms": 0.0, "t_total_ms": 144.48002599999654, "t_faithful_ms": 109.28878499998973, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 48, "t_vision_ms": 10.76273800001104, "t_prefill_ms": 24.249513999990313, "t_kv_decode_ms": 73.4096500000021, "t_action_head_ms": 0.0, "t_total_ms": 143.46320900000364, "t_faithful_ms": 108.42190200000346, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 49, "t_vision_ms": 10.690942999985964, "t_prefill_ms": 24.3082270000059, "t_kv_decode_ms": 74.24232200000347, "t_action_head_ms": 0.0, "t_total_ms": 144.27008800001317, "t_faithful_ms": 109.24149199999533, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 50, "t_vision_ms": 10.708300000004556, "t_prefill_ms": 24.2204130000232, "t_kv_decode_ms": 74.68211699998051, "t_action_head_ms": 0.0, "t_total_ms": 144.569410999992, "t_faithful_ms": 109.61083000000826, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 51, "t_vision_ms": 10.799896000008857, "t_prefill_ms": 24.099909000000252, "t_kv_decode_ms": 74.13198700001544, "t_action_head_ms": 0.0, "t_total_ms": 143.96041500000933, "t_faithful_ms": 109.03179200002455, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 52, "t_vision_ms": 10.647384999998621, "t_prefill_ms": 24.136101000010513, "t_kv_decode_ms": 74.7671359999913, "t_action_head_ms": 0.0, "t_total_ms": 144.36456500001782, "t_faithful_ms": 109.55062200000043, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 53, "t_vision_ms": 10.543203999986872, "t_prefill_ms": 24.143809000008787, "t_kv_decode_ms": 74.44678499999213, "t_action_head_ms": 0.0, "t_total_ms": 143.8503520000154, "t_faithful_ms": 109.13379799998779, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 54, "t_vision_ms": 10.66046299999357, "t_prefill_ms": 24.260596000004853, "t_kv_decode_ms": 73.94940600002542, "t_action_head_ms": 0.0, "t_total_ms": 143.81950700001767, "t_faithful_ms": 108.87046500002384, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 55, "t_vision_ms": 10.74219700001322, "t_prefill_ms": 24.20192200000315, "t_kv_decode_ms": 74.18244699999832, "t_action_head_ms": 0.0, "t_total_ms": 144.10020799999756, "t_faithful_ms": 109.12656600001469, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 56, "t_vision_ms": 10.62439300000051, "t_prefill_ms": 24.388407000003554, "t_kv_decode_ms": 73.620950999981, "t_action_head_ms": 0.0, "t_total_ms": 143.67541799998662, "t_faithful_ms": 108.63375099998507, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.023744, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 57, "t_vision_ms": 10.775597000019843, "t_prefill_ms": 24.13524299998926, "t_kv_decode_ms": 73.92214399999375, "t_action_head_ms": 0.0, "t_total_ms": 143.77295700001014, "t_faithful_ms": 108.83298400000285, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.031936, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 58, "t_vision_ms": 10.714681999985487, "t_prefill_ms": 24.085165000002462, "t_kv_decode_ms": 73.57453900002042, "t_action_head_ms": 0.0, "t_total_ms": 143.202916000007, "t_faithful_ms": 108.37438600000837, "kv_cache_mb": 144.1792, "alloc_mb": 15294.618112, "peak_alloc_mb": 15629.031936, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 59, "t_vision_ms": 10.677408999981708, "t_prefill_ms": 24.206601000003047, "t_kv_decode_ms": 73.58071600000926, "t_action_head_ms": 0.0, "t_total_ms": 143.3780320000153, "t_faithful_ms": 108.46472599999402, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 60, "t_vision_ms": 10.700596000020823, "t_prefill_ms": 24.04936400000679, "t_kv_decode_ms": 73.90955599996119, "t_action_head_ms": 0.0, "t_total_ms": 143.43872800000668, "t_faithful_ms": 108.6595159999888, "kv_cache_mb": 144.1792, "alloc_mb": 15294.618112, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 61, "t_vision_ms": 11.101963000015758, "t_prefill_ms": 23.59417599998892, "t_kv_decode_ms": 71.81400599998256, "t_action_head_ms": 0.0, "t_total_ms": 141.23465299999793, "t_faithful_ms": 106.51014499998723, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 62, "t_vision_ms": 10.484200999997029, "t_prefill_ms": 23.6014799999964, "t_kv_decode_ms": 71.88752199999726, "t_action_head_ms": 0.0, "t_total_ms": 140.0874719999763, "t_faithful_ms": 105.97320299999069, "kv_cache_mb": 144.1792, "alloc_mb": 15294.618112, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 63, "t_vision_ms": 10.414007000008496, "t_prefill_ms": 23.51903399997468, "t_kv_decode_ms": 72.06897200001094, "t_action_head_ms": 0.0, "t_total_ms": 139.96370799998203, "t_faithful_ms": 106.00201299999412, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 64, "t_vision_ms": 10.439341999983753, "t_prefill_ms": 23.47875000000954, "t_kv_decode_ms": 71.8869170000005, "t_action_head_ms": 0.0, "t_total_ms": 139.75144199997658, "t_faithful_ms": 105.80500899999379, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 65, "t_vision_ms": 10.416477999996232, "t_prefill_ms": 29.28154299999619, "t_kv_decode_ms": 66.03172699999504, "t_action_head_ms": 0.0, "t_total_ms": 145.45677299997806, "t_faithful_ms": 105.72974799998747, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 66, "t_vision_ms": 10.815493999984938, "t_prefill_ms": 24.141506999995954, "t_kv_decode_ms": 75.07788200004484, "t_action_head_ms": 0.0, "t_total_ms": 145.02114000001143, "t_faithful_ms": 110.03488300002573, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 67, "t_vision_ms": 10.666528999990987, "t_prefill_ms": 24.35472400000549, "t_kv_decode_ms": 74.00591900000109, "t_action_head_ms": 0.0, "t_total_ms": 144.07746099999486, "t_faithful_ms": 109.02717199999756, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 68, "t_vision_ms": 10.764123000001291, "t_prefill_ms": 24.406394000010323, "t_kv_decode_ms": 74.02399799997283, "t_action_head_ms": 0.0, "t_total_ms": 144.39430000001607, "t_faithful_ms": 109.19451499998445, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 69, "t_vision_ms": 10.736393000001954, "t_prefill_ms": 24.191799999982777, "t_kv_decode_ms": 74.20251400000666, "t_action_head_ms": 0.0, "t_total_ms": 144.0887910000015, "t_faithful_ms": 109.13070699999139, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 70, "t_vision_ms": 10.8526220000158, "t_prefill_ms": 24.2061680000063, "t_kv_decode_ms": 74.05859299996109, "t_action_head_ms": 0.0, "t_total_ms": 144.20638499998972, "t_faithful_ms": 109.11738299998319, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 71, "t_vision_ms": 10.695795000003727, "t_prefill_ms": 24.54175299999406, "t_kv_decode_ms": 74.33842000000368, "t_action_head_ms": 0.0, "t_total_ms": 144.84215699999936, "t_faithful_ms": 109.57596800000147, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 72, "t_vision_ms": 10.708769000018492, "t_prefill_ms": 24.180558000011843, "t_kv_decode_ms": 74.38120299994466, "t_action_head_ms": 0.0, "t_total_ms": 144.18958699999962, "t_faithful_ms": 109.270529999975, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 73, "t_vision_ms": 10.710689999996248, "t_prefill_ms": 24.171388000013394, "t_kv_decode_ms": 73.95567899999378, "t_action_head_ms": 0.0, "t_total_ms": 143.749114000002, "t_faithful_ms": 108.83775700000342, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 74, "t_vision_ms": 10.620316000000685, "t_prefill_ms": 24.124946999990016, "t_kv_decode_ms": 74.52251500001239, "t_action_head_ms": 0.0, "t_total_ms": 144.04272699999865, "t_faithful_ms": 109.26777800000309, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 75, "t_vision_ms": 11.133140999987745, "t_prefill_ms": 24.19900300000677, "t_kv_decode_ms": 74.2331639999918, "t_action_head_ms": 0.0, "t_total_ms": 144.92827899999838, "t_faithful_ms": 109.56530799998632, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 76, "t_vision_ms": 10.714266999997335, "t_prefill_ms": 24.158898999985468, "t_kv_decode_ms": 74.52708500002814, "t_action_head_ms": 0.0, "t_total_ms": 144.30289599999924, "t_faithful_ms": 109.40025100001094, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 77, "t_vision_ms": 10.72579899999937, "t_prefill_ms": 24.271722999998246, "t_kv_decode_ms": 73.53449799998657, "t_action_head_ms": 0.0, "t_total_ms": 143.55885400001966, "t_faithful_ms": 108.53201999998419, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 78, "t_vision_ms": 11.107344999999214, "t_prefill_ms": 23.604806999998118, "t_kv_decode_ms": 72.51336800001695, "t_action_head_ms": 0.0, "t_total_ms": 141.96619799997734, "t_faithful_ms": 107.22552000001428, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 79, "t_vision_ms": 10.46617599999422, "t_prefill_ms": 23.797279000007165, "t_kv_decode_ms": 73.05598499999633, "t_action_head_ms": 0.0, "t_total_ms": 141.61188899998933, "t_faithful_ms": 107.31943999999771, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 80, "t_vision_ms": 10.620221000010588, "t_prefill_ms": 23.701852000016288, "t_kv_decode_ms": 72.95606299996393, "t_action_head_ms": 0.0, "t_total_ms": 141.62926799997422, "t_faithful_ms": 107.27813599999081, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 81, "t_vision_ms": 10.659143999987464, "t_prefill_ms": 23.61292300000173, "t_kv_decode_ms": 72.61368900000775, "t_action_head_ms": 0.0, "t_total_ms": 141.18673699999817, "t_faithful_ms": 106.88575599999695, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 82, "t_vision_ms": 10.42111900000009, "t_prefill_ms": 23.577219000003424, "t_kv_decode_ms": 71.87480999999707, "t_action_head_ms": 0.0, "t_total_ms": 139.8998110000207, "t_faithful_ms": 105.87314800000058, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 83, "t_vision_ms": 10.447888000015837, "t_prefill_ms": 23.54947200001334, "t_kv_decode_ms": 72.53490999997325, "t_action_head_ms": 0.0, "t_total_ms": 140.5587339999954, "t_faithful_ms": 106.53227000000243, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 84, "t_vision_ms": 10.479556000007051, "t_prefill_ms": 23.58891399998697, "t_kv_decode_ms": 72.02477200002022, "t_action_head_ms": 0.0, "t_total_ms": 140.19088099999522, "t_faithful_ms": 106.09324200001424, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 85, "t_vision_ms": 10.423483000010947, "t_prefill_ms": 23.568514999993795, "t_kv_decode_ms": 72.91833400000769, "t_action_head_ms": 0.0, "t_total_ms": 140.93201099998964, "t_faithful_ms": 106.91033200001243, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 86, "t_vision_ms": 10.513902000013786, "t_prefill_ms": 23.531457000018463, "t_kv_decode_ms": 72.25969699996426, "t_action_head_ms": 0.0, "t_total_ms": 140.37961599998994, "t_faithful_ms": 106.30505599999651, "kv_cache_mb": 144.1792, "alloc_mb": 15294.618112, "peak_alloc_mb": 15629.04832, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 87, "t_vision_ms": 10.469518999997263, "t_prefill_ms": 23.563612000003786, "t_kv_decode_ms": 72.39595999999437, "t_action_head_ms": 0.0, "t_total_ms": 140.49099300001444, "t_faithful_ms": 106.42909099999542, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 88, "t_vision_ms": 10.514402000012524, "t_prefill_ms": 23.57135400001198, "t_kv_decode_ms": 71.9150719999675, "t_action_head_ms": 0.0, "t_total_ms": 140.11467000000266, "t_faithful_ms": 106.000827999992, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 89, "t_vision_ms": 10.45161900000835, "t_prefill_ms": 23.551703999999063, "t_kv_decode_ms": 72.51682300000084, "t_action_head_ms": 0.0, "t_total_ms": 140.5521629999953, "t_faithful_ms": 106.52014600000825, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 90, "t_vision_ms": 10.406607999982498, "t_prefill_ms": 23.56523800000332, "t_kv_decode_ms": 71.96791000001213, "t_action_head_ms": 0.0, "t_total_ms": 139.93990899999176, "t_faithful_ms": 105.93975599999794, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 91, "t_vision_ms": 10.466145999998844, "t_prefill_ms": 24.259164000000055, "t_kv_decode_ms": 74.81245099998546, "t_action_head_ms": 0.0, "t_total_ms": 144.2928170000073, "t_faithful_ms": 109.53776099998436, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 92, "t_vision_ms": 11.113980999994055, "t_prefill_ms": 28.410944999990306, "t_kv_decode_ms": 69.63661800000409, "t_action_head_ms": 0.0, "t_total_ms": 148.71601699999815, "t_faithful_ms": 109.16154399998845, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 93, "t_vision_ms": 10.390244000006987, "t_prefill_ms": 23.47677299999873, "t_kv_decode_ms": 72.02875299998368, "t_action_head_ms": 0.0, "t_total_ms": 139.79237500001318, "t_faithful_ms": 105.8957699999894, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 94, "t_vision_ms": 10.436771999991379, "t_prefill_ms": 24.441018999993958, "t_kv_decode_ms": 72.61852300001692, "t_action_head_ms": 0.0, "t_total_ms": 142.4030270000003, "t_faithful_ms": 107.49631400000226, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 95, "t_vision_ms": 11.27980900000125, "t_prefill_ms": 24.37401599999589, "t_kv_decode_ms": 73.90541900002745, "t_action_head_ms": 0.0, "t_total_ms": 145.24284099999818, "t_faithful_ms": 109.55924400002459, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 96, "t_vision_ms": 10.784924999995837, "t_prefill_ms": 24.468591999976752, "t_kv_decode_ms": 74.61156300001903, "t_action_head_ms": 0.0, "t_total_ms": 145.1473959999987, "t_faithful_ms": 109.86507999999162, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 97, "t_vision_ms": 10.78300200001081, "t_prefill_ms": 24.778822999991235, "t_kv_decode_ms": 75.04861299997856, "t_action_head_ms": 0.0, "t_total_ms": 146.20210000001066, "t_faithful_ms": 110.6104379999806, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 98, "t_vision_ms": 10.982071000000815, "t_prefill_ms": 25.105053000004318, "t_kv_decode_ms": 74.1302879999921, "t_action_head_ms": 0.0, "t_total_ms": 146.33677400001943, "t_faithful_ms": 110.21741199999724, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 99, "t_vision_ms": 12.77390800001399, "t_prefill_ms": 25.63758799999505, "t_kv_decode_ms": 94.03228299999, "t_action_head_ms": 0.0, "t_total_ms": 170.88571200000047, "t_faithful_ms": 132.44377899999904, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 100, "t_vision_ms": 10.82522800001584, "t_prefill_ms": 24.368224999989252, "t_kv_decode_ms": 74.99038599999608, "t_action_head_ms": 0.0, "t_total_ms": 145.406295000015, "t_faithful_ms": 110.18383900000117, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 101, "t_vision_ms": 10.845772999999781, "t_prefill_ms": 24.40772699998206, "t_kv_decode_ms": 75.0725230000171, "t_action_head_ms": 0.0, "t_total_ms": 145.6088280000074, "t_faithful_ms": 110.32602299999894, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 102, "t_vision_ms": 10.756983999982594, "t_prefill_ms": 24.43205000000148, "t_kv_decode_ms": 74.90307200001212, "t_action_head_ms": 0.0, "t_total_ms": 145.3109960000063, "t_faithful_ms": 110.09210599999619, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 103, "t_vision_ms": 10.832707000020037, "t_prefill_ms": 24.424745000004577, "t_kv_decode_ms": 75.35817499996256, "t_action_head_ms": 0.0, "t_total_ms": 145.90160900002047, "t_faithful_ms": 110.61562699998717, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 104, "t_vision_ms": 10.828874999987192, "t_prefill_ms": 24.444762000001674, "t_kv_decode_ms": 75.0067250000086, "t_action_head_ms": 0.0, "t_total_ms": 145.5828869999891, "t_faithful_ms": 110.28036199999747, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 105, "t_vision_ms": 10.805468999990353, "t_prefill_ms": 24.436348999984148, "t_kv_decode_ms": 75.21136500002967, "t_action_head_ms": 0.0, "t_total_ms": 145.72386799997616, "t_faithful_ms": 110.45318300000417, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 106, "t_vision_ms": 10.861433000002307, "t_prefill_ms": 24.406419000001733, "t_kv_decode_ms": 75.26325500001008, "t_action_head_ms": 0.0, "t_total_ms": 145.82830599999852, "t_faithful_ms": 110.53110700001412, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 107, "t_vision_ms": 10.769277000008515, "t_prefill_ms": 24.42248799999902, "t_kv_decode_ms": 75.3931290000196, "t_action_head_ms": 0.0, "t_total_ms": 145.80542599998125, "t_faithful_ms": 110.58489400002713, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 108, "t_vision_ms": 10.794626999995671, "t_prefill_ms": 24.386723000020538, "t_kv_decode_ms": 74.77963499997031, "t_action_head_ms": 0.0, "t_total_ms": 145.17178799999897, "t_faithful_ms": 109.96098499998652, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 109, "t_vision_ms": 10.73981300001492, "t_prefill_ms": 24.239536000010276, "t_kv_decode_ms": 74.75423999997588, "t_action_head_ms": 0.0, "t_total_ms": 144.74233299998218, "t_faithful_ms": 109.73358900000107, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 110, "t_vision_ms": 10.799009000010074, "t_prefill_ms": 24.453367000006665, "t_kv_decode_ms": 74.47030999998105, "t_action_head_ms": 0.0, "t_total_ms": 145.00405499998692, "t_faithful_ms": 109.7226859999978, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 111, "t_vision_ms": 10.8071319999965, "t_prefill_ms": 23.690447000006998, "t_kv_decode_ms": 76.66628199999082, "t_action_head_ms": 0.0, "t_total_ms": 145.69011499997941, "t_faithful_ms": 111.16386099999431, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 112, "t_vision_ms": 10.987409999984266, "t_prefill_ms": 23.847394000000577, "t_kv_decode_ms": 72.25440799999205, "t_action_head_ms": 0.0, "t_total_ms": 141.95303699997908, "t_faithful_ms": 107.0892119999769, "kv_cache_mb": 144.1792, "alloc_mb": 15294.618112, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 113, "t_vision_ms": 10.510477999986279, "t_prefill_ms": 23.921072999996795, "t_kv_decode_ms": 72.91029100002788, "t_action_head_ms": 0.0, "t_total_ms": 141.8020600000034, "t_faithful_ms": 107.34184200001096, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 114, "t_vision_ms": 10.626904000019977, "t_prefill_ms": 23.789683000018158, "t_kv_decode_ms": 72.87122999994722, "t_action_head_ms": 0.0, "t_total_ms": 141.7335200000025, "t_faithful_ms": 107.28781699998535, "kv_cache_mb": 144.1792, "alloc_mb": 15294.618112, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 115, "t_vision_ms": 10.628005999990364, "t_prefill_ms": 23.83523700001433, "t_kv_decode_ms": 72.83255299998359, "t_action_head_ms": 0.0, "t_total_ms": 141.78735699999834, "t_faithful_ms": 107.29579599998829, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 116, "t_vision_ms": 10.566122999989602, "t_prefill_ms": 23.869270000005827, "t_kv_decode_ms": 72.78426400000626, "t_action_head_ms": 0.0, "t_total_ms": 141.68482099998414, "t_faithful_ms": 107.21965700000169, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 117, "t_vision_ms": 10.558368999994627, "t_prefill_ms": 23.809053000007907, "t_kv_decode_ms": 73.5815190000153, "t_action_head_ms": 0.0, "t_total_ms": 142.3456939999994, "t_faithful_ms": 107.94894100001784, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 118, "t_vision_ms": 10.54408799998896, "t_prefill_ms": 23.790394999991804, "t_kv_decode_ms": 73.26118700001416, "t_action_head_ms": 0.0, "t_total_ms": 141.95848399998567, "t_faithful_ms": 107.59566999999493, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 119, "t_vision_ms": 10.538577000005489, "t_prefill_ms": 23.7860889999979, "t_kv_decode_ms": 73.03858200000946, "t_action_head_ms": 0.0, "t_total_ms": 141.71661699998594, "t_faithful_ms": 107.36324800001285, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 120, "t_vision_ms": 10.55578700001547, "t_prefill_ms": 23.81802700000435, "t_kv_decode_ms": 72.64646099997663, "t_action_head_ms": 0.0, "t_total_ms": 141.44232999998962, "t_faithful_ms": 107.02027499999645, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 121, "t_vision_ms": 10.57891400000699, "t_prefill_ms": 23.8294129999872, "t_kv_decode_ms": 72.69019599999638, "t_action_head_ms": 0.0, "t_total_ms": 141.53586300000143, "t_faithful_ms": 107.09852299999056, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 122, "t_vision_ms": 10.587856000000784, "t_prefill_ms": 23.72023699999204, "t_kv_decode_ms": 72.68223399998419, "t_action_head_ms": 0.0, "t_total_ms": 141.32873799999857, "t_faithful_ms": 106.99032699997701, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 123, "t_vision_ms": 10.56105300000354, "t_prefill_ms": 23.792238999988058, "t_kv_decode_ms": 73.10679299999379, "t_action_head_ms": 0.0, "t_total_ms": 141.84241699999234, "t_faithful_ms": 107.46008499998538, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 124, "t_vision_ms": 10.530600999999251, "t_prefill_ms": 23.86133799998902, "t_kv_decode_ms": 72.82036600000197, "t_action_head_ms": 0.0, "t_total_ms": 141.63296600000308, "t_faithful_ms": 107.21230499999024, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 125, "t_vision_ms": 10.592715999990787, "t_prefill_ms": 23.855386999997563, "t_kv_decode_ms": 72.44730100001107, "t_action_head_ms": 0.0, "t_total_ms": 141.3733230000105, "t_faithful_ms": 106.89540399999942, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 126, "t_vision_ms": 10.557282000007717, "t_prefill_ms": 24.004031000004034, "t_kv_decode_ms": 72.4909569999852, "t_action_head_ms": 0.0, "t_total_ms": 141.64210699999558, "t_faithful_ms": 107.05226999999695, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 127, "t_vision_ms": 10.522705999989057, "t_prefill_ms": 23.958611999972845, "t_kv_decode_ms": 73.11912400001574, "t_action_head_ms": 0.0, "t_total_ms": 142.11086099999193, "t_faithful_ms": 107.60044199997765, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 128, "t_vision_ms": 10.611302999990357, "t_prefill_ms": 23.821778000012728, "t_kv_decode_ms": 72.85981100000072, "t_action_head_ms": 0.0, "t_total_ms": 141.75481799998124, "t_faithful_ms": 107.2928920000038, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 129, "t_vision_ms": 10.926655000019991, "t_prefill_ms": 23.728285000004234, "t_kv_decode_ms": 72.5331820000008, "t_action_head_ms": 0.0, "t_total_ms": 141.87211899999852, "t_faithful_ms": 107.18812200002503, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 130, "t_vision_ms": 10.592572999996719, "t_prefill_ms": 23.828068999989682, "t_kv_decode_ms": 72.92522700001314, "t_action_head_ms": 0.0, "t_total_ms": 141.79476399999658, "t_faithful_ms": 107.34586899999954, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 131, "t_vision_ms": 10.584451999989142, "t_prefill_ms": 23.782048000015266, "t_kv_decode_ms": 72.97376099998587, "t_action_head_ms": 0.0, "t_total_ms": 141.7358120000074, "t_faithful_ms": 107.34026099999028, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 132, "t_vision_ms": 10.6005380000056, "t_prefill_ms": 23.91023799998493, "t_kv_decode_ms": 72.55323399999725, "t_action_head_ms": 0.0, "t_total_ms": 141.6034199999956, "t_faithful_ms": 107.06400999998777, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 133, "t_vision_ms": 10.542823000008639, "t_prefill_ms": 23.7941490000253, "t_kv_decode_ms": 73.09601399995813, "t_action_head_ms": 0.0, "t_total_ms": 141.79908400001295, "t_faithful_ms": 107.43298599999207, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 134, "t_vision_ms": 10.572894999995697, "t_prefill_ms": 24.45797899997615, "t_kv_decode_ms": 75.44900500002427, "t_action_head_ms": 0.0, "t_total_ms": 145.54026100000783, "t_faithful_ms": 110.47987899999612, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 135, "t_vision_ms": 10.849882999991678, "t_prefill_ms": 24.409120000001394, "t_kv_decode_ms": 75.08277900001303, "t_action_head_ms": 0.0, "t_total_ms": 145.62964899999997, "t_faithful_ms": 110.3417820000061, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 136, "t_vision_ms": 10.876736999989589, "t_prefill_ms": 24.318486999987954, "t_kv_decode_ms": 74.55134600002111, "t_action_head_ms": 0.0, "t_total_ms": 144.9708629999975, "t_faithful_ms": 109.74656999999866, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 137, "t_vision_ms": 10.797561999993377, "t_prefill_ms": 24.4393769999931, "t_kv_decode_ms": 74.52226600000245, "t_action_head_ms": 0.0, "t_total_ms": 145.03278600000158, "t_faithful_ms": 109.75920499998892, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 138, "t_vision_ms": 10.561257999995632, "t_prefill_ms": 23.76897299998859, "t_kv_decode_ms": 73.03617900001314, "t_action_head_ms": 0.0, "t_total_ms": 141.72638100001222, "t_faithful_ms": 107.36640999999736, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 139, "t_vision_ms": 10.557500999993863, "t_prefill_ms": 23.676599999987502, "t_kv_decode_ms": 72.5198110000349, "t_action_head_ms": 0.0, "t_total_ms": 141.01760299999455, "t_faithful_ms": 106.75391200001627, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 140, "t_vision_ms": 10.613511999991943, "t_prefill_ms": 23.733930999981112, "t_kv_decode_ms": 73.01500200003375, "t_action_head_ms": 0.0, "t_total_ms": 141.73821200000702, "t_faithful_ms": 107.3624450000068, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 141, "t_vision_ms": 10.488699000006818, "t_prefill_ms": 23.74535499998842, "t_kv_decode_ms": 72.82563100002903, "t_action_head_ms": 0.0, "t_total_ms": 141.32254699998725, "t_faithful_ms": 107.05968500002427, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 142, "t_vision_ms": 10.494730000004893, "t_prefill_ms": 23.71831900001098, "t_kv_decode_ms": 72.85337099997946, "t_action_head_ms": 0.0, "t_total_ms": 141.30864300000212, "t_faithful_ms": 107.06641999999533, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 143, "t_vision_ms": 10.582599000002801, "t_prefill_ms": 23.733262999996896, "t_kv_decode_ms": 72.31162900001209, "t_action_head_ms": 0.0, "t_total_ms": 140.97282799997402, "t_faithful_ms": 106.62749100001179, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 144, "t_vision_ms": 10.613893999988022, "t_prefill_ms": 23.88976400001752, "t_kv_decode_ms": 72.26161399998432, "t_action_head_ms": 0.0, "t_total_ms": 141.29842600002007, "t_faithful_ms": 106.76527199998986, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 145, "t_vision_ms": 10.628443999991077, "t_prefill_ms": 23.75553900000682, "t_kv_decode_ms": 72.62916000001951, "t_action_head_ms": 0.0, "t_total_ms": 141.42648199998575, "t_faithful_ms": 107.01314300001741, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 146, "t_vision_ms": 10.974618000005876, "t_prefill_ms": 23.81954399999131, "t_kv_decode_ms": 72.6388120000081, "t_action_head_ms": 0.0, "t_total_ms": 142.2554039999966, "t_faithful_ms": 107.43297400000529, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 147, "t_vision_ms": 10.532484999998815, "t_prefill_ms": 23.622610999979088, "t_kv_decode_ms": 72.6833040000372, "t_action_head_ms": 0.0, "t_total_ms": 141.0228590000031, "t_faithful_ms": 106.8384000000151, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 148, "t_vision_ms": 10.489143000000922, "t_prefill_ms": 23.746267000007037, "t_kv_decode_ms": 72.87891600000762, "t_action_head_ms": 0.0, "t_total_ms": 141.37899199999993, "t_faithful_ms": 107.11432600001558, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 149, "t_vision_ms": 10.542031999989376, "t_prefill_ms": 23.670756000001347, "t_kv_decode_ms": 72.52956600001426, "t_action_head_ms": 0.0, "t_total_ms": 140.99207999998953, "t_faithful_ms": 106.74235400000498, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 150, "t_vision_ms": 10.47865800001091, "t_prefill_ms": 23.794725999977118, "t_kv_decode_ms": 72.42244599999026, "t_action_head_ms": 0.0, "t_total_ms": 140.9977069999968, "t_faithful_ms": 106.69582999997829, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 151, "t_vision_ms": 10.887528000012026, "t_prefill_ms": 24.13114800000926, "t_kv_decode_ms": 83.03119399997172, "t_action_head_ms": 0.0, "t_total_ms": 153.09792900001185, "t_faithful_ms": 118.049869999993, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 152, "t_vision_ms": 10.713047999985292, "t_prefill_ms": 24.275719000002027, "t_kv_decode_ms": 73.9372380000134, "t_action_head_ms": 0.0, "t_total_ms": 143.94360299999676, "t_faithful_ms": 108.92600500000071, "kv_cache_mb": 144.1792, "alloc_mb": 15294.618112, "peak_alloc_mb": 15629.064704, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 153, "t_vision_ms": 10.65529999999626, "t_prefill_ms": 24.02085400001397, "t_kv_decode_ms": 74.02327099998729, "t_action_head_ms": 0.0, "t_total_ms": 143.40455699999666, "t_faithful_ms": 108.69942499999752, "kv_cache_mb": 144.1792, "alloc_mb": 15289.85856, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 154, "t_vision_ms": 10.683928999981163, "t_prefill_ms": 24.257153999997172, "t_kv_decode_ms": 74.38071600003582, "t_action_head_ms": 0.0, "t_total_ms": 144.2926830000033, "t_faithful_ms": 109.32179900001415, "kv_cache_mb": 144.1792, "alloc_mb": 15293.921792, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 155, "t_vision_ms": 10.733012000002873, "t_prefill_ms": 24.096995000007837, "t_kv_decode_ms": 74.02921199999923, "t_action_head_ms": 0.0, "t_total_ms": 143.71877600001426, "t_faithful_ms": 108.85921900000994, "kv_cache_mb": 144.1792, "alloc_mb": 15290.55488, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 156, "t_vision_ms": 10.712901000005104, "t_prefill_ms": 24.03649999999402, "t_kv_decode_ms": 74.0170189999958, "t_action_head_ms": 0.0, "t_total_ms": 143.54609899999105, "t_faithful_ms": 108.76641999999492, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 157, "t_vision_ms": 10.668350999992526, "t_prefill_ms": 24.173026999989133, "t_kv_decode_ms": 74.41630500002816, "t_action_head_ms": 0.0, "t_total_ms": 144.12851700001283, "t_faithful_ms": 109.25768300000982, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 158, "t_vision_ms": 10.671508000001495, "t_prefill_ms": 24.173348000005035, "t_kv_decode_ms": 74.31116399999382, "t_action_head_ms": 0.0, "t_total_ms": 144.02997499999515, "t_faithful_ms": 109.15602000000035, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 159, "t_vision_ms": 10.70872500000064, "t_prefill_ms": 25.16276400001516, "t_kv_decode_ms": 73.92589299999486, "t_action_head_ms": 0.0, "t_total_ms": 145.69789700001934, "t_faithful_ms": 109.79738200001066, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 160, "t_vision_ms": 10.761251000019456, "t_prefill_ms": 24.246247999997195, "t_kv_decode_ms": 76.66891899998518, "t_action_head_ms": 0.0, "t_total_ms": 146.7137340000022, "t_faithful_ms": 111.67641800000183, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 161, "t_vision_ms": 10.68822400000613, "t_prefill_ms": 23.754805000010037, "t_kv_decode_ms": 72.71415499997147, "t_action_head_ms": 0.0, "t_total_ms": 141.63031399999682, "t_faithful_ms": 107.15718399998764, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 162, "t_vision_ms": 10.544250999998894, "t_prefill_ms": 23.76000499998554, "t_kv_decode_ms": 73.00414700003444, "t_action_head_ms": 0.0, "t_total_ms": 141.64059800000928, "t_faithful_ms": 107.30840300001887, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 163, "t_vision_ms": 10.886280000022452, "t_prefill_ms": 23.75553699999955, "t_kv_decode_ms": 71.92635299998074, "t_action_head_ms": 0.0, "t_total_ms": 141.23978400002102, "t_faithful_ms": 106.56817000000274, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 164, "t_vision_ms": 10.545645000007653, "t_prefill_ms": 23.701422000016237, "t_kv_decode_ms": 72.4880679999842, "t_action_head_ms": 0.0, "t_total_ms": 141.01204799999323, "t_faithful_ms": 106.73513500000809, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 165, "t_vision_ms": 10.476165999989462, "t_prefill_ms": 23.71300199999382, "t_kv_decode_ms": 72.46215400002143, "t_action_head_ms": 0.0, "t_total_ms": 140.87025500001005, "t_faithful_ms": 106.65132200000471, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 166, "t_vision_ms": 10.555334000002858, "t_prefill_ms": 24.14625099999057, "t_kv_decode_ms": 72.21532700000921, "t_action_head_ms": 0.0, "t_total_ms": 141.6479220000042, "t_faithful_ms": 106.91691200000264, "kv_cache_mb": 144.1792, "alloc_mb": 15293.225472, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 167, "t_vision_ms": 10.737989999995534, "t_prefill_ms": 24.036745999978848, "t_kv_decode_ms": 72.93643900004554, "t_action_head_ms": 0.0, "t_total_ms": 142.51635499999793, "t_faithful_ms": 107.71117500001992, "kv_cache_mb": 144.1792, "alloc_mb": 15291.2512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 168, "t_vision_ms": 10.51192799999967, "t_prefill_ms": 23.995848999987857, "t_kv_decode_ms": 73.11763300000962, "t_action_head_ms": 0.0, "t_total_ms": 142.1625170000027, "t_faithful_ms": 107.62540999999715, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 169, "t_vision_ms": 10.482939000013403, "t_prefill_ms": 23.733223000022008, "t_kv_decode_ms": 72.84671099998263, "t_action_head_ms": 0.0, "t_total_ms": 141.30882500001007, "t_faithful_ms": 107.06287300001804, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 170, "t_vision_ms": 10.508288000011134, "t_prefill_ms": 23.784140999993042, "t_kv_decode_ms": 72.64936100000341, "t_action_head_ms": 0.0, "t_total_ms": 141.26349000000005, "t_faithful_ms": 106.94179000000759, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 171, "t_vision_ms": 10.482045999992806, "t_prefill_ms": 23.67119999999545, "t_kv_decode_ms": 72.67681200002585, "t_action_head_ms": 0.0, "t_total_ms": 141.01349000000596, "t_faithful_ms": 106.8300580000141, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 172, "t_vision_ms": 10.539391999998315, "t_prefill_ms": 23.690832999989198, "t_kv_decode_ms": 72.43344400001206, "t_action_head_ms": 0.0, "t_total_ms": 140.92428999998674, "t_faithful_ms": 106.66366899999957, "kv_cache_mb": 144.1792, "alloc_mb": 15292.529152, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 173, "t_vision_ms": 10.449005999987548, "t_prefill_ms": 23.765956000005417, "t_kv_decode_ms": 72.46365900002161, "t_action_head_ms": 0.0, "t_total_ms": 140.92248199997925, "t_faithful_ms": 106.67862100001457, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 174, "t_vision_ms": 10.576151999998729, "t_prefill_ms": 23.84309499998949, "t_kv_decode_ms": 72.99805600001719, "t_action_head_ms": 0.0, "t_total_ms": 141.86562300000105, "t_faithful_ms": 107.4173030000054, "kv_cache_mb": 144.1792, "alloc_mb": 15291.832832, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 175, "t_vision_ms": 10.489524999997002, "t_prefill_ms": 23.727909000001546, "t_kv_decode_ms": 72.60017999999491, "t_action_head_ms": 0.0, "t_total_ms": 141.06453800002328, "t_faithful_ms": 106.81761399999345, "kv_cache_mb": 144.1792, "alloc_mb": 15291.94752, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 176, "t_vision_ms": 10.50315300000193, "t_prefill_ms": 23.779848000003767, "t_kv_decode_ms": 72.65931099999534, "t_action_head_ms": 0.0, "t_total_ms": 141.25455499998907, "t_faithful_ms": 106.94231200000104, "kv_cache_mb": 144.1792, "alloc_mb": 15291.832832, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 177, "t_vision_ms": 10.503370999998651, "t_prefill_ms": 23.68739300001721, "t_kv_decode_ms": 72.97264100000689, "t_action_head_ms": 0.0, "t_total_ms": 141.38355500000443, "t_faithful_ms": 107.16340500002275, "kv_cache_mb": 144.1792, "alloc_mb": 15292.64384, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 178, "t_vision_ms": 10.476287000017237, "t_prefill_ms": 23.776426000011952, "t_kv_decode_ms": 72.76833999998189, "t_action_head_ms": 0.0, "t_total_ms": 141.30229700000996, "t_faithful_ms": 107.02105300001108, "kv_cache_mb": 144.1792, "alloc_mb": 15291.832832, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 179, "t_vision_ms": 10.479822000007744, "t_prefill_ms": 23.66564899998025, "t_kv_decode_ms": 72.48437600000557, "t_action_head_ms": 0.0, "t_total_ms": 140.80451200001676, "t_faithful_ms": 106.62984699999356, "kv_cache_mb": 144.1792, "alloc_mb": 15292.64384, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 180, "t_vision_ms": 10.936971000006679, "t_prefill_ms": 23.700235000006842, "t_kv_decode_ms": 72.1525369999938, "t_action_head_ms": 0.0, "t_total_ms": 141.45643300000188, "t_faithful_ms": 106.78974300000732, "kv_cache_mb": 144.1792, "alloc_mb": 15291.136512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 181, "t_vision_ms": 10.473259000008284, "t_prefill_ms": 23.668004999990444, "t_kv_decode_ms": 72.52001200001246, "t_action_head_ms": 0.0, "t_total_ms": 140.83126799999945, "t_faithful_ms": 106.66127600001118, "kv_cache_mb": 144.1792, "alloc_mb": 15293.34016, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 182, "t_vision_ms": 10.586340999992672, "t_prefill_ms": 23.83172200001127, "t_kv_decode_ms": 72.31287100000827, "t_action_head_ms": 0.0, "t_total_ms": 141.17775100001495, "t_faithful_ms": 106.73093400001221, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 183, "t_vision_ms": 10.53331100001742, "t_prefill_ms": 23.683839999989686, "t_kv_decode_ms": 72.45114199997715, "t_action_head_ms": 0.0, "t_total_ms": 140.9145780000074, "t_faithful_ms": 106.66829299998426, "kv_cache_mb": 144.1792, "alloc_mb": 15293.34016, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 184, "t_vision_ms": 10.534793999994463, "t_prefill_ms": 23.73251299999879, "t_kv_decode_ms": 72.39625600001887, "t_action_head_ms": 0.0, "t_total_ms": 140.96030700000028, "t_faithful_ms": 106.66356300001212, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 185, "t_vision_ms": 10.457271999996465, "t_prefill_ms": 23.62054600001784, "t_kv_decode_ms": 73.17275299996595, "t_action_head_ms": 0.0, "t_total_ms": 141.35841800001003, "t_faithful_ms": 107.25057099998025, "kv_cache_mb": 144.1792, "alloc_mb": 15293.34016, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 186, "t_vision_ms": 10.530031000001827, "t_prefill_ms": 23.73021900001504, "t_kv_decode_ms": 72.24572499998771, "t_action_head_ms": 0.0, "t_total_ms": 140.79628300001445, "t_faithful_ms": 106.50597500000458, "kv_cache_mb": 144.1792, "alloc_mb": 15291.136512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 187, "t_vision_ms": 10.495585000001029, "t_prefill_ms": 23.73790300001133, "t_kv_decode_ms": 72.8943329999936, "t_action_head_ms": 0.0, "t_total_ms": 141.39022399999135, "t_faithful_ms": 107.12782100000595, "kv_cache_mb": 144.1792, "alloc_mb": 15293.34016, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 188, "t_vision_ms": 10.496157000005724, "t_prefill_ms": 23.718105000000378, "t_kv_decode_ms": 72.53777299999342, "t_action_head_ms": 0.0, "t_total_ms": 140.99562399999854, "t_faithful_ms": 106.75203499999952, "kv_cache_mb": 144.1792, "alloc_mb": 15291.136512, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 189, "t_vision_ms": 10.544557999992321, "t_prefill_ms": 23.699401999977, "t_kv_decode_ms": 72.2342110000227, "t_action_head_ms": 0.0, "t_total_ms": 140.75143599998796, "t_faithful_ms": 106.47817099999202, "kv_cache_mb": 144.1792, "alloc_mb": 15293.34016, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 190, "t_vision_ms": 10.48673599999006, "t_prefill_ms": 23.66652599999952, "t_kv_decode_ms": 72.3602350000192, "t_action_head_ms": 0.0, "t_total_ms": 140.69615200000385, "t_faithful_ms": 106.51349700000878, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 191, "t_vision_ms": 10.496215000017628, "t_prefill_ms": 23.616041000025234, "t_kv_decode_ms": 72.83294499995918, "t_action_head_ms": 0.0, "t_total_ms": 141.0859060000007, "t_faithful_ms": 106.94520100000204, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 192, "t_vision_ms": 10.502201000008426, "t_prefill_ms": 23.86891500000843, "t_kv_decode_ms": 72.51239799995801, "t_action_head_ms": 0.0, "t_total_ms": 141.28337500000043, "t_faithful_ms": 106.88351399997487, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 193, "t_vision_ms": 10.478024999997615, "t_prefill_ms": 23.680665000000545, "t_kv_decode_ms": 72.61759099998244, "t_action_head_ms": 0.0, "t_total_ms": 140.96383199998286, "t_faithful_ms": 106.7762809999806, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 194, "t_vision_ms": 10.586526999986745, "t_prefill_ms": 23.841607999997905, "t_kv_decode_ms": 72.5949030000379, "t_action_head_ms": 0.0, "t_total_ms": 141.4795569999967, "t_faithful_ms": 107.02303800002255, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 195, "t_vision_ms": 10.511410999981763, "t_prefill_ms": 23.671425999992834, "t_kv_decode_ms": 72.6262860000304, "t_action_head_ms": 0.0, "t_total_ms": 141.0218159999772, "t_faithful_ms": 106.809123000005, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 196, "t_vision_ms": 10.534586000005675, "t_prefill_ms": 24.45716300002232, "t_kv_decode_ms": 77.71336099997939, "t_action_head_ms": 0.0, "t_total_ms": 147.72690799998145, "t_faithful_ms": 112.70511000000738, "kv_cache_mb": 144.1792, "alloc_mb": 15290.440192, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 197, "t_vision_ms": 11.235070999987329, "t_prefill_ms": 24.463333999989345, "t_kv_decode_ms": 74.39050300001782, "t_action_head_ms": 0.0, "t_total_ms": 145.81612499998187, "t_faithful_ms": 110.08890799999449, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 198, "t_vision_ms": 10.779646999992565, "t_prefill_ms": 24.506088999999065, "t_kv_decode_ms": 74.74036800002182, "t_action_head_ms": 0.0, "t_total_ms": 145.34140700001785, "t_faithful_ms": 110.02610400001345, "kv_cache_mb": 144.1792, "alloc_mb": 15289.743872, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 199, "t_vision_ms": 10.81915399998934, "t_prefill_ms": 24.455903000017543, "t_kv_decode_ms": 75.54652600001077, "t_action_head_ms": 0.0, "t_total_ms": 146.12510500001008, "t_faithful_ms": 110.82158300001765, "kv_cache_mb": 144.1792, "alloc_mb": 15294.03648, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}, {"step": 200, "t_vision_ms": 10.82920299998591, "t_prefill_ms": 24.818584999991344, "t_kv_decode_ms": 74.41194700001574, "t_action_head_ms": 0.0, "t_total_ms": 145.73720699999626, "t_faithful_ms": 110.059734999993, "kv_cache_mb": 144.1792, "alloc_mb": 15289.743872, "peak_alloc_mb": 15629.081088, "reserved_mb": 15785.263104, "deadline_missed": true}], "oft": false, "oft_chunk": null}

==> scripts/modal_validate/v6/results/v6_c3_l40s_smolvla_real.json <==
{"workload": "smolvla_real", "gpu_name": "L40S", "model_id": "lerobot/smolvla_base", "vram_gb": 47.665709056, "load_time_s": 22.434298992156982, "load_failed": false, "n_params": 450046176, "weight_mem_mb": 926.234112, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 769.1872049999979, "t_faithful_ms": 769.1872049999979, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 2, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4531530000011514, "t_faithful_ms": 2.4531530000011514, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 3, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1992359999991606, "t_faithful_ms": 2.1992359999991606, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 4, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2047470000003955, "t_faithful_ms": 2.2047470000003955, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 5, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.294897999998824, "t_faithful_ms": 2.294897999998824, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 6, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2284220000017285, "t_faithful_ms": 2.2284220000017285, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 7, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.21674699999852, "t_faithful_ms": 2.21674699999852, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 8, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4280899999986616, "t_faithful_ms": 2.4280899999986616, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 9, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.075368999999938, "t_faithful_ms": 2.075368999999938, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 10, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0942460000021867, "t_faithful_ms": 2.0942460000021867, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 11, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.116894000000258, "t_faithful_ms": 2.116894000000258, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 12, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1354470000005676, "t_faithful_ms": 2.1354470000005676, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 13, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0268849999993677, "t_faithful_ms": 2.0268849999993677, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 14, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.331953999998859, "t_faithful_ms": 2.331953999998859, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 15, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1101110000003587, "t_faithful_ms": 2.1101110000003587, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 16, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.232562999999743, "t_faithful_ms": 2.232562999999743, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 17, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2120329999992805, "t_faithful_ms": 2.2120329999992805, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 18, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.170723999999069, "t_faithful_ms": 2.170723999999069, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 19, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1522859999976163, "t_faithful_ms": 2.1522859999976163, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 20, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0782280000020137, "t_faithful_ms": 2.0782280000020137, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 21, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4083329999982084, "t_faithful_ms": 2.4083329999982084, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 22, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.343292999999136, "t_faithful_ms": 2.343292999999136, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 23, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.366777999998959, "t_faithful_ms": 2.366777999998959, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 24, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.310654999998718, "t_faithful_ms": 2.310654999998718, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 25, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1488800000000197, "t_faithful_ms": 2.1488800000000197, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 26, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.113158000000226, "t_faithful_ms": 2.113158000000226, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 27, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1754420000021923, "t_faithful_ms": 2.1754420000021923, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 28, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.437426000000187, "t_faithful_ms": 2.437426000000187, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 29, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.052783999999974, "t_faithful_ms": 2.052783999999974, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 30, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0831590000014444, "t_faithful_ms": 2.0831590000014444, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 31, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.177732999999904, "t_faithful_ms": 2.177732999999904, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 32, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.23380199999923, "t_faithful_ms": 2.23380199999923, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 33, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.289667999999523, "t_faithful_ms": 2.289667999999523, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 34, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.19159699999949, "t_faithful_ms": 2.19159699999949, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 35, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.581617999997121, "t_faithful_ms": 2.581617999997121, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 36, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2319090000024744, "t_faithful_ms": 2.2319090000024744, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 37, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1900850000022842, "t_faithful_ms": 2.1900850000022842, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 38, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2339899999970214, "t_faithful_ms": 2.2339899999970214, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 39, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.05376499999943, "t_faithful_ms": 2.05376499999943, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 40, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1121799999974655, "t_faithful_ms": 2.1121799999974655, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 41, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1614959999993744, "t_faithful_ms": 2.1614959999993744, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 42, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5004879999990237, "t_faithful_ms": 2.5004879999990237, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 43, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.22561400000032, "t_faithful_ms": 2.22561400000032, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 44, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0639909999999873, "t_faithful_ms": 2.0639909999999873, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 45, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.153981999999388, "t_faithful_ms": 2.153981999999388, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 46, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.277633999998585, "t_faithful_ms": 2.277633999998585, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 47, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.210136999998724, "t_faithful_ms": 2.210136999998724, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 48, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.297825999999503, "t_faithful_ms": 2.297825999999503, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 49, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.546805000001484, "t_faithful_ms": 2.546805000001484, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 50, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.323345000000643, "t_faithful_ms": 2.323345000000643, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 51, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 145.4280379999986, "t_faithful_ms": 145.4280379999986, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 52, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.153136000000444, "t_faithful_ms": 2.153136000000444, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 53, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1437699999999893, "t_faithful_ms": 2.1437699999999893, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 54, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1606920000003527, "t_faithful_ms": 2.1606920000003527, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 55, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2257180000018195, "t_faithful_ms": 2.2257180000018195, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 56, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.179204000000823, "t_faithful_ms": 2.179204000000823, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 57, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.08961999999957, "t_faithful_ms": 2.08961999999957, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 58, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.041233000003473, "t_faithful_ms": 2.041233000003473, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 59, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1129210000019327, "t_faithful_ms": 2.1129210000019327, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 60, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.044084000001334, "t_faithful_ms": 2.044084000001334, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 61, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1440610000027505, "t_faithful_ms": 2.1440610000027505, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 62, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.147458000003155, "t_faithful_ms": 2.147458000003155, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 63, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.563274999999976, "t_faithful_ms": 2.563274999999976, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 64, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.3489589999989846, "t_faithful_ms": 2.3489589999989846, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 65, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.352482999999239, "t_faithful_ms": 2.352482999999239, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 66, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.20042300000145, "t_faithful_ms": 2.20042300000145, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 67, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.198621999998096, "t_faithful_ms": 2.198621999998096, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 68, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.129365000001826, "t_faithful_ms": 2.129365000001826, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 69, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2486089999986802, "t_faithful_ms": 2.2486089999986802, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 70, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.482768000000135, "t_faithful_ms": 2.482768000000135, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 71, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2855509999999413, "t_faithful_ms": 2.2855509999999413, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 72, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.204362999997045, "t_faithful_ms": 2.204362999997045, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 73, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1996430000008615, "t_faithful_ms": 2.1996430000008615, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 74, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.177160999998762, "t_faithful_ms": 2.177160999998762, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 75, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2181560000014144, "t_faithful_ms": 2.2181560000014144, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 76, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.254716999999573, "t_faithful_ms": 2.254716999999573, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 77, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.537468999999959, "t_faithful_ms": 2.537468999999959, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 78, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.155998000002768, "t_faithful_ms": 2.155998000002768, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 79, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1941910000009557, "t_faithful_ms": 2.1941910000009557, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 80, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1073049999991156, "t_faithful_ms": 2.1073049999991156, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 81, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.148138999999105, "t_faithful_ms": 2.148138999999105, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 82, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.112375999999472, "t_faithful_ms": 2.112375999999472, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 83, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1072039999978642, "t_faithful_ms": 2.1072039999978642, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 84, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.3637040000004106, "t_faithful_ms": 2.3637040000004106, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 85, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.120106000003119, "t_faithful_ms": 2.120106000003119, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 86, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.11468399999859, "t_faithful_ms": 2.11468399999859, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 87, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.113901999997836, "t_faithful_ms": 2.113901999997836, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 88, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.126163999999875, "t_faithful_ms": 2.126163999999875, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 89, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2395060000022227, "t_faithful_ms": 2.2395060000022227, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 90, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2466810000025816, "t_faithful_ms": 2.2466810000025816, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 91, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5436929999997915, "t_faithful_ms": 2.5436929999997915, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 92, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.023241999999925, "t_faithful_ms": 2.023241999999925, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 93, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0994190000003243, "t_faithful_ms": 2.0994190000003243, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 94, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.135271000000216, "t_faithful_ms": 2.135271000000216, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 95, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.239733999999771, "t_faithful_ms": 2.239733999999771, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 96, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1519750000003057, "t_faithful_ms": 2.1519750000003057, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 97, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2270439999978464, "t_faithful_ms": 2.2270439999978464, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 98, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4920040000004917, "t_faithful_ms": 2.4920040000004917, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 99, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2716819999999416, "t_faithful_ms": 2.2716819999999416, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 100, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1546219999990512, "t_faithful_ms": 2.1546219999990512, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 101, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 143.862464999998, "t_faithful_ms": 143.862464999998, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 102, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2422909999981755, "t_faithful_ms": 2.2422909999981755, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 103, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2047870000001524, "t_faithful_ms": 2.2047870000001524, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 104, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.21645899999956, "t_faithful_ms": 2.21645899999956, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 105, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2488530000011053, "t_faithful_ms": 2.2488530000011053, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 106, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1269960000012134, "t_faithful_ms": 2.1269960000012134, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 107, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1052059999995265, "t_faithful_ms": 2.1052059999995265, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 108, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0329269999983524, "t_faithful_ms": 2.0329269999983524, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 109, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.164663000002065, "t_faithful_ms": 2.164663000002065, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 110, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1499579999968432, "t_faithful_ms": 2.1499579999968432, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 111, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.280650999999523, "t_faithful_ms": 2.280650999999523, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 112, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4844379999997557, "t_faithful_ms": 2.4844379999997557, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 113, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.216999000001607, "t_faithful_ms": 2.216999000001607, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 114, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2285719999999287, "t_faithful_ms": 2.2285719999999287, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 115, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1357550000011827, "t_faithful_ms": 2.1357550000011827, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 116, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1437929999983396, "t_faithful_ms": 2.1437929999983396, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 117, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2042320000004167, "t_faithful_ms": 2.2042320000004167, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 118, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1169229999991046, "t_faithful_ms": 2.1169229999991046, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 119, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5024169999987578, "t_faithful_ms": 2.5024169999987578, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 120, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.116834000002399, "t_faithful_ms": 2.116834000002399, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 121, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.137593999997023, "t_faithful_ms": 2.137593999997023, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 122, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0561030000010305, "t_faithful_ms": 2.0561030000010305, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 123, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.095609000001275, "t_faithful_ms": 2.095609000001275, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 124, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0466710000022204, "t_faithful_ms": 2.0466710000022204, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 125, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0942329999975584, "t_faithful_ms": 2.0942329999975584, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 126, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.55171599999926, "t_faithful_ms": 2.55171599999926, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 127, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.23882500000272, "t_faithful_ms": 2.23882500000272, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 128, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.261733000000987, "t_faithful_ms": 2.261733000000987, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 129, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.022704999998126, "t_faithful_ms": 2.022704999998126, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 130, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0483260000006, "t_faithful_ms": 2.0483260000006, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 131, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0907180000016012, "t_faithful_ms": 2.0907180000016012, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 132, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.140719999999874, "t_faithful_ms": 2.140719999999874, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 133, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.543706999997397, "t_faithful_ms": 2.543706999997397, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 134, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.151571999998936, "t_faithful_ms": 2.151571999998936, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 135, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.256797000001143, "t_faithful_ms": 2.256797000001143, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 136, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.175487000002363, "t_faithful_ms": 2.175487000002363, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 137, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2116400000022907, "t_faithful_ms": 2.2116400000022907, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 138, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1574669999999685, "t_faithful_ms": 2.1574669999999685, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 139, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.158295000000976, "t_faithful_ms": 2.158295000000976, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 140, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.375942999996994, "t_faithful_ms": 2.375942999996994, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 141, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0792329999999026, "t_faithful_ms": 2.0792329999999026, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 142, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.103397000002616, "t_faithful_ms": 2.103397000002616, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 143, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1780550000016774, "t_faithful_ms": 2.1780550000016774, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 144, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.083939999998563, "t_faithful_ms": 2.083939999998563, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 145, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.095570000001601, "t_faithful_ms": 2.095570000001601, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 146, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0779379999993353, "t_faithful_ms": 2.0779379999993353, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 147, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.399511000000132, "t_faithful_ms": 2.399511000000132, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 148, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0534559999987323, "t_faithful_ms": 2.0534559999987323, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 149, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.073586000001626, "t_faithful_ms": 2.073586000001626, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 150, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1508779999983574, "t_faithful_ms": 2.1508779999983574, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 151, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 142.77011000000073, "t_faithful_ms": 142.77011000000073, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 152, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.3052200000002188, "t_faithful_ms": 2.3052200000002188, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 153, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1627680000015914, "t_faithful_ms": 2.1627680000015914, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 154, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.099563000001581, "t_faithful_ms": 2.099563000001581, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 155, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.23949499999776, "t_faithful_ms": 2.23949499999776, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 156, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2415829999999914, "t_faithful_ms": 2.2415829999999914, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 157, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2077799999991043, "t_faithful_ms": 2.2077799999991043, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 158, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2000829999981875, "t_faithful_ms": 2.2000829999981875, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 159, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2102920000008908, "t_faithful_ms": 2.2102920000008908, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 160, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.3622860000003243, "t_faithful_ms": 2.3622860000003243, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 161, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.656894000001131, "t_faithful_ms": 2.656894000001131, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 162, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.210662999999613, "t_faithful_ms": 2.210662999999613, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 163, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.248803000000521, "t_faithful_ms": 2.248803000000521, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 164, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2530859999996267, "t_faithful_ms": 2.2530859999996267, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 165, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2646030000004203, "t_faithful_ms": 2.2646030000004203, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 166, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1634629999987, "t_faithful_ms": 2.1634629999987, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 167, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.205480000000648, "t_faithful_ms": 2.205480000000648, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 168, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.498356000000257, "t_faithful_ms": 2.498356000000257, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 169, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.234808000000754, "t_faithful_ms": 2.234808000000754, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 170, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1647770000008393, "t_faithful_ms": 2.1647770000008393, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 171, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2177560000002927, "t_faithful_ms": 2.2177560000002927, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 172, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2222129999995843, "t_faithful_ms": 2.2222129999995843, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 173, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2847959999978684, "t_faithful_ms": 2.2847959999978684, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 174, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.259077999998027, "t_faithful_ms": 2.259077999998027, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 175, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.658206999999635, "t_faithful_ms": 2.658206999999635, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 176, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.281119999999248, "t_faithful_ms": 2.281119999999248, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 177, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.265466000000771, "t_faithful_ms": 2.265466000000771, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 178, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1685200000014504, "t_faithful_ms": 2.1685200000014504, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 179, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.094173999999782, "t_faithful_ms": 2.094173999999782, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 180, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1232359999991957, "t_faithful_ms": 2.1232359999991957, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 181, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.09815800000257, "t_faithful_ms": 2.09815800000257, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 182, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.3777579999979537, "t_faithful_ms": 2.3777579999979537, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 183, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.176799000000784, "t_faithful_ms": 2.176799000000784, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 184, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.0533510000007027, "t_faithful_ms": 2.0533510000007027, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 185, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1323680000016054, "t_faithful_ms": 2.1323680000016054, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 186, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.023990000001419, "t_faithful_ms": 2.023990000001419, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 187, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.236425999999625, "t_faithful_ms": 2.236425999999625, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 188, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.17213999999899, "t_faithful_ms": 2.17213999999899, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 189, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4954599999986726, "t_faithful_ms": 2.4954599999986726, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 190, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.075342999997787, "t_faithful_ms": 2.075342999997787, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 191, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1145669999995675, "t_faithful_ms": 2.1145669999995675, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 192, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.1634050000010063, "t_faithful_ms": 2.1634050000010063, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 193, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.184029999998671, "t_faithful_ms": 2.184029999998671, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 194, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.141158000000587, "t_faithful_ms": 2.141158000000587, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 195, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.224613999999292, "t_faithful_ms": 2.224613999999292, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 196, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.55531699999878, "t_faithful_ms": 2.55531699999878, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 197, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2310149999995588, "t_faithful_ms": 2.2310149999995588, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 198, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2453130000030797, "t_faithful_ms": 2.2453130000030797, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 199, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.219806999999463, "t_faithful_ms": 2.219806999999463, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 200, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.2085539999991965, "t_faithful_ms": 2.2085539999991965, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}], "simulated": false}

==> scripts/modal_validate/v6/results/v6_c3_l4_smolvla_real.json <==
{"workload": "smolvla_real", "gpu_name": "L4", "model_id": "lerobot/smolvla_base", "vram_gb": 23.65915136, "load_time_s": 28.630769968032837, "load_failed": false, "n_params": 450046176, "weight_mem_mb": 926.234112, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 1049.5244290000016, "t_faithful_ms": 1049.5244290000016, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 2, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8107210000030136, "t_faithful_ms": 2.8107210000030136, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 3, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4774930000006634, "t_faithful_ms": 2.4774930000006634, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 4, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5686549999974773, "t_faithful_ms": 2.5686549999974773, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 5, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.467792000004465, "t_faithful_ms": 2.467792000004465, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 6, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4914830000000165, "t_faithful_ms": 2.4914830000000165, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 7, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4892019999995796, "t_faithful_ms": 2.4892019999995796, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 8, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.6796180000019376, "t_faithful_ms": 2.6796180000019376, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 9, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.460801999994544, "t_faithful_ms": 2.460801999994544, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 10, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4904929999962633, "t_faithful_ms": 2.4904929999962633, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 11, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.469482999998718, "t_faithful_ms": 2.469482999998718, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 12, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5200939999976413, "t_faithful_ms": 2.5200939999976413, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 13, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.545544000000177, "t_faithful_ms": 2.545544000000177, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 14, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.754728999995848, "t_faithful_ms": 2.754728999995848, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 15, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4640919999967537, "t_faithful_ms": 2.4640919999967537, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 16, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.479033000000186, "t_faithful_ms": 2.479033000000186, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 17, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.476471999997898, "t_faithful_ms": 2.476471999997898, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 18, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5178639999978714, "t_faithful_ms": 2.5178639999978714, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 19, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8931229999997754, "t_faithful_ms": 2.8931229999997754, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 20, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5994249999996555, "t_faithful_ms": 2.5994249999996555, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 21, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.82772099999562, "t_faithful_ms": 2.82772099999562, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 22, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5026639999978784, "t_faithful_ms": 2.5026639999978784, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 23, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.520063999995159, "t_faithful_ms": 2.520063999995159, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 24, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4958729999937646, "t_faithful_ms": 2.4958729999937646, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 25, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5498350000034975, "t_faithful_ms": 2.5498350000034975, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 26, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.536494000004552, "t_faithful_ms": 2.536494000004552, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 27, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4766629999959378, "t_faithful_ms": 2.4766629999959378, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 28, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.131848999998965, "t_faithful_ms": 3.131848999998965, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 29, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4873830000018415, "t_faithful_ms": 2.4873830000018415, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 30, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.519123000006118, "t_faithful_ms": 2.519123000006118, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 31, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.7685299999973267, "t_faithful_ms": 2.7685299999973267, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 32, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5180630000036786, "t_faithful_ms": 2.5180630000036786, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 33, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4783630000015933, "t_faithful_ms": 2.4783630000015933, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 34, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.483852999993985, "t_faithful_ms": 2.483852999993985, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 35, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.983964999998534, "t_faithful_ms": 2.983964999998534, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 36, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5015330000002223, "t_faithful_ms": 2.5015330000002223, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 37, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.486722999996971, "t_faithful_ms": 2.486722999996971, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 38, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.516703999994263, "t_faithful_ms": 2.516703999994263, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 39, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4815129999993246, "t_faithful_ms": 2.4815129999993246, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 40, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.534883999999238, "t_faithful_ms": 2.534883999999238, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 41, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.473042000005421, "t_faithful_ms": 2.473042000005421, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 42, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.933293999994646, "t_faithful_ms": 2.933293999994646, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 43, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4910830000024475, "t_faithful_ms": 2.4910830000024475, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 44, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4719820000029813, "t_faithful_ms": 2.4719820000029813, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 45, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.550734999999804, "t_faithful_ms": 2.550734999999804, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 46, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.486633000003735, "t_faithful_ms": 2.486633000003735, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 47, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5126439999993977, "t_faithful_ms": 2.5126439999993977, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 48, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4677219999986733, "t_faithful_ms": 2.4677219999986733, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 49, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.980234999995446, "t_faithful_ms": 2.980234999995446, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 50, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5286839999978383, "t_faithful_ms": 2.5286839999978383, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 971.584, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 51, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 277.583369999995, "t_faithful_ms": 277.583369999995, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 52, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.78938099999948, "t_faithful_ms": 2.78938099999948, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 53, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5147630000006416, "t_faithful_ms": 2.5147630000006416, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 54, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4925230000008014, "t_faithful_ms": 2.4925230000008014, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 55, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4822830000061913, "t_faithful_ms": 2.4822830000061913, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 56, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5205140000039705, "t_faithful_ms": 2.5205140000039705, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 57, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.487963000000093, "t_faithful_ms": 2.487963000000093, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 58, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5396739999976603, "t_faithful_ms": 2.5396739999976603, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 59, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4808329999999046, "t_faithful_ms": 2.4808329999999046, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 60, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4594220000011546, "t_faithful_ms": 2.4594220000011546, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 61, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.492402999997978, "t_faithful_ms": 2.492402999997978, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 62, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4568019999975377, "t_faithful_ms": 2.4568019999975377, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 63, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.851972999998509, "t_faithful_ms": 2.851972999998509, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 64, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4854930000017816, "t_faithful_ms": 2.4854930000017816, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 65, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.476722000004372, "t_faithful_ms": 2.476722000004372, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 66, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4889530000038462, "t_faithful_ms": 2.4889530000038462, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 67, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5051830000037967, "t_faithful_ms": 2.5051830000037967, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 68, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.462792999999408, "t_faithful_ms": 2.462792999999408, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 69, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.464062000001377, "t_faithful_ms": 2.464062000001377, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 70, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.9033629999943855, "t_faithful_ms": 2.9033629999943855, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 71, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.441122000000462, "t_faithful_ms": 2.441122000000462, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 72, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4729619999988017, "t_faithful_ms": 2.4729619999988017, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 73, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4554419999986976, "t_faithful_ms": 2.4554419999986976, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 74, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4708029999942482, "t_faithful_ms": 2.4708029999942482, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 75, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.462401999999031, "t_faithful_ms": 2.462401999999031, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 76, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4738619999951084, "t_faithful_ms": 2.4738619999951084, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 77, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8411719999965612, "t_faithful_ms": 2.8411719999965612, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 78, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4629819999972824, "t_faithful_ms": 2.4629819999972824, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 79, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.488713000005305, "t_faithful_ms": 2.488713000005305, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 80, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.476402000006317, "t_faithful_ms": 2.476402000006317, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 81, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.481332999998642, "t_faithful_ms": 2.481332999998642, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 82, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5757149999989792, "t_faithful_ms": 2.5757149999989792, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 83, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.49194300000255, "t_faithful_ms": 2.49194300000255, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 84, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8929929999961246, "t_faithful_ms": 2.8929929999961246, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 85, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4945830000007163, "t_faithful_ms": 2.4945830000007163, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 86, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4913429999955383, "t_faithful_ms": 2.4913429999955383, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 87, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4993229999950017, "t_faithful_ms": 2.4993229999950017, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 88, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5076639999994654, "t_faithful_ms": 2.5076639999994654, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 89, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5520749999969894, "t_faithful_ms": 2.5520749999969894, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 90, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4661630000011314, "t_faithful_ms": 2.4661630000011314, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 91, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.897993000004817, "t_faithful_ms": 2.897993000004817, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 92, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4558320000025446, "t_faithful_ms": 2.4558320000025446, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 93, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4754419999979405, "t_faithful_ms": 2.4754419999979405, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 94, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.097258000003933, "t_faithful_ms": 3.097258000003933, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 95, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4817330000033166, "t_faithful_ms": 2.4817330000033166, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 96, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4503520000038748, "t_faithful_ms": 2.4503520000038748, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 97, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4561720000022547, "t_faithful_ms": 2.4561720000022547, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 98, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8796730000024695, "t_faithful_ms": 2.8796730000024695, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 99, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.590956000001256, "t_faithful_ms": 4.590956000001256, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 100, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.561005000004002, "t_faithful_ms": 2.561005000004002, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 101, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 274.92642200000006, "t_faithful_ms": 274.92642200000006, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 102, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.7836199999953237, "t_faithful_ms": 2.7836199999953237, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 103, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5324439999963033, "t_faithful_ms": 2.5324439999963033, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 104, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4669020000018804, "t_faithful_ms": 2.4669020000018804, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 105, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4817830000003482, "t_faithful_ms": 2.4817830000003482, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 106, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.487223000002814, "t_faithful_ms": 2.487223000002814, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 107, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4575220000002673, "t_faithful_ms": 2.4575220000002673, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 108, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4782629999933192, "t_faithful_ms": 2.4782629999933192, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 109, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.45120200000315, "t_faithful_ms": 2.45120200000315, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 110, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4437719999994556, "t_faithful_ms": 2.4437719999994556, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 111, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4615720000014107, "t_faithful_ms": 2.4615720000014107, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 112, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.967026000000317, "t_faithful_ms": 2.967026000000317, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 113, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4614420000048653, "t_faithful_ms": 2.4614420000048653, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 114, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.473193000000151, "t_faithful_ms": 2.473193000000151, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 115, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4563119999996275, "t_faithful_ms": 2.4563119999996275, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 116, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4881930000049124, "t_faithful_ms": 2.4881930000049124, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 117, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4942430000010063, "t_faithful_ms": 2.4942430000010063, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 118, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.512342999999362, "t_faithful_ms": 2.512342999999362, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 119, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8723830000032535, "t_faithful_ms": 2.8723830000032535, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 120, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4524720000016487, "t_faithful_ms": 2.4524720000016487, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 121, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.463401999996506, "t_faithful_ms": 2.463401999996506, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 122, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.514812999997673, "t_faithful_ms": 2.514812999997673, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 123, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.473663000003512, "t_faithful_ms": 2.473663000003512, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 124, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4675820000013005, "t_faithful_ms": 2.4675820000013005, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 125, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.47824299999877, "t_faithful_ms": 2.47824299999877, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 126, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.0298269999988747, "t_faithful_ms": 3.0298269999988747, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 127, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.499913999997716, "t_faithful_ms": 2.499913999997716, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 128, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.466042999998308, "t_faithful_ms": 2.466042999998308, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 129, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4609729999980345, "t_faithful_ms": 2.4609729999980345, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 130, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4679619999972147, "t_faithful_ms": 2.4679619999972147, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 131, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4821730000041953, "t_faithful_ms": 2.4821730000041953, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 132, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4487509999957524, "t_faithful_ms": 2.4487509999957524, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 133, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8847920000032445, "t_faithful_ms": 2.8847920000032445, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 134, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4696629999994, "t_faithful_ms": 2.4696629999994, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 135, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.448012000002109, "t_faithful_ms": 2.448012000002109, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 136, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4590220000035856, "t_faithful_ms": 2.4590220000035856, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 137, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4395319999968024, "t_faithful_ms": 2.4395319999968024, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 138, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4467920000006416, "t_faithful_ms": 2.4467920000006416, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 139, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.467912000000183, "t_faithful_ms": 2.467912000000183, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 140, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8503019999988055, "t_faithful_ms": 2.8503019999988055, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 141, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5765950000007365, "t_faithful_ms": 2.5765950000007365, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 142, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4656719999995858, "t_faithful_ms": 2.4656719999995858, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 143, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.441122000000462, "t_faithful_ms": 2.441122000000462, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 144, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4555819999960704, "t_faithful_ms": 2.4555819999960704, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 145, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.453221999999755, "t_faithful_ms": 2.453221999999755, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 146, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.432871999999975, "t_faithful_ms": 2.432871999999975, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 147, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8103709999953708, "t_faithful_ms": 2.8103709999953708, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 148, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.470011999996302, "t_faithful_ms": 2.470011999996302, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 149, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4672030000019163, "t_faithful_ms": 2.4672030000019163, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 150, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4469119999963596, "t_faithful_ms": 2.4469119999963596, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 151, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 277.03018399999735, "t_faithful_ms": 277.03018399999735, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": true}, {"step": 152, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.765459999999109, "t_faithful_ms": 2.765459999999109, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 153, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4836030000017217, "t_faithful_ms": 2.4836030000017217, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 154, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.5140629999995667, "t_faithful_ms": 2.5140629999995667, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 155, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.470062000000439, "t_faithful_ms": 2.470062000000439, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 156, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4874729999950773, "t_faithful_ms": 2.4874729999950773, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 157, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4507619999951658, "t_faithful_ms": 2.4507619999951658, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 158, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.47582299999749, "t_faithful_ms": 2.47582299999749, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 159, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4821929999987447, "t_faithful_ms": 2.4821929999987447, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 160, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.447822000000599, "t_faithful_ms": 2.447822000000599, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 161, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8053309999975795, "t_faithful_ms": 2.8053309999975795, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 162, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4882129999994618, "t_faithful_ms": 2.4882129999994618, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 163, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4686020000004305, "t_faithful_ms": 2.4686020000004305, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 164, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4571319999964203, "t_faithful_ms": 2.4571319999964203, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 165, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4424409999994623, "t_faithful_ms": 2.4424409999994623, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 166, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4386819999975273, "t_faithful_ms": 2.4386819999975273, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 167, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.470731999999032, "t_faithful_ms": 2.470731999999032, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 168, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.77650999999679, "t_faithful_ms": 2.77650999999679, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 169, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4558220000017172, "t_faithful_ms": 2.4558220000017172, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 170, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4742630000034183, "t_faithful_ms": 2.4742630000034183, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 171, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4770220000007726, "t_faithful_ms": 2.4770220000007726, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 172, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4766820000010625, "t_faithful_ms": 2.4766820000010625, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 173, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4709220000005416, "t_faithful_ms": 2.4709220000005416, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 174, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4644519999981185, "t_faithful_ms": 2.4644519999981185, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 175, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8223919999987856, "t_faithful_ms": 2.8223919999987856, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 176, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4649220000014793, "t_faithful_ms": 2.4649220000014793, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 177, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4772729999966714, "t_faithful_ms": 2.4772729999966714, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 178, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4580919999976913, "t_faithful_ms": 2.4580919999976913, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 179, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.440991999996811, "t_faithful_ms": 2.440991999996811, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 180, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4952130000031048, "t_faithful_ms": 2.4952130000031048, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 181, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4760320000041247, "t_faithful_ms": 2.4760320000041247, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 182, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.807470999997008, "t_faithful_ms": 2.807470999997008, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 183, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.506973999999218, "t_faithful_ms": 2.506973999999218, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 184, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.481973000001858, "t_faithful_ms": 2.481973000001858, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 185, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4978630000020985, "t_faithful_ms": 2.4978630000020985, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 186, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4594429999993395, "t_faithful_ms": 2.4594429999993395, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 187, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.45664199999851, "t_faithful_ms": 2.45664199999851, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 188, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.451221999997699, "t_faithful_ms": 2.451221999997699, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 189, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.835321999995699, "t_faithful_ms": 2.835321999995699, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 190, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4785330000014483, "t_faithful_ms": 2.4785330000014483, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 191, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.46437300000224, "t_faithful_ms": 2.46437300000224, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 192, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4798930000002883, "t_faithful_ms": 2.4798930000002883, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 193, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.46193199999567, "t_faithful_ms": 2.46193199999567, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 194, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4602920000020845, "t_faithful_ms": 2.4602920000020845, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 195, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4681919999949287, "t_faithful_ms": 2.4681919999949287, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 196, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.8964830000006714, "t_faithful_ms": 2.8964830000006714, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 197, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4823329999961175, "t_faithful_ms": 2.4823329999961175, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 198, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4673619999973084, "t_faithful_ms": 2.4673619999973084, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 199, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.470932000001369, "t_faithful_ms": 2.470932000001369, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}, {"step": 200, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 2.4791729999975587, "t_faithful_ms": 2.4791729999975587, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 972.114944, "reserved_mb": 1004.535808, "deadline_missed": false}], "simulated": false}

==> scripts/modal_validate/v6/results/v6_c3_t4_smolvla_real.json <==
{"workload": "smolvla_real", "gpu_name": "T4", "model_id": "lerobot/smolvla_base", "vram_gb": 15.637086208, "load_time_s": 32.47436594963074, "load_failed": false, "n_params": 450046176, "weight_mem_mb": 926.234112, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 1143.3705670000052, "t_faithful_ms": 1143.3705670000052, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": true}, {"step": 2, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.2987679999981765, "t_faithful_ms": 4.2987679999981765, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 3, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5636419999960367, "t_faithful_ms": 3.5636419999960367, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 4, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.687672000002863, "t_faithful_ms": 4.687672000002863, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 5, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.2690970000052175, "t_faithful_ms": 4.2690970000052175, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 6, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7293399999995813, "t_faithful_ms": 3.7293399999995813, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 7, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.718359999998256, "t_faithful_ms": 4.718359999998256, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 8, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 6.016588000001377, "t_faithful_ms": 6.016588000001377, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 9, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.249423999998726, "t_faithful_ms": 5.249423999998726, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 10, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.975182000000245, "t_faithful_ms": 5.975182000000245, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 11, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.235024999999837, "t_faithful_ms": 4.235024999999837, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 12, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.465272000004461, "t_faithful_ms": 4.465272000004461, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 13, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.541899000000683, "t_faithful_ms": 5.541899000000683, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 14, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 6.452090000003352, "t_faithful_ms": 6.452090000003352, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 15, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 6.384730999997146, "t_faithful_ms": 6.384730999997146, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 16, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 7.158198000006166, "t_faithful_ms": 7.158198000006166, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 17, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.2502410000059285, "t_faithful_ms": 5.2502410000059285, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 18, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.344717999996362, "t_faithful_ms": 5.344717999996362, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 19, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7004369999991127, "t_faithful_ms": 3.7004369999991127, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 20, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.775269000001913, "t_faithful_ms": 3.775269000001913, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 21, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.565383000001532, "t_faithful_ms": 3.565383000001532, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 22, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6799500000057606, "t_faithful_ms": 3.6799500000057606, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 23, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.8138349999954357, "t_faithful_ms": 3.8138349999954357, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 24, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5492350000012607, "t_faithful_ms": 3.5492350000012607, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 25, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6141679999985854, "t_faithful_ms": 3.6141679999985854, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 26, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.519501000006642, "t_faithful_ms": 3.519501000006642, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 27, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4987659999998755, "t_faithful_ms": 3.4987659999998755, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 28, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.645458999997686, "t_faithful_ms": 3.645458999997686, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 29, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4540469999981838, "t_faithful_ms": 3.4540469999981838, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 30, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4929030000014905, "t_faithful_ms": 3.4929030000014905, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 31, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5720509999990213, "t_faithful_ms": 3.5720509999990213, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 32, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.537406999996051, "t_faithful_ms": 3.537406999996051, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 33, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7163679999991928, "t_faithful_ms": 3.7163679999991928, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 34, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.683649999999261, "t_faithful_ms": 3.683649999999261, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 35, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.730599999997253, "t_faithful_ms": 3.730599999997253, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 36, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.585104000002559, "t_faithful_ms": 3.585104000002559, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 37, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6544820000017353, "t_faithful_ms": 3.6544820000017353, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 38, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.823173000000679, "t_faithful_ms": 3.823173000000679, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 39, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7618010000031177, "t_faithful_ms": 3.7618010000031177, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 40, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.609194000006255, "t_faithful_ms": 3.609194000006255, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 41, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6077359999993064, "t_faithful_ms": 3.6077359999993064, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 42, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.784794000004865, "t_faithful_ms": 3.784794000004865, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 43, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.2469050000022435, "t_faithful_ms": 4.2469050000022435, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 44, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.830492999995272, "t_faithful_ms": 3.830492999995272, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 45, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6170179999999164, "t_faithful_ms": 3.6170179999999164, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 46, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5356459999960066, "t_faithful_ms": 3.5356459999960066, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 47, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.54133199999751, "t_faithful_ms": 3.54133199999751, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 48, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9835499999938406, "t_faithful_ms": 3.9835499999938406, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 49, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.8446820000004323, "t_faithful_ms": 3.8446820000004323, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 50, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.364142000000015, "t_faithful_ms": 4.364142000000015, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.071232, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 51, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 684.3554500000052, "t_faithful_ms": 684.3554500000052, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": true}, {"step": 52, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.828241999997317, "t_faithful_ms": 3.828241999997317, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 53, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.762337000004834, "t_faithful_ms": 3.762337000004834, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 54, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7155119999994213, "t_faithful_ms": 3.7155119999994213, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 55, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.913501999996072, "t_faithful_ms": 3.913501999996072, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 56, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9407829999973387, "t_faithful_ms": 3.9407829999973387, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 57, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.699117000001252, "t_faithful_ms": 4.699117000001252, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 58, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.693926999998155, "t_faithful_ms": 4.693926999998155, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 59, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.013114000000485, "t_faithful_ms": 5.013114000000485, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 60, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.499867999998685, "t_faithful_ms": 3.499867999998685, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 61, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.074256999999193, "t_faithful_ms": 4.074256999999193, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 62, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.039144000003603, "t_faithful_ms": 4.039144000003603, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 63, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.642803000002971, "t_faithful_ms": 4.642803000002971, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 64, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.861075000000881, "t_faithful_ms": 4.861075000000881, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 65, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9219740000007164, "t_faithful_ms": 3.9219740000007164, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 66, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.104262999995001, "t_faithful_ms": 4.104262999995001, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 67, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.585521999999287, "t_faithful_ms": 4.585521999999287, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 68, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.839556999999161, "t_faithful_ms": 3.839556999999161, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 69, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7114720000062107, "t_faithful_ms": 3.7114720000062107, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 70, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.60265399999804, "t_faithful_ms": 3.60265399999804, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 71, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.607731000000115, "t_faithful_ms": 4.607731000000115, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 72, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.911275000000103, "t_faithful_ms": 3.911275000000103, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 73, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.79889799999944, "t_faithful_ms": 3.79889799999944, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 74, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7607559999983664, "t_faithful_ms": 3.7607559999983664, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 75, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7221050000013634, "t_faithful_ms": 3.7221050000013634, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 76, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9347549999959597, "t_faithful_ms": 3.9347549999959597, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 77, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.207313999998519, "t_faithful_ms": 4.207313999998519, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 78, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.534820000003492, "t_faithful_ms": 4.534820000003492, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 79, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.1981100000043625, "t_faithful_ms": 4.1981100000043625, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 80, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9442480000033697, "t_faithful_ms": 3.9442480000033697, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 81, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.5909940000044, "t_faithful_ms": 4.5909940000044, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 82, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.982032999999774, "t_faithful_ms": 3.982032999999774, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 83, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.633130999998514, "t_faithful_ms": 4.633130999998514, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 84, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6782729999984554, "t_faithful_ms": 3.6782729999984554, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 85, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.341994000000682, "t_faithful_ms": 4.341994000000682, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 86, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7202749999991624, "t_faithful_ms": 3.7202749999991624, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 87, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9334239999959664, "t_faithful_ms": 3.9334239999959664, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 88, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.113471000001368, "t_faithful_ms": 5.113471000001368, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 89, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6646419999968316, "t_faithful_ms": 3.6646419999968316, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 90, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.498137000003567, "t_faithful_ms": 5.498137000003567, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 91, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.015062000005344, "t_faithful_ms": 5.015062000005344, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 92, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 7.164936999998872, "t_faithful_ms": 7.164936999998872, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 93, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9194980000019086, "t_faithful_ms": 3.9194980000019086, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 94, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7390859999959503, "t_faithful_ms": 3.7390859999959503, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 95, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.251375999999141, "t_faithful_ms": 4.251375999999141, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 96, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.147559000003298, "t_faithful_ms": 4.147559000003298, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 97, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.681389999997009, "t_faithful_ms": 3.681389999997009, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 98, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4759050000019442, "t_faithful_ms": 3.4759050000019442, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 99, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.349234999999396, "t_faithful_ms": 4.349234999999396, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 100, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.8525160000020264, "t_faithful_ms": 3.8525160000020264, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 101, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 606.3910410000019, "t_faithful_ms": 606.3910410000019, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": true}, {"step": 102, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5108229999991636, "t_faithful_ms": 3.5108229999991636, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 103, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.3034349999994106, "t_faithful_ms": 3.3034349999994106, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 104, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.312803000000031, "t_faithful_ms": 3.312803000000031, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 105, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2532760000023586, "t_faithful_ms": 3.2532760000023586, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 106, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.323041000001581, "t_faithful_ms": 3.323041000001581, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 107, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.291423000000293, "t_faithful_ms": 3.291423000000293, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 108, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2370220000004224, "t_faithful_ms": 3.2370220000004224, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 109, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2583879999990017, "t_faithful_ms": 3.2583879999990017, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 110, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2474680000049716, "t_faithful_ms": 3.2474680000049716, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 111, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.250317000002667, "t_faithful_ms": 3.250317000002667, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 112, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2570130000024733, "t_faithful_ms": 3.2570130000024733, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 113, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7568789999937735, "t_faithful_ms": 3.7568789999937735, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 114, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.274204000000225, "t_faithful_ms": 3.274204000000225, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 115, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2897400000067023, "t_faithful_ms": 3.2897400000067023, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 116, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2638630000008106, "t_faithful_ms": 3.2638630000008106, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 117, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.231216999999731, "t_faithful_ms": 3.231216999999731, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 118, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.279697000003523, "t_faithful_ms": 3.279697000003523, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 119, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.262767999999028, "t_faithful_ms": 3.262767999999028, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 120, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7427010000001815, "t_faithful_ms": 3.7427010000001815, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 121, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2444100000006415, "t_faithful_ms": 3.2444100000006415, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 122, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.27093399999967, "t_faithful_ms": 3.27093399999967, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 123, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.260490999998922, "t_faithful_ms": 3.260490999998922, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 124, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2747639999968214, "t_faithful_ms": 3.2747639999968214, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 125, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2939959999964685, "t_faithful_ms": 3.2939959999964685, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 126, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.265122000001952, "t_faithful_ms": 3.265122000001952, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 127, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6839449999988005, "t_faithful_ms": 3.6839449999988005, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 128, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2301230000015835, "t_faithful_ms": 3.2301230000015835, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 129, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.268992000002413, "t_faithful_ms": 3.268992000002413, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 130, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.277654999997992, "t_faithful_ms": 3.277654999997992, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 131, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2448689999995395, "t_faithful_ms": 3.2448689999995395, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 132, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2690199999976244, "t_faithful_ms": 3.2690199999976244, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 133, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.285148999999876, "t_faithful_ms": 3.285148999999876, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 134, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7436060000004545, "t_faithful_ms": 3.7436060000004545, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 135, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.270586999995828, "t_faithful_ms": 3.270586999995828, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 136, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.274267999998415, "t_faithful_ms": 3.274267999998415, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 137, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.3021690000012427, "t_faithful_ms": 3.3021690000012427, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 138, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2492489999995655, "t_faithful_ms": 3.2492489999995655, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 139, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.270139999997923, "t_faithful_ms": 3.270139999997923, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 140, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.3060210000002144, "t_faithful_ms": 3.3060210000002144, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 141, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6672909999992953, "t_faithful_ms": 3.6672909999992953, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 142, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2732889999991244, "t_faithful_ms": 3.2732889999991244, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 143, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2898910000014325, "t_faithful_ms": 3.2898910000014325, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 144, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.295610000002114, "t_faithful_ms": 3.295610000002114, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 145, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.264778999998441, "t_faithful_ms": 3.264778999998441, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 146, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.245649000000128, "t_faithful_ms": 3.245649000000128, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 147, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2622610000032637, "t_faithful_ms": 3.2622610000032637, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 148, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.730384000000697, "t_faithful_ms": 3.730384000000697, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 149, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2955150000049116, "t_faithful_ms": 3.2955150000049116, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 150, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2591859999939743, "t_faithful_ms": 3.2591859999939743, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 151, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 612.5249729999994, "t_faithful_ms": 612.5249729999994, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": true}, {"step": 152, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.094879000000162, "t_faithful_ms": 4.094879000000162, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 153, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.057650000000024, "t_faithful_ms": 4.057650000000024, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 154, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.883863999995185, "t_faithful_ms": 3.883863999995185, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 155, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.713539999999682, "t_faithful_ms": 3.713539999999682, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 156, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.548640000005321, "t_faithful_ms": 3.548640000005321, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 157, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.605120000003126, "t_faithful_ms": 3.605120000003126, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 158, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6937449999996375, "t_faithful_ms": 3.6937449999996375, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 159, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.470989000000202, "t_faithful_ms": 3.470989000000202, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 160, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6982099999960383, "t_faithful_ms": 3.6982099999960383, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 161, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7115270000001033, "t_faithful_ms": 3.7115270000001033, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 162, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.581643000001634, "t_faithful_ms": 4.581643000001634, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 163, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6790119999992044, "t_faithful_ms": 3.6790119999992044, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 164, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5898220000021297, "t_faithful_ms": 3.5898220000021297, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 165, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6023970000016448, "t_faithful_ms": 3.6023970000016448, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 166, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6953420000003234, "t_faithful_ms": 3.6953420000003234, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 167, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4785369999994487, "t_faithful_ms": 3.4785369999994487, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 168, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5725209999952767, "t_faithful_ms": 3.5725209999952767, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 169, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.172715000002825, "t_faithful_ms": 4.172715000002825, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 170, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.634841000000222, "t_faithful_ms": 3.634841000000222, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 171, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.7771719999994957, "t_faithful_ms": 3.7771719999994957, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 172, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.815869000000305, "t_faithful_ms": 3.815869000000305, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 173, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5080140000047777, "t_faithful_ms": 3.5080140000047777, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 174, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.8381570000041165, "t_faithful_ms": 3.8381570000041165, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 175, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.071666999998058, "t_faithful_ms": 4.071666999998058, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 176, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.957443000002115, "t_faithful_ms": 4.957443000002115, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 177, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.6772919999989995, "t_faithful_ms": 3.6772919999989995, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 178, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.596395999998947, "t_faithful_ms": 3.596395999998947, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 179, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.260660000007022, "t_faithful_ms": 4.260660000007022, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 180, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.692754000004129, "t_faithful_ms": 4.692754000004129, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 181, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.716034000004754, "t_faithful_ms": 4.716034000004754, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 182, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 5.054410999996151, "t_faithful_ms": 5.054410999996151, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 183, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.168351000004122, "t_faithful_ms": 4.168351000004122, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 184, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.76977700000225, "t_faithful_ms": 3.76977700000225, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 185, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.554495000003044, "t_faithful_ms": 3.554495000003044, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 186, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.525246999998899, "t_faithful_ms": 3.525246999998899, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 187, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5787349999978346, "t_faithful_ms": 3.5787349999978346, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 188, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4941929999945387, "t_faithful_ms": 3.4941929999945387, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 189, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.61648299999473, "t_faithful_ms": 3.61648299999473, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 190, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 4.226758000001496, "t_faithful_ms": 4.226758000001496, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 191, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.568311999998741, "t_faithful_ms": 3.568311999998741, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 192, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5891890000030457, "t_faithful_ms": 3.5891890000030457, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 193, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.5148320000004674, "t_faithful_ms": 3.5148320000004674, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 194, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4601670000000695, "t_faithful_ms": 3.4601670000000695, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 195, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.437343999998177, "t_faithful_ms": 3.437343999998177, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 196, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.420542999997167, "t_faithful_ms": 3.420542999997167, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 197, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.9090269999988436, "t_faithful_ms": 3.9090269999988436, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 198, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.3084949999988567, "t_faithful_ms": 3.3084949999988567, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 199, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.2869140000002517, "t_faithful_ms": 3.2869140000002517, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}, {"step": 200, "t_vision_ms": NaN, "t_prefill_ms": NaN, "t_kv_decode_ms": NaN, "t_action_head_ms": NaN, "t_total_ms": 3.4690929999996456, "t_faithful_ms": 3.4690929999996456, "kv_cache_mb": 0.0, "alloc_mb": 936.596992, "peak_alloc_mb": 1087.077888, "reserved_mb": 1117.782016, "deadline_missed": false}], "simulated": false}

==> scripts/modal_validate/v6/results/v6_c4_l4_openvla7b_int8.json <==
{"workload": "openvla", "gpu_name": "L4", "model_id": "openvla/openvla-7b", "quantize": "int8", "vram_gb": 23.65915136, "load_time_s": 104.64049339294434, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 7977.08288, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": 1254.4807710000043, "t_prefill_ms": 388.4055139999987, "t_kv_decode_ms": 0.0, "t_action_head_ms": 0.0, "t_total_ms": 3130.3751610000036, "t_faithful_ms": 1642.886285000003, "kv_cache_mb": 144.1792, "alloc_mb": 8314.036224, "peak_alloc_mb": 8461.792256, "reserved_mb": 8558.477312, "deadline_missed": true}, {"step": 2, "t_vision_ms": 170.1985389999976, "t_prefill_ms": 389.67781099999854, "t_kv_decode_ms": 660.2232780000037, "t_action_head_ms": 0.0, "t_total_ms": 1780.0177599999927, "t_faithful_ms": 1220.099628, "kv_cache_mb": 144.1792, "alloc_mb": 8309.285376, "peak_alloc_mb": 8648.013824, "reserved_mb": 8730.443776, "deadline_missed": true}, {"step": 3, "t_vision_ms": 170.28889799999547, "t_prefill_ms": 386.9459880000079, "t_kv_decode_ms": 675.606713999997, "t_action_head_ms": 0.0, "t_total_ms": 1790.1126390000002, "t_faithful_ms": 1232.8416000000004, "kv_cache_mb": 144.1792, "alloc_mb": 8314.083328, "peak_alloc_mb": 8648.013824, "reserved_mb": 8730.443776, "deadline_missed": true}, {"step": 4, "t_vision_ms": 169.7205539999942, "t_prefill_ms": 375.28809299999466, "t_kv_decode_ms": 676.8643230000039, "t_action_head_ms": 0.0, "t_total_ms": 1766.9164689999945, "t_faithful_ms": 1221.8729699999926, "kv_cache_mb": 144.1792, "alloc_mb": 8308.742656, "peak_alloc_mb": 8649.897472, "reserved_mb": 8761.901056, "deadline_missed": true}, {"step": 5, "t_vision_ms": 166.00341100000549, "t_prefill_ms": 374.78182499999946, "t_kv_decode_ms": 675.5844770000009, "t_action_head_ms": 0.0, "t_total_ms": 1757.190012999999, "t_faithful_ms": 1216.369713000006, "kv_cache_mb": 144.1792, "alloc_mb": 8312.95744, "peak_alloc_mb": 8649.897472, "reserved_mb": 8797.55264, "deadline_missed": true}, {"step": 6, "t_vision_ms": 170.42753599999116, "t_prefill_ms": 372.64153600000327, "t_kv_decode_ms": 625.9402260000114, "t_action_head_ms": 0.0, "t_total_ms": 1712.11229299999, "t_faithful_ms": 1169.0092980000059, "kv_cache_mb": 144.1792, "alloc_mb": 8307.431424, "peak_alloc_mb": 8650.065408, "reserved_mb": 8797.55264, "deadline_missed": true}, {"step": 7, "t_vision_ms": 164.82433000000185, "t_prefill_ms": 375.44189799999117, "t_kv_decode_ms": 655.7094820000059, "t_action_head_ms": 0.0, "t_total_ms": 1736.276910000001, "t_faithful_ms": 1195.9757099999988, "kv_cache_mb": 144.1792, "alloc_mb": 8313.416704, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 8, "t_vision_ms": 166.73104999999566, "t_prefill_ms": 376.38779899999975, "t_kv_decode_ms": 702.1763640000103, "t_action_head_ms": 0.0, "t_total_ms": 1788.4480630000041, "t_faithful_ms": 1245.2952130000058, "kv_cache_mb": 144.1792, "alloc_mb": 8309.285888, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 9, "t_vision_ms": 168.0056720000067, "t_prefill_ms": 376.6851800000097, "t_kv_decode_ms": 663.9494499999898, "t_action_head_ms": 0.0, "t_total_ms": 1753.3694870000147, "t_faithful_ms": 1208.6403020000062, "kv_cache_mb": 144.1792, "alloc_mb": 8314.642432, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 10, "t_vision_ms": 168.02280999999653, "t_prefill_ms": 372.0499739999923, "t_kv_decode_ms": 660.0085250000234, "t_action_head_ms": 0.0, "t_total_ms": 1740.1883240000018, "t_faithful_ms": 1200.0813090000122, "kv_cache_mb": 144.1792, "alloc_mb": 8310.998016, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 11, "t_vision_ms": 170.21691099998293, "t_prefill_ms": 376.28260399998226, "t_kv_decode_ms": 651.5187720000313, "t_action_head_ms": 0.0, "t_total_ms": 1744.5540239999957, "t_faithful_ms": 1198.0182869999965, "kv_cache_mb": 144.1792, "alloc_mb": 8314.743296, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 12, "t_vision_ms": 172.84603000001653, "t_prefill_ms": 373.0763089999982, "t_kv_decode_ms": 634.6928029999788, "t_action_head_ms": 0.0, "t_total_ms": 1726.5704229999983, "t_faithful_ms": 1180.6151419999935, "kv_cache_mb": 144.1792, "alloc_mb": 8311.291904, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 13, "t_vision_ms": 167.60997800000155, "t_prefill_ms": 372.02484499999855, "t_kv_decode_ms": 664.4241420000014, "t_action_head_ms": 0.0, "t_total_ms": 1743.7270700000056, "t_faithful_ms": 1204.0589650000015, "kv_cache_mb": 144.1792, "alloc_mb": 8316.407808, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 14, "t_vision_ms": 166.30868699999724, "t_prefill_ms": 378.8505130000033, "t_kv_decode_ms": 656.7217220000146, "t_action_head_ms": 0.0, "t_total_ms": 1747.0752149999953, "t_faithful_ms": 1201.880922000015, "kv_cache_mb": 144.1792, "alloc_mb": 8311.39584, "peak_alloc_mb": 8650.065408, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 15, "t_vision_ms": 171.350517999997, "t_prefill_ms": 366.81019799999603, "t_kv_decode_ms": 676.9987739999976, "t_action_head_ms": 0.0, "t_total_ms": 1753.3540290000076, "t_faithful_ms": 1215.1594899999907, "kv_cache_mb": 144.1792, "alloc_mb": 8316.793344, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 16, "t_vision_ms": 166.3824409999961, "t_prefill_ms": 368.38769100000945, "t_kv_decode_ms": 667.2363789999736, "t_action_head_ms": 0.0, "t_total_ms": 1736.8098149999867, "t_faithful_ms": 1202.0065109999791, "kv_cache_mb": 144.1792, "alloc_mb": 8312.680448, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 17, "t_vision_ms": 170.67056700000194, "t_prefill_ms": 388.6081120000142, "t_kv_decode_ms": 671.4871889999756, "t_action_head_ms": 0.0, "t_total_ms": 1790.0796790000015, "t_faithful_ms": 1230.7658679999918, "kv_cache_mb": 144.1792, "alloc_mb": 8313.52576, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 18, "t_vision_ms": 169.448076000009, "t_prefill_ms": 381.7969460000086, "t_kv_decode_ms": 659.3391639999879, "t_action_head_ms": 0.0, "t_total_ms": 1761.8634499999928, "t_faithful_ms": 1210.5841860000055, "kv_cache_mb": 144.1792, "alloc_mb": 8312.172032, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 19, "t_vision_ms": 169.41192199999477, "t_prefill_ms": 388.2441930000198, "t_kv_decode_ms": 699.6600209999997, "t_action_head_ms": 0.0, "t_total_ms": 1815.007283, "t_faithful_ms": 1257.3161360000142, "kv_cache_mb": 144.1792, "alloc_mb": 8314.130432, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 20, "t_vision_ms": 171.01563299999611, "t_prefill_ms": 375.5002290000107, "t_kv_decode_ms": 703.6408939999887, "t_action_head_ms": 0.0, "t_total_ms": 1796.7072409999787, "t_faithful_ms": 1250.1567559999955, "kv_cache_mb": 144.1792, "alloc_mb": 8314.290176, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 21, "t_vision_ms": 173.48484999999414, "t_prefill_ms": 373.8172529999986, "t_kv_decode_ms": 676.44892200002, "t_action_head_ms": 0.0, "t_total_ms": 1771.0879100000056, "t_faithful_ms": 1223.7510250000128, "kv_cache_mb": 144.1792, "alloc_mb": 8313.47968, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 22, "t_vision_ms": 167.5281309999832, "t_prefill_ms": 372.63558899999794, "t_kv_decode_ms": 688.1607340000357, "t_action_head_ms": 0.0, "t_total_ms": 1768.5213059999967, "t_faithful_ms": 1228.3244540000169, "kv_cache_mb": 144.1792, "alloc_mb": 8312.951296, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 23, "t_vision_ms": 165.27658799998335, "t_prefill_ms": 372.24281300001394, "t_kv_decode_ms": 629.1583480000043, "t_action_head_ms": 0.0, "t_total_ms": 1704.2301119999763, "t_faithful_ms": 1166.6777490000015, "kv_cache_mb": 144.1792, "alloc_mb": 8313.056256, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 24, "t_vision_ms": 169.1830350000032, "t_prefill_ms": 373.74354900001094, "t_kv_decode_ms": 650.7800789999862, "t_action_head_ms": 0.0, "t_total_ms": 1736.668189999989, "t_faithful_ms": 1193.7066630000004, "kv_cache_mb": 144.1792, "alloc_mb": 8312.513536, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 25, "t_vision_ms": 265.5811319999941, "t_prefill_ms": 416.2828510000054, "t_kv_decode_ms": 810.4073199999959, "t_action_head_ms": 0.0, "t_total_ms": 2174.182250000001, "t_faithful_ms": 1492.2713029999954, "kv_cache_mb": 144.1792, "alloc_mb": 8312.591872, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 26, "t_vision_ms": 176.6285660000051, "t_prefill_ms": 516.4776169999925, "t_kv_decode_ms": 622.9700590000107, "t_action_head_ms": 0.0, "t_total_ms": 2009.2325889999927, "t_faithful_ms": 1316.0762420000083, "kv_cache_mb": 144.1792, "alloc_mb": 8312.515584, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 27, "t_vision_ms": 215.11635999999612, "t_prefill_ms": 379.7654709999847, "t_kv_decode_ms": 1171.8169160000116, "t_action_head_ms": 0.0, "t_total_ms": 2361.6167920000066, "t_faithful_ms": 1766.6987469999924, "kv_cache_mb": 144.1792, "alloc_mb": 8313.62304, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 28, "t_vision_ms": 176.04125399998338, "t_prefill_ms": 387.1796130000007, "t_kv_decode_ms": 697.8074120000315, "t_action_head_ms": 0.0, "t_total_ms": 1824.2980590000002, "t_faithful_ms": 1261.0282790000156, "kv_cache_mb": 144.1792, "alloc_mb": 8312.055296, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 29, "t_vision_ms": 182.93284499998208, "t_prefill_ms": 376.2384609999856, "t_kv_decode_ms": 697.1975970000415, "t_action_head_ms": 0.0, "t_total_ms": 1815.5740110000238, "t_faithful_ms": 1256.3689030000091, "kv_cache_mb": 144.1792, "alloc_mb": 8313.752576, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 30, "t_vision_ms": 168.2879549999825, "t_prefill_ms": 383.06650100000184, "t_kv_decode_ms": 705.9186660000023, "t_action_head_ms": 0.0, "t_total_ms": 1808.6616989999982, "t_faithful_ms": 1257.2731219999866, "kv_cache_mb": 144.1792, "alloc_mb": 8312.931328, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 31, "t_vision_ms": 172.356394000019, "t_prefill_ms": 381.78832500000226, "t_kv_decode_ms": 682.0100459999878, "t_action_head_ms": 0.0, "t_total_ms": 1790.3338870000027, "t_faithful_ms": 1236.154765000009, "kv_cache_mb": 144.1792, "alloc_mb": 8311.085568, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 32, "t_vision_ms": 171.73101500000598, "t_prefill_ms": 383.4132469999929, "t_kv_decode_ms": 673.4872990000156, "t_action_head_ms": 0.0, "t_total_ms": 1783.8102350000042, "t_faithful_ms": 1228.6315610000145, "kv_cache_mb": 144.1792, "alloc_mb": 8314.702848, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 33, "t_vision_ms": 173.25880200002075, "t_prefill_ms": 374.4922459999884, "t_kv_decode_ms": 663.8953570000012, "t_action_head_ms": 0.0, "t_total_ms": 1759.4301660000156, "t_faithful_ms": 1211.6464050000104, "kv_cache_mb": 144.1792, "alloc_mb": 8310.366208, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 34, "t_vision_ms": 170.88364500000353, "t_prefill_ms": 373.83833399999844, "t_kv_decode_ms": 678.6885310000059, "t_action_head_ms": 0.0, "t_total_ms": 1768.1662609999762, "t_faithful_ms": 1223.410510000008, "kv_cache_mb": 144.1792, "alloc_mb": 8313.384448, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 35, "t_vision_ms": 171.8508669999892, "t_prefill_ms": 370.73581699999636, "t_kv_decode_ms": 659.5531670000128, "t_action_head_ms": 0.0, "t_total_ms": 1744.7597069999858, "t_faithful_ms": 1202.1398509999983, "kv_cache_mb": 144.1792, "alloc_mb": 8312.321536, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 36, "t_vision_ms": 167.7546739999798, "t_prefill_ms": 370.17553600000497, "t_kv_decode_ms": 651.7743040000141, "t_action_head_ms": 0.0, "t_total_ms": 1727.6684470000134, "t_faithful_ms": 1189.7045139999989, "kv_cache_mb": 144.1792, "alloc_mb": 8312.701952, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 37, "t_vision_ms": 165.0230290000252, "t_prefill_ms": 378.693391000013, "t_kv_decode_ms": 712.9633189999538, "t_action_head_ms": 0.0, "t_total_ms": 1800.4425820000165, "t_faithful_ms": 1256.679738999992, "kv_cache_mb": 144.1792, "alloc_mb": 8313.743872, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 38, "t_vision_ms": 169.1291199999796, "t_prefill_ms": 377.9522539999789, "t_kv_decode_ms": 650.5784270000277, "t_action_head_ms": 0.0, "t_total_ms": 1744.7730480000132, "t_faithful_ms": 1197.6598009999861, "kv_cache_mb": 144.1792, "alloc_mb": 8313.978368, "peak_alloc_mb": 8650.2016, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 39, "t_vision_ms": 166.32396800000038, "t_prefill_ms": 389.69620299999974, "t_kv_decode_ms": 653.4347740000044, "t_action_head_ms": 0.0, "t_total_ms": 1765.5097290000015, "t_faithful_ms": 1209.4549450000045, "kv_cache_mb": 144.1792, "alloc_mb": 8314.40384, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 40, "t_vision_ms": 167.76136700002553, "t_prefill_ms": 386.4296460000105, "t_kv_decode_ms": 799.9168689999578, "t_action_head_ms": 0.0, "t_total_ms": 1908.3344169999918, "t_faithful_ms": 1354.1078819999939, "kv_cache_mb": 144.1792, "alloc_mb": 8312.3328, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 41, "t_vision_ms": 176.19595699997603, "t_prefill_ms": 387.71001200001365, "t_kv_decode_ms": 708.9227690000257, "t_action_head_ms": 0.0, "t_total_ms": 1836.7704610000146, "t_faithful_ms": 1272.8287380000154, "kv_cache_mb": 144.1792, "alloc_mb": 8313.81248, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 42, "t_vision_ms": 173.80348200001094, "t_prefill_ms": 371.9716809999909, "t_kv_decode_ms": 660.684668000016, "t_action_head_ms": 0.0, "t_total_ms": 1752.269795999979, "t_faithful_ms": 1206.4598310000179, "kv_cache_mb": 144.1792, "alloc_mb": 8314.639872, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 43, "t_vision_ms": 167.54031899998267, "t_prefill_ms": 371.6251390000025, "t_kv_decode_ms": 686.7524070000002, "t_action_head_ms": 0.0, "t_total_ms": 1765.1155549999942, "t_faithful_ms": 1225.9178649999853, "kv_cache_mb": 144.1792, "alloc_mb": 8313.391616, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 44, "t_vision_ms": 164.92262299999538, "t_prefill_ms": 376.5679179999779, "t_kv_decode_ms": 634.6505530000286, "t_action_head_ms": 0.0, "t_total_ms": 1717.6829390000137, "t_faithful_ms": 1176.1410940000019, "kv_cache_mb": 144.1792, "alloc_mb": 8317.403136, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 45, "t_vision_ms": 170.54908800000135, "t_prefill_ms": 372.2558309999897, "t_kv_decode_ms": 658.2347359999972, "t_action_head_ms": 0.0, "t_total_ms": 1743.879335999992, "t_faithful_ms": 1201.0396549999882, "kv_cache_mb": 144.1792, "alloc_mb": 8311.662592, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 46, "t_vision_ms": 171.6904730000124, "t_prefill_ms": 379.7051409999881, "t_kv_decode_ms": 689.263761999996, "t_action_head_ms": 0.0, "t_total_ms": 1792.1040749999975, "t_faithful_ms": 1240.6593759999964, "kv_cache_mb": 144.1792, "alloc_mb": 8315.837952, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 47, "t_vision_ms": 169.95467200001713, "t_prefill_ms": 376.14646800000173, "t_kv_decode_ms": 693.5719269999652, "t_action_head_ms": 0.0, "t_total_ms": 1785.806909999991, "t_faithful_ms": 1239.673066999984, "kv_cache_mb": 144.1792, "alloc_mb": 8312.529408, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 48, "t_vision_ms": 168.8017289999948, "t_prefill_ms": 377.92204400000173, "t_kv_decode_ms": 630.5546339999921, "t_action_head_ms": 0.0, "t_total_ms": 1724.034042999989, "t_faithful_ms": 1177.2784069999886, "kv_cache_mb": 144.1792, "alloc_mb": 8312.931328, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 49, "t_vision_ms": 166.97089699999879, "t_prefill_ms": 374.0159740000024, "t_kv_decode_ms": 632.8955049999934, "t_action_head_ms": 0.0, "t_total_ms": 1714.9036499999966, "t_faithful_ms": 1173.8823759999946, "kv_cache_mb": 144.1792, "alloc_mb": 8313.44384, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 50, "t_vision_ms": 166.27011299999594, "t_prefill_ms": 383.7377110000091, "t_kv_decode_ms": 696.7674169999896, "t_action_head_ms": 0.0, "t_total_ms": 1796.8170480000083, "t_faithful_ms": 1246.7752409999946, "kv_cache_mb": 144.1792, "alloc_mb": 8313.635328, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 51, "t_vision_ms": 175.65543800000682, "t_prefill_ms": 382.59798799998634, "t_kv_decode_ms": 707.7550290000261, "t_action_head_ms": 0.0, "t_total_ms": 1824.2966520000152, "t_faithful_ms": 1266.0084550000192, "kv_cache_mb": 144.1792, "alloc_mb": 8313.44128, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 52, "t_vision_ms": 169.29123200000618, "t_prefill_ms": 384.17760199999407, "t_kv_decode_ms": 669.059290000007, "t_action_head_ms": 0.0, "t_total_ms": 1776.0306600000035, "t_faithful_ms": 1222.5281240000072, "kv_cache_mb": 144.1792, "alloc_mb": 8315.121664, "peak_alloc_mb": 8650.9568, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 53, "t_vision_ms": 169.06391199998438, "t_prefill_ms": 378.47390399997494, "t_kv_decode_ms": 666.959543000047, "t_action_head_ms": 0.0, "t_total_ms": 1762.0692480000173, "t_faithful_ms": 1214.4973590000063, "kv_cache_mb": 144.1792, "alloc_mb": 8313.622528, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 54, "t_vision_ms": 175.91957999999863, "t_prefill_ms": 386.259922999983, "t_kv_decode_ms": 674.3030900000235, "t_action_head_ms": 0.0, "t_total_ms": 1798.6962979999817, "t_faithful_ms": 1236.4825930000052, "kv_cache_mb": 144.1792, "alloc_mb": 8316.137472, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 55, "t_vision_ms": 172.97089499999174, "t_prefill_ms": 371.9921390000138, "t_kv_decode_ms": 731.8374820000031, "t_action_head_ms": 0.0, "t_total_ms": 1821.797172999993, "t_faithful_ms": 1276.8005160000087, "kv_cache_mb": 144.1792, "alloc_mb": 8311.844864, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 56, "t_vision_ms": 169.30339999998978, "t_prefill_ms": 382.15940099999557, "t_kv_decode_ms": 680.0413690000369, "t_action_head_ms": 0.0, "t_total_ms": 1783.0066050000255, "t_faithful_ms": 1231.5041700000222, "kv_cache_mb": 144.1792, "alloc_mb": 8315.068928, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 57, "t_vision_ms": 172.1147429999803, "t_prefill_ms": 376.3398840000036, "t_kv_decode_ms": 686.5375280000023, "t_action_head_ms": 0.0, "t_total_ms": 1783.486444999994, "t_faithful_ms": 1234.9921549999863, "kv_cache_mb": 144.1792, "alloc_mb": 8314.050048, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 58, "t_vision_ms": 166.63008899999454, "t_prefill_ms": 385.9044229999995, "t_kv_decode_ms": 656.7840040000021, "t_action_head_ms": 0.0, "t_total_ms": 1761.8906010000046, "t_faithful_ms": 1209.3185159999962, "kv_cache_mb": 144.1792, "alloc_mb": 8314.380288, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 59, "t_vision_ms": 169.05208200000743, "t_prefill_ms": 375.79179599998724, "t_kv_decode_ms": 654.500975000019, "t_action_head_ms": 0.0, "t_total_ms": 1744.2215439999984, "t_faithful_ms": 1199.3448530000137, "kv_cache_mb": 144.1792, "alloc_mb": 8313.211392, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 60, "t_vision_ms": 170.09703899998385, "t_prefill_ms": 376.0806989999992, "t_kv_decode_ms": 671.0075080000024, "t_action_head_ms": 0.0, "t_total_ms": 1763.396567000001, "t_faithful_ms": 1217.1852459999855, "kv_cache_mb": 144.1792, "alloc_mb": 8312.033792, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 61, "t_vision_ms": 163.8826950000123, "t_prefill_ms": 374.6506889999921, "t_kv_decode_ms": 664.7740769999757, "t_action_head_ms": 0.0, "t_total_ms": 1741.8760280000072, "t_faithful_ms": 1203.30746099998, "kv_cache_mb": 144.1792, "alloc_mb": 8313.335808, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 62, "t_vision_ms": 165.39290399998663, "t_prefill_ms": 367.9060510000056, "t_kv_decode_ms": 649.8910360000139, "t_action_head_ms": 0.0, "t_total_ms": 1716.5240580000045, "t_faithful_ms": 1183.189991000006, "kv_cache_mb": 144.1792, "alloc_mb": 8313.930752, "peak_alloc_mb": 8651.12064, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 63, "t_vision_ms": 165.771393, "t_prefill_ms": 416.6037879999749, "t_kv_decode_ms": 669.5020920000161, "t_action_head_ms": 0.0, "t_total_ms": 1834.2881659999932, "t_faithful_ms": 1251.877272999991, "kv_cache_mb": 144.1792, "alloc_mb": 8314.165248, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 64, "t_vision_ms": 177.41044999999644, "t_prefill_ms": 371.89692299998, "t_kv_decode_ms": 690.7518800000219, "t_action_head_ms": 0.0, "t_total_ms": 1789.4013879999875, "t_faithful_ms": 1240.0592529999983, "kv_cache_mb": 144.1792, "alloc_mb": 8315.968512, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 65, "t_vision_ms": 171.27170999998498, "t_prefill_ms": 372.31487600001856, "t_kv_decode_ms": 683.802868999976, "t_action_head_ms": 0.0, "t_total_ms": 1771.0102450000136, "t_faithful_ms": 1227.3894549999795, "kv_cache_mb": 144.1792, "alloc_mb": 8312.022016, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 66, "t_vision_ms": 167.8576999999848, "t_prefill_ms": 393.95944899999336, "t_kv_decode_ms": 621.6344730000003, "t_action_head_ms": 0.0, "t_total_ms": 1745.3049439999972, "t_faithful_ms": 1183.4516219999784, "kv_cache_mb": 144.1792, "alloc_mb": 8312.3712, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 67, "t_vision_ms": 171.18932200000359, "t_prefill_ms": 385.7537989999855, "t_kv_decode_ms": 820.9163100000012, "t_action_head_ms": 0.0, "t_total_ms": 1934.838065000008, "t_faithful_ms": 1377.8594309999903, "kv_cache_mb": 144.1792, "alloc_mb": 8312.57344, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 68, "t_vision_ms": 175.99001199999975, "t_prefill_ms": 389.1746900000044, "t_kv_decode_ms": 691.5882920000058, "t_action_head_ms": 0.0, "t_total_ms": 1821.9512280000174, "t_faithful_ms": 1256.75299400001, "kv_cache_mb": 144.1792, "alloc_mb": 8312.930816, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 69, "t_vision_ms": 175.2044160000139, "t_prefill_ms": 385.37662499999215, "t_kv_decode_ms": 681.2391049999746, "t_action_head_ms": 0.0, "t_total_ms": 1802.4359590000074, "t_faithful_ms": 1241.8201459999807, "kv_cache_mb": 144.1792, "alloc_mb": 8311.189504, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 70, "t_vision_ms": 170.2600529999927, "t_prefill_ms": 371.12118000001715, "t_kv_decode_ms": 644.7215669999764, "t_action_head_ms": 0.0, "t_total_ms": 1727.5174660000232, "t_faithful_ms": 1186.1027999999862, "kv_cache_mb": 144.1792, "alloc_mb": 8314.806272, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 71, "t_vision_ms": 166.32264599999758, "t_prefill_ms": 384.7791459999996, "t_kv_decode_ms": 689.3546869999909, "t_action_head_ms": 0.0, "t_total_ms": 1791.5921130000072, "t_faithful_ms": 1240.4564789999881, "kv_cache_mb": 144.1792, "alloc_mb": 8312.527872, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 72, "t_vision_ms": 172.33067099999744, "t_prefill_ms": 373.7988350000023, "t_kv_decode_ms": 733.1072389999918, "t_action_head_ms": 0.0, "t_total_ms": 1825.4066149999915, "t_faithful_ms": 1279.2367449999915, "kv_cache_mb": 144.1792, "alloc_mb": 8312.262656, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 73, "t_vision_ms": 169.25102999999808, "t_prefill_ms": 381.33935700000166, "t_kv_decode_ms": 647.7316829999893, "t_action_head_ms": 0.0, "t_total_ms": 1748.9459600000146, "t_faithful_ms": 1198.322069999989, "kv_cache_mb": 144.1792, "alloc_mb": 8314.174976, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 74, "t_vision_ms": 167.29069900000582, "t_prefill_ms": 370.9048139999993, "t_kv_decode_ms": 694.1593399999988, "t_action_head_ms": 0.0, "t_total_ms": 1770.5840489999787, "t_faithful_ms": 1232.354853000004, "kv_cache_mb": 144.1792, "alloc_mb": 8310.62528, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 75, "t_vision_ms": 166.21253700000693, "t_prefill_ms": 378.0016340000145, "t_kv_decode_ms": 679.3730709999863, "t_action_head_ms": 0.0, "t_total_ms": 1767.8377459999979, "t_faithful_ms": 1223.5872420000078, "kv_cache_mb": 144.1792, "alloc_mb": 8315.686912, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 76, "t_vision_ms": 168.81994199999895, "t_prefill_ms": 375.12610799998924, "t_kv_decode_ms": 654.2706630000055, "t_action_head_ms": 0.0, "t_total_ms": 1742.1955349999791, "t_faithful_ms": 1198.2167129999937, "kv_cache_mb": 144.1792, "alloc_mb": 8308.561408, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 77, "t_vision_ms": 167.8258670000048, "t_prefill_ms": 365.3805779999857, "t_kv_decode_ms": 675.9262040000067, "t_action_head_ms": 0.0, "t_total_ms": 1742.3714569999902, "t_faithful_ms": 1209.1326489999972, "kv_cache_mb": 144.1792, "alloc_mb": 8317.520384, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 78, "t_vision_ms": 165.56567099999597, "t_prefill_ms": 393.6480429999847, "t_kv_decode_ms": 668.5038730000201, "t_action_head_ms": 0.0, "t_total_ms": 1786.965054999996, "t_faithful_ms": 1227.7175870000008, "kv_cache_mb": 144.1792, "alloc_mb": 8309.078016, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 79, "t_vision_ms": 175.37046600000394, "t_prefill_ms": 389.43500899998185, "t_kv_decode_ms": 707.1959830000196, "t_action_head_ms": 0.0, "t_total_ms": 1836.8425359999776, "t_faithful_ms": 1272.0014580000054, "kv_cache_mb": 144.1792, "alloc_mb": 8316.5312, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 80, "t_vision_ms": 172.4513680000257, "t_prefill_ms": 397.4777509999967, "t_kv_decode_ms": 676.323554999982, "t_action_head_ms": 0.0, "t_total_ms": 1816.2171760000092, "t_faithful_ms": 1246.2526740000044, "kv_cache_mb": 144.1792, "alloc_mb": 8312.438784, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 81, "t_vision_ms": 169.85495199998013, "t_prefill_ms": 388.37817900002847, "t_kv_decode_ms": 649.6196709999822, "t_action_head_ms": 0.0, "t_total_ms": 1766.119935000006, "t_faithful_ms": 1207.8528019999908, "kv_cache_mb": 144.1792, "alloc_mb": 8314.427392, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 82, "t_vision_ms": 166.99055800000906, "t_prefill_ms": 365.6258529999832, "t_kv_decode_ms": 679.7669970000015, "t_action_head_ms": 0.0, "t_total_ms": 1745.033540999998, "t_faithful_ms": 1212.3834079999938, "kv_cache_mb": 144.1792, "alloc_mb": 8312.022016, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 83, "t_vision_ms": 167.62465299996165, "t_prefill_ms": 379.0268400000514, "t_kv_decode_ms": 678.4785379999789, "t_action_head_ms": 0.0, "t_total_ms": 1771.8167470000026, "t_faithful_ms": 1225.130030999992, "kv_cache_mb": 144.1792, "alloc_mb": 8313.746944, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 84, "t_vision_ms": 168.87322700000595, "t_prefill_ms": 371.3320780000231, "t_kv_decode_ms": 672.2522680000225, "t_action_head_ms": 0.0, "t_total_ms": 1752.6963800000317, "t_faithful_ms": 1212.4575730000515, "kv_cache_mb": 144.1792, "alloc_mb": 8313.915904, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 85, "t_vision_ms": 168.28978000000916, "t_prefill_ms": 371.5845950000016, "t_kv_decode_ms": 692.0405299999857, "t_action_head_ms": 0.0, "t_total_ms": 1771.8242640000312, "t_faithful_ms": 1231.9149049999965, "kv_cache_mb": 144.1792, "alloc_mb": 8315.56352, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 86, "t_vision_ms": 167.5768310000194, "t_prefill_ms": 368.2822700000088, "t_kv_decode_ms": 694.7248509999895, "t_action_head_ms": 0.0, "t_total_ms": 1766.4780460000316, "t_faithful_ms": 1230.5839520000177, "kv_cache_mb": 144.1792, "alloc_mb": 8308.393472, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 87, "t_vision_ms": 169.13375799998676, "t_prefill_ms": 369.99672899997904, "t_kv_decode_ms": 676.2868710000021, "t_action_head_ms": 0.0, "t_total_ms": 1754.5833180000159, "t_faithful_ms": 1215.4173579999679, "kv_cache_mb": 144.1792, "alloc_mb": 8316.373504, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 88, "t_vision_ms": 165.14499000004434, "t_prefill_ms": 381.84833399998297, "t_kv_decode_ms": 672.406910999996, "t_action_head_ms": 0.0, "t_total_ms": 1766.4275219999581, "t_faithful_ms": 1219.4002350000233, "kv_cache_mb": 144.1792, "alloc_mb": 8312.60672, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 89, "t_vision_ms": 171.55264799998804, "t_prefill_ms": 376.69703399996024, "t_kv_decode_ms": 680.554660000098, "t_action_head_ms": 0.0, "t_total_ms": 1777.0937559999993, "t_faithful_ms": 1228.8043420000463, "kv_cache_mb": 144.1792, "alloc_mb": 8314.478592, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 90, "t_vision_ms": 171.00411899997425, "t_prefill_ms": 390.38273199997775, "t_kv_decode_ms": 795.4452060000108, "t_action_head_ms": 0.0, "t_total_ms": 1918.2551209999588, "t_faithful_ms": 1356.8320569999628, "kv_cache_mb": 144.1792, "alloc_mb": 8311.034368, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 91, "t_vision_ms": 173.88314200002242, "t_prefill_ms": 378.9093710000202, "t_kv_decode_ms": 671.2499809999599, "t_action_head_ms": 0.0, "t_total_ms": 1776.8711699999926, "t_faithful_ms": 1224.0424940000025, "kv_cache_mb": 144.1792, "alloc_mb": 8315.834368, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 92, "t_vision_ms": 166.9746959999543, "t_prefill_ms": 383.24679900000547, "t_kv_decode_ms": 748.8215180000566, "t_action_head_ms": 0.0, "t_total_ms": 1849.3047329999968, "t_faithful_ms": 1299.0430130000163, "kv_cache_mb": 144.1792, "alloc_mb": 8311.727104, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 93, "t_vision_ms": 172.7438789999951, "t_prefill_ms": 377.6574269999742, "t_kv_decode_ms": 689.4235000000322, "t_action_head_ms": 0.0, "t_total_ms": 1790.2617339999551, "t_faithful_ms": 1239.8248060000014, "kv_cache_mb": 144.1792, "alloc_mb": 8313.37984, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 94, "t_vision_ms": 172.91305899999543, "t_prefill_ms": 380.9332959999665, "t_kv_decode_ms": 698.7508420000381, "t_action_head_ms": 0.0, "t_total_ms": 1806.4791649999847, "t_faithful_ms": 1252.597197, "kv_cache_mb": 144.1792, "alloc_mb": 8313.52576, "peak_alloc_mb": 8651.410944, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 95, "t_vision_ms": 171.98739200000546, "t_prefill_ms": 386.98510899996563, "t_kv_decode_ms": 671.738231000063, "t_action_head_ms": 0.0, "t_total_ms": 1789.7203649999938, "t_faithful_ms": 1230.710732000034, "kv_cache_mb": 144.1792, "alloc_mb": 8316.133888, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 96, "t_vision_ms": 170.86982800003625, "t_prefill_ms": 373.754439000038, "t_kv_decode_ms": 704.3288819999134, "t_action_head_ms": 0.0, "t_total_ms": 1793.611038999984, "t_faithful_ms": 1248.9531489999877, "kv_cache_mb": 144.1792, "alloc_mb": 8314.530304, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 97, "t_vision_ms": 167.88655400000607, "t_prefill_ms": 375.0250130000268, "t_kv_decode_ms": 679.6818059999623, "t_action_head_ms": 0.0, "t_total_ms": 1765.5389619999937, "t_faithful_ms": 1222.5933729999952, "kv_cache_mb": 144.1792, "alloc_mb": 8313.797632, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 98, "t_vision_ms": 168.84567700003572, "t_prefill_ms": 367.0116549999989, "t_kv_decode_ms": 693.4442059999242, "t_action_head_ms": 0.0, "t_total_ms": 1765.1930119999975, "t_faithful_ms": 1229.3015379999588, "kv_cache_mb": 144.1792, "alloc_mb": 8312.600576, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 99, "t_vision_ms": 165.18360299994583, "t_prefill_ms": 365.6468180000161, "t_kv_decode_ms": 654.0507850000381, "t_action_head_ms": 0.0, "t_total_ms": 1715.7428990000199, "t_faithful_ms": 1184.881206, "kv_cache_mb": 144.1792, "alloc_mb": 8313.160192, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 100, "t_vision_ms": 164.6088780000241, "t_prefill_ms": 426.3965249999728, "t_kv_decode_ms": 608.1077410000262, "t_action_head_ms": 0.0, "t_total_ms": 1790.159138999968, "t_faithful_ms": 1199.113144000023, "kv_cache_mb": 144.1792, "alloc_mb": 8313.839104, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 101, "t_vision_ms": 175.38603500003092, "t_prefill_ms": 390.835208999988, "t_kv_decode_ms": 727.4216499999966, "t_action_head_ms": 0.0, "t_total_ms": 1859.8983400000293, "t_faithful_ms": 1293.6428940000155, "kv_cache_mb": 144.1792, "alloc_mb": 8313.755136, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 102, "t_vision_ms": 175.87005000001454, "t_prefill_ms": 384.85111799997185, "t_kv_decode_ms": 702.86754600005, "t_action_head_ms": 0.0, "t_total_ms": 1824.3435150000096, "t_faithful_ms": 1263.5887140000364, "kv_cache_mb": 144.1792, "alloc_mb": 8313.623552, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 103, "t_vision_ms": 170.79077099998585, "t_prefill_ms": 383.97422399998504, "t_kv_decode_ms": 710.8944200000451, "t_action_head_ms": 0.0, "t_total_ms": 1820.4613429999768, "t_faithful_ms": 1265.659415000016, "kv_cache_mb": 144.1792, "alloc_mb": 8312.52992, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 104, "t_vision_ms": 168.77540100000488, "t_prefill_ms": 383.29186699996853, "t_kv_decode_ms": 725.0144160000218, "t_action_head_ms": 0.0, "t_total_ms": 1829.182354000011, "t_faithful_ms": 1277.0816839999952, "kv_cache_mb": 144.1792, "alloc_mb": 8314.758144, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 105, "t_vision_ms": 173.40540899999723, "t_prefill_ms": 397.6079859999686, "t_kv_decode_ms": 687.9924209999899, "t_action_head_ms": 0.0, "t_total_ms": 1830.052612999964, "t_faithful_ms": 1259.0058159999558, "kv_cache_mb": 144.1792, "alloc_mb": 8313.31328, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 106, "t_vision_ms": 169.2457030000014, "t_prefill_ms": 384.4024990000321, "t_kv_decode_ms": 666.167651999956, "t_action_head_ms": 0.0, "t_total_ms": 1773.499399000002, "t_faithful_ms": 1219.8158539999895, "kv_cache_mb": 144.1792, "alloc_mb": 8312.825344, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 107, "t_vision_ms": 167.7493739999818, "t_prefill_ms": 368.13112400000136, "t_kv_decode_ms": 687.130384999989, "t_action_head_ms": 0.0, "t_total_ms": 1758.92542400004, "t_faithful_ms": 1223.0108829999722, "kv_cache_mb": 144.1792, "alloc_mb": 8314.408448, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 108, "t_vision_ms": 166.9936170000028, "t_prefill_ms": 379.47401799999625, "t_kv_decode_ms": 654.3554119999726, "t_action_head_ms": 0.0, "t_total_ms": 1747.3258449999776, "t_faithful_ms": 1200.8230469999717, "kv_cache_mb": 144.1792, "alloc_mb": 8313.886208, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 109, "t_vision_ms": 169.50497600004155, "t_prefill_ms": 363.8846489999992, "t_kv_decode_ms": 671.9478079999703, "t_action_head_ms": 0.0, "t_total_ms": 1738.7636700000257, "t_faithful_ms": 1205.337433000011, "kv_cache_mb": 144.1792, "alloc_mb": 8315.43808, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 110, "t_vision_ms": 163.459075999981, "t_prefill_ms": 372.23820600002, "t_kv_decode_ms": 672.3106989999792, "t_action_head_ms": 0.0, "t_total_ms": 1743.7368359999823, "t_faithful_ms": 1208.0079809999802, "kv_cache_mb": 144.1792, "alloc_mb": 8312.818176, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 111, "t_vision_ms": 165.80240700000104, "t_prefill_ms": 372.6834899999858, "t_kv_decode_ms": 638.3088979999911, "t_action_head_ms": 0.0, "t_total_ms": 1715.3143640000508, "t_faithful_ms": 1176.794794999978, "kv_cache_mb": 144.1792, "alloc_mb": 8312.677888, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 112, "t_vision_ms": 166.55069400002276, "t_prefill_ms": 370.3114510000205, "t_kv_decode_ms": 655.0239819999888, "t_action_head_ms": 0.0, "t_total_ms": 1728.7808959999893, "t_faithful_ms": 1191.886127000032, "kv_cache_mb": 144.1792, "alloc_mb": 8313.034752, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 113, "t_vision_ms": 168.92638299998453, "t_prefill_ms": 369.60653900001716, "t_kv_decode_ms": 652.3958719999996, "t_action_head_ms": 0.0, "t_total_ms": 1729.4960469999978, "t_faithful_ms": 1190.9287940000013, "kv_cache_mb": 144.1792, "alloc_mb": 8312.699392, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 114, "t_vision_ms": 164.76627099996222, "t_prefill_ms": 375.53038099997593, "t_kv_decode_ms": 662.6408060000699, "t_action_head_ms": 0.0, "t_total_ms": 1743.2675020000374, "t_faithful_ms": 1202.937458000008, "kv_cache_mb": 144.1792, "alloc_mb": 8313.480192, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 115, "t_vision_ms": 173.29189000002998, "t_prefill_ms": 381.65940800001863, "t_kv_decode_ms": 690.049604999956, "t_action_head_ms": 0.0, "t_total_ms": 1799.9864830000547, "t_faithful_ms": 1245.0009030000047, "kv_cache_mb": 144.1792, "alloc_mb": 8311.99488, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 116, "t_vision_ms": 169.57012000000304, "t_prefill_ms": 380.404225999996, "t_kv_decode_ms": 632.8068259999782, "t_action_head_ms": 0.0, "t_total_ms": 1732.7901290000227, "t_faithful_ms": 1182.7811719999772, "kv_cache_mb": 144.1792, "alloc_mb": 8314.474496, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 117, "t_vision_ms": 169.29393899999923, "t_prefill_ms": 378.99500800000396, "t_kv_decode_ms": 667.4789040000064, "t_action_head_ms": 0.0, "t_total_ms": 1764.090460000034, "t_faithful_ms": 1215.7678510000096, "kv_cache_mb": 144.1792, "alloc_mb": 8314.559488, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 118, "t_vision_ms": 168.8673009999775, "t_prefill_ms": 374.28425799998877, "t_kv_decode_ms": 698.4866400000556, "t_action_head_ms": 0.0, "t_total_ms": 1784.8241809999763, "t_faithful_ms": 1241.6381990000218, "kv_cache_mb": 144.1792, "alloc_mb": 8312.097792, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 119, "t_vision_ms": 170.74304900000925, "t_prefill_ms": 373.33596799999214, "t_kv_decode_ms": 670.6752219999998, "t_action_head_ms": 0.0, "t_total_ms": 1758.8674380000384, "t_faithful_ms": 1214.7542390000012, "kv_cache_mb": 144.1792, "alloc_mb": 8313.452544, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 120, "t_vision_ms": 168.7695220000478, "t_prefill_ms": 376.02906299997585, "t_kv_decode_ms": 676.7820679999659, "t_action_head_ms": 0.0, "t_total_ms": 1766.4129610000145, "t_faithful_ms": 1221.5806529999895, "kv_cache_mb": 144.1792, "alloc_mb": 8312.342528, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 121, "t_vision_ms": 165.6069050000042, "t_prefill_ms": 379.53166400001237, "t_kv_decode_ms": 647.1352410000009, "t_action_head_ms": 0.0, "t_total_ms": 1737.4564730000088, "t_faithful_ms": 1192.2738100000174, "kv_cache_mb": 144.1792, "alloc_mb": 8313.41312, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 122, "t_vision_ms": 171.77555300003178, "t_prefill_ms": 383.7603110000032, "t_kv_decode_ms": 682.1926379999468, "t_action_head_ms": 0.0, "t_total_ms": 1793.297869000014, "t_faithful_ms": 1237.7285019999817, "kv_cache_mb": 144.1792, "alloc_mb": 8311.567872, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 123, "t_vision_ms": 175.84706799999594, "t_prefill_ms": 427.03811000001224, "t_kv_decode_ms": 622.4215809999691, "t_action_head_ms": 0.0, "t_total_ms": 1828.2416400000443, "t_faithful_ms": 1225.3067589999773, "kv_cache_mb": 144.1792, "alloc_mb": 8312.902144, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 124, "t_vision_ms": 200.3592379999759, "t_prefill_ms": 384.23675500001764, "t_kv_decode_ms": 680.1430200000027, "t_action_head_ms": 0.0, "t_total_ms": 1849.3744489999813, "t_faithful_ms": 1264.7390129999962, "kv_cache_mb": 144.1792, "alloc_mb": 8312.215552, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 125, "t_vision_ms": 183.42904600001475, "t_prefill_ms": 374.43277400001307, "t_kv_decode_ms": 666.0835160000147, "t_action_head_ms": 0.0, "t_total_ms": 1781.842998000002, "t_faithful_ms": 1223.9453360000425, "kv_cache_mb": 144.1792, "alloc_mb": 8314.329088, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 126, "t_vision_ms": 167.0294180000269, "t_prefill_ms": 386.41651800003274, "t_kv_decode_ms": 668.2204679999586, "t_action_head_ms": 0.0, "t_total_ms": 1775.1458329999537, "t_faithful_ms": 1221.6664040000182, "kv_cache_mb": 144.1792, "alloc_mb": 8311.560192, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 127, "t_vision_ms": 173.50093100003505, "t_prefill_ms": 369.2081009999697, "t_kv_decode_ms": 665.1201180000044, "t_action_head_ms": 0.0, "t_total_ms": 1750.5733749999877, "t_faithful_ms": 1207.8291500000091, "kv_cache_mb": 144.1792, "alloc_mb": 8315.947008, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 128, "t_vision_ms": 169.3712940000296, "t_prefill_ms": 377.9309050000279, "t_kv_decode_ms": 709.3201669999303, "t_action_head_ms": 0.0, "t_total_ms": 1803.961338000022, "t_faithful_ms": 1256.6223659999878, "kv_cache_mb": 144.1792, "alloc_mb": 8312.215552, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 129, "t_vision_ms": 169.10346499997786, "t_prefill_ms": 373.30124300001444, "t_kv_decode_ms": 643.7769629999934, "t_action_head_ms": 0.0, "t_total_ms": 1728.619932000015, "t_faithful_ms": 1186.1816709999857, "kv_cache_mb": 144.1792, "alloc_mb": 8313.598976, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 130, "t_vision_ms": 170.930817999988, "t_prefill_ms": 381.1175330000083, "t_kv_decode_ms": 644.2323969999961, "t_action_head_ms": 0.0, "t_total_ms": 1748.36448100001, "t_faithful_ms": 1196.2807479999924, "kv_cache_mb": 144.1792, "alloc_mb": 8313.460224, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 131, "t_vision_ms": 169.14979599999924, "t_prefill_ms": 385.65477600002396, "t_kv_decode_ms": 675.5792159999601, "t_action_head_ms": 0.0, "t_total_ms": 1785.2227220000145, "t_faithful_ms": 1230.3837879999833, "kv_cache_mb": 144.1792, "alloc_mb": 8313.242624, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 132, "t_vision_ms": 164.90545900001052, "t_prefill_ms": 380.85508300002857, "t_kv_decode_ms": 669.2105219999576, "t_action_head_ms": 0.0, "t_total_ms": 1760.7666590000122, "t_faithful_ms": 1214.9710639999967, "kv_cache_mb": 144.1792, "alloc_mb": 8314.414592, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 133, "t_vision_ms": 170.76616700001068, "t_prefill_ms": 367.10197300004666, "t_kv_decode_ms": 683.3081379999157, "t_action_head_ms": 0.0, "t_total_ms": 1759.0793210000015, "t_faithful_ms": 1221.176277999973, "kv_cache_mb": 144.1792, "alloc_mb": 8313.527808, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 134, "t_vision_ms": 171.73687899997958, "t_prefill_ms": 369.3117489999622, "t_kv_decode_ms": 653.5996190000333, "t_action_head_ms": 0.0, "t_total_ms": 1735.731587000032, "t_faithful_ms": 1194.648246999975, "kv_cache_mb": 144.1792, "alloc_mb": 8313.55136, "peak_alloc_mb": 8652.778496, "reserved_mb": 8799.649792, "deadline_missed": true}, {"step": 135, "t_vision_ms": 168.99254399999109, "t_prefill_ms": 375.3431810000052, "t_kv_decode_ms": 662.6726839999719, "t_action_head_ms": 0.0, "t_total_ms": 1751.3779969999632, "t_faithful_ms": 1207.0084089999682, "kv_cache_mb": 144.1792, "alloc_mb": 8313.222144, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 136, "t_vision_ms": 168.1495210000321, "t_prefill_ms": 369.4749800000068, "t_kv_decode_ms": 679.800274999991, "t_action_head_ms": 0.0, "t_total_ms": 1755.0840890000359, "t_faithful_ms": 1217.4247760000299, "kv_cache_mb": 144.1792, "alloc_mb": 8316.051456, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 137, "t_vision_ms": 166.9152079999776, "t_prefill_ms": 379.9501469999882, "t_kv_decode_ms": 659.8363860000518, "t_action_head_ms": 0.0, "t_total_ms": 1753.615400000001, "t_faithful_ms": 1206.7017410000176, "kv_cache_mb": 144.1792, "alloc_mb": 8311.0144, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 138, "t_vision_ms": 169.25553400000126, "t_prefill_ms": 375.4138780000176, "t_kv_decode_ms": 694.0275640000095, "t_action_head_ms": 0.0, "t_total_ms": 1783.4163019999778, "t_faithful_ms": 1238.6969760000284, "kv_cache_mb": 144.1792, "alloc_mb": 8312.226816, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 139, "t_vision_ms": 168.27137600000697, "t_prefill_ms": 386.6407900000013, "t_kv_decode_ms": 653.1732509999983, "t_action_head_ms": 0.0, "t_total_ms": 1763.0352759999823, "t_faithful_ms": 1208.0854170000066, "kv_cache_mb": 144.1792, "alloc_mb": 8313.69216, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 140, "t_vision_ms": 171.63507800000843, "t_prefill_ms": 374.62946600004443, "t_kv_decode_ms": 670.1683489999368, "t_action_head_ms": 0.0, "t_total_ms": 1762.7312299999858, "t_faithful_ms": 1216.4328929999897, "kv_cache_mb": 144.1792, "alloc_mb": 8311.48032, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 141, "t_vision_ms": 166.32217200003652, "t_prefill_ms": 372.1926749999511, "t_kv_decode_ms": 659.9134990000266, "t_action_head_ms": 0.0, "t_total_ms": 1736.9789960000048, "t_faithful_ms": 1198.4283460000142, "kv_cache_mb": 144.1792, "alloc_mb": 8313.230336, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 142, "t_vision_ms": 176.10900699997956, "t_prefill_ms": 371.30150199999434, "t_kv_decode_ms": 679.6192410000117, "t_action_head_ms": 0.0, "t_total_ms": 1774.4758619999743, "t_faithful_ms": 1227.0297499999856, "kv_cache_mb": 144.1792, "alloc_mb": 8312.375808, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 143, "t_vision_ms": 167.07191300002933, "t_prefill_ms": 369.16015100001687, "t_kv_decode_ms": 723.9266299999372, "t_action_head_ms": 0.0, "t_total_ms": 1796.4232809999885, "t_faithful_ms": 1260.1586939999834, "kv_cache_mb": 144.1792, "alloc_mb": 8313.329664, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 144, "t_vision_ms": 167.72185100001025, "t_prefill_ms": 374.67520000001286, "t_kv_decode_ms": 688.2012969999778, "t_action_head_ms": 0.0, "t_total_ms": 1773.0278120000094, "t_faithful_ms": 1230.598348000001, "kv_cache_mb": 144.1792, "alloc_mb": 8313.042432, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 145, "t_vision_ms": 168.01094099997727, "t_prefill_ms": 377.53503400000454, "t_kv_decode_ms": 715.1042720000191, "t_action_head_ms": 0.0, "t_total_ms": 1806.2340449999965, "t_faithful_ms": 1260.650247000001, "kv_cache_mb": 144.1792, "alloc_mb": 8312.984064, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 146, "t_vision_ms": 166.38763999998218, "t_prefill_ms": 373.8947209999992, "t_kv_decode_ms": 666.999975000067, "t_action_head_ms": 0.0, "t_total_ms": 1747.597538999969, "t_faithful_ms": 1207.2823360000484, "kv_cache_mb": 144.1792, "alloc_mb": 8315.816448, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 147, "t_vision_ms": 169.80511600002046, "t_prefill_ms": 380.4855019999991, "t_kv_decode_ms": 660.3141749999963, "t_action_head_ms": 0.0, "t_total_ms": 1760.9273840000128, "t_faithful_ms": 1210.604793000016, "kv_cache_mb": 144.1792, "alloc_mb": 8312.172032, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 148, "t_vision_ms": 162.67549899998812, "t_prefill_ms": 370.46614500002306, "t_kv_decode_ms": 689.5191539999814, "t_action_head_ms": 0.0, "t_total_ms": 1755.8381129999816, "t_faithful_ms": 1222.6607979999926, "kv_cache_mb": 144.1792, "alloc_mb": 8316.24448, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 149, "t_vision_ms": 166.546650999976, "t_prefill_ms": 377.2625450000078, "t_kv_decode_ms": 698.3999390000122, "t_action_head_ms": 0.0, "t_total_ms": 1786.053203999984, "t_faithful_ms": 1242.209134999996, "kv_cache_mb": 144.1792, "alloc_mb": 8312.460288, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 150, "t_vision_ms": 167.51158100004204, "t_prefill_ms": 373.7444349999919, "t_kv_decode_ms": 646.411197999953, "t_action_head_ms": 0.0, "t_total_ms": 1728.9559929999996, "t_faithful_ms": 1187.6672139999869, "kv_cache_mb": 144.1792, "alloc_mb": 8313.93024, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 151, "t_vision_ms": 167.80753599999798, "t_prefill_ms": 389.55014700002266, "t_kv_decode_ms": 644.1133970000124, "t_action_head_ms": 0.0, "t_total_ms": 1758.8689050000426, "t_faithful_ms": 1201.471080000033, "kv_cache_mb": 144.1792, "alloc_mb": 8310.459904, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 152, "t_vision_ms": 170.52659999995967, "t_prefill_ms": 379.73800600002505, "t_kv_decode_ms": 661.8521110000302, "t_action_head_ms": 0.0, "t_total_ms": 1762.4151659999825, "t_faithful_ms": 1212.116717000015, "kv_cache_mb": 144.1792, "alloc_mb": 8315.16928, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 153, "t_vision_ms": 168.48680100002866, "t_prefill_ms": 378.1290509999735, "t_kv_decode_ms": 650.3273540000123, "t_action_head_ms": 0.0, "t_total_ms": 1743.5927309999784, "t_faithful_ms": 1196.9432060000145, "kv_cache_mb": 144.1792, "alloc_mb": 8311.5392, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 154, "t_vision_ms": 171.76867599999923, "t_prefill_ms": 376.0848649999957, "t_kv_decode_ms": 702.2890519999692, "t_action_head_ms": 0.0, "t_total_ms": 1798.0347369999663, "t_faithful_ms": 1250.142592999964, "kv_cache_mb": 144.1792, "alloc_mb": 8313.467392, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 155, "t_vision_ms": 170.33718700002964, "t_prefill_ms": 379.1617979999842, "t_kv_decode_ms": 682.3259939999957, "t_action_head_ms": 0.0, "t_total_ms": 1781.3570669999876, "t_faithful_ms": 1231.8249790000095, "kv_cache_mb": 144.1792, "alloc_mb": 8313.061376, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 156, "t_vision_ms": 169.72562099999777, "t_prefill_ms": 381.07121500001995, "t_kv_decode_ms": 664.226656999972, "t_action_head_ms": 0.0, "t_total_ms": 1765.8541010000022, "t_faithful_ms": 1215.0234929999897, "kv_cache_mb": 144.1792, "alloc_mb": 8313.319424, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 157, "t_vision_ms": 168.59609499999806, "t_prefill_ms": 373.49978299999975, "t_kv_decode_ms": 703.1773260000023, "t_action_head_ms": 0.0, "t_total_ms": 1787.4018150000097, "t_faithful_ms": 1245.273204, "kv_cache_mb": 144.1792, "alloc_mb": 8312.18432, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 158, "t_vision_ms": 166.87249099999235, "t_prefill_ms": 380.93373600003133, "t_kv_decode_ms": 693.3956600000215, "t_action_head_ms": 0.0, "t_total_ms": 1789.043547999995, "t_faithful_ms": 1241.2018870000452, "kv_cache_mb": 144.1792, "alloc_mb": 8313.81504, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 159, "t_vision_ms": 174.24376899998606, "t_prefill_ms": 378.2418719999896, "t_kv_decode_ms": 686.2081540000418, "t_action_head_ms": 0.0, "t_total_ms": 1791.2129879999839, "t_faithful_ms": 1238.6937950000174, "kv_cache_mb": 144.1792, "alloc_mb": 8312.485888, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 160, "t_vision_ms": 174.9670399999559, "t_prefill_ms": 375.42508900003213, "t_kv_decode_ms": 733.9409040000078, "t_action_head_ms": 0.0, "t_total_ms": 1834.7586639999918, "t_faithful_ms": 1284.3330329999958, "kv_cache_mb": 144.1792, "alloc_mb": 8313.36192, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 161, "t_vision_ms": 168.94594500001858, "t_prefill_ms": 371.16636400003244, "t_kv_decode_ms": 650.0366209999697, "t_action_head_ms": 0.0, "t_total_ms": 1730.29367099997, "t_faithful_ms": 1190.1489300000208, "kv_cache_mb": 144.1792, "alloc_mb": 8312.141824, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 162, "t_vision_ms": 168.70695599999408, "t_prefill_ms": 382.1606079999924, "t_kv_decode_ms": 636.5196460000107, "t_action_head_ms": 0.0, "t_total_ms": 1738.3403799999542, "t_faithful_ms": 1187.3872099999971, "kv_cache_mb": 144.1792, "alloc_mb": 8315.531776, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 163, "t_vision_ms": 168.54026199996497, "t_prefill_ms": 374.27205200003755, "t_kv_decode_ms": 668.1231829999774, "t_action_head_ms": 0.0, "t_total_ms": 1753.781212999968, "t_faithful_ms": 1210.93549699998, "kv_cache_mb": 144.1792, "alloc_mb": 8312.165376, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 164, "t_vision_ms": 168.92949200001794, "t_prefill_ms": 382.09100799997486, "t_kv_decode_ms": 659.5937939999885, "t_action_head_ms": 0.0, "t_total_ms": 1761.6705759999718, "t_faithful_ms": 1210.6142939999813, "kv_cache_mb": 144.1792, "alloc_mb": 8314.119168, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 165, "t_vision_ms": 169.50789899999563, "t_prefill_ms": 373.3038869999632, "t_kv_decode_ms": 686.793342000044, "t_action_head_ms": 0.0, "t_total_ms": 1772.4513560000332, "t_faithful_ms": 1229.6051280000029, "kv_cache_mb": 144.1792, "alloc_mb": 8312.557568, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 166, "t_vision_ms": 168.6377610000136, "t_prefill_ms": 366.3529080000103, "t_kv_decode_ms": 681.0170459999654, "t_action_head_ms": 0.0, "t_total_ms": 1751.0347759999831, "t_faithful_ms": 1216.0077149999893, "kv_cache_mb": 144.1792, "alloc_mb": 8311.913984, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 167, "t_vision_ms": 165.82542700001568, "t_prefill_ms": 369.6336979999728, "t_kv_decode_ms": 668.0445300000315, "t_action_head_ms": 0.0, "t_total_ms": 1738.9984030000392, "t_faithful_ms": 1203.50365500002, "kv_cache_mb": 144.1792, "alloc_mb": 8313.202688, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 168, "t_vision_ms": 167.7012260000197, "t_prefill_ms": 386.27557300003446, "t_kv_decode_ms": 660.6204139999363, "t_action_head_ms": 0.0, "t_total_ms": 1768.6155160000112, "t_faithful_ms": 1214.5972129999905, "kv_cache_mb": 144.1792, "alloc_mb": 8313.520128, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 169, "t_vision_ms": 175.38310800000545, "t_prefill_ms": 689.932449999958, "t_kv_decode_ms": 580.6020930000386, "t_action_head_ms": 0.0, "t_total_ms": 2311.317336000002, "t_faithful_ms": 1445.917651000002, "kv_cache_mb": 144.1792, "alloc_mb": 8311.371264, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 170, "t_vision_ms": 172.9360869999823, "t_prefill_ms": 536.6633979999733, "t_kv_decode_ms": 1171.159087000035, "t_action_head_ms": 0.0, "t_total_ms": 2590.40128099997, "t_faithful_ms": 1880.7585719999906, "kv_cache_mb": 144.1792, "alloc_mb": 8313.856, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 171, "t_vision_ms": 169.2318460000024, "t_prefill_ms": 382.45918799998435, "t_kv_decode_ms": 684.6534840000231, "t_action_head_ms": 0.0, "t_total_ms": 1788.0698050000206, "t_faithful_ms": 1236.3445180000099, "kv_cache_mb": 144.1792, "alloc_mb": 8310.222848, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 172, "t_vision_ms": 169.29794999998649, "t_prefill_ms": 382.72856200001115, "t_kv_decode_ms": 681.752897000024, "t_action_head_ms": 0.0, "t_total_ms": 1785.8507450000047, "t_faithful_ms": 1233.7794090000216, "kv_cache_mb": 144.1792, "alloc_mb": 8316.13696, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 173, "t_vision_ms": 176.35192599999527, "t_prefill_ms": 390.68421400003217, "t_kv_decode_ms": 722.1732709999742, "t_action_head_ms": 0.0, "t_total_ms": 1856.2809129999778, "t_faithful_ms": 1289.2094110000016, "kv_cache_mb": 144.1792, "alloc_mb": 8311.61088, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 174, "t_vision_ms": 176.19045700001834, "t_prefill_ms": 375.00627200000736, "t_kv_decode_ms": 685.5322010000009, "t_action_head_ms": 0.0, "t_total_ms": 1787.9591119999532, "t_faithful_ms": 1236.7289300000266, "kv_cache_mb": 144.1792, "alloc_mb": 8314.63424, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 175, "t_vision_ms": 167.71082100001422, "t_prefill_ms": 382.00311399998554, "t_kv_decode_ms": 642.4873199999865, "t_action_head_ms": 0.0, "t_total_ms": 1741.9505120000167, "t_faithful_ms": 1192.2012549999863, "kv_cache_mb": 144.1792, "alloc_mb": 8310.10816, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 176, "t_vision_ms": 171.3452750000215, "t_prefill_ms": 369.26497600001085, "t_kv_decode_ms": 708.5934450000195, "t_action_head_ms": 0.0, "t_total_ms": 1789.8462290000339, "t_faithful_ms": 1249.2036960000519, "kv_cache_mb": 144.1792, "alloc_mb": 8314.405376, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 177, "t_vision_ms": 166.9723910000016, "t_prefill_ms": 382.453632000022, "t_kv_decode_ms": 681.9588309999745, "t_action_head_ms": 0.0, "t_total_ms": 1780.8524810000108, "t_faithful_ms": 1231.384853999998, "kv_cache_mb": 144.1792, "alloc_mb": 8310.666752, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 178, "t_vision_ms": 172.69002000000455, "t_prefill_ms": 386.84937400000763, "t_kv_decode_ms": 670.3514799999652, "t_action_head_ms": 0.0, "t_total_ms": 1789.4818139999984, "t_faithful_ms": 1229.8908739999774, "kv_cache_mb": 144.1792, "alloc_mb": 8313.662976, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 179, "t_vision_ms": 172.5846609999735, "t_prefill_ms": 377.38402499996937, "t_kv_decode_ms": 676.8701420000411, "t_action_head_ms": 0.0, "t_total_ms": 1776.8414280000115, "t_faithful_ms": 1226.838827999984, "kv_cache_mb": 144.1792, "alloc_mb": 8313.37216, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 180, "t_vision_ms": 171.61380699997153, "t_prefill_ms": 375.96996500002433, "t_kv_decode_ms": 698.1762379999736, "t_action_head_ms": 0.0, "t_total_ms": 1793.3774140000196, "t_faithful_ms": 1245.7600099999695, "kv_cache_mb": 144.1792, "alloc_mb": 8313.636864, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 181, "t_vision_ms": 171.13707900000463, "t_prefill_ms": 379.7468189999904, "t_kv_decode_ms": 694.0327119999665, "t_action_head_ms": 0.0, "t_total_ms": 1795.8334810000451, "t_faithful_ms": 1244.9166099999616, "kv_cache_mb": 144.1792, "alloc_mb": 8312.858112, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 182, "t_vision_ms": 169.38862499995366, "t_prefill_ms": 379.41201099999944, "t_kv_decode_ms": 653.5191650000343, "t_action_head_ms": 0.0, "t_total_ms": 1751.1553100000015, "t_faithful_ms": 1202.3198009999874, "kv_cache_mb": 144.1792, "alloc_mb": 8314.310144, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 183, "t_vision_ms": 170.91491200000064, "t_prefill_ms": 381.57086799998297, "t_kv_decode_ms": 664.8700260000169, "t_action_head_ms": 0.0, "t_total_ms": 1769.8758280000106, "t_faithful_ms": 1217.3558060000005, "kv_cache_mb": 144.1792, "alloc_mb": 8311.386112, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 184, "t_vision_ms": 169.8141489999898, "t_prefill_ms": 376.1014399999567, "t_kv_decode_ms": 654.042385000082, "t_action_head_ms": 0.0, "t_total_ms": 1745.908456000052, "t_faithful_ms": 1199.9579740000286, "kv_cache_mb": 144.1792, "alloc_mb": 8313.11872, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 185, "t_vision_ms": 168.51229200000262, "t_prefill_ms": 375.4033559999925, "t_kv_decode_ms": 689.7226350000096, "t_action_head_ms": 0.0, "t_total_ms": 1777.5873839999576, "t_faithful_ms": 1233.6382830000048, "kv_cache_mb": 144.1792, "alloc_mb": 8312.861696, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 186, "t_vision_ms": 166.26129000002265, "t_prefill_ms": 371.0278629999948, "t_kv_decode_ms": 648.6498869999764, "t_action_head_ms": 0.0, "t_total_ms": 1723.2633460000102, "t_faithful_ms": 1185.9390399999938, "kv_cache_mb": 144.1792, "alloc_mb": 8313.412608, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 187, "t_vision_ms": 168.9037020000228, "t_prefill_ms": 369.1233240000429, "t_kv_decode_ms": 673.5032879999494, "t_action_head_ms": 0.0, "t_total_ms": 1749.5899609999697, "t_faithful_ms": 1211.530314000015, "kv_cache_mb": 144.1792, "alloc_mb": 8312.034816, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 188, "t_vision_ms": 166.12967999998318, "t_prefill_ms": 384.95577499998035, "t_kv_decode_ms": 663.4671610000282, "t_action_head_ms": 0.0, "t_total_ms": 1765.6721849999713, "t_faithful_ms": 1214.5526159999918, "kv_cache_mb": 144.1792, "alloc_mb": 8317.008896, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 189, "t_vision_ms": 168.70539699999654, "t_prefill_ms": 380.7239590000222, "t_kv_decode_ms": 693.7330580000207, "t_action_head_ms": 0.0, "t_total_ms": 1792.6250530000516, "t_faithful_ms": 1243.1624140000395, "kv_cache_mb": 144.1792, "alloc_mb": 8311.28576, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 190, "t_vision_ms": 171.8185290000065, "t_prefill_ms": 386.8831129999535, "t_kv_decode_ms": 670.876283000041, "t_action_head_ms": 0.0, "t_total_ms": 1788.313570000014, "t_faithful_ms": 1229.577925000001, "kv_cache_mb": 144.1792, "alloc_mb": 8316.608, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 191, "t_vision_ms": 170.82200099997635, "t_prefill_ms": 378.8351050000074, "t_kv_decode_ms": 677.5503320000098, "t_action_head_ms": 0.0, "t_total_ms": 1776.8993070000079, "t_faithful_ms": 1227.2074379999935, "kv_cache_mb": 144.1792, "alloc_mb": 8311.916544, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 192, "t_vision_ms": 168.95572399999992, "t_prefill_ms": 374.0696479999883, "t_kv_decode_ms": 656.856088999973, "t_action_head_ms": 0.0, "t_total_ms": 1742.94349500002, "t_faithful_ms": 1199.8814609999613, "kv_cache_mb": 144.1792, "alloc_mb": 8313.68704, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 193, "t_vision_ms": 171.73767900004577, "t_prefill_ms": 386.04677400002174, "t_kv_decode_ms": 701.5939479999247, "t_action_head_ms": 0.0, "t_total_ms": 1817.1970679999845, "t_faithful_ms": 1259.3784009999922, "kv_cache_mb": 144.1792, "alloc_mb": 8311.079424, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 194, "t_vision_ms": 172.14732099995445, "t_prefill_ms": 370.08451799999875, "t_kv_decode_ms": 642.2348530000477, "t_action_head_ms": 0.0, "t_total_ms": 1726.731352999991, "t_faithful_ms": 1184.4666920000009, "kv_cache_mb": 144.1792, "alloc_mb": 8315.227136, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 195, "t_vision_ms": 163.90986999999768, "t_prefill_ms": 374.3681180000067, "t_kv_decode_ms": 664.0453470000125, "t_action_head_ms": 0.0, "t_total_ms": 1740.6354859999738, "t_faithful_ms": 1202.3233350000169, "kv_cache_mb": 144.1792, "alloc_mb": 8313.679872, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 196, "t_vision_ms": 170.50630500000352, "t_prefill_ms": 374.0069009999729, "t_kv_decode_ms": 663.0759650000186, "t_action_head_ms": 0.0, "t_total_ms": 1752.1454990000507, "t_faithful_ms": 1207.589170999995, "kv_cache_mb": 144.1792, "alloc_mb": 8313.317376, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 197, "t_vision_ms": 171.59958299998834, "t_prefill_ms": 375.04428900001585, "t_kv_decode_ms": 674.0077470000188, "t_action_head_ms": 0.0, "t_total_ms": 1767.327903000023, "t_faithful_ms": 1220.651619000023, "kv_cache_mb": 144.1792, "alloc_mb": 8310.839296, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 198, "t_vision_ms": 169.1871909999918, "t_prefill_ms": 380.13017899999113, "t_kv_decode_ms": 709.4328140000243, "t_action_head_ms": 0.0, "t_total_ms": 1808.1099460000019, "t_faithful_ms": 1258.7501840000073, "kv_cache_mb": 144.1792, "alloc_mb": 8311.795712, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 199, "t_vision_ms": 174.02205100000856, "t_prefill_ms": 386.1248129999808, "t_kv_decode_ms": 679.4988949999947, "t_action_head_ms": 0.0, "t_total_ms": 1799.8318570000151, "t_faithful_ms": 1239.645758999984, "kv_cache_mb": 144.1792, "alloc_mb": 8312.631808, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}, {"step": 200, "t_vision_ms": 172.43623799998886, "t_prefill_ms": 378.9201160000175, "t_kv_decode_ms": 681.8721540000183, "t_action_head_ms": 0.0, "t_total_ms": 1784.6182740000245, "t_faithful_ms": 1233.2285080000247, "kv_cache_mb": 144.1792, "alloc_mb": 8313.75616, "peak_alloc_mb": 8652.778496, "reserved_mb": 8801.746944, "deadline_missed": true}], "oft": false, "oft_chunk": null}

==> scripts/modal_validate/v6/results/v6_c4_l4_openvla7b_nf4.json <==
{"workload": "openvla", "gpu_name": "L4", "model_id": "openvla/openvla-7b", "quantize": "nf4", "vram_gb": 23.65915136, "load_time_s": 102.95827007293701, "load_failed": false, "n_params": 3903407552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 4383.645696, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": 792.9235219999953, "t_prefill_ms": 230.07346400000017, "t_kv_decode_ms": 0.0, "t_action_head_ms": 0.0, "t_total_ms": 1715.5080400000031, "t_faithful_ms": 1022.9969859999954, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4727.612416, "reserved_mb": 4823.4496, "deadline_missed": true}, {"step": 2, "t_vision_ms": 56.231163000006745, "t_prefill_ms": 232.51646199999243, "t_kv_decode_ms": 255.59978500000113, "t_action_head_ms": 0.0, "t_total_ms": 833.1623269999966, "t_faithful_ms": 544.3474100000003, "kv_cache_mb": 144.1792, "alloc_mb": 4576.364544, "peak_alloc_mb": 4909.838848, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 3, "t_vision_ms": 55.46359600000983, "t_prefill_ms": 231.26675299999988, "t_kv_decode_ms": 251.00074999998867, "t_action_head_ms": 0.0, "t_total_ms": 824.4972179999905, "t_faithful_ms": 537.7310989999984, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4909.838848, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 4, "t_vision_ms": 54.802609999995866, "t_prefill_ms": 230.13697600001137, "t_kv_decode_ms": 254.410718999992, "t_action_head_ms": 0.0, "t_total_ms": 824.3262330000078, "t_faithful_ms": 539.3503049999993, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 5, "t_vision_ms": 53.863688999996384, "t_prefill_ms": 231.7930749999988, "t_kv_decode_ms": 260.37196700001175, "t_action_head_ms": 0.0, "t_total_ms": 831.7204259999897, "t_faithful_ms": 546.0287310000069, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 6, "t_vision_ms": 56.469148999994445, "t_prefill_ms": 231.12176300000442, "t_kv_decode_ms": 260.0669549999992, "t_action_head_ms": 0.0, "t_total_ms": 835.2877299999903, "t_faithful_ms": 547.6578669999981, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 7, "t_vision_ms": 57.19509899999764, "t_prefill_ms": 232.094637000003, "t_kv_decode_ms": 261.9363390000018, "t_action_head_ms": 0.0, "t_total_ms": 840.5496729999982, "t_faithful_ms": 551.2260750000024, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 8, "t_vision_ms": 55.49658900000054, "t_prefill_ms": 234.13096299999836, "t_kv_decode_ms": 271.4108159999995, "t_action_head_ms": 0.0, "t_total_ms": 850.7014730000009, "t_faithful_ms": 561.0383679999984, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4910.629888, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 9, "t_vision_ms": 55.380184000000554, "t_prefill_ms": 232.56334900000297, "t_kv_decode_ms": 248.60367200000155, "t_action_head_ms": 0.0, "t_total_ms": 824.5255189999909, "t_faithful_ms": 536.5472050000051, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4910.987264, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 10, "t_vision_ms": 53.97849399999188, "t_prefill_ms": 229.6715760000012, "t_kv_decode_ms": 251.61274100000242, "t_action_head_ms": 0.0, "t_total_ms": 818.949540999995, "t_faithful_ms": 535.2628109999955, "kv_cache_mb": 144.1792, "alloc_mb": 4576.2048, "peak_alloc_mb": 4910.989312, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 11, "t_vision_ms": 53.38578900000357, "t_prefill_ms": 233.23171399999865, "t_kv_decode_ms": 258.40180600000906, "t_action_head_ms": 0.0, "t_total_ms": 831.6758420000099, "t_faithful_ms": 545.0193090000113, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4910.989312, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 12, "t_vision_ms": 55.71677300000033, "t_prefill_ms": 225.28622800000164, "t_kv_decode_ms": 268.2255579999975, "t_action_head_ms": 0.0, "t_total_ms": 830.2672510000093, "t_faithful_ms": 549.2285589999994, "kv_cache_mb": 144.1792, "alloc_mb": 4576.43008, "peak_alloc_mb": 4910.989312, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 13, "t_vision_ms": 56.476281000001904, "t_prefill_ms": 234.91056299999968, "t_kv_decode_ms": 270.66779699998733, "t_action_head_ms": 0.0, "t_total_ms": 853.4963070000003, "t_faithful_ms": 562.0546409999889, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 14, "t_vision_ms": 58.824302999994416, "t_prefill_ms": 234.0607809999966, "t_kv_decode_ms": 260.75614100000166, "t_action_head_ms": 0.0, "t_total_ms": 846.576890999998, "t_faithful_ms": 553.6412249999927, "kv_cache_mb": 144.1792, "alloc_mb": 4576.90112, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 15, "t_vision_ms": 55.014335999999275, "t_prefill_ms": 232.1182590000035, "t_kv_decode_ms": 255.48187500000097, "t_action_head_ms": 0.0, "t_total_ms": 829.7812960000073, "t_faithful_ms": 542.6144700000037, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 16, "t_vision_ms": 56.0828809999947, "t_prefill_ms": 230.55456399998775, "t_kv_decode_ms": 256.29734800001813, "t_action_head_ms": 0.0, "t_total_ms": 829.607210000006, "t_faithful_ms": 542.9347930000006, "kv_cache_mb": 144.1792, "alloc_mb": 4576.90112, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 17, "t_vision_ms": 54.66011000000037, "t_prefill_ms": 231.134744000002, "t_kv_decode_ms": 259.62497199999746, "t_action_head_ms": 0.0, "t_total_ms": 831.2516209999927, "t_faithful_ms": 545.4198259999998, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 18, "t_vision_ms": 55.23329300000057, "t_prefill_ms": 230.5617260000048, "t_kv_decode_ms": 259.8320109999861, "t_action_head_ms": 0.0, "t_total_ms": 831.4554600000008, "t_faithful_ms": 545.6270299999915, "kv_cache_mb": 144.1792, "alloc_mb": 4576.90112, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 19, "t_vision_ms": 53.61791699999685, "t_prefill_ms": 232.6247139999964, "t_kv_decode_ms": 253.678751999999, "t_action_head_ms": 0.0, "t_total_ms": 826.210654999997, "t_faithful_ms": 539.9213829999923, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 20, "t_vision_ms": 58.64039200000093, "t_prefill_ms": 235.03535899999406, "t_kv_decode_ms": 259.5400140000095, "t_action_head_ms": 0.0, "t_total_ms": 846.9284660000085, "t_faithful_ms": 553.2157650000045, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 21, "t_vision_ms": 56.52897299999893, "t_prefill_ms": 233.21546700000795, "t_kv_decode_ms": 265.9058909999885, "t_action_head_ms": 0.0, "t_total_ms": 845.4316610000063, "t_faithful_ms": 555.6503309999954, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 22, "t_vision_ms": 56.0679040000025, "t_prefill_ms": 232.57882199999358, "t_kv_decode_ms": 252.53248700002473, "t_action_head_ms": 0.0, "t_total_ms": 829.8819409999965, "t_faithful_ms": 541.1792130000208, "kv_cache_mb": 144.1792, "alloc_mb": 4579.059712, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 23, "t_vision_ms": 57.818373000003476, "t_prefill_ms": 234.29626099999723, "t_kv_decode_ms": 255.4852729999766, "t_action_head_ms": 0.0, "t_total_ms": 839.7690129999944, "t_faithful_ms": 547.5999069999773, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 24, "t_vision_ms": 55.26124499999696, "t_prefill_ms": 232.72436600001356, "t_kv_decode_ms": 252.03557399999, "t_action_head_ms": 0.0, "t_total_ms": 828.0403960000058, "t_faithful_ms": 540.0211850000005, "kv_cache_mb": 144.1792, "alloc_mb": 4578.363392, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 25, "t_vision_ms": 55.9346000000005, "t_prefill_ms": 234.21877399999858, "t_kv_decode_ms": 253.3539350000069, "t_action_head_ms": 0.0, "t_total_ms": 833.698873000003, "t_faithful_ms": 543.507309000006, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 26, "t_vision_ms": 55.484921000015675, "t_prefill_ms": 233.7569359999918, "t_kv_decode_ms": 261.5237149999814, "t_action_head_ms": 0.0, "t_total_ms": 840.0439110000093, "t_faithful_ms": 550.7655719999889, "kv_cache_mb": 144.1792, "alloc_mb": 4577.59744, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 27, "t_vision_ms": 54.155409000003374, "t_prefill_ms": 233.09283399999003, "t_kv_decode_ms": 256.08530100001303, "t_action_head_ms": 0.0, "t_total_ms": 830.61558899999, "t_faithful_ms": 543.3335440000064, "kv_cache_mb": 144.1792, "alloc_mb": 4576.514048, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 28, "t_vision_ms": 54.596990000021606, "t_prefill_ms": 231.95784699998967, "t_kv_decode_ms": 254.63791499998933, "t_action_head_ms": 0.0, "t_total_ms": 827.7803899999867, "t_faithful_ms": 541.1927520000006, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 29, "t_vision_ms": 54.24029999997515, "t_prefill_ms": 232.67581799998993, "t_kv_decode_ms": 253.1625740000436, "t_action_head_ms": 0.0, "t_total_ms": 827.0904029999997, "t_faithful_ms": 540.0786920000087, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 30, "t_vision_ms": 58.65410999999199, "t_prefill_ms": 233.90473199998496, "t_kv_decode_ms": 265.50027100003604, "t_action_head_ms": 0.0, "t_total_ms": 850.6910880000191, "t_faithful_ms": 558.059113000013, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 31, "t_vision_ms": 57.4788280000007, "t_prefill_ms": 234.4870659999856, "t_kv_decode_ms": 270.8054570000229, "t_action_head_ms": 0.0, "t_total_ms": 854.7931260000041, "t_faithful_ms": 562.7713510000092, "kv_cache_mb": 144.1792, "alloc_mb": 4576.208896, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 32, "t_vision_ms": 57.68421000001922, "t_prefill_ms": 234.3737909999959, "t_kv_decode_ms": 259.26637899999605, "t_action_head_ms": 0.0, "t_total_ms": 843.426342999976, "t_faithful_ms": 551.3243800000112, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 33, "t_vision_ms": 56.0989930000062, "t_prefill_ms": 235.73366499999793, "t_kv_decode_ms": 272.25818899998444, "t_action_head_ms": 0.0, "t_total_ms": 855.9706469999924, "t_faithful_ms": 564.0908469999886, "kv_cache_mb": 144.1792, "alloc_mb": 4576.208896, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 34, "t_vision_ms": 57.373033000004625, "t_prefill_ms": 234.53427700002294, "t_kv_decode_ms": 270.3918629999862, "t_action_head_ms": 0.0, "t_total_ms": 854.272643999991, "t_faithful_ms": 562.2991730000138, "kv_cache_mb": 144.1792, "alloc_mb": 4578.668544, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 35, "t_vision_ms": 57.34315200001561, "t_prefill_ms": 232.79708700002288, "t_kv_decode_ms": 260.86599599995, "t_action_head_ms": 0.0, "t_total_ms": 841.2010249999753, "t_faithful_ms": 551.0062349999885, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 36, "t_vision_ms": 55.668294000014384, "t_prefill_ms": 232.31291599998372, "t_kv_decode_ms": 254.56750299997566, "t_action_head_ms": 0.0, "t_total_ms": 830.6067460000008, "t_faithful_ms": 542.5487129999738, "kv_cache_mb": 144.1792, "alloc_mb": 4578.668544, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 37, "t_vision_ms": 58.52701899999602, "t_prefill_ms": 233.9231429999984, "t_kv_decode_ms": 249.2908530000193, "t_action_head_ms": 0.0, "t_total_ms": 834.2413289999797, "t_faithful_ms": 541.7410150000137, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 38, "t_vision_ms": 56.15683499999591, "t_prefill_ms": 234.41011500000286, "t_kv_decode_ms": 256.3160029999949, "t_action_head_ms": 0.0, "t_total_ms": 837.5138230000232, "t_faithful_ms": 546.8829529999937, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 39, "t_vision_ms": 57.93760599999587, "t_prefill_ms": 234.94043899998474, "t_kv_decode_ms": 268.9388720000352, "t_action_head_ms": 0.0, "t_total_ms": 854.7362219999854, "t_faithful_ms": 561.8169170000158, "kv_cache_mb": 144.1792, "alloc_mb": 4576.354304, "peak_alloc_mb": 4912.646656, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 40, "t_vision_ms": 56.8804499999942, "t_prefill_ms": 234.42455399998607, "t_kv_decode_ms": 259.86828599999967, "t_action_head_ms": 0.0, "t_total_ms": 842.5666169999886, "t_faithful_ms": 551.1732899999799, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 41, "t_vision_ms": 58.21235400000546, "t_prefill_ms": 236.31053400001178, "t_kv_decode_ms": 261.0824249999837, "t_action_head_ms": 0.0, "t_total_ms": 850.1997239999923, "t_faithful_ms": 555.6053130000009, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 42, "t_vision_ms": 57.27591000001553, "t_prefill_ms": 235.93315700000517, "t_kv_decode_ms": 259.9173619999817, "t_action_head_ms": 0.0, "t_total_ms": 846.3728570000058, "t_faithful_ms": 553.1264290000024, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 43, "t_vision_ms": 56.78765900000826, "t_prefill_ms": 234.88539599998148, "t_kv_decode_ms": 263.3471620000023, "t_action_head_ms": 0.0, "t_total_ms": 846.7337520000058, "t_faithful_ms": 555.020216999992, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 44, "t_vision_ms": 58.0107680000026, "t_prefill_ms": 237.8614619999837, "t_kv_decode_ms": 273.7876680000113, "t_action_head_ms": 0.0, "t_total_ms": 865.6227909999927, "t_faithful_ms": 569.6598979999976, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 45, "t_vision_ms": 57.438415000007126, "t_prefill_ms": 233.7127790000011, "t_kv_decode_ms": 264.4463549999898, "t_action_head_ms": 0.0, "t_total_ms": 846.814873999989, "t_faithful_ms": 555.597548999998, "kv_cache_mb": 144.1792, "alloc_mb": 4575.817728, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 46, "t_vision_ms": 57.2697919999996, "t_prefill_ms": 236.89379000001054, "t_kv_decode_ms": 258.86123999998745, "t_action_head_ms": 0.0, "t_total_ms": 847.2302650000074, "t_faithful_ms": 553.0248219999976, "kv_cache_mb": 144.1792, "alloc_mb": 4578.924544, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 47, "t_vision_ms": 56.63516600000662, "t_prefill_ms": 236.72136000001842, "t_kv_decode_ms": 254.1592989999799, "t_action_head_ms": 0.0, "t_total_ms": 840.9121029999937, "t_faithful_ms": 547.515825000005, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 48, "t_vision_ms": 58.49864700002172, "t_prefill_ms": 233.9450579999891, "t_kv_decode_ms": 253.38698499999168, "t_action_head_ms": 0.0, "t_total_ms": 838.3220460000018, "t_faithful_ms": 545.8306900000025, "kv_cache_mb": 144.1792, "alloc_mb": 4580.460544, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 49, "t_vision_ms": 55.45796100000189, "t_prefill_ms": 234.35816099998874, "t_kv_decode_ms": 256.8088320000186, "t_action_head_ms": 0.0, "t_total_ms": 836.4783860000102, "t_faithful_ms": 546.6249540000092, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 50, "t_vision_ms": 57.95865900000763, "t_prefill_ms": 232.21205499999087, "t_kv_decode_ms": 295.89021999998977, "t_action_head_ms": 0.0, "t_total_ms": 876.2774580000041, "t_faithful_ms": 586.0609339999883, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 51, "t_vision_ms": 59.72444599998994, "t_prefill_ms": 234.54856699999027, "t_kv_decode_ms": 254.37632800000642, "t_action_head_ms": 0.0, "t_total_ms": 843.0572780000034, "t_faithful_ms": 548.6493409999866, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 52, "t_vision_ms": 59.50856199999066, "t_prefill_ms": 239.1422030000001, "t_kv_decode_ms": 344.22758900001327, "t_action_head_ms": 0.0, "t_total_ms": 941.6324819999886, "t_faithful_ms": 642.878354000004, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 53, "t_vision_ms": 88.23775399997658, "t_prefill_ms": 238.11580800000343, "t_kv_decode_ms": 290.03752100001634, "t_action_head_ms": 0.0, "t_total_ms": 942.833319000016, "t_faithful_ms": 616.3910829999963, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 54, "t_vision_ms": 57.382614000005105, "t_prefill_ms": 236.73511499998767, "t_kv_decode_ms": 268.69703299999514, "t_action_head_ms": 0.0, "t_total_ms": 857.0065330000034, "t_faithful_ms": 562.8147619999879, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 55, "t_vision_ms": 57.50566599999729, "t_prefill_ms": 238.15181200001234, "t_kv_decode_ms": 273.0930859999887, "t_action_head_ms": 0.0, "t_total_ms": 864.481923999989, "t_faithful_ms": 568.7505639999983, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 56, "t_vision_ms": 57.15809700001273, "t_prefill_ms": 235.49661300000935, "t_kv_decode_ms": 256.2420799999927, "t_action_head_ms": 0.0, "t_total_ms": 841.617422000013, "t_faithful_ms": 548.8967900000148, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 57, "t_vision_ms": 58.54523900001141, "t_prefill_ms": 238.02651600001923, "t_kv_decode_ms": 272.2293029999605, "t_action_head_ms": 0.0, "t_total_ms": 865.4418859999851, "t_faithful_ms": 568.8010579999911, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 58, "t_vision_ms": 57.00551399999654, "t_prefill_ms": 237.07594299997936, "t_kv_decode_ms": 269.1955970000208, "t_action_head_ms": 0.0, "t_total_ms": 857.4409830000036, "t_faithful_ms": 563.2770539999967, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 59, "t_vision_ms": 57.88390699999013, "t_prefill_ms": 236.94759200000703, "t_kv_decode_ms": 259.4669540000041, "t_action_head_ms": 0.0, "t_total_ms": 849.2086230000098, "t_faithful_ms": 554.2984530000012, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 60, "t_vision_ms": 57.26978999999233, "t_prefill_ms": 240.5146259999924, "t_kv_decode_ms": 297.8946570000005, "t_action_head_ms": 0.0, "t_total_ms": 893.5819309999999, "t_faithful_ms": 595.6790729999852, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 61, "t_vision_ms": 70.45691199999737, "t_prefill_ms": 249.87608500001102, "t_kv_decode_ms": 305.4650210000034, "t_action_head_ms": 0.0, "t_total_ms": 946.2954479999723, "t_faithful_ms": 625.7980180000118, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 62, "t_vision_ms": 125.92028000000255, "t_prefill_ms": 405.92591600000105, "t_kv_decode_ms": 223.68548099998975, "t_action_head_ms": 0.0, "t_total_ms": 1287.6298780000184, "t_faithful_ms": 755.5316769999934, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 63, "t_vision_ms": 170.70810500001699, "t_prefill_ms": 241.21590199999332, "t_kv_decode_ms": 249.60376499998915, "t_action_head_ms": 0.0, "t_total_ms": 1073.5460410000144, "t_faithful_ms": 661.5277719999995, "kv_cache_mb": 144.1792, "alloc_mb": 4577.04448, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 64, "t_vision_ms": 59.655764999973826, "t_prefill_ms": 351.64507500002173, "t_kv_decode_ms": 416.42426399999977, "t_action_head_ms": 0.0, "t_total_ms": 1239.1371070000048, "t_faithful_ms": 827.7251039999953, "kv_cache_mb": 144.1792, "alloc_mb": 4578.924544, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 65, "t_vision_ms": 69.2402430000243, "t_prefill_ms": 245.73763200001508, "t_kv_decode_ms": 368.0088269999544, "t_action_head_ms": 0.0, "t_total_ms": 998.0975699999988, "t_faithful_ms": 682.9867019999938, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 66, "t_vision_ms": 58.57751099998154, "t_prefill_ms": 235.47845799998868, "t_kv_decode_ms": 263.9802360000374, "t_action_head_ms": 0.0, "t_total_ms": 852.1593060000043, "t_faithful_ms": 558.0362050000076, "kv_cache_mb": 144.1792, "alloc_mb": 4579.46112, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 67, "t_vision_ms": 55.2223440000148, "t_prefill_ms": 237.84939000000804, "t_kv_decode_ms": 266.3723359999892, "t_action_head_ms": 0.0, "t_total_ms": 852.6185759999976, "t_faithful_ms": 559.4440700000121, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 68, "t_vision_ms": 60.728787999977385, "t_prefill_ms": 243.4691500000099, "t_kv_decode_ms": 282.8031630000112, "t_action_head_ms": 0.0, "t_total_ms": 891.2660520000202, "t_faithful_ms": 587.0011009999985, "kv_cache_mb": 144.1792, "alloc_mb": 4579.913728, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 69, "t_vision_ms": 57.167428999974845, "t_prefill_ms": 241.97703999999476, "t_kv_decode_ms": 261.6392830000507, "t_action_head_ms": 0.0, "t_total_ms": 860.0138619999882, "t_faithful_ms": 560.7837520000203, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 70, "t_vision_ms": 58.757485000001, "t_prefill_ms": 238.49376399999755, "t_kv_decode_ms": 262.7908229999889, "t_action_head_ms": 0.0, "t_total_ms": 857.3747540000056, "t_faithful_ms": 560.0420719999875, "kv_cache_mb": 144.1792, "alloc_mb": 4579.002368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 71, "t_vision_ms": 57.119077000010066, "t_prefill_ms": 242.00371699998868, "t_kv_decode_ms": 293.73799700002223, "t_action_head_ms": 0.0, "t_total_ms": 892.0794759999922, "t_faithful_ms": 592.860791000021, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 72, "t_vision_ms": 57.397143999992295, "t_prefill_ms": 240.04721500000414, "t_kv_decode_ms": 290.89171400002556, "t_action_head_ms": 0.0, "t_total_ms": 885.869093000025, "t_faithful_ms": 588.336073000022, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 73, "t_vision_ms": 58.393867000006594, "t_prefill_ms": 239.0061290000176, "t_kv_decode_ms": 269.4696349999788, "t_action_head_ms": 0.0, "t_total_ms": 864.3533789999935, "t_faithful_ms": 566.869631000003, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 74, "t_vision_ms": 58.44451700002651, "t_prefill_ms": 237.62865500000885, "t_kv_decode_ms": 267.04843299995673, "t_action_head_ms": 0.0, "t_total_ms": 859.2560889999845, "t_faithful_ms": 563.1216049999921, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 75, "t_vision_ms": 57.30573099998537, "t_prefill_ms": 251.77316099998848, "t_kv_decode_ms": 256.09384000000546, "t_action_head_ms": 0.0, "t_total_ms": 874.3522469999903, "t_faithful_ms": 565.1727319999793, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 76, "t_vision_ms": 70.9391420000145, "t_prefill_ms": 249.09284599999637, "t_kv_decode_ms": 397.8776729999822, "t_action_head_ms": 0.0, "t_total_ms": 1038.0300610000006, "t_faithful_ms": 717.9096609999931, "kv_cache_mb": 144.1792, "alloc_mb": 4579.46112, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 77, "t_vision_ms": 58.31461399998261, "t_prefill_ms": 274.1102360000127, "t_kv_decode_ms": 326.4883460000192, "t_action_head_ms": 0.0, "t_total_ms": 991.4781690000041, "t_faithful_ms": 658.9131960000145, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 78, "t_vision_ms": 59.76869700000975, "t_prefill_ms": 237.57724899999744, "t_kv_decode_ms": 268.62479599998323, "t_action_head_ms": 0.0, "t_total_ms": 863.3714599999962, "t_faithful_ms": 565.9707419999904, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 79, "t_vision_ms": 58.99594100000627, "t_prefill_ms": 241.72436199998515, "t_kv_decode_ms": 273.8579370000309, "t_action_head_ms": 0.0, "t_total_ms": 875.3963750000082, "t_faithful_ms": 574.5782400000223, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 80, "t_vision_ms": 60.45091600000774, "t_prefill_ms": 238.59698200001844, "t_kv_decode_ms": 269.1202699999735, "t_action_head_ms": 0.0, "t_total_ms": 867.3015480000004, "t_faithful_ms": 568.1681679999997, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 81, "t_vision_ms": 59.48964000000956, "t_prefill_ms": 240.59156800001347, "t_kv_decode_ms": 277.25730099996326, "t_action_head_ms": 0.0, "t_total_ms": 877.5064270000144, "t_faithful_ms": 577.3385089999863, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 82, "t_vision_ms": 59.66333300000315, "t_prefill_ms": 238.93517800001973, "t_kv_decode_ms": 260.1312209999662, "t_action_head_ms": 0.0, "t_total_ms": 857.4164670000073, "t_faithful_ms": 558.7297319999891, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 83, "t_vision_ms": 57.56558699999914, "t_prefill_ms": 239.19193300000074, "t_kv_decode_ms": 262.83935600000063, "t_action_head_ms": 0.0, "t_total_ms": 856.4516360000027, "t_faithful_ms": 559.5968760000005, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 84, "t_vision_ms": 56.63844599999379, "t_prefill_ms": 237.1929669999986, "t_kv_decode_ms": 273.58791800003246, "t_action_head_ms": 0.0, "t_total_ms": 861.3338660000238, "t_faithful_ms": 567.4193310000248, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 85, "t_vision_ms": 56.98684399999365, "t_prefill_ms": 238.22195300002136, "t_kv_decode_ms": 265.4595539999889, "t_action_head_ms": 0.0, "t_total_ms": 855.9534190000022, "t_faithful_ms": 560.6683510000039, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 86, "t_vision_ms": 58.16231000000016, "t_prefill_ms": 237.51944800000047, "t_kv_decode_ms": 275.1663550000103, "t_action_head_ms": 0.0, "t_total_ms": 866.6283919999955, "t_faithful_ms": 570.8481130000109, "kv_cache_mb": 144.1792, "alloc_mb": 4578.603008, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 87, "t_vision_ms": 94.45421899999928, "t_prefill_ms": 285.1949160000231, "t_kv_decode_ms": 305.990544999986, "t_action_head_ms": 0.0, "t_total_ms": 1065.4316870000002, "t_faithful_ms": 685.6396800000084, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 88, "t_vision_ms": 79.0934800000116, "t_prefill_ms": 270.0758560000054, "t_kv_decode_ms": 453.8209609999626, "t_action_head_ms": 0.0, "t_total_ms": 1152.2563050000088, "t_faithful_ms": 802.9902969999796, "kv_cache_mb": 144.1792, "alloc_mb": 4578.840576, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 89, "t_vision_ms": 63.90306699998405, "t_prefill_ms": 273.80025399997976, "t_kv_decode_ms": 373.2371450000471, "t_action_head_ms": 0.0, "t_total_ms": 1048.7709200000097, "t_faithful_ms": 710.9404660000109, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 90, "t_vision_ms": 88.4853430000021, "t_prefill_ms": 325.86835500001143, "t_kv_decode_ms": 340.70059699999433, "t_action_head_ms": 0.0, "t_total_ms": 1169.467855000022, "t_faithful_ms": 755.0542950000079, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 91, "t_vision_ms": 84.73620199998777, "t_prefill_ms": 237.516783000018, "t_kv_decode_ms": 258.9382809999847, "t_action_head_ms": 0.0, "t_total_ms": 903.5303640000052, "t_faithful_ms": 581.1912659999905, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 92, "t_vision_ms": 57.758814999999686, "t_prefill_ms": 244.05483600000366, "t_kv_decode_ms": 280.4197570000042, "t_action_head_ms": 0.0, "t_total_ms": 884.1495019999854, "t_faithful_ms": 582.2334080000076, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 93, "t_vision_ms": 63.24290699998869, "t_prefill_ms": 239.36753699999258, "t_kv_decode_ms": 276.4727560000324, "t_action_head_ms": 0.0, "t_total_ms": 881.7904570000223, "t_faithful_ms": 579.0832000000137, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 94, "t_vision_ms": 57.46532899999579, "t_prefill_ms": 239.99851799999306, "t_kv_decode_ms": 270.28820800001085, "t_action_head_ms": 0.0, "t_total_ms": 865.3178639999908, "t_faithful_ms": 567.7520549999997, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 95, "t_vision_ms": 67.50809000001823, "t_prefill_ms": 241.6899849999936, "t_kv_decode_ms": 278.8393140000096, "t_action_head_ms": 0.0, "t_total_ms": 897.3378659999867, "t_faithful_ms": 588.0373890000214, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 96, "t_vision_ms": 65.19062800001052, "t_prefill_ms": 244.81875399999353, "t_kv_decode_ms": 306.14858900000286, "t_action_head_ms": 0.0, "t_total_ms": 926.2888769999904, "t_faithful_ms": 616.1579710000069, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 97, "t_vision_ms": 60.244841000013594, "t_prefill_ms": 241.43140099999982, "t_kv_decode_ms": 300.2429149999841, "t_action_head_ms": 0.0, "t_total_ms": 903.7117609999825, "t_faithful_ms": 601.9191569999975, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 98, "t_vision_ms": 65.13880800000038, "t_prefill_ms": 246.98975300000825, "t_kv_decode_ms": 294.8772510000026, "t_action_head_ms": 0.0, "t_total_ms": 919.236584999993, "t_faithful_ms": 607.0058120000112, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 99, "t_vision_ms": 69.6531469999968, "t_prefill_ms": 239.80895600001872, "t_kv_decode_ms": 293.13627199999814, "t_action_head_ms": 0.0, "t_total_ms": 912.1685210000123, "t_faithful_ms": 602.5983750000137, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 100, "t_vision_ms": 61.05798800001594, "t_prefill_ms": 242.65159800000902, "t_kv_decode_ms": 280.37669499997264, "t_action_head_ms": 0.0, "t_total_ms": 887.8961689999869, "t_faithful_ms": 584.0862809999976, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 101, "t_vision_ms": 58.20071499999813, "t_prefill_ms": 251.87708900000416, "t_kv_decode_ms": 336.1758339999881, "t_action_head_ms": 0.0, "t_total_ms": 956.4288239999996, "t_faithful_ms": 646.2536379999904, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 102, "t_vision_ms": 58.414389000006395, "t_prefill_ms": 240.04601799998682, "t_kv_decode_ms": 275.4057080000223, "t_action_head_ms": 0.0, "t_total_ms": 872.4257640000133, "t_faithful_ms": 573.8661150000155, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 103, "t_vision_ms": 59.302540000004456, "t_prefill_ms": 239.35143500000322, "t_kv_decode_ms": 268.7467209999852, "t_action_head_ms": 0.0, "t_total_ms": 866.1596729999985, "t_faithful_ms": 567.4006959999929, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 104, "t_vision_ms": 57.39870700000438, "t_prefill_ms": 242.2931020000192, "t_kv_decode_ms": 281.83754699995234, "t_action_head_ms": 0.0, "t_total_ms": 881.3156370000002, "t_faithful_ms": 581.5293559999759, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 105, "t_vision_ms": 60.42821500000173, "t_prefill_ms": 242.16827600000101, "t_kv_decode_ms": 272.57539800001496, "t_action_head_ms": 0.0, "t_total_ms": 877.869913000012, "t_faithful_ms": 575.1718890000177, "kv_cache_mb": 144.1792, "alloc_mb": 4578.371584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 106, "t_vision_ms": 61.002306999995426, "t_prefill_ms": 238.8557649999825, "t_kv_decode_ms": 273.52274700001544, "t_action_head_ms": 0.0, "t_total_ms": 873.3256220000101, "t_faithful_ms": 573.3808189999934, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 107, "t_vision_ms": 58.41236000000549, "t_prefill_ms": 241.03719900000442, "t_kv_decode_ms": 285.77919099998894, "t_action_head_ms": 0.0, "t_total_ms": 884.7597699999881, "t_faithful_ms": 585.2287499999989, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 108, "t_vision_ms": 58.436399000015626, "t_prefill_ms": 240.3709470000024, "t_kv_decode_ms": 268.23670599998195, "t_action_head_ms": 0.0, "t_total_ms": 865.930781000003, "t_faithful_ms": 567.044052, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 109, "t_vision_ms": 58.05460199999857, "t_prefill_ms": 240.82593600002156, "t_kv_decode_ms": 270.00779299996225, "t_action_head_ms": 0.0, "t_total_ms": 867.8563699999984, "t_faithful_ms": 568.8883309999824, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 110, "t_vision_ms": 59.361061000004156, "t_prefill_ms": 243.5874990000002, "t_kv_decode_ms": 289.59119199998895, "t_action_head_ms": 0.0, "t_total_ms": 895.6010329999913, "t_faithful_ms": 592.5397519999933, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 111, "t_vision_ms": 57.86028800000054, "t_prefill_ms": 244.50385199997982, "t_kv_decode_ms": 281.6508120000094, "t_action_head_ms": 0.0, "t_total_ms": 886.4614249999931, "t_faithful_ms": 584.0149519999898, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 112, "t_vision_ms": 56.802434000019275, "t_prefill_ms": 239.80267499999286, "t_kv_decode_ms": 275.4861909999704, "t_action_head_ms": 0.0, "t_total_ms": 868.7909100000013, "t_faithful_ms": 572.0912999999825, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 113, "t_vision_ms": 57.16885200001798, "t_prefill_ms": 241.66512200000057, "t_kv_decode_ms": 277.18725799996946, "t_action_head_ms": 0.0, "t_total_ms": 874.9555789999874, "t_faithful_ms": 576.021231999988, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 114, "t_vision_ms": 56.64158999999813, "t_prefill_ms": 239.41926699998817, "t_kv_decode_ms": 279.4688570000119, "t_action_head_ms": 0.0, "t_total_ms": 871.6940140000133, "t_faithful_ms": 575.5297139999982, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 115, "t_vision_ms": 60.67241900001363, "t_prefill_ms": 240.90201100000286, "t_kv_decode_ms": 270.9659339999746, "t_action_head_ms": 0.0, "t_total_ms": 874.2146859999878, "t_faithful_ms": 572.5403639999911, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 116, "t_vision_ms": 57.90047900001127, "t_prefill_ms": 246.10236999998847, "t_kv_decode_ms": 261.7449450000038, "t_action_head_ms": 0.0, "t_total_ms": 869.8519859999863, "t_faithful_ms": 565.7477940000035, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 117, "t_vision_ms": 72.60615199999165, "t_prefill_ms": 290.66595099999404, "t_kv_decode_ms": 273.7400530000116, "t_action_head_ms": 0.0, "t_total_ms": 1000.4507129999922, "t_faithful_ms": 637.0121559999973, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 118, "t_vision_ms": 67.24024600001144, "t_prefill_ms": 296.56452800000466, "t_kv_decode_ms": 422.55680499997084, "t_action_head_ms": 0.0, "t_total_ms": 1150.2679250000085, "t_faithful_ms": 786.3615789999869, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 119, "t_vision_ms": 60.55734599999596, "t_prefill_ms": 241.7906789999904, "t_kv_decode_ms": 284.78780800000436, "t_action_head_ms": 0.0, "t_total_ms": 889.5879810000054, "t_faithful_ms": 587.1358329999907, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 120, "t_vision_ms": 59.52589400001784, "t_prefill_ms": 247.3015160000216, "t_kv_decode_ms": 289.4098229999713, "t_action_head_ms": 0.0, "t_total_ms": 903.163056000011, "t_faithful_ms": 596.2372330000107, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 121, "t_vision_ms": 59.4917220000184, "t_prefill_ms": 256.33695199999806, "t_kv_decode_ms": 325.88798499998006, "t_action_head_ms": 0.0, "t_total_ms": 957.6768569999956, "t_faithful_ms": 641.7166589999965, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 122, "t_vision_ms": 64.78160100002128, "t_prefill_ms": 247.0088410000244, "t_kv_decode_ms": 314.31827799994494, "t_action_head_ms": 0.0, "t_total_ms": 938.0006350000087, "t_faithful_ms": 626.1087199999906, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 123, "t_vision_ms": 66.07060800001818, "t_prefill_ms": 240.21199199998478, "t_kv_decode_ms": 269.74946199999295, "t_action_head_ms": 0.0, "t_total_ms": 882.3933529999977, "t_faithful_ms": 576.0320619999959, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 124, "t_vision_ms": 57.14591200000996, "t_prefill_ms": 239.57364999998276, "t_kv_decode_ms": 269.20094400000494, "t_action_head_ms": 0.0, "t_total_ms": 862.7283200000022, "t_faithful_ms": 565.9205059999977, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 125, "t_vision_ms": 67.13329199999407, "t_prefill_ms": 243.42069300001867, "t_kv_decode_ms": 264.722393999989, "t_action_head_ms": 0.0, "t_total_ms": 885.9352270000045, "t_faithful_ms": 575.2763790000017, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 126, "t_vision_ms": 58.6973759999978, "t_prefill_ms": 241.06001300000912, "t_kv_decode_ms": 269.62309199998913, "t_action_head_ms": 0.0, "t_total_ms": 869.2149520000214, "t_faithful_ms": 569.380480999996, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 127, "t_vision_ms": 58.39457900000866, "t_prefill_ms": 243.76382400001262, "t_kv_decode_ms": 277.45746699997653, "t_action_head_ms": 0.0, "t_total_ms": 881.8714639999996, "t_faithful_ms": 579.6158699999978, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 128, "t_vision_ms": 57.094521000010445, "t_prefill_ms": 239.77113199998712, "t_kv_decode_ms": 273.1681230000049, "t_action_head_ms": 0.0, "t_total_ms": 866.9866209999952, "t_faithful_ms": 570.0337760000025, "kv_cache_mb": 144.1792, "alloc_mb": 4577.37216, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 129, "t_vision_ms": 59.92376200001104, "t_prefill_ms": 242.57252500001414, "t_kv_decode_ms": 268.9117049999652, "t_action_head_ms": 0.0, "t_total_ms": 874.0076420000094, "t_faithful_ms": 571.4079919999904, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4914.11968, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 130, "t_vision_ms": 56.93336699999918, "t_prefill_ms": 245.53694400000836, "t_kv_decode_ms": 270.7514129999993, "t_action_head_ms": 0.0, "t_total_ms": 875.7921680000038, "t_faithful_ms": 573.2217240000068, "kv_cache_mb": 144.1792, "alloc_mb": 4577.37216, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 131, "t_vision_ms": 58.36199899999883, "t_prefill_ms": 245.35452800000712, "t_kv_decode_ms": 265.7509039999866, "t_action_head_ms": 0.0, "t_total_ms": 873.2611000000077, "t_faithful_ms": 569.4674309999925, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 132, "t_vision_ms": 58.654773999990084, "t_prefill_ms": 244.22271900002102, "t_kv_decode_ms": 270.85806799999546, "t_action_head_ms": 0.0, "t_total_ms": 876.7174669999918, "t_faithful_ms": 573.7355610000066, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 133, "t_vision_ms": 58.24449499999673, "t_prefill_ms": 243.04422700001282, "t_kv_decode_ms": 544.7996759999967, "t_action_head_ms": 0.0, "t_total_ms": 1147.4637219999977, "t_faithful_ms": 846.0883980000062, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 134, "t_vision_ms": 59.51666400000022, "t_prefill_ms": 235.1291500000059, "t_kv_decode_ms": 281.8160799999987, "t_action_head_ms": 0.0, "t_total_ms": 871.2084810000249, "t_faithful_ms": 576.4618940000048, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 135, "t_vision_ms": 57.41641899999195, "t_prefill_ms": 244.1650119999963, "t_kv_decode_ms": 271.34852000003207, "t_action_head_ms": 0.0, "t_total_ms": 874.639645000002, "t_faithful_ms": 572.9299510000203, "kv_cache_mb": 144.1792, "alloc_mb": 4578.603008, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 136, "t_vision_ms": 56.57769900000176, "t_prefill_ms": 240.52322000000004, "t_kv_decode_ms": 261.88731199999893, "t_action_head_ms": 0.0, "t_total_ms": 856.186971999989, "t_faithful_ms": 558.9882310000007, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 137, "t_vision_ms": 59.67114699998888, "t_prefill_ms": 241.53264299999933, "t_kv_decode_ms": 289.8970600000155, "t_action_head_ms": 0.0, "t_total_ms": 892.3845820000054, "t_faithful_ms": 591.1008500000037, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 138, "t_vision_ms": 58.67395599997849, "t_prefill_ms": 242.59722299998998, "t_kv_decode_ms": 267.77869100001794, "t_action_head_ms": 0.0, "t_total_ms": 870.3960809999955, "t_faithful_ms": 569.0498699999864, "kv_cache_mb": 144.1792, "alloc_mb": 4578.21184, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 139, "t_vision_ms": 56.834494999975504, "t_prefill_ms": 240.8410769999989, "t_kv_decode_ms": 275.80993400002285, "t_action_head_ms": 0.0, "t_total_ms": 871.2436200000013, "t_faithful_ms": 573.4855059999973, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 140, "t_vision_ms": 57.657233000014685, "t_prefill_ms": 263.1271310000045, "t_kv_decode_ms": 340.09419699995647, "t_action_head_ms": 0.0, "t_total_ms": 981.7762879999918, "t_faithful_ms": 660.8785609999757, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 141, "t_vision_ms": 60.57349799999656, "t_prefill_ms": 241.43688800000973, "t_kv_decode_ms": 267.8836199999921, "t_action_head_ms": 0.0, "t_total_ms": 872.0031039999867, "t_faithful_ms": 569.8940059999984, "kv_cache_mb": 144.1792, "alloc_mb": 4578.06848, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 142, "t_vision_ms": 58.808947999978045, "t_prefill_ms": 247.96129499998187, "t_kv_decode_ms": 397.6129110000386, "t_action_head_ms": 0.0, "t_total_ms": 1012.1348190000106, "t_faithful_ms": 704.3831539999985, "kv_cache_mb": 144.1792, "alloc_mb": 4578.371584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 143, "t_vision_ms": 68.13137399998936, "t_prefill_ms": 241.88975200002005, "t_kv_decode_ms": 261.2950689999707, "t_action_head_ms": 0.0, "t_total_ms": 881.9087639999736, "t_faithful_ms": 571.3161949999801, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 144, "t_vision_ms": 200.50878899999702, "t_prefill_ms": 243.12335700000176, "t_kv_decode_ms": 298.4181329999842, "t_action_head_ms": 0.0, "t_total_ms": 1185.7859079999855, "t_faithful_ms": 742.050278999983, "kv_cache_mb": 144.1792, "alloc_mb": 4578.44736, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 145, "t_vision_ms": 64.43735199999878, "t_prefill_ms": 276.2143690000016, "t_kv_decode_ms": 441.25965000000633, "t_action_head_ms": 0.0, "t_total_ms": 1122.6626950000025, "t_faithful_ms": 781.9113710000067, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 146, "t_vision_ms": 72.76043699999946, "t_prefill_ms": 253.78917099999398, "t_kv_decode_ms": 297.54331800000955, "t_action_head_ms": 0.0, "t_total_ms": 950.7437549999906, "t_faithful_ms": 624.092926000003, "kv_cache_mb": 144.1792, "alloc_mb": 4578.209792, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 147, "t_vision_ms": 68.1540239999947, "t_prefill_ms": 241.68531899999834, "t_kv_decode_ms": 253.8644470000122, "t_action_head_ms": 0.0, "t_total_ms": 873.6344050000184, "t_faithful_ms": 563.7037900000053, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 148, "t_vision_ms": 60.03054699999666, "t_prefill_ms": 242.26338700000838, "t_kv_decode_ms": 270.1604620000069, "t_action_head_ms": 0.0, "t_total_ms": 874.8311810000189, "t_faithful_ms": 572.4543960000119, "kv_cache_mb": 144.1792, "alloc_mb": 4577.210368, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 149, "t_vision_ms": 57.989469999995436, "t_prefill_ms": 241.68750800001249, "t_kv_decode_ms": 266.00689500000385, "t_action_head_ms": 0.0, "t_total_ms": 865.4565530000013, "t_faithful_ms": 565.6838730000118, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 150, "t_vision_ms": 60.43441500000313, "t_prefill_ms": 247.69663600000058, "t_kv_decode_ms": 266.18912999998656, "t_action_head_ms": 0.0, "t_total_ms": 882.5513540000145, "t_faithful_ms": 574.3201809999903, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 151, "t_vision_ms": 72.59523700000159, "t_prefill_ms": 241.80917200001772, "t_kv_decode_ms": 306.5172819999873, "t_action_head_ms": 0.0, "t_total_ms": 935.4166020000036, "t_faithful_ms": 620.9216910000066, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 152, "t_vision_ms": 57.781028999983164, "t_prefill_ms": 242.1908080000037, "t_kv_decode_ms": 279.2641789999948, "t_action_head_ms": 0.0, "t_total_ms": 879.2890750000026, "t_faithful_ms": 579.2360159999816, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 153, "t_vision_ms": 59.49155799999062, "t_prefill_ms": 242.28519999999776, "t_kv_decode_ms": 276.82758400001717, "t_action_head_ms": 0.0, "t_total_ms": 880.4932129999941, "t_faithful_ms": 578.6043420000055, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 154, "t_vision_ms": 70.49670099999616, "t_prefill_ms": 243.13194600000543, "t_kv_decode_ms": 269.28365099999496, "t_action_head_ms": 0.0, "t_total_ms": 896.6401680000047, "t_faithful_ms": 582.9122979999966, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 155, "t_vision_ms": 59.25045099999693, "t_prefill_ms": 242.60455800001068, "t_kv_decode_ms": 291.2789829999838, "t_action_head_ms": 0.0, "t_total_ms": 895.0818040000001, "t_faithful_ms": 593.1339919999914, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 156, "t_vision_ms": 69.49645800000326, "t_prefill_ms": 269.0664269999843, "t_kv_decode_ms": 356.5042460000143, "t_action_head_ms": 0.0, "t_total_ms": 1033.7360380000007, "t_faithful_ms": 695.0671310000018, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 157, "t_vision_ms": 65.70093099998076, "t_prefill_ms": 272.1725289999881, "t_kv_decode_ms": 443.55448800001795, "t_action_head_ms": 0.0, "t_total_ms": 1119.4048399999872, "t_faithful_ms": 781.4279479999868, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 158, "t_vision_ms": 59.21795099999372, "t_prefill_ms": 246.58077000000844, "t_kv_decode_ms": 339.39720499998316, "t_action_head_ms": 0.0, "t_total_ms": 951.0954289999916, "t_faithful_ms": 645.1959259999853, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 159, "t_vision_ms": 64.30851800001847, "t_prefill_ms": 243.42846600001167, "t_kv_decode_ms": 285.19140799997444, "t_action_head_ms": 0.0, "t_total_ms": 900.7537980000109, "t_faithful_ms": 592.9283920000046, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 160, "t_vision_ms": 59.41859099999647, "t_prefill_ms": 267.56468399997857, "t_kv_decode_ms": 382.1046020000267, "t_action_head_ms": 0.0, "t_total_ms": 1036.1975250000057, "t_faithful_ms": 709.0878770000018, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 161, "t_vision_ms": 100.88284900001554, "t_prefill_ms": 430.46189200001095, "t_kv_decode_ms": 435.5583349999961, "t_action_head_ms": 0.0, "t_total_ms": 1498.3408480000264, "t_faithful_ms": 966.9030760000226, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 162, "t_vision_ms": 101.14594600003102, "t_prefill_ms": 242.88417100001425, "t_kv_decode_ms": 241.75315599995884, "t_action_head_ms": 0.0, "t_total_ms": 929.909312999996, "t_faithful_ms": 585.7832730000041, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 163, "t_vision_ms": 57.49834599998849, "t_prefill_ms": 245.76391800002284, "t_kv_decode_ms": 303.83216799998536, "t_action_head_ms": 0.0, "t_total_ms": 910.4551489999722, "t_faithful_ms": 607.0944319999967, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 164, "t_vision_ms": 63.6918680000349, "t_prefill_ms": 241.98745699999336, "t_kv_decode_ms": 288.79514999999856, "t_action_head_ms": 0.0, "t_total_ms": 900.2595340000425, "t_faithful_ms": 594.4744750000268, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 165, "t_vision_ms": 60.03414399998519, "t_prefill_ms": 243.1973390000053, "t_kv_decode_ms": 270.7068090000462, "t_action_head_ms": 0.0, "t_total_ms": 877.2402669999906, "t_faithful_ms": 573.9382920000367, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 166, "t_vision_ms": 57.85819499999434, "t_prefill_ms": 249.73691099995676, "t_kv_decode_ms": 263.99027600001546, "t_action_head_ms": 0.0, "t_total_ms": 879.2771309999807, "t_faithful_ms": 571.5853819999666, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 167, "t_vision_ms": 61.173340999971515, "t_prefill_ms": 245.86277999998174, "t_kv_decode_ms": 282.06940300009364, "t_action_head_ms": 0.0, "t_total_ms": 896.2432079999871, "t_faithful_ms": 589.1055240000469, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 168, "t_vision_ms": 62.17459399999825, "t_prefill_ms": 238.25300300001118, "t_kv_decode_ms": 286.0482919999754, "t_action_head_ms": 0.0, "t_total_ms": 887.0056289999866, "t_faithful_ms": 586.4758889999848, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 169, "t_vision_ms": 86.29346499998292, "t_prefill_ms": 243.07657700001073, "t_kv_decode_ms": 356.22921100002714, "t_action_head_ms": 0.0, "t_total_ms": 1015.0554659999784, "t_faithful_ms": 685.5992530000208, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 170, "t_vision_ms": 57.660971000018435, "t_prefill_ms": 241.97052199997415, "t_kv_decode_ms": 264.9579659999972, "t_action_head_ms": 0.0, "t_total_ms": 864.3130940000106, "t_faithful_ms": 564.5894589999898, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 171, "t_vision_ms": 56.555604999971365, "t_prefill_ms": 244.11219099999926, "t_kv_decode_ms": 266.2357010000278, "t_action_head_ms": 0.0, "t_total_ms": 867.6648350000278, "t_faithful_ms": 566.9034969999984, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 172, "t_vision_ms": 60.562107000009746, "t_prefill_ms": 246.62845700004254, "t_kv_decode_ms": 335.3082999999515, "t_action_head_ms": 0.0, "t_total_ms": 949.8129609999637, "t_faithful_ms": 642.4988640000038, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 173, "t_vision_ms": 319.48616599999013, "t_prefill_ms": 265.20672099997, "t_kv_decode_ms": 457.6137870000707, "t_action_head_ms": 0.0, "t_total_ms": 1627.106313000013, "t_faithful_ms": 1042.3066740000309, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 174, "t_vision_ms": 69.60502300000826, "t_prefill_ms": 254.8957489999566, "t_kv_decode_ms": 377.6831290000473, "t_action_head_ms": 0.0, "t_total_ms": 1026.8185470000049, "t_faithful_ms": 702.1839010000122, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 175, "t_vision_ms": 68.01750799996853, "t_prefill_ms": 364.86995399997113, "t_kv_decode_ms": 520.4949610001108, "t_action_head_ms": 0.0, "t_total_ms": 1386.3841870000329, "t_faithful_ms": 953.3824230000505, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 176, "t_vision_ms": 80.39917000002106, "t_prefill_ms": 249.6548250000501, "t_kv_decode_ms": 282.6166189999526, "t_action_head_ms": 0.0, "t_total_ms": 942.8174509999963, "t_faithful_ms": 612.6706140000238, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 177, "t_vision_ms": 57.54657799997176, "t_prefill_ms": 252.52301199998328, "t_kv_decode_ms": 276.5353530000425, "t_action_head_ms": 0.0, "t_total_ms": 896.7755150000016, "t_faithful_ms": 586.6049429999975, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 178, "t_vision_ms": 57.88228500000514, "t_prefill_ms": 245.40906299995413, "t_kv_decode_ms": 274.2484140000556, "t_action_head_ms": 0.0, "t_total_ms": 880.9288320000519, "t_faithful_ms": 577.5397620000149, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 179, "t_vision_ms": 62.07040199996072, "t_prefill_ms": 247.38197499999615, "t_kv_decode_ms": 288.6145790000114, "t_action_head_ms": 0.0, "t_total_ms": 907.6140660000078, "t_faithful_ms": 598.0669559999683, "kv_cache_mb": 144.1792, "alloc_mb": 4577.519616, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 180, "t_vision_ms": 59.4718420000504, "t_prefill_ms": 245.65448200002038, "t_kv_decode_ms": 294.44007999995847, "t_action_head_ms": 0.0, "t_total_ms": 904.7873600000003, "t_faithful_ms": 599.5664040000293, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 181, "t_vision_ms": 59.10494199997629, "t_prefill_ms": 243.66897999999537, "t_kv_decode_ms": 285.8905639999989, "t_action_head_ms": 0.0, "t_total_ms": 891.5491800000268, "t_faithful_ms": 588.6644859999706, "kv_cache_mb": 144.1792, "alloc_mb": 4577.519616, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 182, "t_vision_ms": 60.12807700000167, "t_prefill_ms": 242.75083999998515, "t_kv_decode_ms": 299.4729669999856, "t_action_head_ms": 0.0, "t_total_ms": 905.3192920000015, "t_faithful_ms": 602.3518839999724, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 183, "t_vision_ms": 57.97658699998465, "t_prefill_ms": 242.80698000001166, "t_kv_decode_ms": 278.1242610000163, "t_action_head_ms": 0.0, "t_total_ms": 879.7678669999982, "t_faithful_ms": 578.9078280000126, "kv_cache_mb": 144.1792, "alloc_mb": 4576.823296, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 184, "t_vision_ms": 58.638782999992145, "t_prefill_ms": 246.2814620000131, "t_kv_decode_ms": 283.06229700001495, "t_action_head_ms": 0.0, "t_total_ms": 893.0114600000252, "t_faithful_ms": 587.9825420000202, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 185, "t_vision_ms": 94.67670999998745, "t_prefill_ms": 242.35195599999315, "t_kv_decode_ms": 367.0614160000696, "t_action_head_ms": 0.0, "t_total_ms": 1041.2167300000306, "t_faithful_ms": 704.0900820000502, "kv_cache_mb": 144.1792, "alloc_mb": 4576.823296, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 186, "t_vision_ms": 59.714237000036974, "t_prefill_ms": 243.6591519999638, "t_kv_decode_ms": 278.28178200002185, "t_action_head_ms": 0.0, "t_total_ms": 885.1269219999836, "t_faithful_ms": 581.6551710000226, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 187, "t_vision_ms": 60.7567920000065, "t_prefill_ms": 246.74119100001235, "t_kv_decode_ms": 288.83963999999196, "t_action_head_ms": 0.0, "t_total_ms": 903.9402780000501, "t_faithful_ms": 596.3376230000108, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 188, "t_vision_ms": 61.52609800000164, "t_prefill_ms": 245.41986700000962, "t_kv_decode_ms": 282.6721090000319, "t_action_head_ms": 0.0, "t_total_ms": 896.6710710000143, "t_faithful_ms": 589.6180740000432, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 189, "t_vision_ms": 62.361787999975604, "t_prefill_ms": 248.25689800002237, "t_kv_decode_ms": 273.9468159999774, "t_action_head_ms": 0.0, "t_total_ms": 895.2749389999894, "t_faithful_ms": 584.5655019999754, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 190, "t_vision_ms": 82.61815299999853, "t_prefill_ms": 245.68342700001722, "t_kv_decode_ms": 289.1165990000104, "t_action_head_ms": 0.0, "t_total_ms": 945.8474520000095, "t_faithful_ms": 617.4181790000262, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 191, "t_vision_ms": 60.30874099997163, "t_prefill_ms": 243.25061100000767, "t_kv_decode_ms": 280.8929619999958, "t_action_head_ms": 0.0, "t_total_ms": 888.116368999988, "t_faithful_ms": 584.4523139999751, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 192, "t_vision_ms": 59.65414599995711, "t_prefill_ms": 244.71951399999625, "t_kv_decode_ms": 286.0366590000467, "t_action_head_ms": 0.0, "t_total_ms": 894.8848399999747, "t_faithful_ms": 590.4103190000001, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 193, "t_vision_ms": 59.87596099998882, "t_prefill_ms": 246.59920499999544, "t_kv_decode_ms": 273.3175669999923, "t_action_head_ms": 0.0, "t_total_ms": 886.3423100000318, "t_faithful_ms": 579.7927329999766, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 194, "t_vision_ms": 59.92030100003376, "t_prefill_ms": 245.13511600002857, "t_kv_decode_ms": 275.018892999924, "t_action_head_ms": 0.0, "t_total_ms": 885.2314310000224, "t_faithful_ms": 580.0743099999863, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 195, "t_vision_ms": 61.41489700002012, "t_prefill_ms": 248.6099139999851, "t_kv_decode_ms": 277.75001399999155, "t_action_head_ms": 0.0, "t_total_ms": 897.9046480000079, "t_faithful_ms": 587.7748249999968, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 196, "t_vision_ms": 57.39458399995101, "t_prefill_ms": 245.10225199998104, "t_kv_decode_ms": 270.05677600004674, "t_action_head_ms": 0.0, "t_total_ms": 875.1291099999889, "t_faithful_ms": 572.5536119999788, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 197, "t_vision_ms": 60.21070799999961, "t_prefill_ms": 246.20659600003592, "t_kv_decode_ms": 283.33298799998374, "t_action_head_ms": 0.0, "t_total_ms": 896.2597500000129, "t_faithful_ms": 589.7502920000193, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 198, "t_vision_ms": 59.432950999962486, "t_prefill_ms": 248.04508799996938, "t_kv_decode_ms": 295.2555190000794, "t_action_head_ms": 0.0, "t_total_ms": 910.3083389999824, "t_faithful_ms": 602.7335580000113, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 199, "t_vision_ms": 65.2347139999847, "t_prefill_ms": 255.84567699996796, "t_kv_decode_ms": 483.51842300007775, "t_action_head_ms": 0.0, "t_total_ms": 1125.783437999985, "t_faithful_ms": 804.5988140000304, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 200, "t_vision_ms": 69.06959200000529, "t_prefill_ms": 243.51093700005322, "t_kv_decode_ms": 330.26161099991214, "t_action_head_ms": 0.0, "t_total_ms": 955.5115899999578, "t_faithful_ms": 642.8421399999706, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}], "oft": false, "oft_chunk": null}

==> scripts/modal_validate/v6/results/v6_c4_t4_openvla7b_int8.json <==
{"workload": "openvla", "gpu_name": "T4", "model_id": "openvla/openvla-7b", "quantize": "int8", "vram_gb": 15.637086208, "load_time_s": 104.1500461101532, "load_failed": false, "n_params": 7541237184, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 7977.08288, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": 895.494350000007, "t_prefill_ms": 476.72579599999665, "t_kv_decode_ms": 468.9192040000022, "t_action_head_ms": 0.0, "t_total_ms": 3213.406059999997, "t_faithful_ms": 1841.1393500000058, "kv_cache_mb": 144.1792, "alloc_mb": 8310.260736, "peak_alloc_mb": 8458.325504, "reserved_mb": 8547.991552, "deadline_missed": true}, {"step": 2, "t_vision_ms": 217.64254999999366, "t_prefill_ms": 458.9802950000035, "t_kv_decode_ms": 973.6414290000112, "t_action_head_ms": 0.0, "t_total_ms": 2326.927554000008, "t_faithful_ms": 1650.2642740000083, "kv_cache_mb": 144.1792, "alloc_mb": 8307.693056, "peak_alloc_mb": 8641.085952, "reserved_mb": 8724.15232, "deadline_missed": true}, {"step": 3, "t_vision_ms": 202.67454900000814, "t_prefill_ms": 472.86492300000305, "t_kv_decode_ms": 755.8828009999845, "t_action_head_ms": 0.0, "t_total_ms": 2107.0038200000026, "t_faithful_ms": 1431.4222729999956, "kv_cache_mb": 144.1792, "alloc_mb": 8311.421952, "peak_alloc_mb": 8645.898752, "reserved_mb": 8724.15232, "deadline_missed": true}, {"step": 4, "t_vision_ms": 204.60820899999987, "t_prefill_ms": 463.01303299999574, "t_kv_decode_ms": 783.5286110000083, "t_action_head_ms": 0.0, "t_total_ms": 2118.8178170000074, "t_faithful_ms": 1451.149853000004, "kv_cache_mb": 144.1792, "alloc_mb": 8308.298752, "peak_alloc_mb": 8646.212608, "reserved_mb": 8755.6096, "deadline_missed": true}, {"step": 5, "t_vision_ms": 214.81710599999815, "t_prefill_ms": 476.254548, "t_kv_decode_ms": 986.8567939999906, "t_action_head_ms": 0.0, "t_total_ms": 2369.04423, "t_faithful_ms": 1677.9284479999887, "kv_cache_mb": 144.1792, "alloc_mb": 8312.055808, "peak_alloc_mb": 8646.212608, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 6, "t_vision_ms": 210.96624999999847, "t_prefill_ms": 470.78607099999203, "t_kv_decode_ms": 795.7522570000035, "t_action_head_ms": 0.0, "t_total_ms": 2159.298151999991, "t_faithful_ms": 1477.5045779999941, "kv_cache_mb": 144.1792, "alloc_mb": 8306.13248, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 7, "t_vision_ms": 207.17828899999802, "t_prefill_ms": 465.7979840000053, "t_kv_decode_ms": 788.7035020000039, "t_action_head_ms": 0.0, "t_total_ms": 2134.6965850000006, "t_faithful_ms": 1461.6797750000073, "kv_cache_mb": 144.1792, "alloc_mb": 8311.864832, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 8, "t_vision_ms": 201.13201000000913, "t_prefill_ms": 465.3203050000059, "t_kv_decode_ms": 748.4163299999836, "t_action_head_ms": 0.0, "t_total_ms": 2081.364490999988, "t_faithful_ms": 1414.8686449999987, "kv_cache_mb": 144.1792, "alloc_mb": 8310.593024, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 9, "t_vision_ms": 228.56830500001024, "t_prefill_ms": 488.16001099999085, "t_kv_decode_ms": 720.299687000022, "t_action_head_ms": 0.0, "t_total_ms": 2153.796910000011, "t_faithful_ms": 1437.028003000023, "kv_cache_mb": 144.1792, "alloc_mb": 8312.091136, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 10, "t_vision_ms": 199.85542199998463, "t_prefill_ms": 461.43845000000283, "t_kv_decode_ms": 747.3520430000065, "t_action_head_ms": 0.0, "t_total_ms": 2069.9832740000093, "t_faithful_ms": 1408.645914999994, "kv_cache_mb": 144.1792, "alloc_mb": 8306.457088, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 11, "t_vision_ms": 199.22352999998338, "t_prefill_ms": 456.72975700000507, "t_kv_decode_ms": 760.9823920000167, "t_action_head_ms": 0.0, "t_total_ms": 2072.9271230000277, "t_faithful_ms": 1416.9356790000052, "kv_cache_mb": 144.1792, "alloc_mb": 8314.04288, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 12, "t_vision_ms": 198.07452800000647, "t_prefill_ms": 467.7221329999952, "t_kv_decode_ms": 746.1704970000085, "t_action_head_ms": 0.0, "t_total_ms": 2077.8115479999997, "t_faithful_ms": 1411.9671580000102, "kv_cache_mb": 144.1792, "alloc_mb": 8304.753152, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 13, "t_vision_ms": 221.51519400000552, "t_prefill_ms": 489.43764899999564, "t_kv_decode_ms": 791.8075369999826, "t_action_head_ms": 0.0, "t_total_ms": 2213.7535219999904, "t_faithful_ms": 1502.7603799999838, "kv_cache_mb": 144.1792, "alloc_mb": 8314.252288, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 14, "t_vision_ms": 208.8179650000086, "t_prefill_ms": 466.26829300001305, "t_kv_decode_ms": 811.3627209999663, "t_action_head_ms": 0.0, "t_total_ms": 2161.585140999989, "t_faithful_ms": 1486.448978999988, "kv_cache_mb": 144.1792, "alloc_mb": 8306.320384, "peak_alloc_mb": 8649.964544, "reserved_mb": 8791.261184, "deadline_missed": true}, {"step": 15, "t_vision_ms": 201.50846099997466, "t_prefill_ms": 490.91520400000377, "t_kv_decode_ms": 760.3924810000251, "t_action_head_ms": 0.0, "t_total_ms": 2145.284943000007, "t_faithful_ms": 1452.8161460000035, "kv_cache_mb": 144.1792, "alloc_mb": 8314.5984, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 16, "t_vision_ms": 198.90457200000355, "t_prefill_ms": 462.47343000001706, "t_kv_decode_ms": 756.83566699999, "t_action_head_ms": 0.0, "t_total_ms": 2079.6360890000187, "t_faithful_ms": 1418.2136690000107, "kv_cache_mb": 144.1792, "alloc_mb": 8309.15584, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 17, "t_vision_ms": 199.15655400001242, "t_prefill_ms": 462.17752999999107, "t_kv_decode_ms": 764.9635259999741, "t_action_head_ms": 0.0, "t_total_ms": 2087.6763790000155, "t_faithful_ms": 1426.2976099999776, "kv_cache_mb": 144.1792, "alloc_mb": 8312.07424, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 18, "t_vision_ms": 202.71227899999644, "t_prefill_ms": 470.2677349999931, "t_kv_decode_ms": 749.2003629999999, "t_action_head_ms": 0.0, "t_total_ms": 2095.2043690000155, "t_faithful_ms": 1422.1803769999894, "kv_cache_mb": 144.1792, "alloc_mb": 8310.00576, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 19, "t_vision_ms": 206.64118099998063, "t_prefill_ms": 479.095865000005, "t_kv_decode_ms": 740.6855570000062, "t_action_head_ms": 0.0, "t_total_ms": 2112.210473999994, "t_faithful_ms": 1426.4226029999918, "kv_cache_mb": 144.1792, "alloc_mb": 8312.204288, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 20, "t_vision_ms": 207.3089639999921, "t_prefill_ms": 465.7730630000003, "t_kv_decode_ms": 811.6981610000096, "t_action_head_ms": 0.0, "t_total_ms": 2157.9021559999774, "t_faithful_ms": 1484.780188000002, "kv_cache_mb": 144.1792, "alloc_mb": 8310.332928, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 21, "t_vision_ms": 204.0000270000064, "t_prefill_ms": 466.588263999995, "t_kv_decode_ms": 778.2445480000035, "t_action_head_ms": 0.0, "t_total_ms": 2119.4612380000135, "t_faithful_ms": 1448.832839000005, "kv_cache_mb": 144.1792, "alloc_mb": 8309.629952, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 22, "t_vision_ms": 200.72484399997848, "t_prefill_ms": 465.94948999998564, "t_kv_decode_ms": 788.2606710000459, "t_action_head_ms": 0.0, "t_total_ms": 2121.6529529999943, "t_faithful_ms": 1454.93500500001, "kv_cache_mb": 144.1792, "alloc_mb": 8310.108672, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 23, "t_vision_ms": 201.7165240000054, "t_prefill_ms": 475.80688899998336, "t_kv_decode_ms": 735.6793580000272, "t_action_head_ms": 0.0, "t_total_ms": 2090.7649609999908, "t_faithful_ms": 1413.202771000016, "kv_cache_mb": 144.1792, "alloc_mb": 8310.731264, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 24, "t_vision_ms": 205.3173070000014, "t_prefill_ms": 475.33557700000983, "t_kv_decode_ms": 785.015465999976, "t_action_head_ms": 0.0, "t_total_ms": 2146.369985999996, "t_faithful_ms": 1465.6683499999872, "kv_cache_mb": 144.1792, "alloc_mb": 8309.292544, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 25, "t_vision_ms": 216.66273600001773, "t_prefill_ms": 533.5822410000048, "t_kv_decode_ms": 806.2763109999764, "t_action_head_ms": 0.0, "t_total_ms": 2306.815481000001, "t_faithful_ms": 1556.521287999999, "kv_cache_mb": 144.1792, "alloc_mb": 8311.150592, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 26, "t_vision_ms": 229.01410299999725, "t_prefill_ms": 473.8924379999787, "t_kv_decode_ms": 877.380192000004, "t_action_head_ms": 0.0, "t_total_ms": 2283.237901999996, "t_faithful_ms": 1580.28673299998, "kv_cache_mb": 144.1792, "alloc_mb": 8309.272064, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 27, "t_vision_ms": 206.0684679999838, "t_prefill_ms": 474.91349199998467, "t_kv_decode_ms": 839.2367890000116, "t_action_head_ms": 0.0, "t_total_ms": 2201.248705000012, "t_faithful_ms": 1520.21874899998, "kv_cache_mb": 144.1792, "alloc_mb": 8310.364672, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 28, "t_vision_ms": 243.72648499999627, "t_prefill_ms": 469.9621789999924, "t_kv_decode_ms": 772.5717860000145, "t_action_head_ms": 0.0, "t_total_ms": 2199.9934970000086, "t_faithful_ms": 1486.2604500000032, "kv_cache_mb": 144.1792, "alloc_mb": 8310.428672, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 29, "t_vision_ms": 217.67395300000203, "t_prefill_ms": 462.7276390000077, "t_kv_decode_ms": 781.3323000000025, "t_action_head_ms": 0.0, "t_total_ms": 2142.177400999998, "t_faithful_ms": 1461.7338920000122, "kv_cache_mb": 144.1792, "alloc_mb": 8310.987776, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 30, "t_vision_ms": 199.26611799999705, "t_prefill_ms": 463.50218499998164, "t_kv_decode_ms": 809.9336340000036, "t_action_head_ms": 0.0, "t_total_ms": 2135.5134720000137, "t_faithful_ms": 1472.7019369999823, "kv_cache_mb": 144.1792, "alloc_mb": 8309.537792, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 31, "t_vision_ms": 201.11875499998177, "t_prefill_ms": 464.6430290000012, "t_kv_decode_ms": 740.881671000011, "t_action_head_ms": 0.0, "t_total_ms": 2072.4486299999967, "t_faithful_ms": 1406.643454999994, "kv_cache_mb": 144.1792, "alloc_mb": 8310.976, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 32, "t_vision_ms": 208.03226299997846, "t_prefill_ms": 457.3286659999951, "t_kv_decode_ms": 753.4073510000496, "t_action_head_ms": 0.0, "t_total_ms": 2084.1718430000074, "t_faithful_ms": 1418.7682800000232, "kv_cache_mb": 144.1792, "alloc_mb": 8309.200384, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 33, "t_vision_ms": 197.89796099999535, "t_prefill_ms": 460.840601000001, "t_kv_decode_ms": 775.7255100000009, "t_action_head_ms": 0.0, "t_total_ms": 2093.245322999991, "t_faithful_ms": 1434.4640719999973, "kv_cache_mb": 144.1792, "alloc_mb": 8311.088128, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 34, "t_vision_ms": 199.29705900000272, "t_prefill_ms": 465.9644310000033, "t_kv_decode_ms": 846.8260499999758, "t_action_head_ms": 0.0, "t_total_ms": 2177.3899519999986, "t_faithful_ms": 1512.0875399999818, "kv_cache_mb": 144.1792, "alloc_mb": 8309.943808, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 35, "t_vision_ms": 201.34507100001997, "t_prefill_ms": 473.3752380000169, "t_kv_decode_ms": 784.8786779999841, "t_action_head_ms": 0.0, "t_total_ms": 2134.361547999987, "t_faithful_ms": 1459.598987000021, "kv_cache_mb": 144.1792, "alloc_mb": 8311.977984, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 36, "t_vision_ms": 204.82312699999738, "t_prefill_ms": 477.06554000001233, "t_kv_decode_ms": 762.4755250000135, "t_action_head_ms": 0.0, "t_total_ms": 2126.2972160000118, "t_faithful_ms": 1444.3641920000232, "kv_cache_mb": 144.1792, "alloc_mb": 8310.531072, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 37, "t_vision_ms": 208.5101810000083, "t_prefill_ms": 475.3636480000125, "t_kv_decode_ms": 829.7631719999856, "t_action_head_ms": 0.0, "t_total_ms": 2197.5530649999937, "t_faithful_ms": 1513.6370010000064, "kv_cache_mb": 144.1792, "alloc_mb": 8312.54528, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 38, "t_vision_ms": 207.87805999998454, "t_prefill_ms": 473.7722250000047, "t_kv_decode_ms": 787.8520260000244, "t_action_head_ms": 0.0, "t_total_ms": 2151.195590000015, "t_faithful_ms": 1469.5023110000136, "kv_cache_mb": 144.1792, "alloc_mb": 8310.49216, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 39, "t_vision_ms": 204.23882200000776, "t_prefill_ms": 473.57301300002064, "t_kv_decode_ms": 778.0061049999745, "t_action_head_ms": 0.0, "t_total_ms": 2133.675858999993, "t_faithful_ms": 1455.8179400000029, "kv_cache_mb": 144.1792, "alloc_mb": 8309.987328, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 40, "t_vision_ms": 203.52547100000606, "t_prefill_ms": 480.29193099998224, "t_kv_decode_ms": 808.2432650000158, "t_action_head_ms": 0.0, "t_total_ms": 2175.9265419999847, "t_faithful_ms": 1492.060667000004, "kv_cache_mb": 144.1792, "alloc_mb": 8309.218304, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 41, "t_vision_ms": 203.24622199998998, "t_prefill_ms": 466.8470139999954, "t_kv_decode_ms": 785.1441040000111, "t_action_head_ms": 0.0, "t_total_ms": 2125.3690849999884, "t_faithful_ms": 1455.2373399999965, "kv_cache_mb": 144.1792, "alloc_mb": 8306.288128, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 42, "t_vision_ms": 199.20036399997798, "t_prefill_ms": 464.7565420000035, "t_kv_decode_ms": 778.5333100000287, "t_action_head_ms": 0.0, "t_total_ms": 2106.491543000004, "t_faithful_ms": 1442.4902160000102, "kv_cache_mb": 144.1792, "alloc_mb": 8308.265984, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 43, "t_vision_ms": 206.9552339999916, "t_prefill_ms": 460.7741939999812, "t_kv_decode_ms": 856.9231360000344, "t_action_head_ms": 0.0, "t_total_ms": 2192.4263129999986, "t_faithful_ms": 1524.6525640000073, "kv_cache_mb": 144.1792, "alloc_mb": 8309.400064, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 44, "t_vision_ms": 197.31897399998388, "t_prefill_ms": 460.53019800001493, "t_kv_decode_ms": 740.5329919999986, "t_action_head_ms": 0.0, "t_total_ms": 2056.2711630000194, "t_faithful_ms": 1398.3821639999974, "kv_cache_mb": 144.1792, "alloc_mb": 8309.121536, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 45, "t_vision_ms": 200.04856099998847, "t_prefill_ms": 470.4992430000061, "t_kv_decode_ms": 764.7337070000049, "t_action_head_ms": 0.0, "t_total_ms": 2105.8697050000037, "t_faithful_ms": 1435.2815109999995, "kv_cache_mb": 144.1792, "alloc_mb": 8307.267072, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 46, "t_vision_ms": 202.27915499998517, "t_prefill_ms": 472.4607889999959, "t_kv_decode_ms": 769.2961240000216, "t_action_head_ms": 0.0, "t_total_ms": 2118.8231829999895, "t_faithful_ms": 1444.0360680000026, "kv_cache_mb": 144.1792, "alloc_mb": 8308.847104, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 47, "t_vision_ms": 204.16900500001134, "t_prefill_ms": 476.4760230000036, "t_kv_decode_ms": 781.0861090000003, "t_action_head_ms": 0.0, "t_total_ms": 2142.419693999983, "t_faithful_ms": 1461.7311370000152, "kv_cache_mb": 144.1792, "alloc_mb": 8310.112256, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 48, "t_vision_ms": 206.70533099999489, "t_prefill_ms": 477.8250909999997, "t_kv_decode_ms": 925.3034459999867, "t_action_head_ms": 0.0, "t_total_ms": 2294.4109780000017, "t_faithful_ms": 1609.8338679999813, "kv_cache_mb": 144.1792, "alloc_mb": 8308.951552, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 49, "t_vision_ms": 205.83548799999107, "t_prefill_ms": 478.8405639999951, "t_kv_decode_ms": 774.1198040000086, "t_action_head_ms": 0.0, "t_total_ms": 2143.51387100001, "t_faithful_ms": 1458.7958559999947, "kv_cache_mb": 144.1792, "alloc_mb": 8308.48768, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 50, "t_vision_ms": 203.58618899999215, "t_prefill_ms": 477.2637079999811, "t_kv_decode_ms": 807.6376010000104, "t_action_head_ms": 0.0, "t_total_ms": 2169.3830919999755, "t_faithful_ms": 1488.4874979999836, "kv_cache_mb": 144.1792, "alloc_mb": 8309.666816, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 51, "t_vision_ms": 209.30829700000686, "t_prefill_ms": 473.10348700000304, "t_kv_decode_ms": 821.4834670000073, "t_action_head_ms": 0.0, "t_total_ms": 2186.351402999975, "t_faithful_ms": 1503.8952510000172, "kv_cache_mb": 144.1792, "alloc_mb": 8309.963264, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 52, "t_vision_ms": 205.04115500000353, "t_prefill_ms": 481.4014830000133, "t_kv_decode_ms": 780.6641179999758, "t_action_head_ms": 0.0, "t_total_ms": 2153.5933989999876, "t_faithful_ms": 1467.1067559999926, "kv_cache_mb": 144.1792, "alloc_mb": 8311.424512, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 53, "t_vision_ms": 206.86365800000317, "t_prefill_ms": 485.1538679999976, "t_kv_decode_ms": 783.0508100000202, "t_action_head_ms": 0.0, "t_total_ms": 2167.1335200000212, "t_faithful_ms": 1475.068336000021, "kv_cache_mb": 144.1792, "alloc_mb": 8310.44352, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 54, "t_vision_ms": 209.63436499999943, "t_prefill_ms": 479.7964610000065, "t_kv_decode_ms": 783.1577549999906, "t_action_head_ms": 0.0, "t_total_ms": 2162.064027000014, "t_faithful_ms": 1472.5885809999966, "kv_cache_mb": 144.1792, "alloc_mb": 8312.625152, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 55, "t_vision_ms": 208.87145399998985, "t_prefill_ms": 483.52155500001004, "t_kv_decode_ms": 794.2851560000008, "t_action_head_ms": 0.0, "t_total_ms": 2179.1183909999745, "t_faithful_ms": 1486.6781650000007, "kv_cache_mb": 144.1792, "alloc_mb": 8307.1488, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 56, "t_vision_ms": 208.43786399998976, "t_prefill_ms": 475.9938549999845, "t_kv_decode_ms": 809.7492230000114, "t_action_head_ms": 0.0, "t_total_ms": 2178.657009999995, "t_faithful_ms": 1494.1809419999856, "kv_cache_mb": 144.1792, "alloc_mb": 8313.624064, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 57, "t_vision_ms": 208.84669000000144, "t_prefill_ms": 481.83236399998464, "t_kv_decode_ms": 774.4656340000233, "t_action_head_ms": 0.0, "t_total_ms": 2155.874465000011, "t_faithful_ms": 1465.1446880000094, "kv_cache_mb": 144.1792, "alloc_mb": 8307.157504, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 58, "t_vision_ms": 204.9490409999919, "t_prefill_ms": 479.63001900001245, "t_kv_decode_ms": 808.0740860000049, "t_action_head_ms": 0.0, "t_total_ms": 2177.278535999989, "t_faithful_ms": 1492.6531460000092, "kv_cache_mb": 144.1792, "alloc_mb": 8312.9344, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 59, "t_vision_ms": 204.0079100000014, "t_prefill_ms": 471.6248660000133, "t_kv_decode_ms": 792.2257059999822, "t_action_head_ms": 0.0, "t_total_ms": 2143.5361730000013, "t_faithful_ms": 1467.858481999997, "kv_cache_mb": 144.1792, "alloc_mb": 8308.62848, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 60, "t_vision_ms": 200.58475099997963, "t_prefill_ms": 463.67188499999656, "t_kv_decode_ms": 762.8721770000482, "t_action_head_ms": 0.0, "t_total_ms": 2091.4245269999865, "t_faithful_ms": 1427.1288130000244, "kv_cache_mb": 144.1792, "alloc_mb": 8312.422912, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 61, "t_vision_ms": 197.7878219999809, "t_prefill_ms": 458.61961700001075, "t_kv_decode_ms": 778.5312430000317, "t_action_head_ms": 0.0, "t_total_ms": 2091.384557999987, "t_faithful_ms": 1434.9386820000234, "kv_cache_mb": 144.1792, "alloc_mb": 8306.862592, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 62, "t_vision_ms": 199.60205600000336, "t_prefill_ms": 462.80392700001016, "t_kv_decode_ms": 759.3663049999861, "t_action_head_ms": 0.0, "t_total_ms": 2084.2189589999975, "t_faithful_ms": 1421.7722879999997, "kv_cache_mb": 144.1792, "alloc_mb": 8309.79584, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 63, "t_vision_ms": 200.23182500000303, "t_prefill_ms": 462.801369999994, "t_kv_decode_ms": 812.1653900000183, "t_action_head_ms": 0.0, "t_total_ms": 2138.2725850000097, "t_faithful_ms": 1475.1985850000153, "kv_cache_mb": 144.1792, "alloc_mb": 8312.150016, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 64, "t_vision_ms": 200.0856550000094, "t_prefill_ms": 470.27860400001487, "t_kv_decode_ms": 761.063087999986, "t_action_head_ms": 0.0, "t_total_ms": 2101.834701999991, "t_faithful_ms": 1431.4273470000103, "kv_cache_mb": 144.1792, "alloc_mb": 8311.163904, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 65, "t_vision_ms": 201.7542330000026, "t_prefill_ms": 464.68481799999495, "t_kv_decode_ms": 805.8377110000094, "t_action_head_ms": 0.0, "t_total_ms": 2138.761531, "t_faithful_ms": 1472.276762000007, "kv_cache_mb": 144.1792, "alloc_mb": 8311.062528, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 66, "t_vision_ms": 200.12876600000595, "t_prefill_ms": 465.692243999996, "t_kv_decode_ms": 758.327166999976, "t_action_head_ms": 0.0, "t_total_ms": 2090.0108720000217, "t_faithful_ms": 1424.148176999978, "kv_cache_mb": 144.1792, "alloc_mb": 8308.819456, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 67, "t_vision_ms": 201.00308599998584, "t_prefill_ms": 596.2281879999978, "t_kv_decode_ms": 677.1121550000316, "t_action_head_ms": 0.0, "t_total_ms": 2271.617636999991, "t_faithful_ms": 1474.3434290000152, "kv_cache_mb": 144.1792, "alloc_mb": 8311.07072, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 68, "t_vision_ms": 249.79545700000472, "t_prefill_ms": 478.83019700003615, "t_kv_decode_ms": 886.6587149999816, "t_action_head_ms": 0.0, "t_total_ms": 2343.953341000002, "t_faithful_ms": 1615.2843690000225, "kv_cache_mb": 144.1792, "alloc_mb": 8309.29664, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 69, "t_vision_ms": 208.33405499996616, "t_prefill_ms": 479.35259500002303, "t_kv_decode_ms": 787.193789000014, "t_action_head_ms": 0.0, "t_total_ms": 2162.609138999983, "t_faithful_ms": 1474.8804390000032, "kv_cache_mb": 144.1792, "alloc_mb": 8310.536192, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 70, "t_vision_ms": 207.93670099999417, "t_prefill_ms": 481.435982999983, "t_kv_decode_ms": 776.3289420000206, "t_action_head_ms": 0.0, "t_total_ms": 2155.123087999982, "t_faithful_ms": 1465.7016259999978, "kv_cache_mb": 144.1792, "alloc_mb": 8309.85984, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 71, "t_vision_ms": 206.82484900004283, "t_prefill_ms": 478.46646699997564, "t_kv_decode_ms": 809.5284030000016, "t_action_head_ms": 0.0, "t_total_ms": 2180.158529000039, "t_faithful_ms": 1494.81971900002, "kv_cache_mb": 144.1792, "alloc_mb": 8311.293952, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 72, "t_vision_ms": 209.64982999998938, "t_prefill_ms": 477.68427500000143, "t_kv_decode_ms": 820.537542000011, "t_action_head_ms": 0.0, "t_total_ms": 2195.2520570000047, "t_faithful_ms": 1507.8716470000018, "kv_cache_mb": 144.1792, "alloc_mb": 8310.87872, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 73, "t_vision_ms": 206.77084300001525, "t_prefill_ms": 478.1037259999721, "t_kv_decode_ms": 798.6975219999977, "t_action_head_ms": 0.0, "t_total_ms": 2168.492062000041, "t_faithful_ms": 1483.572090999985, "kv_cache_mb": 144.1792, "alloc_mb": 8311.336448, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 74, "t_vision_ms": 207.36727100000962, "t_prefill_ms": 470.7567319999839, "t_kv_decode_ms": 842.9769870000428, "t_action_head_ms": 0.0, "t_total_ms": 2199.2695139999796, "t_faithful_ms": 1521.1009900000363, "kv_cache_mb": 144.1792, "alloc_mb": 8305.235456, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 75, "t_vision_ms": 206.41833700000234, "t_prefill_ms": 477.83972099995253, "t_kv_decode_ms": 771.5290930000265, "t_action_head_ms": 0.0, "t_total_ms": 2140.0897849999865, "t_faithful_ms": 1455.7871509999813, "kv_cache_mb": 144.1792, "alloc_mb": 8313.588736, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 76, "t_vision_ms": 204.90771499999028, "t_prefill_ms": 478.32081400002835, "t_kv_decode_ms": 782.3463539999693, "t_action_head_ms": 0.0, "t_total_ms": 2148.8494440000068, "t_faithful_ms": 1465.574882999988, "kv_cache_mb": 144.1792, "alloc_mb": 8305.628672, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 77, "t_vision_ms": 205.72984299997188, "t_prefill_ms": 467.3794109999676, "t_kv_decode_ms": 773.5842880000519, "t_action_head_ms": 0.0, "t_total_ms": 2119.8452159999874, "t_faithful_ms": 1446.6935419999913, "kv_cache_mb": 144.1792, "alloc_mb": 8310.961152, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 78, "t_vision_ms": 200.95730000002732, "t_prefill_ms": 468.9966169999593, "t_kv_decode_ms": 786.1816019999992, "t_action_head_ms": 0.0, "t_total_ms": 2126.131363000013, "t_faithful_ms": 1456.1355189999858, "kv_cache_mb": 144.1792, "alloc_mb": 8306.006016, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 79, "t_vision_ms": 204.89989899999728, "t_prefill_ms": 473.8522509999825, "t_kv_decode_ms": 798.7857280000412, "t_action_head_ms": 0.0, "t_total_ms": 2156.3352799999507, "t_faithful_ms": 1477.537878000021, "kv_cache_mb": 144.1792, "alloc_mb": 8312.167936, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 80, "t_vision_ms": 236.9944800000212, "t_prefill_ms": 483.5603450000008, "t_kv_decode_ms": 750.6412949999799, "t_action_head_ms": 0.0, "t_total_ms": 2191.795445999958, "t_faithful_ms": 1471.1961200000019, "kv_cache_mb": 144.1792, "alloc_mb": 8306.958336, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 81, "t_vision_ms": 213.94272599997066, "t_prefill_ms": 474.2320539999696, "t_kv_decode_ms": 772.8894190000233, "t_action_head_ms": 0.0, "t_total_ms": 2149.278430000038, "t_faithful_ms": 1461.0641989999635, "kv_cache_mb": 144.1792, "alloc_mb": 8311.363584, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 82, "t_vision_ms": 205.60492499998873, "t_prefill_ms": 466.8417770000133, "t_kv_decode_ms": 803.8987890000158, "t_action_head_ms": 0.0, "t_total_ms": 2148.8356469999985, "t_faithful_ms": 1476.3454910000178, "kv_cache_mb": 144.1792, "alloc_mb": 8307.59168, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 83, "t_vision_ms": 203.88982299999725, "t_prefill_ms": 521.6960220000146, "t_kv_decode_ms": 776.1977149999666, "t_action_head_ms": 0.0, "t_total_ms": 2227.430491000007, "t_faithful_ms": 1501.7835599999785, "kv_cache_mb": 144.1792, "alloc_mb": 8313.485312, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 84, "t_vision_ms": 208.41907599998422, "t_prefill_ms": 472.43027700000084, "t_kv_decode_ms": 842.6099530000215, "t_action_head_ms": 0.0, "t_total_ms": 2204.351433999989, "t_faithful_ms": 1523.4593060000066, "kv_cache_mb": 144.1792, "alloc_mb": 8308.987392, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 85, "t_vision_ms": 203.9012949999801, "t_prefill_ms": 478.307209000036, "t_kv_decode_ms": 781.3758489999714, "t_action_head_ms": 0.0, "t_total_ms": 2145.8376770000314, "t_faithful_ms": 1463.5843529999875, "kv_cache_mb": 144.1792, "alloc_mb": 8310.269952, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 86, "t_vision_ms": 209.6926180000196, "t_prefill_ms": 477.2245730000009, "t_kv_decode_ms": 837.1459399999708, "t_action_head_ms": 0.0, "t_total_ms": 2211.026036000021, "t_faithful_ms": 1524.0631309999912, "kv_cache_mb": 144.1792, "alloc_mb": 8309.423616, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 87, "t_vision_ms": 200.7195130000241, "t_prefill_ms": 483.2432439999934, "t_kv_decode_ms": 772.8181779999659, "t_action_head_ms": 0.0, "t_total_ms": 2140.7909190000396, "t_faithful_ms": 1456.7809349999834, "kv_cache_mb": 144.1792, "alloc_mb": 8310.576128, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 88, "t_vision_ms": 210.32006699999783, "t_prefill_ms": 473.9844460000313, "t_kv_decode_ms": 813.8480729999742, "t_action_head_ms": 0.0, "t_total_ms": 2182.50012499999, "t_faithful_ms": 1498.1525860000033, "kv_cache_mb": 144.1792, "alloc_mb": 8308.93824, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 89, "t_vision_ms": 205.98640500003285, "t_prefill_ms": 473.12750399999004, "t_kv_decode_ms": 771.7411129999618, "t_action_head_ms": 0.0, "t_total_ms": 2130.01012899997, "t_faithful_ms": 1450.8550219999847, "kv_cache_mb": 144.1792, "alloc_mb": 8310.503424, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 90, "t_vision_ms": 206.11240799996722, "t_prefill_ms": 473.80294200002027, "t_kv_decode_ms": 806.5384999999878, "t_action_head_ms": 0.0, "t_total_ms": 2166.4150130000053, "t_faithful_ms": 1486.4538499999753, "kv_cache_mb": 144.1792, "alloc_mb": 8309.576704, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 91, "t_vision_ms": 204.85224600002994, "t_prefill_ms": 481.7227940000066, "t_kv_decode_ms": 799.1201369999885, "t_action_head_ms": 0.0, "t_total_ms": 2172.3138169999743, "t_faithful_ms": 1485.695177000025, "kv_cache_mb": 144.1792, "alloc_mb": 8312.370176, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 92, "t_vision_ms": 208.24927900002876, "t_prefill_ms": 472.14521500001183, "t_kv_decode_ms": 837.0491399999196, "t_action_head_ms": 0.0, "t_total_ms": 2197.8861919999986, "t_faithful_ms": 1517.4436339999602, "kv_cache_mb": 144.1792, "alloc_mb": 8308.833792, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 93, "t_vision_ms": 202.42167999998628, "t_prefill_ms": 476.8611259999602, "t_kv_decode_ms": 750.5307840000341, "t_action_head_ms": 0.0, "t_total_ms": 2109.1419640000026, "t_faithful_ms": 1429.8135899999806, "kv_cache_mb": 144.1792, "alloc_mb": 8308.95616, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 94, "t_vision_ms": 207.6288380000051, "t_prefill_ms": 479.3042279999895, "t_kv_decode_ms": 827.6939270000412, "t_action_head_ms": 0.0, "t_total_ms": 2201.602869999988, "t_faithful_ms": 1514.6269930000358, "kv_cache_mb": 144.1792, "alloc_mb": 8312.729088, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 95, "t_vision_ms": 205.6038439999952, "t_prefill_ms": 465.08550199996535, "t_kv_decode_ms": 759.930847000021, "t_action_head_ms": 0.0, "t_total_ms": 2101.349027000026, "t_faithful_ms": 1430.6201929999816, "kv_cache_mb": 144.1792, "alloc_mb": 8308.919296, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 96, "t_vision_ms": 197.66881800001102, "t_prefill_ms": 567.886427000019, "t_kv_decode_ms": 960.5680069999494, "t_action_head_ms": 0.0, "t_total_ms": 2491.727071000014, "t_faithful_ms": 1726.1232519999794, "kv_cache_mb": 144.1792, "alloc_mb": 8313.608192, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 97, "t_vision_ms": 253.2842509999682, "t_prefill_ms": 570.5573349999895, "t_kv_decode_ms": 982.8559300000279, "t_action_head_ms": 0.0, "t_total_ms": 2630.5902400000036, "t_faithful_ms": 1806.6975159999856, "kv_cache_mb": 144.1792, "alloc_mb": 8309.262336, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 98, "t_vision_ms": 237.1308259999978, "t_prefill_ms": 594.4632909999541, "t_kv_decode_ms": 670.3062680000471, "t_action_head_ms": 0.0, "t_total_ms": 2333.549600000026, "t_faithful_ms": 1501.900384999999, "kv_cache_mb": 144.1792, "alloc_mb": 8309.76512, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 99, "t_vision_ms": 262.7125779999915, "t_prefill_ms": 490.956615000016, "t_kv_decode_ms": 1100.123429000007, "t_action_head_ms": 0.0, "t_total_ms": 2607.5084980000156, "t_faithful_ms": 1853.7926220000145, "kv_cache_mb": 144.1792, "alloc_mb": 8306.939392, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 100, "t_vision_ms": 200.08707400000958, "t_prefill_ms": 473.4658660000264, "t_kv_decode_ms": 785.4855519999546, "t_action_head_ms": 0.0, "t_total_ms": 2132.638932999953, "t_faithful_ms": 1459.0384919999906, "kv_cache_mb": 144.1792, "alloc_mb": 8309.400576, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 101, "t_vision_ms": 197.15640300000814, "t_prefill_ms": 466.25608100004, "t_kv_decode_ms": 767.6962539999863, "t_action_head_ms": 0.0, "t_total_ms": 2094.565100000011, "t_faithful_ms": 1431.1087380000345, "kv_cache_mb": 144.1792, "alloc_mb": 8309.187072, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 102, "t_vision_ms": 200.9806899999944, "t_prefill_ms": 463.76008600003615, "t_kv_decode_ms": 788.8266539999904, "t_action_head_ms": 0.0, "t_total_ms": 2118.3497110000076, "t_faithful_ms": 1453.567430000021, "kv_cache_mb": 144.1792, "alloc_mb": 8308.045312, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 103, "t_vision_ms": 201.61495100001048, "t_prefill_ms": 460.3795269999864, "t_kv_decode_ms": 811.559213999999, "t_action_head_ms": 0.0, "t_total_ms": 2135.5881520000253, "t_faithful_ms": 1473.5536919999959, "kv_cache_mb": 144.1792, "alloc_mb": 8311.608832, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 104, "t_vision_ms": 198.56453099998816, "t_prefill_ms": 469.72824099998434, "t_kv_decode_ms": 828.3897450000381, "t_action_head_ms": 0.0, "t_total_ms": 2165.019395999991, "t_faithful_ms": 1496.6825170000106, "kv_cache_mb": 144.1792, "alloc_mb": 8306.347008, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 105, "t_vision_ms": 204.00396799999498, "t_prefill_ms": 472.77794400002904, "t_kv_decode_ms": 746.0667439999611, "t_action_head_ms": 0.0, "t_total_ms": 2099.673860999985, "t_faithful_ms": 1422.848655999985, "kv_cache_mb": 144.1792, "alloc_mb": 8309.633536, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 106, "t_vision_ms": 203.02879399997664, "t_prefill_ms": 472.2613729999807, "t_kv_decode_ms": 789.4245530000603, "t_action_head_ms": 0.0, "t_total_ms": 2140.047502000016, "t_faithful_ms": 1464.7147200000177, "kv_cache_mb": 144.1792, "alloc_mb": 8308.972032, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 107, "t_vision_ms": 201.22775999999476, "t_prefill_ms": 583.3251000000246, "t_kv_decode_ms": 995.9850699999606, "t_action_head_ms": 0.0, "t_total_ms": 2565.1457260000257, "t_faithful_ms": 1780.53792999998, "kv_cache_mb": 144.1792, "alloc_mb": 8309.778432, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 108, "t_vision_ms": 252.65695199999527, "t_prefill_ms": 483.14980600002855, "t_kv_decode_ms": 1112.446302999956, "t_action_head_ms": 0.0, "t_total_ms": 2584.111655000015, "t_faithful_ms": 1848.2530609999799, "kv_cache_mb": 144.1792, "alloc_mb": 8309.338112, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 109, "t_vision_ms": 217.91310300000077, "t_prefill_ms": 476.4401179999709, "t_kv_decode_ms": 822.3477750000256, "t_action_head_ms": 0.0, "t_total_ms": 2211.0978430000046, "t_faithful_ms": 1516.7009959999973, "kv_cache_mb": 144.1792, "alloc_mb": 8309.09696, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 110, "t_vision_ms": 205.2077569999824, "t_prefill_ms": 479.7067260000176, "t_kv_decode_ms": 828.3463619999907, "t_action_head_ms": 0.0, "t_total_ms": 2198.217591999992, "t_faithful_ms": 1513.2608449999907, "kv_cache_mb": 144.1792, "alloc_mb": 8311.237632, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 111, "t_vision_ms": 206.08707799999593, "t_prefill_ms": 473.3573110000293, "t_kv_decode_ms": 777.0272349999914, "t_action_head_ms": 0.0, "t_total_ms": 2135.95856500001, "t_faithful_ms": 1456.4716240000166, "kv_cache_mb": 144.1792, "alloc_mb": 8309.530624, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 112, "t_vision_ms": 204.4286500000112, "t_prefill_ms": 473.90711500003135, "t_kv_decode_ms": 798.627746999955, "t_action_head_ms": 0.0, "t_total_ms": 2155.3437820000454, "t_faithful_ms": 1476.9635119999975, "kv_cache_mb": 144.1792, "alloc_mb": 8311.067648, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 113, "t_vision_ms": 205.22482500001615, "t_prefill_ms": 479.2430990000298, "t_kv_decode_ms": 762.446706999981, "t_action_head_ms": 0.0, "t_total_ms": 2131.4292899999714, "t_faithful_ms": 1446.914631000027, "kv_cache_mb": 144.1792, "alloc_mb": 8310.733824, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 114, "t_vision_ms": 208.75960799997983, "t_prefill_ms": 479.5576029999893, "t_kv_decode_ms": 819.9314010000194, "t_action_head_ms": 0.0, "t_total_ms": 2196.6111309999974, "t_faithful_ms": 1508.2486119999885, "kv_cache_mb": 144.1792, "alloc_mb": 8312.259584, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 115, "t_vision_ms": 209.0061700000092, "t_prefill_ms": 483.9572490000137, "t_kv_decode_ms": 804.6107970000094, "t_action_head_ms": 0.0, "t_total_ms": 2190.58250300003, "t_faithful_ms": 1497.5742160000323, "kv_cache_mb": 144.1792, "alloc_mb": 8305.999872, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 116, "t_vision_ms": 198.9155320000009, "t_prefill_ms": 470.54677299996683, "t_kv_decode_ms": 748.6879010000393, "t_action_head_ms": 0.0, "t_total_ms": 2087.6527490000285, "t_faithful_ms": 1418.150206000007, "kv_cache_mb": 144.1792, "alloc_mb": 8310.635008, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 117, "t_vision_ms": 203.03701300002786, "t_prefill_ms": 474.009580000029, "t_kv_decode_ms": 772.926717999951, "t_action_head_ms": 0.0, "t_total_ms": 2127.065324, "t_faithful_ms": 1449.973311000008, "kv_cache_mb": 144.1792, "alloc_mb": 8307.534336, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 118, "t_vision_ms": 205.33211199995094, "t_prefill_ms": 481.7578820000108, "t_kv_decode_ms": 791.6477050000594, "t_action_head_ms": 0.0, "t_total_ms": 2165.880958999992, "t_faithful_ms": 1478.7376990000212, "kv_cache_mb": 144.1792, "alloc_mb": 8310.808064, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 119, "t_vision_ms": 208.1615160000183, "t_prefill_ms": 478.29065399997717, "t_kv_decode_ms": 779.4847870000012, "t_action_head_ms": 0.0, "t_total_ms": 2152.432484999963, "t_faithful_ms": 1465.9369569999967, "kv_cache_mb": 144.1792, "alloc_mb": 8309.553664, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 120, "t_vision_ms": 206.37996800002156, "t_prefill_ms": 464.9092459999906, "t_kv_decode_ms": 805.6329550000214, "t_action_head_ms": 0.0, "t_total_ms": 2148.251970999979, "t_faithful_ms": 1476.9221690000336, "kv_cache_mb": 144.1792, "alloc_mb": 8310.175744, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 121, "t_vision_ms": 200.03956200002904, "t_prefill_ms": 472.5752409999586, "t_kv_decode_ms": 754.2115480000575, "t_action_head_ms": 0.0, "t_total_ms": 2099.487265999983, "t_faithful_ms": 1426.8263510000452, "kv_cache_mb": 144.1792, "alloc_mb": 8308.87424, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 122, "t_vision_ms": 200.48016199996255, "t_prefill_ms": 467.41110699997535, "t_kv_decode_ms": 787.0358000000692, "t_action_head_ms": 0.0, "t_total_ms": 2122.8649579999797, "t_faithful_ms": 1454.9270690000071, "kv_cache_mb": 144.1792, "alloc_mb": 8311.005696, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 123, "t_vision_ms": 206.1339109999949, "t_prefill_ms": 473.93027900000106, "t_kv_decode_ms": 797.5971930000014, "t_action_head_ms": 0.0, "t_total_ms": 2157.776617999957, "t_faithful_ms": 1477.6613829999974, "kv_cache_mb": 144.1792, "alloc_mb": 8305.85856, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 124, "t_vision_ms": 206.41781099999434, "t_prefill_ms": 476.5772050000123, "t_kv_decode_ms": 805.8910240000046, "t_action_head_ms": 0.0, "t_total_ms": 2171.9270199999983, "t_faithful_ms": 1488.8860400000112, "kv_cache_mb": 144.1792, "alloc_mb": 8312.419328, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 125, "t_vision_ms": 205.32244000003175, "t_prefill_ms": 483.57725500000015, "t_kv_decode_ms": 763.7838960000067, "t_action_head_ms": 0.0, "t_total_ms": 2141.634508999971, "t_faithful_ms": 1452.6835910000386, "kv_cache_mb": 144.1792, "alloc_mb": 8307.358208, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 126, "t_vision_ms": 208.15794599997162, "t_prefill_ms": 479.4282679999924, "t_kv_decode_ms": 784.0096080000194, "t_action_head_ms": 0.0, "t_total_ms": 2159.2267529999845, "t_faithful_ms": 1471.5958219999834, "kv_cache_mb": 144.1792, "alloc_mb": 8311.990272, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 127, "t_vision_ms": 207.05730899999253, "t_prefill_ms": 467.3694249999585, "t_kv_decode_ms": 751.9401010000593, "t_action_head_ms": 0.0, "t_total_ms": 2100.8369379999863, "t_faithful_ms": 1426.3668350000103, "kv_cache_mb": 144.1792, "alloc_mb": 8308.76672, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 128, "t_vision_ms": 200.2499499999999, "t_prefill_ms": 479.9453749999998, "t_kv_decode_ms": 732.5043689999688, "t_action_head_ms": 0.0, "t_total_ms": 2092.9511580000053, "t_faithful_ms": 1412.6996939999685, "kv_cache_mb": 144.1792, "alloc_mb": 8311.23712, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 129, "t_vision_ms": 237.600236999981, "t_prefill_ms": 475.8240150000006, "t_kv_decode_ms": 757.9561939999735, "t_action_head_ms": 0.0, "t_total_ms": 2184.8505549999686, "t_faithful_ms": 1471.380445999955, "kv_cache_mb": 144.1792, "alloc_mb": 8308.877312, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 130, "t_vision_ms": 207.21849100004874, "t_prefill_ms": 479.98942200001693, "t_kv_decode_ms": 773.5506729999884, "t_action_head_ms": 0.0, "t_total_ms": 2148.011569000005, "t_faithful_ms": 1460.758586000054, "kv_cache_mb": 144.1792, "alloc_mb": 8312.324608, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 131, "t_vision_ms": 204.6484240000268, "t_prefill_ms": 466.8899580000243, "t_kv_decode_ms": 812.1340139999234, "t_action_head_ms": 0.0, "t_total_ms": 2155.250695999996, "t_faithful_ms": 1483.6723959999745, "kv_cache_mb": 144.1792, "alloc_mb": 8307.631616, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 132, "t_vision_ms": 198.76493099997106, "t_prefill_ms": 462.72430100003703, "t_kv_decode_ms": 766.9837369999755, "t_action_head_ms": 0.0, "t_total_ms": 2090.0050820000047, "t_faithful_ms": 1428.4729689999836, "kv_cache_mb": 144.1792, "alloc_mb": 8313.170432, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 133, "t_vision_ms": 200.18856499996218, "t_prefill_ms": 471.7165530000216, "t_kv_decode_ms": 850.7994450000069, "t_action_head_ms": 0.0, "t_total_ms": 2194.654049999997, "t_faithful_ms": 1522.7045629999907, "kv_cache_mb": 144.1792, "alloc_mb": 8305.499648, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 134, "t_vision_ms": 201.37304700000414, "t_prefill_ms": 474.77832600003467, "t_kv_decode_ms": 776.6278639999769, "t_action_head_ms": 0.0, "t_total_ms": 2128.9780019999966, "t_faithful_ms": 1452.7792370000157, "kv_cache_mb": 144.1792, "alloc_mb": 8311.248896, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 135, "t_vision_ms": 204.6266759999753, "t_prefill_ms": 473.8008869999817, "t_kv_decode_ms": 805.6298900000343, "t_action_head_ms": 0.0, "t_total_ms": 2162.5249639999993, "t_faithful_ms": 1484.0574529999913, "kv_cache_mb": 144.1792, "alloc_mb": 8307.706368, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 136, "t_vision_ms": 203.5293490000072, "t_prefill_ms": 479.0678200000116, "t_kv_decode_ms": 782.3778209999546, "t_action_head_ms": 0.0, "t_total_ms": 2147.6178099999856, "t_faithful_ms": 1464.9749899999733, "kv_cache_mb": 144.1792, "alloc_mb": 8310.922752, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 137, "t_vision_ms": 205.211276, "t_prefill_ms": 569.3558160000407, "t_kv_decode_ms": 982.6084529999548, "t_action_head_ms": 0.0, "t_total_ms": 2531.7925510000236, "t_faithful_ms": 1757.1755449999955, "kv_cache_mb": 144.1792, "alloc_mb": 8306.421248, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 138, "t_vision_ms": 251.25962500004562, "t_prefill_ms": 508.88325500000064, "t_kv_decode_ms": 1104.6044209999195, "t_action_head_ms": 0.0, "t_total_ms": 2624.9375589999886, "t_faithful_ms": 1864.7473009999658, "kv_cache_mb": 144.1792, "alloc_mb": 8312.80896, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 139, "t_vision_ms": 205.06785599997102, "t_prefill_ms": 478.5291570000254, "t_kv_decode_ms": 778.3590040000377, "t_action_head_ms": 0.0, "t_total_ms": 2145.597156000008, "t_faithful_ms": 1461.956017000034, "kv_cache_mb": 144.1792, "alloc_mb": 8309.221888, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 140, "t_vision_ms": 209.21608200001174, "t_prefill_ms": 544.196028999977, "t_kv_decode_ms": 767.4787199999855, "t_action_head_ms": 0.0, "t_total_ms": 2274.352895999982, "t_faithful_ms": 1520.8908309999742, "kv_cache_mb": 144.1792, "alloc_mb": 8309.059072, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 141, "t_vision_ms": 253.93103599998312, "t_prefill_ms": 480.181320999975, "t_kv_decode_ms": 947.4755550000395, "t_action_head_ms": 0.0, "t_total_ms": 2415.7491240000013, "t_faithful_ms": 1681.5879119999977, "kv_cache_mb": 144.1792, "alloc_mb": 8309.776384, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 142, "t_vision_ms": 210.09277000001703, "t_prefill_ms": 467.90903499999104, "t_kv_decode_ms": 822.469854000019, "t_action_head_ms": 0.0, "t_total_ms": 2178.5157030000164, "t_faithful_ms": 1500.471659000027, "kv_cache_mb": 144.1792, "alloc_mb": 8308.273664, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 143, "t_vision_ms": 198.71180699999513, "t_prefill_ms": 479.45966599996837, "t_kv_decode_ms": 848.9821170000482, "t_action_head_ms": 0.0, "t_total_ms": 2205.3727750000007, "t_faithful_ms": 1527.1535900000117, "kv_cache_mb": 144.1792, "alloc_mb": 8310.631936, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 144, "t_vision_ms": 208.1971559999829, "t_prefill_ms": 482.0485509999912, "t_kv_decode_ms": 805.8807050000496, "t_action_head_ms": 0.0, "t_total_ms": 2186.417158999973, "t_faithful_ms": 1496.1264120000237, "kv_cache_mb": 144.1792, "alloc_mb": 8308.044288, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 145, "t_vision_ms": 208.1513190000237, "t_prefill_ms": 479.30447199996706, "t_kv_decode_ms": 798.1627560000106, "t_action_head_ms": 0.0, "t_total_ms": 2173.119643000007, "t_faithful_ms": 1485.6185470000014, "kv_cache_mb": 144.1792, "alloc_mb": 8311.955968, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 146, "t_vision_ms": 206.39666100004206, "t_prefill_ms": 478.1670119999717, "t_kv_decode_ms": 794.2863059999468, "t_action_head_ms": 0.0, "t_total_ms": 2163.4571810000125, "t_faithful_ms": 1478.8499789999605, "kv_cache_mb": 144.1792, "alloc_mb": 8307.563008, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 147, "t_vision_ms": 209.1738679999935, "t_prefill_ms": 481.7947710000112, "t_kv_decode_ms": 787.2361569999953, "t_action_head_ms": 0.0, "t_total_ms": 2169.219720000001, "t_faithful_ms": 1478.204796, "kv_cache_mb": 144.1792, "alloc_mb": 8310.53568, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 148, "t_vision_ms": 207.0166830000062, "t_prefill_ms": 499.01200200002904, "t_kv_decode_ms": 771.4203950000069, "t_action_head_ms": 0.0, "t_total_ms": 2183.5220709999703, "t_faithful_ms": 1477.4490800000422, "kv_cache_mb": 144.1792, "alloc_mb": 8304.62976, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 149, "t_vision_ms": 203.6939569999845, "t_prefill_ms": 474.17994800002816, "t_kv_decode_ms": 753.1070320000026, "t_action_head_ms": 0.0, "t_total_ms": 2108.898224000029, "t_faithful_ms": 1430.9809370000153, "kv_cache_mb": 144.1792, "alloc_mb": 8312.572416, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 150, "t_vision_ms": 202.5774589999969, "t_prefill_ms": 474.7487590000219, "t_kv_decode_ms": 772.1031799999878, "t_action_head_ms": 0.0, "t_total_ms": 2126.8035559999703, "t_faithful_ms": 1449.4293980000066, "kv_cache_mb": 144.1792, "alloc_mb": 8306.6624, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 151, "t_vision_ms": 207.7259420000246, "t_prefill_ms": 477.39023799999813, "t_kv_decode_ms": 843.815660999951, "t_action_head_ms": 0.0, "t_total_ms": 2214.0932709999674, "t_faithful_ms": 1528.9318409999737, "kv_cache_mb": 144.1792, "alloc_mb": 8313.153024, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 152, "t_vision_ms": 206.28670399997873, "t_prefill_ms": 480.5331009999918, "t_kv_decode_ms": 776.1393080000403, "t_action_head_ms": 0.0, "t_total_ms": 2149.8213419999956, "t_faithful_ms": 1462.9591130000108, "kv_cache_mb": 144.1792, "alloc_mb": 8306.46528, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 153, "t_vision_ms": 208.78036800002064, "t_prefill_ms": 480.0564409999879, "t_kv_decode_ms": 835.6660809999994, "t_action_head_ms": 0.0, "t_total_ms": 2213.3839130000297, "t_faithful_ms": 1524.502890000008, "kv_cache_mb": 144.1792, "alloc_mb": 8313.071104, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 154, "t_vision_ms": 206.7081220000091, "t_prefill_ms": 480.058917000008, "t_kv_decode_ms": 834.1256150000049, "t_action_head_ms": 0.0, "t_total_ms": 2207.704698999976, "t_faithful_ms": 1520.892654000022, "kv_cache_mb": 144.1792, "alloc_mb": 8306.304512, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 155, "t_vision_ms": 207.57998099998076, "t_prefill_ms": 482.53032200000234, "t_kv_decode_ms": 814.1827089999651, "t_action_head_ms": 0.0, "t_total_ms": 2194.4495399999937, "t_faithful_ms": 1504.2930119999482, "kv_cache_mb": 144.1792, "alloc_mb": 8310.995968, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 156, "t_vision_ms": 223.27549400000635, "t_prefill_ms": 474.7049889999744, "t_kv_decode_ms": 808.5344880000207, "t_action_head_ms": 0.0, "t_total_ms": 2204.535275000012, "t_faithful_ms": 1506.5149710000014, "kv_cache_mb": 144.1792, "alloc_mb": 8305.664, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 157, "t_vision_ms": 245.17217599998276, "t_prefill_ms": 474.57045900000594, "t_kv_decode_ms": 838.7361599999963, "t_action_head_ms": 0.0, "t_total_ms": 2278.2654609999895, "t_faithful_ms": 1558.478794999985, "kv_cache_mb": 144.1792, "alloc_mb": 8311.557632, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 158, "t_vision_ms": 206.00182900000163, "t_prefill_ms": 477.7119390000166, "t_kv_decode_ms": 785.0944280000363, "t_action_head_ms": 0.0, "t_total_ms": 2152.567846000011, "t_faithful_ms": 1468.8081960000545, "kv_cache_mb": 144.1792, "alloc_mb": 8308.555776, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 159, "t_vision_ms": 207.43332400002146, "t_prefill_ms": 475.7740719999788, "t_kv_decode_ms": 777.343113000029, "t_action_head_ms": 0.0, "t_total_ms": 2143.80033599997, "t_faithful_ms": 1460.5505090000293, "kv_cache_mb": 144.1792, "alloc_mb": 8310.864384, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 160, "t_vision_ms": 205.40598299999147, "t_prefill_ms": 477.26016999996546, "t_kv_decode_ms": 829.818236000051, "t_action_head_ms": 0.0, "t_total_ms": 2195.194148999974, "t_faithful_ms": 1512.484389000008, "kv_cache_mb": 144.1792, "alloc_mb": 8309.1072, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 161, "t_vision_ms": 203.41117300000633, "t_prefill_ms": 482.74147600000106, "t_kv_decode_ms": 793.4794770000053, "t_action_head_ms": 0.0, "t_total_ms": 2165.8282480000253, "t_faithful_ms": 1479.6321260000127, "kv_cache_mb": 144.1792, "alloc_mb": 8309.916672, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 162, "t_vision_ms": 208.14460700000836, "t_prefill_ms": 470.1268050000067, "t_kv_decode_ms": 799.202245999993, "t_action_head_ms": 0.0, "t_total_ms": 2155.786273999979, "t_faithful_ms": 1477.473658000008, "kv_cache_mb": 144.1792, "alloc_mb": 8307.88864, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 163, "t_vision_ms": 203.45288199996503, "t_prefill_ms": 466.836083999965, "t_kv_decode_ms": 788.9743640000688, "t_action_head_ms": 0.0, "t_total_ms": 2129.5979280000097, "t_faithful_ms": 1459.2633299999989, "kv_cache_mb": 144.1792, "alloc_mb": 8308.417536, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 164, "t_vision_ms": 201.06427899997925, "t_prefill_ms": 462.81708300000446, "t_kv_decode_ms": 842.6908720000483, "t_action_head_ms": 0.0, "t_total_ms": 2170.4995810000014, "t_faithful_ms": 1506.572234000032, "kv_cache_mb": 144.1792, "alloc_mb": 8313.309184, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 165, "t_vision_ms": 199.17524099997763, "t_prefill_ms": 465.67547900002637, "t_kv_decode_ms": 786.1757379999972, "t_action_head_ms": 0.0, "t_total_ms": 2115.9197000000063, "t_faithful_ms": 1451.0264580000012, "kv_cache_mb": 144.1792, "alloc_mb": 8310.903296, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 166, "t_vision_ms": 201.5339100000233, "t_prefill_ms": 467.7217749999727, "t_kv_decode_ms": 795.4952960000128, "t_action_head_ms": 0.0, "t_total_ms": 2134.047593000048, "t_faithful_ms": 1464.7509810000088, "kv_cache_mb": 144.1792, "alloc_mb": 8308.849152, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 167, "t_vision_ms": 198.723737000023, "t_prefill_ms": 462.6055669999687, "t_kv_decode_ms": 814.0927659999875, "t_action_head_ms": 0.0, "t_total_ms": 2136.7928939999956, "t_faithful_ms": 1475.4220699999792, "kv_cache_mb": 144.1792, "alloc_mb": 8309.54752, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 168, "t_vision_ms": 200.72843499997362, "t_prefill_ms": 471.9498730000282, "t_kv_decode_ms": 767.9661930000066, "t_action_head_ms": 0.0, "t_total_ms": 2113.364649999994, "t_faithful_ms": 1440.6445010000084, "kv_cache_mb": 144.1792, "alloc_mb": 8310.523904, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 169, "t_vision_ms": 200.713267000026, "t_prefill_ms": 462.7859219999664, "t_kv_decode_ms": 735.4797390000272, "t_action_head_ms": 0.0, "t_total_ms": 2062.5203789999773, "t_faithful_ms": 1398.9789280000196, "kv_cache_mb": 144.1792, "alloc_mb": 8309.195776, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 170, "t_vision_ms": 199.2327909999858, "t_prefill_ms": 512.9734000000212, "t_kv_decode_ms": 1210.1523439999937, "t_action_head_ms": 0.0, "t_total_ms": 2634.6119250000015, "t_faithful_ms": 1922.3585350000008, "kv_cache_mb": 144.1792, "alloc_mb": 8308.433408, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 171, "t_vision_ms": 199.39128499999015, "t_prefill_ms": 462.1556509999891, "t_kv_decode_ms": 740.5041370000163, "t_action_head_ms": 0.0, "t_total_ms": 2063.6415220000117, "t_faithful_ms": 1402.0510729999955, "kv_cache_mb": 144.1792, "alloc_mb": 8311.273472, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 172, "t_vision_ms": 199.50923499999362, "t_prefill_ms": 464.3709899999635, "t_kv_decode_ms": 739.7643180000841, "t_action_head_ms": 0.0, "t_total_ms": 2067.5704920000157, "t_faithful_ms": 1403.6445430000413, "kv_cache_mb": 144.1792, "alloc_mb": 8310.34624, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 173, "t_vision_ms": 209.04547800000728, "t_prefill_ms": 580.1393330000337, "t_kv_decode_ms": 907.1851459999607, "t_action_head_ms": 0.0, "t_total_ms": 2485.608156000012, "t_faithful_ms": 1696.3699570000017, "kv_cache_mb": 144.1792, "alloc_mb": 8310.508544, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 174, "t_vision_ms": 253.15365500000553, "t_prefill_ms": 581.2901499999725, "t_kv_decode_ms": 1020.3644710000503, "t_action_head_ms": 0.0, "t_total_ms": 2689.3068869999865, "t_faithful_ms": 1854.8082760000284, "kv_cache_mb": 144.1792, "alloc_mb": 8309.879808, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 175, "t_vision_ms": 212.48241600000028, "t_prefill_ms": 477.7364029999944, "t_kv_decode_ms": 783.6710999999923, "t_action_head_ms": 0.0, "t_total_ms": 2164.153126999963, "t_faithful_ms": 1473.889918999987, "kv_cache_mb": 144.1792, "alloc_mb": 8310.12608, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 176, "t_vision_ms": 201.17213399998946, "t_prefill_ms": 461.35864600000787, "t_kv_decode_ms": 914.8105059999807, "t_action_head_ms": 0.0, "t_total_ms": 2239.9134679999975, "t_faithful_ms": 1577.341285999978, "kv_cache_mb": 144.1792, "alloc_mb": 8311.81824, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 177, "t_vision_ms": 203.04145199997947, "t_prefill_ms": 475.04853899999944, "t_kv_decode_ms": 785.8277060000205, "t_action_head_ms": 0.0, "t_total_ms": 2142.0547889999852, "t_faithful_ms": 1463.9176969999994, "kv_cache_mb": 144.1792, "alloc_mb": 8307.951104, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 178, "t_vision_ms": 204.96247799997036, "t_prefill_ms": 477.87064999999984, "t_kv_decode_ms": 803.0273880000323, "t_action_head_ms": 0.0, "t_total_ms": 2168.7385000000177, "t_faithful_ms": 1485.8605160000025, "kv_cache_mb": 144.1792, "alloc_mb": 8311.9872, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 179, "t_vision_ms": 205.81243099996982, "t_prefill_ms": 472.7826409999807, "t_kv_decode_ms": 783.7595130000068, "t_action_head_ms": 0.0, "t_total_ms": 2140.9942120000096, "t_faithful_ms": 1462.3545849999573, "kv_cache_mb": 144.1792, "alloc_mb": 8309.46816, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 180, "t_vision_ms": 206.3574580000136, "t_prefill_ms": 471.2562880000064, "t_kv_decode_ms": 769.3790059999515, "t_action_head_ms": 0.0, "t_total_ms": 2124.6512649999545, "t_faithful_ms": 1446.9927519999715, "kv_cache_mb": 144.1792, "alloc_mb": 8309.635072, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 181, "t_vision_ms": 204.46375699998498, "t_prefill_ms": 568.632469000022, "t_kv_decode_ms": 681.4884430000347, "t_action_head_ms": 0.0, "t_total_ms": 2227.728672000012, "t_faithful_ms": 1454.5846690000417, "kv_cache_mb": 144.1792, "alloc_mb": 8310.866432, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 182, "t_vision_ms": 255.66160599998966, "t_prefill_ms": 611.2231729999849, "t_kv_decode_ms": 983.5560650000161, "t_action_head_ms": 0.0, "t_total_ms": 2717.3802379999756, "t_faithful_ms": 1850.4408439999906, "kv_cache_mb": 144.1792, "alloc_mb": 8309.045248, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 183, "t_vision_ms": 255.18509200003336, "t_prefill_ms": 492.34860500001787, "t_kv_decode_ms": 1107.6851819999547, "t_action_head_ms": 0.0, "t_total_ms": 2602.8039429999694, "t_faithful_ms": 1855.218879000006, "kv_cache_mb": 144.1792, "alloc_mb": 8311.268864, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 184, "t_vision_ms": 203.45033999996076, "t_prefill_ms": 465.5540140000767, "t_kv_decode_ms": 766.6307759998858, "t_action_head_ms": 0.0, "t_total_ms": 2104.6852350000336, "t_faithful_ms": 1435.6351299999233, "kv_cache_mb": 144.1792, "alloc_mb": 8308.713472, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 185, "t_vision_ms": 200.1062430000502, "t_prefill_ms": 471.2818040000002, "t_kv_decode_ms": 804.8004869999659, "t_action_head_ms": 0.0, "t_total_ms": 2147.619081000016, "t_faithful_ms": 1476.1885340000163, "kv_cache_mb": 144.1792, "alloc_mb": 8309.323776, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 186, "t_vision_ms": 203.32929400001376, "t_prefill_ms": 474.43404799992095, "t_kv_decode_ms": 767.6385940000046, "t_action_head_ms": 0.0, "t_total_ms": 2123.2079720000456, "t_faithful_ms": 1445.4019359999393, "kv_cache_mb": 144.1792, "alloc_mb": 8308.790784, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 187, "t_vision_ms": 206.96079499998632, "t_prefill_ms": 479.29903500005366, "t_kv_decode_ms": 815.0611769999614, "t_action_head_ms": 0.0, "t_total_ms": 2187.626976000047, "t_faithful_ms": 1501.3210070000014, "kv_cache_mb": 144.1792, "alloc_mb": 8310.829568, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 188, "t_vision_ms": 207.81947099999343, "t_prefill_ms": 472.48475599997164, "t_kv_decode_ms": 811.5571110000701, "t_action_head_ms": 0.0, "t_total_ms": 2172.2073709998995, "t_faithful_ms": 1491.8613380000352, "kv_cache_mb": 144.1792, "alloc_mb": 8308.598272, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 189, "t_vision_ms": 201.9156630000225, "t_prefill_ms": 568.6497750000399, "t_kv_decode_ms": 1020.3133369999478, "t_action_head_ms": 0.0, "t_total_ms": 2561.492496000028, "t_faithful_ms": 1790.8787750000101, "kv_cache_mb": 144.1792, "alloc_mb": 8309.572608, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 190, "t_vision_ms": 251.43132999994577, "t_prefill_ms": 464.52055600002495, "t_kv_decode_ms": 759.4117979999737, "t_action_head_ms": 0.0, "t_total_ms": 2191.357753000034, "t_faithful_ms": 1475.3636839999444, "kv_cache_mb": 144.1792, "alloc_mb": 8310.747136, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 191, "t_vision_ms": 198.93341099998452, "t_prefill_ms": 463.0276719999529, "t_kv_decode_ms": 793.1031350000239, "t_action_head_ms": 0.0, "t_total_ms": 2117.0703819999517, "t_faithful_ms": 1455.0642179999613, "kv_cache_mb": 144.1792, "alloc_mb": 8312.627712, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 192, "t_vision_ms": 199.45524100000966, "t_prefill_ms": 473.05955199999516, "t_kv_decode_ms": 768.0291990000114, "t_action_head_ms": 0.0, "t_total_ms": 2113.1059019999157, "t_faithful_ms": 1440.5439920000163, "kv_cache_mb": 144.1792, "alloc_mb": 8309.630976, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 193, "t_vision_ms": 208.0324410000003, "t_prefill_ms": 478.21684999996705, "t_kv_decode_ms": 807.92925500009, "t_action_head_ms": 0.0, "t_total_ms": 2180.471126000043, "t_faithful_ms": 1494.1785460000574, "kv_cache_mb": 144.1792, "alloc_mb": 8310.021632, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 194, "t_vision_ms": 206.916468999907, "t_prefill_ms": 480.26260500000717, "t_kv_decode_ms": 779.4933630000287, "t_action_head_ms": 0.0, "t_total_ms": 2153.9006780000136, "t_faithful_ms": 1466.6724369999429, "kv_cache_mb": 144.1792, "alloc_mb": 8309.9648, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 195, "t_vision_ms": 207.56085599998642, "t_prefill_ms": 474.718333999931, "t_kv_decode_ms": 801.4172100000678, "t_action_head_ms": 0.0, "t_total_ms": 2166.02212600003, "t_faithful_ms": 1483.6963999999853, "kv_cache_mb": 144.1792, "alloc_mb": 8309.144576, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 196, "t_vision_ms": 207.07588199991278, "t_prefill_ms": 482.0158929999252, "t_kv_decode_ms": 779.006054000206, "t_action_head_ms": 0.0, "t_total_ms": 2157.2317940000403, "t_faithful_ms": 1468.097829000044, "kv_cache_mb": 144.1792, "alloc_mb": 8314.057216, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 197, "t_vision_ms": 206.355359999975, "t_prefill_ms": 490.19823499997983, "t_kv_decode_ms": 778.1571700000995, "t_action_head_ms": 0.0, "t_total_ms": 2171.3076539999747, "t_faithful_ms": 1474.7107650000544, "kv_cache_mb": 144.1792, "alloc_mb": 8309.42208, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 198, "t_vision_ms": 202.60080100001687, "t_prefill_ms": 464.3224740000278, "t_kv_decode_ms": 805.96703599997, "t_action_head_ms": 0.0, "t_total_ms": 2139.8575389999905, "t_faithful_ms": 1472.8903110000147, "kv_cache_mb": 144.1792, "alloc_mb": 8310.975488, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 199, "t_vision_ms": 200.25068600000395, "t_prefill_ms": 475.6461590000072, "t_kv_decode_ms": 763.5023689999798, "t_action_head_ms": 0.0, "t_total_ms": 2115.336217000049, "t_faithful_ms": 1439.399213999991, "kv_cache_mb": 144.1792, "alloc_mb": 8310.340096, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}, {"step": 200, "t_vision_ms": 202.91454699997757, "t_prefill_ms": 474.49843800006875, "t_kv_decode_ms": 746.5408509999634, "t_action_head_ms": 0.0, "t_total_ms": 2101.4074439999604, "t_faithful_ms": 1423.9538360000097, "kv_cache_mb": 144.1792, "alloc_mb": 8311.059456, "peak_alloc_mb": 8649.964544, "reserved_mb": 8793.358336, "deadline_missed": true}], "oft": false, "oft_chunk": null}

==> scripts/modal_validate/v6/results/v6_c4_t4_openvla7b_nf4.json <==
{"workload": "openvla", "gpu_name": "T4", "model_id": "openvla/openvla-7b", "quantize": "nf4", "vram_gb": 15.637086208, "load_time_s": 101.95180106163025, "load_failed": false, "n_params": 3903407552, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "hidden_size": 4096}, "weight_mem_mb": 4383.645696, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "results": [{"step": 1, "t_vision_ms": 472.8273700000045, "t_prefill_ms": 401.44635999999423, "t_kv_decode_ms": 130.1720820000014, "t_action_head_ms": 0.0, "t_total_ms": 1878.7922739999913, "t_faithful_ms": 1004.4458120000002, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4727.612416, "reserved_mb": 4823.4496, "deadline_missed": true}, {"step": 2, "t_vision_ms": 64.28838700000483, "t_prefill_ms": 404.0589930000067, "t_kv_decode_ms": 332.19090799998696, "t_action_head_ms": 0.0, "t_total_ms": 1268.9991909999917, "t_faithful_ms": 800.5382879999985, "kv_cache_mb": 144.1792, "alloc_mb": 4576.364544, "peak_alloc_mb": 4909.838848, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 3, "t_vision_ms": 65.72089200000164, "t_prefill_ms": 410.492234000003, "t_kv_decode_ms": 327.1038259999983, "t_action_head_ms": 0.0, "t_total_ms": 1279.6002400000077, "t_faithful_ms": 803.316952000003, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4909.838848, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 4, "t_vision_ms": 64.22333199999741, "t_prefill_ms": 408.6831549999914, "t_kv_decode_ms": 331.1403280000036, "t_action_head_ms": 0.0, "t_total_ms": 1277.0467670000016, "t_faithful_ms": 804.0468149999924, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 5, "t_vision_ms": 65.37517299999251, "t_prefill_ms": 408.15759000000185, "t_kv_decode_ms": 325.3076299999975, "t_action_head_ms": 0.0, "t_total_ms": 1272.4388090000075, "t_faithful_ms": 798.8403929999919, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 6, "t_vision_ms": 65.29952799999705, "t_prefill_ms": 407.8663939999956, "t_kv_decode_ms": 325.82204500000955, "t_action_head_ms": 0.0, "t_total_ms": 1272.235391999999, "t_faithful_ms": 798.9879670000022, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5024.776192, "deadline_missed": true}, {"step": 7, "t_vision_ms": 65.49060899999404, "t_prefill_ms": 408.63762299998996, "t_kv_decode_ms": 361.485397000024, "t_action_head_ms": 0.0, "t_total_ms": 1309.8670010000005, "t_faithful_ms": 835.613629000008, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4910.477824, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 8, "t_vision_ms": 66.84681100000489, "t_prefill_ms": 406.4977049999925, "t_kv_decode_ms": 387.7570060000153, "t_action_head_ms": 0.0, "t_total_ms": 1334.5345019999968, "t_faithful_ms": 861.1015220000127, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4910.629888, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 9, "t_vision_ms": 63.8882289999998, "t_prefill_ms": 408.73693599999683, "t_kv_decode_ms": 336.46131700000126, "t_action_head_ms": 0.0, "t_total_ms": 1281.7620440000042, "t_faithful_ms": 809.0864819999979, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4910.987264, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 10, "t_vision_ms": 64.54431600000987, "t_prefill_ms": 412.0532159999897, "t_kv_decode_ms": 327.52804400000457, "t_action_head_ms": 0.0, "t_total_ms": 1280.8422210000003, "t_faithful_ms": 804.1255760000041, "kv_cache_mb": 144.1792, "alloc_mb": 4576.2048, "peak_alloc_mb": 4910.989312, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 11, "t_vision_ms": 64.35090799999443, "t_prefill_ms": 411.48676400000284, "t_kv_decode_ms": 331.9693749999999, "t_action_head_ms": 0.0, "t_total_ms": 1283.702766999994, "t_faithful_ms": 807.8070469999972, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4910.989312, "reserved_mb": 5045.747712, "deadline_missed": true}, {"step": 12, "t_vision_ms": 63.29715500000077, "t_prefill_ms": 406.9612300000074, "t_kv_decode_ms": 335.7346250000006, "t_action_head_ms": 0.0, "t_total_ms": 1276.3381270000025, "t_faithful_ms": 805.9930100000088, "kv_cache_mb": 144.1792, "alloc_mb": 4576.43008, "peak_alloc_mb": 4910.989312, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 13, "t_vision_ms": 65.12838000000443, "t_prefill_ms": 413.7640280000028, "t_kv_decode_ms": 321.1084049999897, "t_action_head_ms": 0.0, "t_total_ms": 1278.9747140000004, "t_faithful_ms": 800.0008129999969, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 14, "t_vision_ms": 63.66762199999698, "t_prefill_ms": 415.49133700000596, "t_kv_decode_ms": 346.0539350000005, "t_action_head_ms": 0.0, "t_total_ms": 1304.4789639999976, "t_faithful_ms": 825.2128940000034, "kv_cache_mb": 144.1792, "alloc_mb": 4576.90112, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 15, "t_vision_ms": 67.75784900000303, "t_prefill_ms": 414.9182939999889, "t_kv_decode_ms": 321.3634510000105, "t_action_head_ms": 0.0, "t_total_ms": 1286.7821960000042, "t_faithful_ms": 804.0395940000025, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 16, "t_vision_ms": 64.63694200000702, "t_prefill_ms": 416.86542499999746, "t_kv_decode_ms": 325.12691799999516, "t_action_head_ms": 0.0, "t_total_ms": 1288.2605260000018, "t_faithful_ms": 806.6292849999996, "kv_cache_mb": 144.1792, "alloc_mb": 4576.90112, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 17, "t_vision_ms": 65.7097669999871, "t_prefill_ms": 411.1755920000064, "t_kv_decode_ms": 323.4802869999953, "t_action_head_ms": 0.0, "t_total_ms": 1277.3683570000003, "t_faithful_ms": 800.3656459999888, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 18, "t_vision_ms": 63.243252999996, "t_prefill_ms": 414.8430539999879, "t_kv_decode_ms": 362.9911020000236, "t_action_head_ms": 0.0, "t_total_ms": 1319.2296579999834, "t_faithful_ms": 841.0774090000075, "kv_cache_mb": 144.1792, "alloc_mb": 4576.90112, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 19, "t_vision_ms": 64.89797800000474, "t_prefill_ms": 414.2038180000043, "t_kv_decode_ms": 328.9143270000068, "t_action_head_ms": 0.0, "t_total_ms": 1287.183677999991, "t_faithful_ms": 808.0161230000158, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 20, "t_vision_ms": 64.43988500001296, "t_prefill_ms": 411.0135460000208, "t_kv_decode_ms": 320.8666239999616, "t_action_head_ms": 0.0, "t_total_ms": 1271.853369999974, "t_faithful_ms": 796.3200549999954, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 21, "t_vision_ms": 63.114326999993864, "t_prefill_ms": 425.3201569999874, "t_kv_decode_ms": 418.5326360000374, "t_action_head_ms": 0.0, "t_total_ms": 1395.4599719999976, "t_faithful_ms": 906.9671200000187, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 22, "t_vision_ms": 64.86610100000689, "t_prefill_ms": 420.27879899998766, "t_kv_decode_ms": 323.8375939999969, "t_action_head_ms": 0.0, "t_total_ms": 1294.2353260000061, "t_faithful_ms": 808.9824939999914, "kv_cache_mb": 144.1792, "alloc_mb": 4579.059712, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 23, "t_vision_ms": 64.88638700000138, "t_prefill_ms": 413.8750630000061, "t_kv_decode_ms": 334.0259210000056, "t_action_head_ms": 0.0, "t_total_ms": 1291.611090999993, "t_faithful_ms": 812.7873710000131, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4911.536128, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 24, "t_vision_ms": 65.05636099998924, "t_prefill_ms": 421.1746459999972, "t_kv_decode_ms": 435.9953660000144, "t_action_head_ms": 0.0, "t_total_ms": 1408.5728009999912, "t_faithful_ms": 922.2263730000009, "kv_cache_mb": 144.1792, "alloc_mb": 4578.363392, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 25, "t_vision_ms": 82.05404600002453, "t_prefill_ms": 418.93846599998597, "t_kv_decode_ms": 304.20252600001163, "t_action_head_ms": 0.0, "t_total_ms": 1306.281580000018, "t_faithful_ms": 805.1950380000221, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 26, "t_vision_ms": 66.19541500000992, "t_prefill_ms": 413.45380100000284, "t_kv_decode_ms": 321.3098470000091, "t_action_head_ms": 0.0, "t_total_ms": 1280.7342640000172, "t_faithful_ms": 800.9590630000218, "kv_cache_mb": 144.1792, "alloc_mb": 4577.59744, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 27, "t_vision_ms": 65.64972300000704, "t_prefill_ms": 420.7165859999975, "t_kv_decode_ms": 314.22717699999225, "t_action_head_ms": 0.0, "t_total_ms": 1287.0495859999949, "t_faithful_ms": 800.5934859999968, "kv_cache_mb": 144.1792, "alloc_mb": 4576.514048, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 28, "t_vision_ms": 63.9457099999845, "t_prefill_ms": 411.87006300000917, "t_kv_decode_ms": 342.62825500002236, "t_action_head_ms": 0.0, "t_total_ms": 1294.3125829999929, "t_faithful_ms": 818.444028000016, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 29, "t_vision_ms": 65.54243800002268, "t_prefill_ms": 414.40189700000474, "t_kv_decode_ms": 326.81845999996995, "t_action_head_ms": 0.0, "t_total_ms": 1286.8295480000143, "t_faithful_ms": 806.7627949999974, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 30, "t_vision_ms": 66.6555030000211, "t_prefill_ms": 414.9542080000117, "t_kv_decode_ms": 328.47658199995067, "t_action_head_ms": 0.0, "t_total_ms": 1291.7641169999854, "t_faithful_ms": 810.0862929999835, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 31, "t_vision_ms": 64.49718499999335, "t_prefill_ms": 417.06364899999926, "t_kv_decode_ms": 319.8941560000037, "t_action_head_ms": 0.0, "t_total_ms": 1283.0690069999946, "t_faithful_ms": 801.4549899999963, "kv_cache_mb": 144.1792, "alloc_mb": 4576.208896, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 32, "t_vision_ms": 65.47172500000897, "t_prefill_ms": 421.08308799998895, "t_kv_decode_ms": 317.85548700000277, "t_action_head_ms": 0.0, "t_total_ms": 1291.0167790000173, "t_faithful_ms": 804.4103000000007, "kv_cache_mb": 144.1792, "alloc_mb": 4578.29376, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 33, "t_vision_ms": 64.5443969999917, "t_prefill_ms": 418.6441690000038, "t_kv_decode_ms": 324.98606000001473, "t_action_head_ms": 0.0, "t_total_ms": 1291.4386719999982, "t_faithful_ms": 808.1746260000102, "kv_cache_mb": 144.1792, "alloc_mb": 4576.208896, "peak_alloc_mb": 4911.932416, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 34, "t_vision_ms": 63.750143999982356, "t_prefill_ms": 416.09089599998583, "t_kv_decode_ms": 318.260620000018, "t_action_head_ms": 0.0, "t_total_ms": 1278.0508349999877, "t_faithful_ms": 798.1016599999862, "kv_cache_mb": 144.1792, "alloc_mb": 4578.668544, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 35, "t_vision_ms": 75.84240500000305, "t_prefill_ms": 415.34934500000986, "t_kv_decode_ms": 317.2501789999842, "t_action_head_ms": 0.0, "t_total_ms": 1299.7171600000001, "t_faithful_ms": 808.4419289999971, "kv_cache_mb": 144.1792, "alloc_mb": 4576.139264, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 36, "t_vision_ms": 64.82760599999438, "t_prefill_ms": 413.6823079999772, "t_kv_decode_ms": 354.71176400002946, "t_action_head_ms": 0.0, "t_total_ms": 1311.834828000002, "t_faithful_ms": 833.221678000001, "kv_cache_mb": 144.1792, "alloc_mb": 4578.668544, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 37, "t_vision_ms": 64.87633899999423, "t_prefill_ms": 417.74303700000814, "t_kv_decode_ms": 327.98102000000995, "t_action_head_ms": 0.0, "t_total_ms": 1293.331674000001, "t_faithful_ms": 810.6003960000123, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 38, "t_vision_ms": 65.73079800000414, "t_prefill_ms": 420.0834549999968, "t_kv_decode_ms": 345.3661659999909, "t_action_head_ms": 0.0, "t_total_ms": 1317.113259999985, "t_faithful_ms": 831.1804189999918, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4912.364544, "reserved_mb": 5066.719232, "deadline_missed": true}, {"step": 39, "t_vision_ms": 65.2969430000212, "t_prefill_ms": 416.51014600000735, "t_kv_decode_ms": 329.4400769999868, "t_action_head_ms": 0.0, "t_total_ms": 1293.1078340000113, "t_faithful_ms": 811.2471660000153, "kv_cache_mb": 144.1792, "alloc_mb": 4576.354304, "peak_alloc_mb": 4912.646656, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 40, "t_vision_ms": 65.06817299998602, "t_prefill_ms": 417.99287200001345, "t_kv_decode_ms": 319.6836269999892, "t_action_head_ms": 0.0, "t_total_ms": 1285.8857530000023, "t_faithful_ms": 802.7446719999887, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 41, "t_vision_ms": 65.64121700000669, "t_prefill_ms": 416.8594619999908, "t_kv_decode_ms": 326.2103750000165, "t_action_head_ms": 0.0, "t_total_ms": 1291.2654940000152, "t_faithful_ms": 808.711054000014, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 42, "t_vision_ms": 64.82403799998337, "t_prefill_ms": 416.98372799999106, "t_kv_decode_ms": 324.8560420000217, "t_action_head_ms": 0.0, "t_total_ms": 1288.5409950000053, "t_faithful_ms": 806.6638079999962, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 43, "t_vision_ms": 65.26494600001342, "t_prefill_ms": 415.33465300000216, "t_kv_decode_ms": 324.5905079999716, "t_action_head_ms": 0.0, "t_total_ms": 1285.9098220000078, "t_faithful_ms": 805.1901069999872, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 44, "t_vision_ms": 65.5717559999971, "t_prefill_ms": 423.9982219999945, "t_kv_decode_ms": 314.27046400000336, "t_action_head_ms": 0.0, "t_total_ms": 1293.4768659999918, "t_faithful_ms": 803.8404419999949, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 45, "t_vision_ms": 65.13150799997902, "t_prefill_ms": 422.2342820000051, "t_kv_decode_ms": 320.38451500002907, "t_action_head_ms": 0.0, "t_total_ms": 1295.1836309999862, "t_faithful_ms": 807.7503050000132, "kv_cache_mb": 144.1792, "alloc_mb": 4575.817728, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 46, "t_vision_ms": 64.65974099998562, "t_prefill_ms": 418.2847860000152, "t_kv_decode_ms": 324.19220999997833, "t_action_head_ms": 0.0, "t_total_ms": 1290.148610000017, "t_faithful_ms": 807.1367369999791, "kv_cache_mb": 144.1792, "alloc_mb": 4578.924544, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 47, "t_vision_ms": 65.41723999998794, "t_prefill_ms": 423.1895839999993, "t_kv_decode_ms": 322.68930800000817, "t_action_head_ms": 0.0, "t_total_ms": 1299.9570269999765, "t_faithful_ms": 811.2961319999954, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 48, "t_vision_ms": 64.39266200001725, "t_prefill_ms": 420.95142199997326, "t_kv_decode_ms": 327.8720560000181, "t_action_head_ms": 0.0, "t_total_ms": 1298.649901999994, "t_faithful_ms": 813.2161400000086, "kv_cache_mb": 144.1792, "alloc_mb": 4580.460544, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 49, "t_vision_ms": 79.56029700000045, "t_prefill_ms": 421.2624049999931, "t_kv_decode_ms": 326.4723740000193, "t_action_head_ms": 0.0, "t_total_ms": 1328.217483000003, "t_faithful_ms": 827.2950760000128, "kv_cache_mb": 144.1792, "alloc_mb": 4575.442944, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 50, "t_vision_ms": 70.16005799999903, "t_prefill_ms": 421.24527700002545, "t_kv_decode_ms": 327.6451629999997, "t_action_head_ms": 0.0, "t_total_ms": 1310.5611830000043, "t_faithful_ms": 819.0504980000242, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 51, "t_vision_ms": 66.23553399998627, "t_prefill_ms": 415.1400560000127, "t_kv_decode_ms": 319.0618659999984, "t_action_head_ms": 0.0, "t_total_ms": 1281.8784220000055, "t_faithful_ms": 800.4374559999974, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 52, "t_vision_ms": 64.57599200001596, "t_prefill_ms": 415.7329139999888, "t_kv_decode_ms": 325.70676899999285, "t_action_head_ms": 0.0, "t_total_ms": 1286.443958999996, "t_faithful_ms": 806.0156749999976, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 53, "t_vision_ms": 65.18692000000215, "t_prefill_ms": 420.5419040000038, "t_kv_decode_ms": 316.1463359999743, "t_action_head_ms": 0.0, "t_total_ms": 1287.7041090000034, "t_faithful_ms": 801.8751599999803, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 54, "t_vision_ms": 65.25782699998217, "t_prefill_ms": 418.6303550000048, "t_kv_decode_ms": 329.5838930000343, "t_action_head_ms": 0.0, "t_total_ms": 1297.4271230000056, "t_faithful_ms": 813.4720750000213, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 55, "t_vision_ms": 64.9232819999952, "t_prefill_ms": 418.1037520000075, "t_kv_decode_ms": 330.7714780000026, "t_action_head_ms": 0.0, "t_total_ms": 1296.8833449999977, "t_faithful_ms": 813.7985120000053, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 56, "t_vision_ms": 63.29352599999538, "t_prefill_ms": 417.5448850000123, "t_kv_decode_ms": 329.2680889999815, "t_action_head_ms": 0.0, "t_total_ms": 1291.0193499999991, "t_faithful_ms": 810.1064999999892, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 57, "t_vision_ms": 67.47982300001354, "t_prefill_ms": 405.2323569999885, "t_kv_decode_ms": 342.1808150000061, "t_action_head_ms": 0.0, "t_total_ms": 1287.716257999989, "t_faithful_ms": 814.8929950000081, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 58, "t_vision_ms": 65.26900199997954, "t_prefill_ms": 419.63062400000695, "t_kv_decode_ms": 340.6139410000151, "t_action_head_ms": 0.0, "t_total_ms": 1310.5276820000142, "t_faithful_ms": 825.5135670000016, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 59, "t_vision_ms": 74.07004899999947, "t_prefill_ms": 421.34117300000185, "t_kv_decode_ms": 317.9275960000041, "t_action_head_ms": 0.0, "t_total_ms": 1308.806455999985, "t_faithful_ms": 813.3388180000054, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.50528, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 60, "t_vision_ms": 65.87425000000735, "t_prefill_ms": 463.2806280000068, "t_kv_decode_ms": 428.8803549999898, "t_action_head_ms": 0.0, "t_total_ms": 1487.3360709999872, "t_faithful_ms": 958.0352330000039, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 61, "t_vision_ms": 67.456744999987, "t_prefill_ms": 464.26752700000407, "t_kv_decode_ms": 488.1913060000045, "t_action_head_ms": 0.0, "t_total_ms": 1551.7671709999945, "t_faithful_ms": 1019.9155779999955, "kv_cache_mb": 144.1792, "alloc_mb": 4576.282624, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 62, "t_vision_ms": 67.69675600000369, "t_prefill_ms": 424.89631200001554, "t_kv_decode_ms": 305.4518479999899, "t_action_head_ms": 0.0, "t_total_ms": 1290.751470999993, "t_faithful_ms": 798.0449160000092, "kv_cache_mb": 144.1792, "alloc_mb": 4579.620864, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 63, "t_vision_ms": 73.77050200000212, "t_prefill_ms": 425.11866300000634, "t_kv_decode_ms": 522.1998409999742, "t_action_head_ms": 0.0, "t_total_ms": 1520.0872659999902, "t_faithful_ms": 1021.0890059999826, "kv_cache_mb": 144.1792, "alloc_mb": 4577.04448, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 64, "t_vision_ms": 63.86080900000479, "t_prefill_ms": 457.65782999998805, "t_kv_decode_ms": 416.2566580000089, "t_action_head_ms": 0.0, "t_total_ms": 1459.4122620000007, "t_faithful_ms": 937.7752970000017, "kv_cache_mb": 144.1792, "alloc_mb": 4578.924544, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 65, "t_vision_ms": 75.43330000001447, "t_prefill_ms": 441.7847610000081, "t_kv_decode_ms": 437.17260499997224, "t_action_head_ms": 0.0, "t_total_ms": 1471.7222559999925, "t_faithful_ms": 954.3906659999948, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 66, "t_vision_ms": 64.83790000001477, "t_prefill_ms": 423.56434300000956, "t_kv_decode_ms": 324.7827799999641, "t_action_head_ms": 0.0, "t_total_ms": 1301.7056710000077, "t_faithful_ms": 813.1850229999884, "kv_cache_mb": 144.1792, "alloc_mb": 4579.46112, "peak_alloc_mb": 4913.6128, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 67, "t_vision_ms": 64.2834379999897, "t_prefill_ms": 427.87719800000446, "t_kv_decode_ms": 325.59991100001184, "t_action_head_ms": 0.0, "t_total_ms": 1310.0090459999763, "t_faithful_ms": 817.760547000006, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 68, "t_vision_ms": 63.993028999988155, "t_prefill_ms": 420.30912199999193, "t_kv_decode_ms": 330.2060640000377, "t_action_head_ms": 0.0, "t_total_ms": 1298.9177270000027, "t_faithful_ms": 814.5082150000178, "kv_cache_mb": 144.1792, "alloc_mb": 4579.913728, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 69, "t_vision_ms": 64.26885199999788, "t_prefill_ms": 424.9358989999905, "t_kv_decode_ms": 332.38810000000285, "t_action_head_ms": 0.0, "t_total_ms": 1310.8802509999862, "t_faithful_ms": 821.5928509999912, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 70, "t_vision_ms": 78.55925600000546, "t_prefill_ms": 422.4321069999917, "t_kv_decode_ms": 317.8213599999822, "t_action_head_ms": 0.0, "t_total_ms": 1319.8748180000166, "t_faithful_ms": 818.8127229999793, "kv_cache_mb": 144.1792, "alloc_mb": 4579.002368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 71, "t_vision_ms": 64.58139100001858, "t_prefill_ms": 427.43095699998435, "t_kv_decode_ms": 321.79898900000126, "t_action_head_ms": 0.0, "t_total_ms": 1305.8845209999959, "t_faithful_ms": 813.8113370000042, "kv_cache_mb": 144.1792, "alloc_mb": 4577.1264, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 72, "t_vision_ms": 65.53834199999642, "t_prefill_ms": 428.12911000001463, "t_kv_decode_ms": 342.32442899997295, "t_action_head_ms": 0.0, "t_total_ms": 1329.7919849999857, "t_faithful_ms": 835.991880999984, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 73, "t_vision_ms": 68.51394099999197, "t_prefill_ms": 419.1559269999914, "t_kv_decode_ms": 418.0893660000322, "t_action_head_ms": 0.0, "t_total_ms": 1393.5524120000196, "t_faithful_ms": 905.7592340000156, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 74, "t_vision_ms": 70.65969500001756, "t_prefill_ms": 417.13988899999777, "t_kv_decode_ms": 391.3435909999805, "t_action_head_ms": 0.0, "t_total_ms": 1367.115833000014, "t_faithful_ms": 879.1431749999958, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 75, "t_vision_ms": 73.97222099999112, "t_prefill_ms": 422.9038379999963, "t_kv_decode_ms": 378.3726320000369, "t_action_head_ms": 0.0, "t_total_ms": 1372.2388390000049, "t_faithful_ms": 875.2486910000243, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 76, "t_vision_ms": 70.42434699999944, "t_prefill_ms": 423.78301499999793, "t_kv_decode_ms": 330.3905639999982, "t_action_head_ms": 0.0, "t_total_ms": 1318.905650000005, "t_faithful_ms": 824.5979259999956, "kv_cache_mb": 144.1792, "alloc_mb": 4579.46112, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 77, "t_vision_ms": 64.94348000001082, "t_prefill_ms": 429.4386770000074, "t_kv_decode_ms": 320.7004049999682, "t_action_head_ms": 0.0, "t_total_ms": 1309.5216900000253, "t_faithful_ms": 815.0825619999864, "kv_cache_mb": 144.1792, "alloc_mb": 4576.442368, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 78, "t_vision_ms": 64.69553600001632, "t_prefill_ms": 421.7663300000254, "t_kv_decode_ms": 324.6237029999577, "t_action_head_ms": 0.0, "t_total_ms": 1297.6582059999942, "t_faithful_ms": 811.0855689999994, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 79, "t_vision_ms": 66.41464300000166, "t_prefill_ms": 435.73019100000465, "t_kv_decode_ms": 314.03407599998445, "t_action_head_ms": 0.0, "t_total_ms": 1318.4178140000142, "t_faithful_ms": 816.1789099999908, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 80, "t_vision_ms": 65.39398200001756, "t_prefill_ms": 425.7367259999967, "t_kv_decode_ms": 322.5905549999766, "t_action_head_ms": 0.0, "t_total_ms": 1304.9826259999975, "t_faithful_ms": 813.7212629999908, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 81, "t_vision_ms": 66.33672000000956, "t_prefill_ms": 427.2662719999971, "t_kv_decode_ms": 317.58123099999125, "t_action_head_ms": 0.0, "t_total_ms": 1304.856129000001, "t_faithful_ms": 811.1842229999979, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 82, "t_vision_ms": 63.77494099999126, "t_prefill_ms": 425.6489039999849, "t_kv_decode_ms": 416.7203310000218, "t_action_head_ms": 0.0, "t_total_ms": 1395.676839999993, "t_faithful_ms": 906.144175999998, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 83, "t_vision_ms": 63.25975499999004, "t_prefill_ms": 435.43146900000806, "t_kv_decode_ms": 412.07115399998884, "t_action_head_ms": 0.0, "t_total_ms": 1409.5557870000164, "t_faithful_ms": 910.7623779999869, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 84, "t_vision_ms": 66.11070600001767, "t_prefill_ms": 422.7951629999893, "t_kv_decode_ms": 328.1768049999698, "t_action_head_ms": 0.0, "t_total_ms": 1306.0421909999889, "t_faithful_ms": 817.0826739999768, "kv_cache_mb": 144.1792, "alloc_mb": 4578.7648, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 85, "t_vision_ms": 62.9458340000042, "t_prefill_ms": 425.7076909999853, "t_kv_decode_ms": 319.47744700002545, "t_action_head_ms": 0.0, "t_total_ms": 1296.842096000006, "t_faithful_ms": 808.1309720000149, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 86, "t_vision_ms": 62.89360899998542, "t_prefill_ms": 421.705572999997, "t_kv_decode_ms": 313.30767500000434, "t_action_head_ms": 0.0, "t_total_ms": 1282.5587460000065, "t_faithful_ms": 797.9068569999868, "kv_cache_mb": 144.1792, "alloc_mb": 4578.603008, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 87, "t_vision_ms": 63.63383600000816, "t_prefill_ms": 423.12518399998567, "t_kv_decode_ms": 318.34761900000785, "t_action_head_ms": 0.0, "t_total_ms": 1291.9264909999981, "t_faithful_ms": 805.1066390000017, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.923072, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 88, "t_vision_ms": 64.48379500000101, "t_prefill_ms": 423.4215449999965, "t_kv_decode_ms": 316.5623860000153, "t_action_head_ms": 0.0, "t_total_ms": 1292.4490830000082, "t_faithful_ms": 804.4677260000128, "kv_cache_mb": 144.1792, "alloc_mb": 4578.840576, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 89, "t_vision_ms": 65.75679899998477, "t_prefill_ms": 424.44161899999244, "t_kv_decode_ms": 307.79818300004536, "t_action_head_ms": 0.0, "t_total_ms": 1288.2584769999994, "t_faithful_ms": 797.9966010000226, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 90, "t_vision_ms": 62.9044780000072, "t_prefill_ms": 426.73417699998595, "t_kv_decode_ms": 317.80980999999997, "t_action_head_ms": 0.0, "t_total_ms": 1297.1449789999951, "t_faithful_ms": 807.4484649999931, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 91, "t_vision_ms": 63.56000099998482, "t_prefill_ms": 423.2812599999818, "t_kv_decode_ms": 316.7846270000325, "t_action_head_ms": 0.0, "t_total_ms": 1290.534785999995, "t_faithful_ms": 803.6258879999991, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 92, "t_vision_ms": 64.1543479999882, "t_prefill_ms": 421.47583800002053, "t_kv_decode_ms": 316.06874999999945, "t_action_head_ms": 0.0, "t_total_ms": 1287.420050999998, "t_faithful_ms": 801.6989360000082, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 93, "t_vision_ms": 65.50747800000067, "t_prefill_ms": 428.38558299999363, "t_kv_decode_ms": 311.9452610000053, "t_action_head_ms": 0.0, "t_total_ms": 1299.7937780000086, "t_faithful_ms": 805.8383219999996, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 94, "t_vision_ms": 66.0411720000127, "t_prefill_ms": 422.5740420000079, "t_kv_decode_ms": 323.7543519999804, "t_action_head_ms": 0.0, "t_total_ms": 1301.0652709999988, "t_faithful_ms": 812.369566000001, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 95, "t_vision_ms": 65.87851200001182, "t_prefill_ms": 417.7779220000275, "t_kv_decode_ms": 328.15423999994664, "t_action_head_ms": 0.0, "t_total_ms": 1295.5503459999989, "t_faithful_ms": 811.810673999986, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 96, "t_vision_ms": 65.62071799999103, "t_prefill_ms": 424.07047699998657, "t_kv_decode_ms": 317.72578400000384, "t_action_head_ms": 0.0, "t_total_ms": 1297.1610139999825, "t_faithful_ms": 807.4169789999814, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 97, "t_vision_ms": 64.45952600000737, "t_prefill_ms": 426.68052100000864, "t_kv_decode_ms": 321.21600399997874, "t_action_head_ms": 0.0, "t_total_ms": 1303.5596940000005, "t_faithful_ms": 812.3560509999947, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 98, "t_vision_ms": 65.28476400001182, "t_prefill_ms": 424.64558399998964, "t_kv_decode_ms": 321.3512920000028, "t_action_head_ms": 0.0, "t_total_ms": 1301.2810010000067, "t_faithful_ms": 811.2816400000042, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 99, "t_vision_ms": 64.6316100000206, "t_prefill_ms": 427.692052999987, "t_kv_decode_ms": 318.68038799999, "t_action_head_ms": 0.0, "t_total_ms": 1303.407999000001, "t_faithful_ms": 811.0040509999976, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 100, "t_vision_ms": 64.31713599999966, "t_prefill_ms": 427.25079100000585, "t_kv_decode_ms": 313.85504899998296, "t_action_head_ms": 0.0, "t_total_ms": 1297.0579789999874, "t_faithful_ms": 805.4229759999885, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 101, "t_vision_ms": 64.96594700001879, "t_prefill_ms": 427.8456720000179, "t_kv_decode_ms": 317.310440999961, "t_action_head_ms": 0.0, "t_total_ms": 1303.0568709999955, "t_faithful_ms": 810.1220599999976, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 102, "t_vision_ms": 65.5396600000131, "t_prefill_ms": 429.5000440000081, "t_kv_decode_ms": 324.49969499995746, "t_action_head_ms": 0.0, "t_total_ms": 1314.6531159999881, "t_faithful_ms": 819.5393989999786, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 103, "t_vision_ms": 64.81327000000192, "t_prefill_ms": 428.3929409999985, "t_kv_decode_ms": 324.2972699999882, "t_action_head_ms": 0.0, "t_total_ms": 1310.7856080000033, "t_faithful_ms": 817.5034809999886, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 104, "t_vision_ms": 64.41075799997975, "t_prefill_ms": 426.86544000000026, "t_kv_decode_ms": 326.29775600003086, "t_action_head_ms": 0.0, "t_total_ms": 1308.9229889999956, "t_faithful_ms": 817.5739540000109, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 105, "t_vision_ms": 64.98343900000236, "t_prefill_ms": 425.0145889999999, "t_kv_decode_ms": 317.9069250000168, "t_action_head_ms": 0.0, "t_total_ms": 1297.9648300000122, "t_faithful_ms": 807.9049530000191, "kv_cache_mb": 144.1792, "alloc_mb": 4578.371584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 106, "t_vision_ms": 64.68949000000634, "t_prefill_ms": 429.8375749999934, "t_kv_decode_ms": 320.4244349999783, "t_action_head_ms": 0.0, "t_total_ms": 1309.5406270000183, "t_faithful_ms": 814.9514999999781, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 107, "t_vision_ms": 64.7311509999895, "t_prefill_ms": 422.5747119999994, "t_kv_decode_ms": 329.7756169999957, "t_action_head_ms": 0.0, "t_total_ms": 1304.4806009999945, "t_faithful_ms": 817.0814799999846, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 108, "t_vision_ms": 64.49677400001974, "t_prefill_ms": 440.9630720000166, "t_kv_decode_ms": 345.18324199996187, "t_action_head_ms": 0.0, "t_total_ms": 1356.1711460000083, "t_faithful_ms": 850.6430879999982, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 109, "t_vision_ms": 65.34207499998956, "t_prefill_ms": 424.3799850000016, "t_kv_decode_ms": 320.45119700001123, "t_action_head_ms": 0.0, "t_total_ms": 1299.9724000000015, "t_faithful_ms": 810.1732570000024, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 110, "t_vision_ms": 65.00247599998943, "t_prefill_ms": 431.33244299997386, "t_kv_decode_ms": 299.1647100000421, "t_action_head_ms": 0.0, "t_total_ms": 1291.9423360000053, "t_faithful_ms": 795.4996290000054, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 111, "t_vision_ms": 63.370495000015126, "t_prefill_ms": 426.7609400000083, "t_kv_decode_ms": 312.9164929999888, "t_action_head_ms": 0.0, "t_total_ms": 1293.2524760000206, "t_faithful_ms": 803.0479280000122, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 112, "t_vision_ms": 61.92521299999498, "t_prefill_ms": 428.4193609999818, "t_kv_decode_ms": 318.81961100003764, "t_action_head_ms": 0.0, "t_total_ms": 1299.582729000008, "t_faithful_ms": 809.1641850000144, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 113, "t_vision_ms": 65.69382700001825, "t_prefill_ms": 427.5014930000225, "t_kv_decode_ms": 318.50121099992634, "t_action_head_ms": 0.0, "t_total_ms": 1304.9423589999947, "t_faithful_ms": 811.6965309999671, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 114, "t_vision_ms": 64.74449999996068, "t_prefill_ms": 431.2165649999997, "t_kv_decode_ms": 313.07311300002993, "t_action_head_ms": 0.0, "t_total_ms": 1305.0487909999902, "t_faithful_ms": 809.0341779999903, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 115, "t_vision_ms": 65.84093200001462, "t_prefill_ms": 425.91521700001067, "t_kv_decode_ms": 312.4467169999434, "t_action_head_ms": 0.0, "t_total_ms": 1296.022114999971, "t_faithful_ms": 804.2028659999687, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 116, "t_vision_ms": 64.89820899997767, "t_prefill_ms": 426.8772199999944, "t_kv_decode_ms": 315.6718100000262, "t_action_head_ms": 0.0, "t_total_ms": 1299.2985110000177, "t_faithful_ms": 807.4472389999983, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 117, "t_vision_ms": 64.86762499997667, "t_prefill_ms": 426.1681400000157, "t_kv_decode_ms": 317.32151799997155, "t_action_head_ms": 0.0, "t_total_ms": 1299.4546290000244, "t_faithful_ms": 808.3572829999639, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 118, "t_vision_ms": 65.30433299997185, "t_prefill_ms": 427.0885299999918, "t_kv_decode_ms": 319.7340370000461, "t_action_head_ms": 0.0, "t_total_ms": 1304.6398589999626, "t_faithful_ms": 812.1269000000098, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 119, "t_vision_ms": 65.14764700000342, "t_prefill_ms": 439.77797700000565, "t_kv_decode_ms": 411.10980000001973, "t_action_head_ms": 0.0, "t_total_ms": 1421.0338770000135, "t_faithful_ms": 916.0354240000288, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 120, "t_vision_ms": 63.315698999986125, "t_prefill_ms": 436.90429800000175, "t_kv_decode_ms": 331.6750590000197, "t_action_head_ms": 0.0, "t_total_ms": 1332.1817309999915, "t_faithful_ms": 831.8950560000076, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 121, "t_vision_ms": 63.616996000007475, "t_prefill_ms": 425.76339899994764, "t_kv_decode_ms": 316.8250630000671, "t_action_head_ms": 0.0, "t_total_ms": 1295.6717399999889, "t_faithful_ms": 806.2054580000222, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 122, "t_vision_ms": 64.74601299998994, "t_prefill_ms": 428.84865299998864, "t_kv_decode_ms": 317.98615200006, "t_action_head_ms": 0.0, "t_total_ms": 1305.2361169999926, "t_faithful_ms": 811.5808180000386, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 123, "t_vision_ms": 64.37480599998935, "t_prefill_ms": 426.1875089999876, "t_kv_decode_ms": 317.0811880000315, "t_action_head_ms": 0.0, "t_total_ms": 1298.2687140000166, "t_faithful_ms": 807.6435030000084, "kv_cache_mb": 144.1792, "alloc_mb": 4579.067904, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 124, "t_vision_ms": 63.31628399999545, "t_prefill_ms": 429.4528100000434, "t_kv_decode_ms": 312.74455199996964, "t_action_head_ms": 0.0, "t_total_ms": 1298.34699700001, "t_faithful_ms": 805.5136460000085, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 125, "t_vision_ms": 65.05867599997828, "t_prefill_ms": 443.1153489999815, "t_kv_decode_ms": 405.16655700002957, "t_action_head_ms": 0.0, "t_total_ms": 1421.5948730000036, "t_faithful_ms": 913.3405819999894, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 126, "t_vision_ms": 62.85110000004579, "t_prefill_ms": 424.3876420000561, "t_kv_decode_ms": 309.5631999999, "t_action_head_ms": 0.0, "t_total_ms": 1284.099824000009, "t_faithful_ms": 796.8019420000019, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 127, "t_vision_ms": 65.7053049999945, "t_prefill_ms": 428.001490999975, "t_kv_decode_ms": 322.84906400002455, "t_action_head_ms": 0.0, "t_total_ms": 1310.3265029999989, "t_faithful_ms": 816.555859999994, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 128, "t_vision_ms": 64.70582800000102, "t_prefill_ms": 429.50863999999456, "t_kv_decode_ms": 308.3803840000314, "t_action_head_ms": 0.0, "t_total_ms": 1296.866171999966, "t_faithful_ms": 802.594852000027, "kv_cache_mb": 144.1792, "alloc_mb": 4577.37216, "peak_alloc_mb": 4913.947648, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 129, "t_vision_ms": 66.21034899995948, "t_prefill_ms": 428.4588599999779, "t_kv_decode_ms": 377.00889200004895, "t_action_head_ms": 0.0, "t_total_ms": 1366.4182399999731, "t_faithful_ms": 871.6781009999863, "kv_cache_mb": 144.1792, "alloc_mb": 4578.99008, "peak_alloc_mb": 4914.11968, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 130, "t_vision_ms": 64.84331500001872, "t_prefill_ms": 427.679071, "t_kv_decode_ms": 317.604145999951, "t_action_head_ms": 0.0, "t_total_ms": 1302.7011570000013, "t_faithful_ms": 810.1265319999698, "kv_cache_mb": 144.1792, "alloc_mb": 4577.37216, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 131, "t_vision_ms": 64.68966300002421, "t_prefill_ms": 426.2952999999925, "t_kv_decode_ms": 319.33107899999413, "t_action_head_ms": 0.0, "t_total_ms": 1301.3676069999747, "t_faithful_ms": 810.3160420000108, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 132, "t_vision_ms": 65.38754100000688, "t_prefill_ms": 430.188577000024, "t_kv_decode_ms": 315.4250119999915, "t_action_head_ms": 0.0, "t_total_ms": 1306.6282370000408, "t_faithful_ms": 811.0011300000224, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 133, "t_vision_ms": 64.88040700003239, "t_prefill_ms": 428.77203099999406, "t_kv_decode_ms": 312.54623799992487, "t_action_head_ms": 0.0, "t_total_ms": 1299.9112480000008, "t_faithful_ms": 806.1986759999513, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 134, "t_vision_ms": 64.71469600001001, "t_prefill_ms": 427.85915499996463, "t_kv_decode_ms": 318.5481330000357, "t_action_head_ms": 0.0, "t_total_ms": 1303.7531969999918, "t_faithful_ms": 811.1219840000103, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 135, "t_vision_ms": 66.42133000002559, "t_prefill_ms": 425.744758999997, "t_kv_decode_ms": 330.07211699998606, "t_action_head_ms": 0.0, "t_total_ms": 1314.478151000003, "t_faithful_ms": 822.2382060000086, "kv_cache_mb": 144.1792, "alloc_mb": 4578.603008, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 136, "t_vision_ms": 65.6805200000008, "t_prefill_ms": 424.0890169999716, "t_kv_decode_ms": 326.5522430000374, "t_action_head_ms": 0.0, "t_total_ms": 1306.1559959999727, "t_faithful_ms": 816.3217800000098, "kv_cache_mb": 144.1792, "alloc_mb": 4577.675264, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 137, "t_vision_ms": 65.5955099999801, "t_prefill_ms": 428.53997299999946, "t_kv_decode_ms": 316.5655460000494, "t_action_head_ms": 0.0, "t_total_ms": 1304.8906399999964, "t_faithful_ms": 810.7010290000289, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 138, "t_vision_ms": 64.41377700002704, "t_prefill_ms": 430.4649210000093, "t_kv_decode_ms": 393.1399489999876, "t_action_head_ms": 0.0, "t_total_ms": 1382.9494150000414, "t_faithful_ms": 888.018647000024, "kv_cache_mb": 144.1792, "alloc_mb": 4578.21184, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 139, "t_vision_ms": 64.62545400000863, "t_prefill_ms": 431.2082530000225, "t_kv_decode_ms": 325.2041779999786, "t_action_head_ms": 0.0, "t_total_ms": 1316.9280939999908, "t_faithful_ms": 821.0378850000097, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 140, "t_vision_ms": 65.58739199999764, "t_prefill_ms": 433.4509340000068, "t_kv_decode_ms": 316.4566989999571, "t_action_head_ms": 0.0, "t_total_ms": 1314.5876879999605, "t_faithful_ms": 815.4950249999615, "kv_cache_mb": 144.1792, "alloc_mb": 4577.138688, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 141, "t_vision_ms": 65.68464299999732, "t_prefill_ms": 429.2611100000272, "t_kv_decode_ms": 322.62146499999744, "t_action_head_ms": 0.0, "t_total_ms": 1312.6240189999976, "t_faithful_ms": 817.567218000022, "kv_cache_mb": 144.1792, "alloc_mb": 4578.06848, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 142, "t_vision_ms": 65.11314299996229, "t_prefill_ms": 438.28561999998783, "t_kv_decode_ms": 446.936183000048, "t_action_head_ms": 0.0, "t_total_ms": 1453.8511910000125, "t_faithful_ms": 950.3349459999981, "kv_cache_mb": 144.1792, "alloc_mb": 4578.371584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 143, "t_vision_ms": 69.93476600001713, "t_prefill_ms": 427.46725799997876, "t_kv_decode_ms": 374.38911999998936, "t_action_head_ms": 0.0, "t_total_ms": 1369.3052709999733, "t_faithful_ms": 871.7911439999853, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 144, "t_vision_ms": 79.23589799997899, "t_prefill_ms": 432.6680540000325, "t_kv_decode_ms": 310.47993399999996, "t_action_head_ms": 0.0, "t_total_ms": 1334.3739150000147, "t_faithful_ms": 822.3838860000114, "kv_cache_mb": 144.1792, "alloc_mb": 4578.44736, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 145, "t_vision_ms": 63.85656100002279, "t_prefill_ms": 427.12543700002925, "t_kv_decode_ms": 320.9026409999183, "t_action_head_ms": 0.0, "t_total_ms": 1302.9531679999877, "t_faithful_ms": 811.8846389999703, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 146, "t_vision_ms": 65.21873500003039, "t_prefill_ms": 428.0486210000163, "t_kv_decode_ms": 313.5592909999332, "t_action_head_ms": 0.0, "t_total_ms": 1300.1509690000148, "t_faithful_ms": 806.8266469999799, "kv_cache_mb": 144.1792, "alloc_mb": 4578.209792, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 147, "t_vision_ms": 65.79917099998056, "t_prefill_ms": 425.790792999976, "t_kv_decode_ms": 323.90947700002926, "t_action_head_ms": 0.0, "t_total_ms": 1307.1556240000177, "t_faithful_ms": 815.4994409999858, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 148, "t_vision_ms": 64.13564299998598, "t_prefill_ms": 431.1610610000116, "t_kv_decode_ms": 310.15473799999427, "t_action_head_ms": 0.0, "t_total_ms": 1300.828757999966, "t_faithful_ms": 805.4514419999919, "kv_cache_mb": 144.1792, "alloc_mb": 4577.210368, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 149, "t_vision_ms": 64.30079300002944, "t_prefill_ms": 425.62735199999224, "t_kv_decode_ms": 334.0935899999522, "t_action_head_ms": 0.0, "t_total_ms": 1314.0260299999795, "t_faithful_ms": 824.0217349999739, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 150, "t_vision_ms": 64.97134699998242, "t_prefill_ms": 424.63128600002165, "t_kv_decode_ms": 330.79709999998386, "t_action_head_ms": 0.0, "t_total_ms": 1310.0620050000202, "t_faithful_ms": 820.3997329999879, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 151, "t_vision_ms": 64.66871499998206, "t_prefill_ms": 424.7262590000105, "t_kv_decode_ms": 313.1988990000423, "t_action_head_ms": 0.0, "t_total_ms": 1292.0544790000008, "t_faithful_ms": 802.5938730000348, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 152, "t_vision_ms": 63.168315999973856, "t_prefill_ms": 427.61991399999033, "t_kv_decode_ms": 311.4276370000084, "t_action_head_ms": 0.0, "t_total_ms": 1293.1188609999822, "t_faithful_ms": 802.2158669999726, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 153, "t_vision_ms": 64.68185099998891, "t_prefill_ms": 427.60403400001223, "t_kv_decode_ms": 312.50682000001007, "t_action_head_ms": 0.0, "t_total_ms": 1297.1639100000516, "t_faithful_ms": 804.7927050000112, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 154, "t_vision_ms": 64.27637600000935, "t_prefill_ms": 430.4107629999976, "t_kv_decode_ms": 322.4155089999954, "t_action_head_ms": 0.0, "t_total_ms": 1311.9066230000271, "t_faithful_ms": 817.1026480000023, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 155, "t_vision_ms": 72.59938999999349, "t_prefill_ms": 426.5365599999882, "t_kv_decode_ms": 327.1364139999946, "t_action_head_ms": 0.0, "t_total_ms": 1325.4762640000308, "t_faithful_ms": 826.2723639999763, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 156, "t_vision_ms": 66.13505500001793, "t_prefill_ms": 430.32063800001197, "t_kv_decode_ms": 311.7444210000144, "t_action_head_ms": 0.0, "t_total_ms": 1304.722622999975, "t_faithful_ms": 808.2001140000443, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 157, "t_vision_ms": 65.42103700002144, "t_prefill_ms": 428.5743469999943, "t_kv_decode_ms": 333.1189689999974, "t_action_head_ms": 0.0, "t_total_ms": 1321.2339740000516, "t_faithful_ms": 827.1143530000131, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 158, "t_vision_ms": 65.33467400004156, "t_prefill_ms": 428.9198049999641, "t_kv_decode_ms": 335.664128000019, "t_action_head_ms": 0.0, "t_total_ms": 1324.2848030000118, "t_faithful_ms": 829.9186070000246, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 159, "t_vision_ms": 68.79022700002224, "t_prefill_ms": 430.0423310000383, "t_kv_decode_ms": 315.2912259999425, "t_action_head_ms": 0.0, "t_total_ms": 1313.0115690000252, "t_faithful_ms": 814.1237840000031, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 160, "t_vision_ms": 64.92603499998495, "t_prefill_ms": 428.8173440000378, "t_kv_decode_ms": 318.9549960000022, "t_action_head_ms": 0.0, "t_total_ms": 1306.5123029999768, "t_faithful_ms": 812.698375000025, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 161, "t_vision_ms": 65.80736600000137, "t_prefill_ms": 432.7719870000237, "t_kv_decode_ms": 320.1805479999962, "t_action_head_ms": 0.0, "t_total_ms": 1317.4076969999646, "t_faithful_ms": 818.7599010000213, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 162, "t_vision_ms": 64.37261299998909, "t_prefill_ms": 424.7708269999748, "t_kv_decode_ms": 320.6213220000791, "t_action_head_ms": 0.0, "t_total_ms": 1299.0231060000497, "t_faithful_ms": 809.764762000043, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 163, "t_vision_ms": 65.36457400000018, "t_prefill_ms": 434.41315299997996, "t_kv_decode_ms": 312.8600090000191, "t_action_head_ms": 0.0, "t_total_ms": 1312.498570999992, "t_faithful_ms": 812.6377359999992, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 164, "t_vision_ms": 66.20117299996764, "t_prefill_ms": 429.1807760000097, "t_kv_decode_ms": 319.71449399998164, "t_action_head_ms": 0.0, "t_total_ms": 1310.5314999999678, "t_faithful_ms": 815.096442999959, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 165, "t_vision_ms": 65.25474199997916, "t_prefill_ms": 429.86332700002094, "t_kv_decode_ms": 318.70538200001874, "t_action_head_ms": 0.0, "t_total_ms": 1309.0603520000172, "t_faithful_ms": 813.8234510000188, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 166, "t_vision_ms": 64.42197600000554, "t_prefill_ms": 428.2657370000038, "t_kv_decode_ms": 308.1745779999778, "t_action_head_ms": 0.0, "t_total_ms": 1293.6102969999865, "t_faithful_ms": 800.8622909999872, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 167, "t_vision_ms": 64.5160130000022, "t_prefill_ms": 433.75200500003075, "t_kv_decode_ms": 313.33387599994467, "t_action_head_ms": 0.0, "t_total_ms": 1309.9467100000197, "t_faithful_ms": 811.6018939999776, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 168, "t_vision_ms": 78.59934800001156, "t_prefill_ms": 435.30476800003726, "t_kv_decode_ms": 299.09121699995467, "t_action_head_ms": 0.0, "t_total_ms": 1326.967465999985, "t_faithful_ms": 812.9953330000035, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 169, "t_vision_ms": 64.71662500001685, "t_prefill_ms": 429.5014520000109, "t_kv_decode_ms": 309.3943929999341, "t_action_head_ms": 0.0, "t_total_ms": 1297.9024620000246, "t_faithful_ms": 803.6124699999618, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 170, "t_vision_ms": 64.92558799999415, "t_prefill_ms": 434.0314460000059, "t_kv_decode_ms": 302.60326100000157, "t_action_head_ms": 0.0, "t_total_ms": 1300.5938759999935, "t_faithful_ms": 801.5602950000016, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 171, "t_vision_ms": 64.40045499999769, "t_prefill_ms": 432.27605599997787, "t_kv_decode_ms": 304.89026399999375, "t_action_head_ms": 0.0, "t_total_ms": 1298.3121350000033, "t_faithful_ms": 801.5667749999693, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 172, "t_vision_ms": 64.07719100002396, "t_prefill_ms": 428.5628000000088, "t_kv_decode_ms": 317.1136529999785, "t_action_head_ms": 0.0, "t_total_ms": 1302.465882999968, "t_faithful_ms": 809.7536440000113, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 173, "t_vision_ms": 64.17702099997769, "t_prefill_ms": 429.18099500002427, "t_kv_decode_ms": 313.72808200001145, "t_action_head_ms": 0.0, "t_total_ms": 1300.510575999965, "t_faithful_ms": 807.0860980000134, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 174, "t_vision_ms": 63.16267600004721, "t_prefill_ms": 432.83824299999196, "t_kv_decode_ms": 310.4164089999699, "t_action_head_ms": 0.0, "t_total_ms": 1302.4895149999907, "t_faithful_ms": 806.4173280000091, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 175, "t_vision_ms": 64.5035940000298, "t_prefill_ms": 433.6209460000191, "t_kv_decode_ms": 314.5536619999234, "t_action_head_ms": 0.0, "t_total_ms": 1310.8632889999967, "t_faithful_ms": 812.6782019999723, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 176, "t_vision_ms": 63.11643800000866, "t_prefill_ms": 432.27804700001116, "t_kv_decode_ms": 319.3477809999763, "t_action_head_ms": 0.0, "t_total_ms": 1310.20941700001, "t_faithful_ms": 814.7422659999961, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 177, "t_vision_ms": 64.23903199998904, "t_prefill_ms": 426.5002259999733, "t_kv_decode_ms": 314.96679500008895, "t_action_head_ms": 0.0, "t_total_ms": 1296.5003400000228, "t_faithful_ms": 805.7060530000513, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 178, "t_vision_ms": 63.974732999952266, "t_prefill_ms": 426.3100960000088, "t_kv_decode_ms": 318.20093100009217, "t_action_head_ms": 0.0, "t_total_ms": 1298.8247509999837, "t_faithful_ms": 808.4857600000532, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 179, "t_vision_ms": 65.81037099999776, "t_prefill_ms": 429.33524699998316, "t_kv_decode_ms": 321.0086679999904, "t_action_head_ms": 0.0, "t_total_ms": 1311.3820309999937, "t_faithful_ms": 816.1542859999713, "kv_cache_mb": 144.1792, "alloc_mb": 4577.519616, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 180, "t_vision_ms": 65.32964100000527, "t_prefill_ms": 430.4778359999659, "t_kv_decode_ms": 326.21430300002885, "t_action_head_ms": 0.0, "t_total_ms": 1317.8867029999992, "t_faithful_ms": 822.02178, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 181, "t_vision_ms": 65.04691499998216, "t_prefill_ms": 430.5311800000027, "t_kv_decode_ms": 318.84020799998325, "t_action_head_ms": 0.0, "t_total_ms": 1310.1045450000015, "t_faithful_ms": 814.4183029999681, "kv_cache_mb": 144.1792, "alloc_mb": 4577.519616, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 182, "t_vision_ms": 64.4113619999871, "t_prefill_ms": 431.35160200000655, "t_kv_decode_ms": 313.0028580000044, "t_action_head_ms": 0.0, "t_total_ms": 1304.6029250000402, "t_faithful_ms": 808.765821999998, "kv_cache_mb": 144.1792, "alloc_mb": 4577.531904, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 183, "t_vision_ms": 63.99582799997461, "t_prefill_ms": 428.8094959999853, "t_kv_decode_ms": 320.27813600006994, "t_action_head_ms": 0.0, "t_total_ms": 1305.949763000001, "t_faithful_ms": 813.0834600000298, "kv_cache_mb": 144.1792, "alloc_mb": 4576.823296, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 184, "t_vision_ms": 66.53439199999411, "t_prefill_ms": 429.59532000003264, "t_kv_decode_ms": 322.99982799997906, "t_action_head_ms": 0.0, "t_total_ms": 1315.3725139999892, "t_faithful_ms": 819.1295400000058, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 185, "t_vision_ms": 63.069912000003114, "t_prefill_ms": 427.5396540000429, "t_kv_decode_ms": 326.8275669999525, "t_action_head_ms": 0.0, "t_total_ms": 1308.0995270000244, "t_faithful_ms": 817.4371329999985, "kv_cache_mb": 144.1792, "alloc_mb": 4576.823296, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 186, "t_vision_ms": 64.18154699997558, "t_prefill_ms": 439.3726870000023, "t_kv_decode_ms": 411.41710400000875, "t_action_head_ms": 0.0, "t_total_ms": 1418.6013130000106, "t_faithful_ms": 914.9713379999866, "kv_cache_mb": 144.1792, "alloc_mb": 4578.228224, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 187, "t_vision_ms": 78.28335700003208, "t_prefill_ms": 432.76851500002067, "t_kv_decode_ms": 313.99594999993496, "t_action_head_ms": 0.0, "t_total_ms": 1336.1746809999886, "t_faithful_ms": 825.0478219999877, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 188, "t_vision_ms": 64.17897300002551, "t_prefill_ms": 432.7407179999909, "t_kv_decode_ms": 312.3274089999768, "t_action_head_ms": 0.0, "t_total_ms": 1306.2227559999542, "t_faithful_ms": 809.2470999999932, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 189, "t_vision_ms": 65.13668100001269, "t_prefill_ms": 433.16505100000313, "t_kv_decode_ms": 322.13537699999506, "t_action_head_ms": 0.0, "t_total_ms": 1318.7934919999975, "t_faithful_ms": 820.4371090000109, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 190, "t_vision_ms": 65.24252600002, "t_prefill_ms": 427.41981700004317, "t_kv_decode_ms": 322.03722699995296, "t_action_head_ms": 0.0, "t_total_ms": 1307.4347680000074, "t_faithful_ms": 814.6995700000161, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 191, "t_vision_ms": 68.44792800001187, "t_prefill_ms": 443.7557100000049, "t_kv_decode_ms": 410.751988999948, "t_action_head_ms": 0.0, "t_total_ms": 1435.2392950000308, "t_faithful_ms": 922.9556269999648, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 192, "t_vision_ms": 78.9683319999881, "t_prefill_ms": 431.77628699999104, "t_kv_decode_ms": 321.0054119999768, "t_action_head_ms": 0.0, "t_total_ms": 1342.552530999967, "t_faithful_ms": 831.7500309999559, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 193, "t_vision_ms": 65.51963499998692, "t_prefill_ms": 431.22254200000043, "t_kv_decode_ms": 309.8036120000529, "t_action_head_ms": 0.0, "t_total_ms": 1303.3411039999692, "t_faithful_ms": 806.5457890000403, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 194, "t_vision_ms": 64.16274100001829, "t_prefill_ms": 429.58947800002534, "t_kv_decode_ms": 308.0515069999592, "t_action_head_ms": 0.0, "t_total_ms": 1295.6189719999998, "t_faithful_ms": 801.8037260000028, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 195, "t_vision_ms": 63.04296300004353, "t_prefill_ms": 429.95440300001064, "t_kv_decode_ms": 308.0884509999464, "t_action_head_ms": 0.0, "t_total_ms": 1294.1365940000082, "t_faithful_ms": 801.0858170000006, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 196, "t_vision_ms": 65.55362199998171, "t_prefill_ms": 426.99933199997986, "t_kv_decode_ms": 313.48736600000393, "t_action_head_ms": 0.0, "t_total_ms": 1298.670837999964, "t_faithful_ms": 806.0403199999655, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 197, "t_vision_ms": 65.59931599997526, "t_prefill_ms": 430.7539050000173, "t_kv_decode_ms": 320.679594000012, "t_action_head_ms": 0.0, "t_total_ms": 1313.4526130000381, "t_faithful_ms": 817.0328150000046, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 198, "t_vision_ms": 65.04740499997297, "t_prefill_ms": 426.88579000002846, "t_kv_decode_ms": 326.91247099995735, "t_action_head_ms": 0.0, "t_total_ms": 1310.8832769999594, "t_faithful_ms": 818.8456659999588, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 199, "t_vision_ms": 63.230755999995836, "t_prefill_ms": 429.66778299995667, "t_kv_decode_ms": 312.2778830000357, "t_action_head_ms": 0.0, "t_total_ms": 1298.1691350000233, "t_faithful_ms": 805.1764219999882, "kv_cache_mb": 144.1792, "alloc_mb": 4576.835584, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}, {"step": 200, "t_vision_ms": 65.2605110000195, "t_prefill_ms": 430.473204000009, "t_kv_decode_ms": 319.2069829999582, "t_action_head_ms": 0.0, "t_total_ms": 1310.7573379999735, "t_faithful_ms": 814.9406979999867, "kv_cache_mb": 144.1792, "alloc_mb": 4578.215936, "peak_alloc_mb": 4914.67264, "reserved_mb": 5087.690752, "deadline_missed": true}], "oft": false, "oft_chunk": null}

==> scripts/modal_validate/v6/results/v6_c5_a100_80gb_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "A100-80GB", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 85.094825984, "load_time_s": 81.71150994300842, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 193, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 97.23737299999868, "t_action_head_ms": 0.0, "t_total_ms": 97.23737299999868, "kv_cache_mb": 143.130624, "alloc_mb": 13732.670464, "peak_alloc_mb": 13761.660416, "reserved_mb": 13799.26016, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 68.16510400000197, "t_action_head_ms": 0.0, "t_total_ms": 68.16510400000197, "kv_cache_mb": 277.87264, "alloc_mb": 13863.906304, "peak_alloc_mb": 14062.65088, "reserved_mb": 14155.776, "deadline_missed": false}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 49.72466299999212, "t_action_head_ms": 0.0, "t_total_ms": 49.72466299999212, "kv_cache_mb": 412.614656, "alloc_mb": 13998.64832, "peak_alloc_mb": 14337.261568, "reserved_mb": 14480.83456, "deadline_missed": false}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 51.6233330000091, "t_action_head_ms": 0.0, "t_total_ms": 51.6233330000091, "kv_cache_mb": 547.356672, "alloc_mb": 14132.731904, "peak_alloc_mb": 14623.785984, "reserved_mb": 14766.047232, "deadline_missed": false}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 57.91348799999696, "t_action_head_ms": 0.0, "t_total_ms": 57.91348799999696, "kv_cache_mb": 682.098688, "alloc_mb": 14267.47392, "peak_alloc_mb": 14910.30272, "reserved_mb": 15206.449152, "deadline_missed": false}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 56.345499999991944, "t_action_head_ms": 0.0, "t_total_ms": 56.345499999991944, "kv_cache_mb": 816.840704, "alloc_mb": 14402.215936, "peak_alloc_mb": 15196.176896, "reserved_mb": 15625.879552, "deadline_missed": false}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 63.247954000004825, "t_action_head_ms": 0.0, "t_total_ms": 63.247954000004825, "kv_cache_mb": 951.58272, "alloc_mb": 14536.957952, "peak_alloc_mb": 15483.680768, "reserved_mb": 16173.236224, "deadline_missed": false}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.6876469999952, "t_action_head_ms": 0.0, "t_total_ms": 75.6876469999952, "kv_cache_mb": 1086.324736, "alloc_mb": 14671.699968, "peak_alloc_mb": 15771.59424, "reserved_mb": 16450.060288, "deadline_missed": true}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 71.13825200001145, "t_action_head_ms": 0.0, "t_total_ms": 71.13825200001145, "kv_cache_mb": 1221.066752, "alloc_mb": 14806.441984, "peak_alloc_mb": 16058.276352, "reserved_mb": 16682.84416, "deadline_missed": false}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 70.48793100000239, "t_action_head_ms": 0.0, "t_total_ms": 70.48793100000239, "kv_cache_mb": 1355.808768, "alloc_mb": 14941.184, "peak_alloc_mb": 16344.6656, "reserved_mb": 17370.710016, "deadline_missed": false}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 76.39468699998986, "t_action_head_ms": 0.0, "t_total_ms": 76.39468699998986, "kv_cache_mb": 1490.550784, "alloc_mb": 15075.926016, "peak_alloc_mb": 16630.92992, "reserved_mb": 18125.684736, "deadline_missed": true}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 71.46354099999996, "t_action_head_ms": 0.0, "t_total_ms": 71.46354099999996, "kv_cache_mb": 1625.2928, "alloc_mb": 15210.668032, "peak_alloc_mb": 16916.890112, "reserved_mb": 18433.96608, "deadline_missed": true}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 83.88194500000168, "t_action_head_ms": 0.0, "t_total_ms": 83.88194500000168, "kv_cache_mb": 1760.034816, "alloc_mb": 15345.410048, "peak_alloc_mb": 17203.283456, "reserved_mb": 18767.413248, "deadline_missed": true}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.9752700000007, "t_action_head_ms": 0.0, "t_total_ms": 75.9752700000007, "kv_cache_mb": 1894.776832, "alloc_mb": 15480.152064, "peak_alloc_mb": 17489.6768, "reserved_mb": 19365.101568, "deadline_missed": true}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 89.92507799999316, "t_action_head_ms": 0.0, "t_total_ms": 89.92507799999316, "kv_cache_mb": 2029.518848, "alloc_mb": 15614.89408, "peak_alloc_mb": 17776.070144, "reserved_mb": 19876.806656, "deadline_missed": true}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 70.00897899999359, "t_action_head_ms": 0.0, "t_total_ms": 70.00897899999359, "kv_cache_mb": 2164.260864, "alloc_mb": 15750.294528, "peak_alloc_mb": 18062.463488, "reserved_mb": 20285.751296, "deadline_missed": false}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 97.11687099999722, "t_action_head_ms": 0.0, "t_total_ms": 97.11687099999722, "kv_cache_mb": 2299.00288, "alloc_mb": 15884.378112, "peak_alloc_mb": 18350.494208, "reserved_mb": 20575.158272, "deadline_missed": true}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 85.63156399999627, "t_action_head_ms": 0.0, "t_total_ms": 85.63156399999627, "kv_cache_mb": 2433.744896, "alloc_mb": 16020.491264, "peak_alloc_mb": 18637.491712, "reserved_mb": 21187.526656, "deadline_missed": true}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 103.0061499999988, "t_action_head_ms": 0.0, "t_total_ms": 103.0061499999988, "kv_cache_mb": 2568.486912, "alloc_mb": 16153.862144, "peak_alloc_mb": 18923.014656, "reserved_mb": 21510.488064, "deadline_missed": true}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 93.65816000000393, "t_action_head_ms": 0.0, "t_total_ms": 93.65816000000393, "kv_cache_mb": 2703.228928, "alloc_mb": 16289.262592, "peak_alloc_mb": 19208.036864, "reserved_mb": 21850.226688, "deadline_missed": true}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 113.2580839999946, "t_action_head_ms": 0.0, "t_total_ms": 113.2580839999946, "kv_cache_mb": 2837.970944, "alloc_mb": 16423.346176, "peak_alloc_mb": 19495.08864, "reserved_mb": 22385.000448, "deadline_missed": true}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 96.16888399999368, "t_action_head_ms": 0.0, "t_total_ms": 96.16888399999368, "kv_cache_mb": 2972.71296, "alloc_mb": 16559.295488, "peak_alloc_mb": 19782.340096, "reserved_mb": 22944.940032, "deadline_missed": true}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 115.7347580000021, "t_action_head_ms": 0.0, "t_total_ms": 115.7347580000021, "kv_cache_mb": 3107.454976, "alloc_mb": 16692.830208, "peak_alloc_mb": 20068.65664, "reserved_mb": 23530.04544, "deadline_missed": true}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 84.93044300000463, "t_action_head_ms": 0.0, "t_total_ms": 84.93044300000463, "kv_cache_mb": 3242.196992, "alloc_mb": 16828.230656, "peak_alloc_mb": 20353.62048, "reserved_mb": 23941.087232, "deadline_missed": true}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.88679400001001, "t_action_head_ms": 0.0, "t_total_ms": 122.88679400001001, "kv_cache_mb": 3376.939008, "alloc_mb": 16962.31424, "peak_alloc_mb": 20641.579008, "reserved_mb": 24368.90624, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 110.7291809999964, "t_action_head_ms": 0.0, "t_total_ms": 110.7291809999964, "kv_cache_mb": 3511.681024, "alloc_mb": 17097.378816, "peak_alloc_mb": 20926.670848, "reserved_mb": 25035.800576, "deadline_missed": true}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 128.79892299999085, "t_action_head_ms": 0.0, "t_total_ms": 128.79892299999085, "kv_cache_mb": 3646.42304, "alloc_mb": 17232.510976, "peak_alloc_mb": 21214.230528, "reserved_mb": 25497.174016, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 111.19033299999614, "t_action_head_ms": 0.0, "t_total_ms": 111.19033299999614, "kv_cache_mb": 3781.165056, "alloc_mb": 17369.230336, "peak_alloc_mb": 21502.598144, "reserved_mb": 25736.249344, "deadline_missed": true}, {"step": 29, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 135.80078900000103, "t_action_head_ms": 0.0, "t_total_ms": 135.80078900000103, "kv_cache_mb": 3915.907072, "alloc_mb": 17501.282304, "peak_alloc_mb": 21789.917696, "reserved_mb": 26478.641152, "deadline_missed": true}, {"step": 30, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 115.97896400000707, "t_action_head_ms": 0.0, "t_total_ms": 115.97896400000707, "kv_cache_mb": 4050.649088, "alloc_mb": 17636.928512, "peak_alloc_mb": 22075.349504, "reserved_mb": 26990.34624, "deadline_missed": true}, {"step": 31, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 144.2995959999962, "t_action_head_ms": 0.0, "t_total_ms": 144.2995959999962, "kv_cache_mb": 4185.391104, "alloc_mb": 17770.766336, "peak_alloc_mb": 22362.098176, "reserved_mb": 27518.828544, "deadline_missed": true}, {"step": 32, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 101.5805980000124, "t_action_head_ms": 0.0, "t_total_ms": 101.5805980000124, "kv_cache_mb": 4320.13312, "alloc_mb": 17906.166784, "peak_alloc_mb": 22646.727168, "reserved_mb": 28064.088064, "deadline_missed": true}, {"step": 33, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 148.25212099999874, "t_action_head_ms": 0.0, "t_total_ms": 148.25212099999874, "kv_cache_mb": 4454.875136, "alloc_mb": 18040.250368, "peak_alloc_mb": 22935.031808, "reserved_mb": 28345.106432, "deadline_missed": true}, {"step": 34, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 124.06747800000062, "t_action_head_ms": 0.0, "t_total_ms": 124.06747800000062, "kv_cache_mb": 4589.617152, "alloc_mb": 18175.249408, "peak_alloc_mb": 23219.744768, "reserved_mb": 28923.920384, "deadline_missed": true}, {"step": 35, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.94965599999466, "t_action_head_ms": 0.0, "t_total_ms": 153.94965599999466, "kv_cache_mb": 4724.359168, "alloc_mb": 18311.421952, "peak_alloc_mb": 23507.337216, "reserved_mb": 29221.715968, "deadline_missed": true}, {"step": 36, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.96546999999691, "t_action_head_ms": 0.0, "t_total_ms": 122.96546999999691, "kv_cache_mb": 4859.101184, "alloc_mb": 18445.134848, "peak_alloc_mb": 23793.861632, "reserved_mb": 29527.90016, "deadline_missed": true}, {"step": 37, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 154.2445840000113, "t_action_head_ms": 0.0, "t_total_ms": 154.2445840000113, "kv_cache_mb": 4993.8432, "alloc_mb": 18579.218432, "peak_alloc_mb": 24080.052736, "reserved_mb": 29842.47296, "deadline_missed": true}, {"step": 38, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 127.3384369999917, "t_action_head_ms": 0.0, "t_total_ms": 127.3384369999917, "kv_cache_mb": 5128.585216, "alloc_mb": 18714.184704, "peak_alloc_mb": 24365.786624, "reserved_mb": 30488.395776, "deadline_missed": true}, {"step": 39, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 158.87752099999375, "t_action_head_ms": 0.0, "t_total_ms": 158.87752099999375, "kv_cache_mb": 5263.327232, "alloc_mb": 18848.702464, "peak_alloc_mb": 24652.4032, "reserved_mb": 30819.745792, "deadline_missed": true}, {"step": 40, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 116.99815799998703, "t_action_head_ms": 0.0, "t_total_ms": 116.99815799998703, "kv_cache_mb": 5398.069248, "alloc_mb": 18984.102912, "peak_alloc_mb": 24939.866624, "reserved_mb": 31159.484416, "deadline_missed": true}, {"step": 41, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 167.27671099999952, "t_action_head_ms": 0.0, "t_total_ms": 167.27671099999952, "kv_cache_mb": 5532.811264, "alloc_mb": 19118.186496, "peak_alloc_mb": 25227.149824, "reserved_mb": 31855.73888, "deadline_missed": true}, {"step": 42, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 137.65880500000094, "t_action_head_ms": 0.0, "t_total_ms": 137.65880500000094, "kv_cache_mb": 5667.55328, "alloc_mb": 19253.12, "peak_alloc_mb": 25513.564672, "reserved_mb": 32568.77056, "deadline_missed": true}, {"step": 43, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 172.4440700000116, "t_action_head_ms": 0.0, "t_total_ms": 172.4440700000116, "kv_cache_mb": 5802.295296, "alloc_mb": 19388.317696, "peak_alloc_mb": 25799.399936, "reserved_mb": 32933.675008, "deadline_missed": true}, {"step": 44, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 143.58511199999668, "t_action_head_ms": 0.0, "t_total_ms": 143.58511199999668, "kv_cache_mb": 5937.037312, "alloc_mb": 19523.070976, "peak_alloc_mb": 26086.611456, "reserved_mb": 33306.968064, "deadline_missed": true}, {"step": 45, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 180.1765600000067, "t_action_head_ms": 0.0, "t_total_ms": 180.1765600000067, "kv_cache_mb": 6071.779328, "alloc_mb": 19657.15456, "peak_alloc_mb": 26373.49632, "reserved_mb": 34070.331392, "deadline_missed": true}, {"step": 46, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 147.88335599999414, "t_action_head_ms": 0.0, "t_total_ms": 147.88335599999414, "kv_cache_mb": 6206.521344, "alloc_mb": 19792.055296, "peak_alloc_mb": 26659.039744, "reserved_mb": 34850.471936, "deadline_missed": true}, {"step": 47, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 186.44901700000105, "t_action_head_ms": 0.0, "t_total_ms": 186.44901700000105, "kv_cache_mb": 6341.26336, "alloc_mb": 19927.297024, "peak_alloc_mb": 26944.977408, "reserved_mb": 35248.930816, "deadline_missed": true}, {"step": 48, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 131.8268549999999, "t_action_head_ms": 0.0, "t_total_ms": 131.8268549999999, "kv_cache_mb": 6476.005376, "alloc_mb": 20062.03904, "peak_alloc_mb": 27233.984, "reserved_mb": 36062.625792, "deadline_missed": true}, {"step": 49, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 193.71896700000946, "t_action_head_ms": 0.0, "t_total_ms": 193.71896700000946, "kv_cache_mb": 6610.747392, "alloc_mb": 20196.248576, "peak_alloc_mb": 27520.411136, "reserved_mb": 36477.861888, "deadline_missed": true}, {"step": 50, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 157.95272199999033, "t_action_head_ms": 0.0, "t_total_ms": 157.95272199999033, "kv_cache_mb": 6745.489408, "alloc_mb": 20330.990592, "peak_alloc_mb": 27804.781056, "reserved_mb": 36901.486592, "deadline_missed": true}, {"step": 51, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 200.98127299999646, "t_action_head_ms": 0.0, "t_total_ms": 200.98127299999646, "kv_cache_mb": 6880.231424, "alloc_mb": 20466.715648, "peak_alloc_mb": 28092.235264, "reserved_mb": 37333.499904, "deadline_missed": true}, {"step": 52, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 163.6171890000071, "t_action_head_ms": 0.0, "t_total_ms": 163.6171890000071, "kv_cache_mb": 7014.97344, "alloc_mb": 20601.007104, "peak_alloc_mb": 28378.649088, "reserved_mb": 37773.901824, "deadline_missed": true}, {"step": 53, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 206.82029099999966, "t_action_head_ms": 0.0, "t_total_ms": 206.82029099999966, "kv_cache_mb": 7149.715456, "alloc_mb": 20735.74912, "peak_alloc_mb": 28665.042432, "reserved_mb": 38222.692352, "deadline_missed": true}, {"step": 54, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 167.84348000000193, "t_action_head_ms": 0.0, "t_total_ms": 167.84348000000193, "kv_cache_mb": 7284.457472, "alloc_mb": 20870.491136, "peak_alloc_mb": 28951.76448, "reserved_mb": 38679.871488, "deadline_missed": true}, {"step": 55, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.5175209999952, "t_action_head_ms": 0.0, "t_total_ms": 212.5175209999952, "kv_cache_mb": 7419.199488, "alloc_mb": 21005.937664, "peak_alloc_mb": 29237.304832, "reserved_mb": 39145.439232, "deadline_missed": true}, {"step": 56, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 146.69582400000536, "t_action_head_ms": 0.0, "t_total_ms": 146.69582400000536, "kv_cache_mb": 7553.941504, "alloc_mb": 21139.975168, "peak_alloc_mb": 29525.06624, "reserved_mb": 39621.492736, "deadline_missed": true}, {"step": 57, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 219.88966299998935, "t_action_head_ms": 0.0, "t_total_ms": 219.88966299998935, "kv_cache_mb": 7688.68352, "alloc_mb": 21274.119168, "peak_alloc_mb": 29809.913856, "reserved_mb": 40105.934848, "deadline_missed": true}, {"step": 58, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 178.1626920000008, "t_action_head_ms": 0.0, "t_total_ms": 178.1626920000008, "kv_cache_mb": 7823.425536, "alloc_mb": 21408.861184, "peak_alloc_mb": 30096.80384, "reserved_mb": 40598.765568, "deadline_missed": true}, {"step": 59, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 225.89871400001016, "t_action_head_ms": 0.0, "t_total_ms": 225.89871400001016, "kv_cache_mb": 7958.167552, "alloc_mb": 21544.455168, "peak_alloc_mb": 30384.052224, "reserved_mb": 41099.984896, "deadline_missed": true}, {"step": 60, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 183.81177199999854, "t_action_head_ms": 0.0, "t_total_ms": 183.81177199999854, "kv_cache_mb": 8092.909568, "alloc_mb": 21678.943232, "peak_alloc_mb": 30670.265344, "reserved_mb": 41609.592832, "deadline_missed": true}, {"step": 61, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 233.56671599999856, "t_action_head_ms": 0.0, "t_total_ms": 233.56671599999856, "kv_cache_mb": 8227.651584, "alloc_mb": 21813.054464, "peak_alloc_mb": 30956.102144, "reserved_mb": 42127.589376, "deadline_missed": true}, {"step": 62, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 188.52456099999415, "t_action_head_ms": 0.0, "t_total_ms": 188.52456099999415, "kv_cache_mb": 8362.3936, "alloc_mb": 21948.427264, "peak_alloc_mb": 31242.397184, "reserved_mb": 42653.974528, "deadline_missed": true}, {"step": 63, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.49414600000785, "t_action_head_ms": 0.0, "t_total_ms": 238.49414600000785, "kv_cache_mb": 8497.135616, "alloc_mb": 22083.16928, "peak_alloc_mb": 31529.708032, "reserved_mb": 43188.748288, "deadline_missed": true}, {"step": 64, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 164.22060299998975, "t_action_head_ms": 0.0, "t_total_ms": 164.22060299998975, "kv_cache_mb": 8631.877632, "alloc_mb": 22217.911296, "peak_alloc_mb": 31816.044032, "reserved_mb": 43731.910656, "deadline_missed": true}, {"step": 65, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 244.29114800000207, "t_action_head_ms": 0.0, "t_total_ms": 244.29114800000207, "kv_cache_mb": 8766.619648, "alloc_mb": 22352.653312, "peak_alloc_mb": 32102.692864, "reserved_mb": 44283.461632, "deadline_missed": true}, {"step": 66, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 197.87769399999888, "t_action_head_ms": 0.0, "t_total_ms": 197.87769399999888, "kv_cache_mb": 8901.361664, "alloc_mb": 22487.395328, "peak_alloc_mb": 32388.31616, "reserved_mb": 44843.401216, "deadline_missed": true}, {"step": 67, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 250.49939299999835, "t_action_head_ms": 0.0, "t_total_ms": 250.49939299999835, "kv_cache_mb": 9036.10368, "alloc_mb": 22622.194688, "peak_alloc_mb": 32676.581376, "reserved_mb": 45411.729408, "deadline_missed": true}, {"step": 68, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 196.80714199999727, "t_action_head_ms": 0.0, "t_total_ms": 196.80714199999727, "kv_cache_mb": 9170.845696, "alloc_mb": 22756.87936, "peak_alloc_mb": 32961.422336, "reserved_mb": 45988.446208, "deadline_missed": true}, {"step": 69, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 249.76492000000405, "t_action_head_ms": 0.0, "t_total_ms": 249.76492000000405, "kv_cache_mb": 9305.587712, "alloc_mb": 22891.621376, "peak_alloc_mb": 33248.563712, "reserved_mb": 46573.551616, "deadline_missed": true}, {"step": 70, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 200.54934099999855, "t_action_head_ms": 0.0, "t_total_ms": 200.54934099999855, "kv_cache_mb": 9440.329728, "alloc_mb": 23026.347008, "peak_alloc_mb": 33534.414336, "reserved_mb": 47167.045632, "deadline_missed": true}, {"step": 71, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 255.6195349999939, "t_action_head_ms": 0.0, "t_total_ms": 255.6195349999939, "kv_cache_mb": 9575.071744, "alloc_mb": 23161.105408, "peak_alloc_mb": 33822.560768, "reserved_mb": 47768.928256, "deadline_missed": true}, {"step": 72, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 180.57712899999956, "t_action_head_ms": 0.0, "t_total_ms": 180.57712899999956, "kv_cache_mb": 9709.81376, "alloc_mb": 23295.847424, "peak_alloc_mb": 34109.147648, "reserved_mb": 48379.199488, "deadline_missed": true}, {"step": 73, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 264.60685899999703, "t_action_head_ms": 0.0, "t_total_ms": 264.60685899999703, "kv_cache_mb": 9844.555776, "alloc_mb": 23430.58944, "peak_alloc_mb": 34396.301824, "reserved_mb": 48997.859328, "deadline_missed": true}, {"step": 74, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.7875229999886, "t_action_head_ms": 0.0, "t_total_ms": 209.7875229999886, "kv_cache_mb": 9979.297792, "alloc_mb": 23565.216768, "peak_alloc_mb": 34682.71872, "reserved_mb": 49624.907776, "deadline_missed": true}, {"step": 75, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 269.3228320000003, "t_action_head_ms": 0.0, "t_total_ms": 269.3228320000003, "kv_cache_mb": 10114.039808, "alloc_mb": 23700.073472, "peak_alloc_mb": 34967.763456, "reserved_mb": 50260.344832, "deadline_missed": true}, {"step": 76, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 216.35440199999323, "t_action_head_ms": 0.0, "t_total_ms": 216.35440199999323, "kv_cache_mb": 10248.781824, "alloc_mb": 23834.815488, "peak_alloc_mb": 35254.918656, "reserved_mb": 50904.170496, "deadline_missed": true}, {"step": 77, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 278.1642129999966, "t_action_head_ms": 0.0, "t_total_ms": 278.1642129999966, "kv_cache_mb": 10383.52384, "alloc_mb": 23969.557504, "peak_alloc_mb": 35541.510656, "reserved_mb": 51556.384768, "deadline_missed": true}, {"step": 78, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 220.8712609999992, "t_action_head_ms": 0.0, "t_total_ms": 220.8712609999992, "kv_cache_mb": 10518.265856, "alloc_mb": 24104.086528, "peak_alloc_mb": 35827.803648, "reserved_mb": 52216.987648, "deadline_missed": true}, {"step": 79, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 285.4273140000032, "t_action_head_ms": 0.0, "t_total_ms": 285.4273140000032, "kv_cache_mb": 10653.007872, "alloc_mb": 24239.041536, "peak_alloc_mb": 36114.049536, "reserved_mb": 52885.979136, "deadline_missed": true}, {"step": 80, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 196.31424000000663, "t_action_head_ms": 0.0, "t_total_ms": 196.31424000000663, "kv_cache_mb": 10787.749888, "alloc_mb": 24373.783552, "peak_alloc_mb": 36400.172544, "reserved_mb": 53563.359232, "deadline_missed": true}, {"step": 81, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 291.88938599999403, "t_action_head_ms": 0.0, "t_total_ms": 291.88938599999403, "kv_cache_mb": 10922.491904, "alloc_mb": 24508.525568, "peak_alloc_mb": 36687.148544, "reserved_mb": 54249.127936, "deadline_missed": true}, {"step": 82, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 231.3520210000064, "t_action_head_ms": 0.0, "t_total_ms": 231.3520210000064, "kv_cache_mb": 11057.23392, "alloc_mb": 24643.267584, "peak_alloc_mb": 36973.574656, "reserved_mb": 54943.285248, "deadline_missed": true}, {"step": 83, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 297.13521299999, "t_action_head_ms": 0.0, "t_total_ms": 297.13521299999, "kv_cache_mb": 11191.975936, "alloc_mb": 24778.0096, "peak_alloc_mb": 37260.000768, "reserved_mb": 55645.831168, "deadline_missed": true}, {"step": 84, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 237.1136029999974, "t_action_head_ms": 0.0, "t_total_ms": 237.1136029999974, "kv_cache_mb": 11326.717952, "alloc_mb": 24912.751616, "peak_alloc_mb": 37547.126272, "reserved_mb": 56356.765696, "deadline_missed": true}, {"step": 85, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 305.0479810000013, "t_action_head_ms": 0.0, "t_total_ms": 305.0479810000013, "kv_cache_mb": 11461.459968, "alloc_mb": 25047.493632, "peak_alloc_mb": 37832.918528, "reserved_mb": 57076.088832, "deadline_missed": true}, {"step": 86, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 241.9307550000127, "t_action_head_ms": 0.0, "t_total_ms": 241.9307550000127, "kv_cache_mb": 11596.201984, "alloc_mb": 25182.235648, "peak_alloc_mb": 38119.747072, "reserved_mb": 57803.800576, "deadline_missed": true}, {"step": 87, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 311.4971009999863, "t_action_head_ms": 0.0, "t_total_ms": 311.4971009999863, "kv_cache_mb": 11730.944, "alloc_mb": 25316.977664, "peak_alloc_mb": 38405.770752, "reserved_mb": 58539.900928, "deadline_missed": true}, {"step": 88, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 215.7248209999949, "t_action_head_ms": 0.0, "t_total_ms": 215.7248209999949, "kv_cache_mb": 11865.686016, "alloc_mb": 25451.71968, "peak_alloc_mb": 38693.06112, "reserved_mb": 59286.48704, "deadline_missed": true}, {"step": 89, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 318.1179810000003, "t_action_head_ms": 0.0, "t_total_ms": 318.1179810000003, "kv_cache_mb": 12000.428032, "alloc_mb": 25586.461696, "peak_alloc_mb": 38979.069952, "reserved_mb": 60041.46176, "deadline_missed": true}, {"step": 90, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 251.86320099999193, "t_action_head_ms": 0.0, "t_total_ms": 251.86320099999193, "kv_cache_mb": 12135.170048, "alloc_mb": 25720.695808, "peak_alloc_mb": 39265.260544, "reserved_mb": 60804.825088, "deadline_missed": true}, {"step": 91, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 324.2232030000025, "t_action_head_ms": 0.0, "t_total_ms": 324.2232030000025, "kv_cache_mb": 12269.912064, "alloc_mb": 25855.945728, "peak_alloc_mb": 39551.821824, "reserved_mb": 61576.577024, "deadline_missed": true}, {"step": 92, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 257.6451999999989, "t_action_head_ms": 0.0, "t_total_ms": 257.6451999999989, "kv_cache_mb": 12404.65408, "alloc_mb": 25990.687744, "peak_alloc_mb": 39837.95712, "reserved_mb": 62356.717568, "deadline_missed": true}, {"step": 93, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 331.941669999992, "t_action_head_ms": 0.0, "t_total_ms": 331.941669999992, "kv_cache_mb": 12539.396096, "alloc_mb": 26125.42976, "peak_alloc_mb": 40124.801536, "reserved_mb": 63145.24672, "deadline_missed": true}, {"step": 94, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 262.74188200000026, "t_action_head_ms": 0.0, "t_total_ms": 262.74188200000026, "kv_cache_mb": 12674.138112, "alloc_mb": 26259.565568, "peak_alloc_mb": 40412.205056, "reserved_mb": 63942.16448, "deadline_missed": true}, {"step": 95, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 336.99801000000207, "t_action_head_ms": 0.0, "t_total_ms": 336.99801000000207, "kv_cache_mb": 12808.880128, "alloc_mb": 26394.913792, "peak_alloc_mb": 40697.227776, "reserved_mb": 64747.470848, "deadline_missed": true}, {"step": 96, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 239.1838249999978, "t_action_head_ms": 0.0, "t_total_ms": 239.1838249999978, "kv_cache_mb": 12943.622144, "alloc_mb": 26529.655808, "peak_alloc_mb": 40984.055296, "reserved_mb": 65561.165824, "deadline_missed": true}, {"step": 97, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 343.703081000001, "t_action_head_ms": 0.0, "t_total_ms": 343.703081000001, "kv_cache_mb": 13078.36416, "alloc_mb": 26664.397824, "peak_alloc_mb": 41270.8352, "reserved_mb": 66383.249408, "deadline_missed": true}, {"step": 98, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 268.3861049999905, "t_action_head_ms": 0.0, "t_total_ms": 268.3861049999905, "kv_cache_mb": 13213.106176, "alloc_mb": 26799.13984, "peak_alloc_mb": 41557.326848, "reserved_mb": 67213.7216, "deadline_missed": true}, {"step": 99, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 349.0741449999888, "t_action_head_ms": 0.0, "t_total_ms": 349.0741449999888, "kv_cache_mb": 13347.848192, "alloc_mb": 26933.881856, "peak_alloc_mb": 41843.851264, "reserved_mb": 68052.5824, "deadline_missed": true}, {"step": 100, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 267.29739200000324, "t_action_head_ms": 0.0, "t_total_ms": 267.29739200000324, "kv_cache_mb": 13482.590208, "alloc_mb": 27068.623872, "peak_alloc_mb": 42130.673664, "reserved_mb": 68899.831808, "deadline_missed": true}, {"step": 101, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 348.1553729999973, "t_action_head_ms": 0.0, "t_total_ms": 348.1553729999973, "kv_cache_mb": 13617.332224, "alloc_mb": 27203.365888, "peak_alloc_mb": 42416.835072, "reserved_mb": 69755.469824, "deadline_missed": true}, {"step": 102, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 271.3272189999998, "t_action_head_ms": 0.0, "t_total_ms": 271.3272189999998, "kv_cache_mb": 13752.07424, "alloc_mb": 27338.107904, "peak_alloc_mb": 42703.20384, "reserved_mb": 70619.496448, "deadline_missed": true}, {"step": 103, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 353.1091459999942, "t_action_head_ms": 0.0, "t_total_ms": 353.1091459999942, "kv_cache_mb": 13886.816256, "alloc_mb": 27472.84992, "peak_alloc_mb": 42989.728256, "reserved_mb": 71491.91168, "deadline_missed": true}, {"step": 104, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 258.61732600000664, "t_action_head_ms": 0.0, "t_total_ms": 258.61732600000664, "kv_cache_mb": 14021.558272, "alloc_mb": 27607.591936, "peak_alloc_mb": 43278.218752, "reserved_mb": 72372.71552, "deadline_missed": true}, {"step": 105, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 361.5046829999926, "t_action_head_ms": 0.0, "t_total_ms": 361.5046829999926, "kv_cache_mb": 14156.300288, "alloc_mb": 27742.333952, "peak_alloc_mb": 43564.66944, "reserved_mb": 73261.907968, "deadline_missed": true}, {"step": 106, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 282.35853700000746, "t_action_head_ms": 0.0, "t_total_ms": 282.35853700000746, "kv_cache_mb": 14291.042304, "alloc_mb": 27877.075968, "peak_alloc_mb": 43850.963456, "reserved_mb": 74159.489024, "deadline_missed": true}, {"step": 107, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 367.68610999999396, "t_action_head_ms": 0.0, "t_total_ms": 367.68610999999396, "kv_cache_mb": 14425.78432, "alloc_mb": 28011.817984, "peak_alloc_mb": 44137.200128, "reserved_mb": 75065.458688, "deadline_missed": true}, {"step": 108, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 289.3694020000055, "t_action_head_ms": 0.0, "t_total_ms": 289.3694020000055, "kv_cache_mb": 14560.526336, "alloc_mb": 28146.56, "peak_alloc_mb": 44423.526912, "reserved_mb": 75979.81696, "deadline_missed": true}, {"step": 109, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 375.4067189999972, "t_action_head_ms": 0.0, "t_total_ms": 375.4067189999972, "kv_cache_mb": 14695.268352, "alloc_mb": 28281.302016, "peak_alloc_mb": 44710.951424, "reserved_mb": 76902.56384, "deadline_missed": true}, {"step": 110, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 293.11651799999083, "t_action_head_ms": 0.0, "t_total_ms": 293.11651799999083, "kv_cache_mb": 14830.010368, "alloc_mb": 28416.044032, "peak_alloc_mb": 44996.18048, "reserved_mb": 77833.699328, "deadline_missed": true}, {"step": 111, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 382.18021899999144, "t_action_head_ms": 0.0, "t_total_ms": 382.18021899999144, "kv_cache_mb": 14964.752384, "alloc_mb": 28550.786048, "peak_alloc_mb": 45283.547648, "reserved_mb": 78773.223424, "deadline_missed": true}, {"step": 112, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 276.3992809999962, "t_action_head_ms": 0.0, "t_total_ms": 276.3992809999962, "kv_cache_mb": 15099.4944, "alloc_mb": 28685.528064, "peak_alloc_mb": 45569.998336, "reserved_mb": 79721.136128, "deadline_missed": true}, {"step": 113, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 390.192227, "t_action_head_ms": 0.0, "t_total_ms": 390.192227, "kv_cache_mb": 15234.236416, "alloc_mb": 28821.29408, "peak_alloc_mb": 45856.45824, "reserved_mb": 80677.43744, "deadline_missed": true}, {"step": 114, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 304.17456899999706, "t_action_head_ms": 0.0, "t_total_ms": 304.17456899999706, "kv_cache_mb": 15368.978432, "alloc_mb": 28955.012096, "peak_alloc_mb": 46143.908352, "reserved_mb": 81642.12736, "deadline_missed": true}, {"step": 115, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 396.35584300000914, "t_action_head_ms": 0.0, "t_total_ms": 396.35584300000914, "kv_cache_mb": 15503.720448, "alloc_mb": 29090.72896, "peak_alloc_mb": 46429.310464, "reserved_mb": 82615.205888, "deadline_missed": true}, {"step": 116, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 310.3793540000055, "t_action_head_ms": 0.0, "t_total_ms": 310.3793540000055, "kv_cache_mb": 15638.462464, "alloc_mb": 29224.496128, "peak_alloc_mb": 46716.77696, "reserved_mb": 83596.673024, "deadline_missed": true}, {"step": 117, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 600.4572209999992, "t_action_head_ms": 0.0, "t_total_ms": 600.4572209999992, "kv_cache_mb": 15773.20448, "alloc_mb": 29358.579712, "peak_alloc_mb": 47003.447808, "reserved_mb": 51912.900608, "deadline_missed": true}, {"step": 118, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 355.5870220000088, "t_action_head_ms": 0.0, "t_total_ms": 355.5870220000088, "kv_cache_mb": 15907.946496, "alloc_mb": 29494.88128, "peak_alloc_mb": 47288.068608, "reserved_mb": 53909.389312, "deadline_missed": true}, {"step": 119, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 412.400243999997, "t_action_head_ms": 0.0, "t_total_ms": 412.400243999997, "kv_cache_mb": 16042.688512, "alloc_mb": 29628.063744, "peak_alloc_mb": 47576.160768, "reserved_mb": 57935.921152, "deadline_missed": true}, {"step": 120, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 302.917855000004, "t_action_head_ms": 0.0, "t_total_ms": 302.917855000004, "kv_cache_mb": 16177.430528, "alloc_mb": 29763.464192, "peak_alloc_mb": 47860.824576, "reserved_mb": 59970.158592, "deadline_missed": true}, {"step": 121, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 417.6072799999986, "t_action_head_ms": 0.0, "t_total_ms": 417.6072799999986, "kv_cache_mb": 16312.172544, "alloc_mb": 29899.497472, "peak_alloc_mb": 48150.065152, "reserved_mb": 60995.66592, "deadline_missed": true}, {"step": 122, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 326.94659800000636, "t_action_head_ms": 0.0, "t_total_ms": 326.94659800000636, "kv_cache_mb": 16446.91456, "alloc_mb": 30032.948224, "peak_alloc_mb": 48435.500032, "reserved_mb": 62029.561856, "deadline_missed": true}, {"step": 123, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 424.07114399999557, "t_action_head_ms": 0.0, "t_total_ms": 424.07114399999557, "kv_cache_mb": 16581.656576, "alloc_mb": 30167.031808, "peak_alloc_mb": 48720.992256, "reserved_mb": 63071.8464, "deadline_missed": true}, {"step": 124, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 332.33025900000257, "t_action_head_ms": 0.0, "t_total_ms": 332.33025900000257, "kv_cache_mb": 16716.398592, "alloc_mb": 30302.432256, "peak_alloc_mb": 49007.80032, "reserved_mb": 64122.519552, "deadline_missed": true}, {"step": 125, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 430.8790839999972, "t_action_head_ms": 0.0, "t_total_ms": 430.8790839999972, "kv_cache_mb": 16851.140608, "alloc_mb": 30436.51584, "peak_alloc_mb": 49294.213632, "reserved_mb": 65181.581312, "deadline_missed": true}, {"step": 126, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 337.249216999993, "t_action_head_ms": 0.0, "t_total_ms": 337.249216999993, "kv_cache_mb": 16985.882624, "alloc_mb": 30572.6208, "peak_alloc_mb": 49579.95776, "reserved_mb": 66249.03168, "deadline_missed": true}, {"step": 127, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 438.5546620000014, "t_action_head_ms": 0.0, "t_total_ms": 438.5546620000014, "kv_cache_mb": 17120.62464, "alloc_mb": 30705.999872, "peak_alloc_mb": 49868.605952, "reserved_mb": 67324.870656, "deadline_missed": true}, {"step": 128, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 310.6636870000017, "t_action_head_ms": 0.0, "t_total_ms": 310.6636870000017, "kv_cache_mb": 17255.366656, "alloc_mb": 30841.40032, "peak_alloc_mb": 50153.767424, "reserved_mb": 68409.09824, "deadline_missed": true}, {"step": 129, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 443.1232800000089, "t_action_head_ms": 0.0, "t_total_ms": 443.1232800000089, "kv_cache_mb": 17390.108672, "alloc_mb": 30975.483904, "peak_alloc_mb": 50441.152512, "reserved_mb": 69501.714432, "deadline_missed": true}, {"step": 130, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 343.804930999994, "t_action_head_ms": 0.0, "t_total_ms": 343.804930999994, "kv_cache_mb": 17524.850688, "alloc_mb": 31110.884352, "peak_alloc_mb": 50725.236736, "reserved_mb": 70602.719232, "deadline_missed": true}, {"step": 131, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 457.3382260000045, "t_action_head_ms": 0.0, "t_total_ms": 457.3382260000045, "kv_cache_mb": 17659.592704, "alloc_mb": 31244.967936, "peak_alloc_mb": 51013.296128, "reserved_mb": 71712.11264, "deadline_missed": true}, {"step": 132, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 349.828439999996, "t_action_head_ms": 0.0, "t_total_ms": 349.828439999996, "kv_cache_mb": 17794.33472, "alloc_mb": 31380.368384, "peak_alloc_mb": 51298.632704, "reserved_mb": 72829.894656, "deadline_missed": true}, {"step": 133, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 449.7690080000041, "t_action_head_ms": 0.0, "t_total_ms": 449.7690080000041, "kv_cache_mb": 17929.076736, "alloc_mb": 31515.328512, "peak_alloc_mb": 51586.345472, "reserved_mb": 73956.06528, "deadline_missed": true}, {"step": 134, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 347.62545600000294, "t_action_head_ms": 0.0, "t_total_ms": 347.62545600000294, "kv_cache_mb": 18063.818752, "alloc_mb": 31649.852416, "peak_alloc_mb": 51872.211456, "reserved_mb": 75090.624512, "deadline_missed": true}, {"step": 135, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 453.6725840000031, "t_action_head_ms": 0.0, "t_total_ms": 453.6725840000031, "kv_cache_mb": 18198.560768, "alloc_mb": 31783.936, "peak_alloc_mb": 52158.51776, "reserved_mb": 76233.572352, "deadline_missed": true}, {"step": 136, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 339.18536500000585, "t_action_head_ms": 0.0, "t_total_ms": 339.18536500000585, "kv_cache_mb": 18333.302784, "alloc_mb": 31919.336448, "peak_alloc_mb": 52445.412864, "reserved_mb": 77384.9088, "deadline_missed": true}, {"step": 137, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 462.36002700000256, "t_action_head_ms": 0.0, "t_total_ms": 462.36002700000256, "kv_cache_mb": 18468.0448, "alloc_mb": 32053.420032, "peak_alloc_mb": 52732.5312, "reserved_mb": 78544.633856, "deadline_missed": true}, {"step": 138, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 358.82956899999385, "t_action_head_ms": 0.0, "t_total_ms": 358.82956899999385, "kv_cache_mb": 18602.786816, "alloc_mb": 32188.82048, "peak_alloc_mb": 53018.533376, "reserved_mb": 79712.74752, "deadline_missed": true}, {"step": 139, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 468.5793919999952, "t_action_head_ms": 0.0, "t_total_ms": 468.5793919999952, "kv_cache_mb": 18737.528832, "alloc_mb": 32322.904064, "peak_alloc_mb": 53305.44896, "reserved_mb": 80889.249792, "deadline_missed": true}, {"step": 140, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 367.9977270000023, "t_action_head_ms": 0.0, "t_total_ms": 367.9977270000023, "kv_cache_mb": 18872.270848, "alloc_mb": 32458.304512, "peak_alloc_mb": 53591.249408, "reserved_mb": 82074.140672, "deadline_missed": true}, {"step": 141, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 477.09415399999955, "t_action_head_ms": 0.0, "t_total_ms": 477.09415399999955, "kv_cache_mb": 19007.012864, "alloc_mb": 32593.199104, "peak_alloc_mb": 53879.177728, "reserved_mb": 83267.42016, "deadline_missed": true}, {"step": 142, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 369.53687900000887, "t_action_head_ms": 0.0, "t_total_ms": 369.53687900000887, "kv_cache_mb": 19141.75488, "alloc_mb": 32727.788544, "peak_alloc_mb": 54165.872128, "reserved_mb": 84469.088256, "deadline_missed": true}, {"step": 143, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 768.3349509999999, "t_action_head_ms": 0.0, "t_total_ms": 768.3349509999999, "kv_cache_mb": 19276.496896, "alloc_mb": 32861.872128, "peak_alloc_mb": 54451.853824, "reserved_mb": 59636.711424, "deadline_missed": true}, {"step": 144, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 358.00420300000724, "t_action_head_ms": 0.0, "t_total_ms": 358.00420300000724, "kv_cache_mb": 19411.238912, "alloc_mb": 32997.272576, "peak_alloc_mb": 54737.863168, "reserved_mb": 60855.156736, "deadline_missed": true}, {"step": 145, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 492.4204210000056, "t_action_head_ms": 0.0, "t_total_ms": 492.4204210000056, "kv_cache_mb": 19545.980928, "alloc_mb": 33132.1344, "peak_alloc_mb": 55025.418752, "reserved_mb": 65762.492416, "deadline_missed": true}, {"step": 146, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 380.5978890000006, "t_action_head_ms": 0.0, "t_total_ms": 380.5978890000006, "kv_cache_mb": 19680.722944, "alloc_mb": 33266.756608, "peak_alloc_mb": 55311.781376, "reserved_mb": 66997.714944, "deadline_missed": true}, {"step": 147, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 496.9940260000101, "t_action_head_ms": 0.0, "t_total_ms": 496.9940260000101, "kv_cache_mb": 19815.46496, "alloc_mb": 33400.840192, "peak_alloc_mb": 55597.121024, "reserved_mb": 68241.32608, "deadline_missed": true}, {"step": 148, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 386.99952199999643, "t_action_head_ms": 0.0, "t_total_ms": 386.99952199999643, "kv_cache_mb": 19950.206976, "alloc_mb": 33536.24064, "peak_alloc_mb": 55882.921472, "reserved_mb": 69493.325824, "deadline_missed": true}, {"step": 149, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 504.7334780000057, "t_action_head_ms": 0.0, "t_total_ms": 504.7334780000057, "kv_cache_mb": 20084.948992, "alloc_mb": 33670.324224, "peak_alloc_mb": 56170.038784, "reserved_mb": 70753.714176, "deadline_missed": true}, {"step": 150, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 392.6753670000096, "t_action_head_ms": 0.0, "t_total_ms": 392.6753670000096, "kv_cache_mb": 20219.691008, "alloc_mb": 33805.724672, "peak_alloc_mb": 56456.551936, "reserved_mb": 72022.491136, "deadline_missed": true}, {"step": 151, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 510.75819400000455, "t_action_head_ms": 0.0, "t_total_ms": 510.75819400000455, "kv_cache_mb": 20354.433024, "alloc_mb": 33939.808256, "peak_alloc_mb": 56743.669248, "reserved_mb": 73299.656704, "deadline_missed": true}, {"step": 152, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 378.15180499998746, "t_action_head_ms": 0.0, "t_total_ms": 378.15180499998746, "kv_cache_mb": 20489.17504, "alloc_mb": 34075.208704, "peak_alloc_mb": 57029.510656, "reserved_mb": 74587.308032, "deadline_missed": true}, {"step": 153, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 518.5987250000039, "t_action_head_ms": 0.0, "t_total_ms": 518.5987250000039, "kv_cache_mb": 20623.917056, "alloc_mb": 34210.004992, "peak_alloc_mb": 57316.675584, "reserved_mb": 75883.347968, "deadline_missed": true}, {"step": 154, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 403.0023509999978, "t_action_head_ms": 0.0, "t_total_ms": 403.0023509999978, "kv_cache_mb": 20758.659072, "alloc_mb": 34344.692736, "peak_alloc_mb": 57602.541568, "reserved_mb": 77187.776512, "deadline_missed": true}, {"step": 155, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 525.0655060000042, "t_action_head_ms": 0.0, "t_total_ms": 525.0655060000042, "kv_cache_mb": 20893.401088, "alloc_mb": 34479.451136, "peak_alloc_mb": 57889.499136, "reserved_mb": 78500.593664, "deadline_missed": true}, {"step": 156, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 408.78433400000347, "t_action_head_ms": 0.0, "t_total_ms": 408.78433400000347, "kv_cache_mb": 21028.143104, "alloc_mb": 34614.176768, "peak_alloc_mb": 58175.552512, "reserved_mb": 79821.799424, "deadline_missed": true}, {"step": 157, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 533.6129570000026, "t_action_head_ms": 0.0, "t_total_ms": 533.6129570000026, "kv_cache_mb": 21162.88512, "alloc_mb": 34748.86144, "peak_alloc_mb": 58462.25152, "reserved_mb": 81151.393792, "deadline_missed": true}, {"step": 158, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 413.882944000008, "t_action_head_ms": 0.0, "t_total_ms": 413.882944000008, "kv_cache_mb": 21297.627136, "alloc_mb": 34883.6608, "peak_alloc_mb": 58749.282816, "reserved_mb": 82489.376768, "deadline_missed": true}, {"step": 159, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 538.7306180000166, "t_action_head_ms": 0.0, "t_total_ms": 538.7306180000166, "kv_cache_mb": 21432.369152, "alloc_mb": 35017.744384, "peak_alloc_mb": 59035.109888, "reserved_mb": 83835.748352, "deadline_missed": true}, {"step": 160, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 961.8117200000142, "t_action_head_ms": 0.0, "t_total_ms": 961.8117200000142, "kv_cache_mb": 21567.111168, "alloc_mb": 35153.144832, "peak_alloc_mb": 59321.475584, "reserved_mb": 65506.639872, "deadline_missed": true}, {"step": 161, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 542.8673539999807, "t_action_head_ms": 0.0, "t_total_ms": 542.8673539999807, "kv_cache_mb": 21701.853184, "alloc_mb": 35287.875584, "peak_alloc_mb": 59609.344, "reserved_mb": 66869.788672, "deadline_missed": true}, {"step": 162, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 418.34230500001013, "t_action_head_ms": 0.0, "t_total_ms": 418.34230500001013, "kv_cache_mb": 21836.5952, "alloc_mb": 35422.628864, "peak_alloc_mb": 59894.673408, "reserved_mb": 72355.938304, "deadline_missed": true}, {"step": 163, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 548.9948479999782, "t_action_head_ms": 0.0, "t_total_ms": 548.9948479999782, "kv_cache_mb": 21971.337216, "alloc_mb": 35556.712448, "peak_alloc_mb": 60181.209088, "reserved_mb": 73735.86432, "deadline_missed": true}, {"step": 164, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 420.0444559999994, "t_action_head_ms": 0.0, "t_total_ms": 420.0444559999994, "kv_cache_mb": 22106.079232, "alloc_mb": 35691.454464, "peak_alloc_mb": 60467.509248, "reserved_mb": 75124.178944, "deadline_missed": true}, {"step": 165, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 549.6138040000176, "t_action_head_ms": 0.0, "t_total_ms": 549.6138040000176, "kv_cache_mb": 22240.821248, "alloc_mb": 35826.19648, "peak_alloc_mb": 60754.181632, "reserved_mb": 76520.882176, "deadline_missed": true}, {"step": 166, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 424.0203420000057, "t_action_head_ms": 0.0, "t_total_ms": 424.0203420000057, "kv_cache_mb": 22375.563264, "alloc_mb": 35961.596928, "peak_alloc_mb": 61040.124416, "reserved_mb": 77925.974016, "deadline_missed": true}, {"step": 167, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 554.186962000017, "t_action_head_ms": 0.0, "t_total_ms": 554.186962000017, "kv_cache_mb": 22510.30528, "alloc_mb": 36095.680512, "peak_alloc_mb": 61327.888896, "reserved_mb": 79339.454464, "deadline_missed": true}, {"step": 168, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 402.9557650000015, "t_action_head_ms": 0.0, "t_total_ms": 402.9557650000015, "kv_cache_mb": 22645.047296, "alloc_mb": 36231.08096, "peak_alloc_mb": 61614.779904, "reserved_mb": 80761.32352, "deadline_missed": true}, {"step": 169, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 563.6108070000034, "t_action_head_ms": 0.0, "t_total_ms": 563.6108070000034, "kv_cache_mb": 22779.789312, "alloc_mb": 36365.746176, "peak_alloc_mb": 61901.89824, "reserved_mb": 82191.581184, "deadline_missed": true}, {"step": 170, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 434.5070969999938, "t_action_head_ms": 0.0, "t_total_ms": 434.5070969999938, "kv_cache_mb": 22914.531328, "alloc_mb": 36500.564992, "peak_alloc_mb": 62187.698688, "reserved_mb": 83630.227456, "deadline_missed": true}, {"step": 171, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 957.6462229999834, "t_action_head_ms": 0.0, "t_total_ms": 957.6462229999834, "kv_cache_mb": 23049.273344, "alloc_mb": 36634.648576, "peak_alloc_mb": 62475.201024, "reserved_mb": 70458.015744, "deadline_missed": true}, {"step": 172, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 474.58374000001413, "t_action_head_ms": 0.0, "t_total_ms": 474.58374000001413, "kv_cache_mb": 23184.01536, "alloc_mb": 36770.188288, "peak_alloc_mb": 62760.17408, "reserved_mb": 71913.439232, "deadline_missed": true}, {"step": 173, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 577.6079450000111, "t_action_head_ms": 0.0, "t_total_ms": 577.6079450000111, "kv_cache_mb": 23318.757376, "alloc_mb": 36904.132608, "peak_alloc_mb": 63047.987712, "reserved_mb": 76304.87552, "deadline_missed": true}, {"step": 174, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 444.88193500001216, "t_action_head_ms": 0.0, "t_total_ms": 444.88193500001216, "kv_cache_mb": 23453.499392, "alloc_mb": 37038.874624, "peak_alloc_mb": 63333.060096, "reserved_mb": 77777.076224, "deadline_missed": true}, {"step": 175, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 584.0950570000132, "t_action_head_ms": 0.0, "t_total_ms": 584.0950570000132, "kv_cache_mb": 23588.241408, "alloc_mb": 37174.275072, "peak_alloc_mb": 63619.411456, "reserved_mb": 79257.665536, "deadline_missed": true}, {"step": 176, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 419.9014730000101, "t_action_head_ms": 0.0, "t_total_ms": 419.9014730000101, "kv_cache_mb": 23722.983424, "alloc_mb": 37308.358656, "peak_alloc_mb": 63906.528768, "reserved_mb": 80746.643456, "deadline_missed": true}, {"step": 177, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 591.6797079999867, "t_action_head_ms": 0.0, "t_total_ms": 591.6797079999867, "kv_cache_mb": 23857.72544, "alloc_mb": 37443.759104, "peak_alloc_mb": 64193.202688, "reserved_mb": 82244.009984, "deadline_missed": true}, {"step": 178, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 455.549316999992, "t_action_head_ms": 0.0, "t_total_ms": 455.549316999992, "kv_cache_mb": 23992.467456, "alloc_mb": 37577.842688, "peak_alloc_mb": 64479.93088, "reserved_mb": 83749.76512, "deadline_missed": true}, {"step": 179, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1044.1134449999936, "t_action_head_ms": 0.0, "t_total_ms": 1044.1134449999936, "kv_cache_mb": 24127.209472, "alloc_mb": 37712.584704, "peak_alloc_mb": 64766.033408, "reserved_mb": 71254.933504, "deadline_missed": true}, {"step": 180, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 461.9877769999903, "t_action_head_ms": 0.0, "t_total_ms": 461.9877769999903, "kv_cache_mb": 24261.951488, "alloc_mb": 37847.32672, "peak_alloc_mb": 65051.70688, "reserved_mb": 72777.465856, "deadline_missed": true}, {"step": 181, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 603.9968499999873, "t_action_head_ms": 0.0, "t_total_ms": 603.9968499999873, "kv_cache_mb": 24396.693504, "alloc_mb": 37982.068736, "peak_alloc_mb": 65338.820096, "reserved_mb": 77370.228736, "deadline_missed": true}, {"step": 182, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 466.320689000014, "t_action_head_ms": 0.0, "t_total_ms": 466.320689000014, "kv_cache_mb": 24531.43552, "alloc_mb": 38116.810752, "peak_alloc_mb": 65625.0752, "reserved_mb": 78909.538304, "deadline_missed": true}, {"step": 183, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 610.2396330000204, "t_action_head_ms": 0.0, "t_total_ms": 610.2396330000204, "kv_cache_mb": 24666.177536, "alloc_mb": 38251.552768, "peak_alloc_mb": 65911.08352, "reserved_mb": 80457.23648, "deadline_missed": true}, {"step": 184, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 439.2493220000233, "t_action_head_ms": 0.0, "t_total_ms": 439.2493220000233, "kv_cache_mb": 24800.919552, "alloc_mb": 38386.294784, "peak_alloc_mb": 66198.01856, "reserved_mb": 82015.420416, "deadline_missed": true}, {"step": 185, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 617.6268730000061, "t_action_head_ms": 0.0, "t_total_ms": 617.6268730000061, "kv_cache_mb": 24935.661568, "alloc_mb": 38521.48736, "peak_alloc_mb": 66484.544512, "reserved_mb": 83581.99296, "deadline_missed": true}, {"step": 186, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1076.8866759999867, "t_action_head_ms": 0.0, "t_total_ms": 1076.8866759999867, "kv_cache_mb": 25070.403584, "alloc_mb": 38655.778816, "peak_alloc_mb": 66771.93728, "reserved_mb": 75436.654592, "deadline_missed": true}, {"step": 187, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 623.5987310000155, "t_action_head_ms": 0.0, "t_total_ms": 623.5987310000155, "kv_cache_mb": 25205.1456, "alloc_mb": 38790.520832, "peak_alloc_mb": 67057.142784, "reserved_mb": 77020.004352, "deadline_missed": true}, {"step": 188, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 484.1411889999847, "t_action_head_ms": 0.0, "t_total_ms": 484.1411889999847, "kv_cache_mb": 25339.887616, "alloc_mb": 38925.262848, "peak_alloc_mb": 67343.6672, "reserved_mb": 83386.957824, "deadline_missed": true}, {"step": 189, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1047.7712050000036, "t_action_head_ms": 0.0, "t_total_ms": 1047.7712050000036, "kv_cache_mb": 25474.629632, "alloc_mb": 39060.004864, "peak_alloc_mb": 67630.192128, "reserved_mb": 77609.304064, "deadline_missed": true}, {"step": 190, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 487.8594729999861, "t_action_head_ms": 0.0, "t_total_ms": 487.8594729999861, "kv_cache_mb": 25609.371648, "alloc_mb": 39194.74688, "peak_alloc_mb": 67917.535744, "reserved_mb": 79217.819648, "deadline_missed": true}, {"step": 191, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 636.7028450000021, "t_action_head_ms": 0.0, "t_total_ms": 636.7028450000021, "kv_cache_mb": 25744.113664, "alloc_mb": 39329.488896, "peak_alloc_mb": 68203.24096, "reserved_mb": 84068.532224, "deadline_missed": true}, {"step": 192, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 1106.251732000004, "t_action_head_ms": 0.0, "t_total_ms": 1106.251732000004, "kv_cache_mb": 25878.85568, "alloc_mb": 39464.230912, "peak_alloc_mb": 68490.535424, "reserved_mb": 78481.719296, "deadline_missed": true}, {"step": 193, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 643.7246350000123, "t_action_head_ms": 0.0, "t_total_ms": 643.7246350000123, "kv_cache_mb": 26013.597696, "alloc_mb": 39598.972928, "peak_alloc_mb": 68776.291328, "reserved_mb": 80115.400704, "deadline_missed": true}]}

==> scripts/modal_validate/v6/results/v6_c5_h100_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "H100", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 85.017624576, "load_time_s": 101.05144715309143, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 188, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 74.15390300000979, "t_action_head_ms": 0.0, "t_total_ms": 74.15390300000979, "kv_cache_mb": 143.130624, "alloc_mb": 13758.680064, "peak_alloc_mb": 13787.670016, "reserved_mb": 13832.814592, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 80.78641699999878, "t_action_head_ms": 0.0, "t_total_ms": 80.78641699999878, "kv_cache_mb": 277.87264, "alloc_mb": 13888.941056, "peak_alloc_mb": 14088.66048, "reserved_mb": 14187.23328, "deadline_missed": true}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 78.7028959999958, "t_action_head_ms": 0.0, "t_total_ms": 78.7028959999958, "kv_cache_mb": 412.614656, "alloc_mb": 14023.683072, "peak_alloc_mb": 14362.29632, "reserved_mb": 14459.86304, "deadline_missed": true}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 51.903985999999236, "t_action_head_ms": 0.0, "t_total_ms": 51.903985999999236, "kv_cache_mb": 547.356672, "alloc_mb": 14157.766656, "peak_alloc_mb": 14648.951808, "reserved_mb": 14780.727296, "deadline_missed": false}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 47.92824800000517, "t_action_head_ms": 0.0, "t_total_ms": 47.92824800000517, "kv_cache_mb": 682.098688, "alloc_mb": 14292.508672, "peak_alloc_mb": 14935.337472, "reserved_mb": 15177.089024, "deadline_missed": false}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 46.01442899999597, "t_action_head_ms": 0.0, "t_total_ms": 46.01442899999597, "kv_cache_mb": 816.840704, "alloc_mb": 14427.250688, "peak_alloc_mb": 15221.211648, "reserved_mb": 15648.948224, "deadline_missed": false}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 109.99724300000935, "t_action_head_ms": 0.0, "t_total_ms": 109.99724300000935, "kv_cache_mb": 951.58272, "alloc_mb": 14561.992704, "peak_alloc_mb": 15507.736064, "reserved_mb": 16074.67008, "deadline_missed": true}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 89.85953100000188, "t_action_head_ms": 0.0, "t_total_ms": 89.85953100000188, "kv_cache_mb": 1086.324736, "alloc_mb": 14696.73472, "peak_alloc_mb": 15796.628992, "reserved_mb": 16282.288128, "deadline_missed": true}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 65.8897699999983, "t_action_head_ms": 0.0, "t_total_ms": 65.8897699999983, "kv_cache_mb": 1221.066752, "alloc_mb": 14831.476736, "peak_alloc_mb": 16083.05408, "reserved_mb": 16592.666624, "deadline_missed": false}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 69.99416899999744, "t_action_head_ms": 0.0, "t_total_ms": 69.99416899999744, "kv_cache_mb": 1355.808768, "alloc_mb": 14966.218752, "peak_alloc_mb": 16369.700352, "reserved_mb": 17366.515712, "deadline_missed": false}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 46.66582900000549, "t_action_head_ms": 0.0, "t_total_ms": 46.66582900000549, "kv_cache_mb": 1490.550784, "alloc_mb": 15100.960768, "peak_alloc_mb": 16656.398848, "reserved_mb": 17932.746752, "deadline_missed": false}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 42.465253000003145, "t_action_head_ms": 0.0, "t_total_ms": 42.465253000003145, "kv_cache_mb": 1625.2928, "alloc_mb": 15235.702784, "peak_alloc_mb": 16941.924864, "reserved_mb": 18241.028096, "deadline_missed": false}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 48.49215099999071, "t_action_head_ms": 0.0, "t_total_ms": 48.49215099999071, "kv_cache_mb": 1760.034816, "alloc_mb": 15370.4448, "peak_alloc_mb": 17228.318208, "reserved_mb": 18796.773376, "deadline_missed": false}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 69.84817800000087, "t_action_head_ms": 0.0, "t_total_ms": 69.84817800000087, "kv_cache_mb": 1894.776832, "alloc_mb": 15505.186816, "peak_alloc_mb": 17514.711552, "reserved_mb": 19394.461696, "deadline_missed": false}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 52.622500999987665, "t_action_head_ms": 0.0, "t_total_ms": 52.622500999987665, "kv_cache_mb": 2029.518848, "alloc_mb": 15639.928832, "peak_alloc_mb": 17801.104896, "reserved_mb": 19906.166784, "deadline_missed": false}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 44.28370399999437, "t_action_head_ms": 0.0, "t_total_ms": 44.28370399999437, "kv_cache_mb": 2164.260864, "alloc_mb": 15775.32928, "peak_alloc_mb": 18087.49824, "reserved_mb": 20178.796544, "deadline_missed": false}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 57.23835899999585, "t_action_head_ms": 0.0, "t_total_ms": 57.23835899999585, "kv_cache_mb": 2299.00288, "alloc_mb": 15909.80096, "peak_alloc_mb": 18375.52896, "reserved_mb": 20612.907008, "deadline_missed": false}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 50.7221840000085, "t_action_head_ms": 0.0, "t_total_ms": 50.7221840000085, "kv_cache_mb": 2433.744896, "alloc_mb": 16044.542976, "peak_alloc_mb": 18660.673024, "reserved_mb": 21072.183296, "deadline_missed": false}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 60.002933999996344, "t_action_head_ms": 0.0, "t_total_ms": 60.002933999996344, "kv_cache_mb": 2568.486912, "alloc_mb": 16179.555328, "peak_alloc_mb": 18947.066368, "reserved_mb": 21556.625408, "deadline_missed": false}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 54.39009799999894, "t_action_head_ms": 0.0, "t_total_ms": 54.39009799999894, "kv_cache_mb": 2703.228928, "alloc_mb": 16314.297344, "peak_alloc_mb": 19233.473024, "reserved_mb": 21726.49472, "deadline_missed": false}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 64.26371400000619, "t_action_head_ms": 0.0, "t_total_ms": 64.26371400000619, "kv_cache_mb": 2837.970944, "alloc_mb": 16449.620992, "peak_alloc_mb": 19521.686016, "reserved_mb": 22439.5264, "deadline_missed": false}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 57.12049000000263, "t_action_head_ms": 0.0, "t_total_ms": 57.12049000000263, "kv_cache_mb": 2972.71296, "alloc_mb": 16583.781376, "peak_alloc_mb": 19807.098368, "reserved_mb": 22999.465984, "deadline_missed": false}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 67.95253999999318, "t_action_head_ms": 0.0, "t_total_ms": 67.95253999999318, "kv_cache_mb": 3107.454976, "alloc_mb": 16718.523392, "peak_alloc_mb": 20092.91008, "reserved_mb": 23389.536256, "deadline_missed": false}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 52.66987599999595, "t_action_head_ms": 0.0, "t_total_ms": 52.66987599999595, "kv_cache_mb": 3242.196992, "alloc_mb": 16853.265408, "peak_alloc_mb": 20380.00896, "reserved_mb": 23800.578048, "deadline_missed": false}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.11012500000902, "t_action_head_ms": 0.0, "t_total_ms": 75.11012500000902, "kv_cache_mb": 3376.939008, "alloc_mb": 16987.671552, "peak_alloc_mb": 20666.61376, "reserved_mb": 24228.397056, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 64.22100199999647, "t_action_head_ms": 0.0, "t_total_ms": 64.22100199999647, "kv_cache_mb": 3511.681024, "alloc_mb": 17122.413568, "peak_alloc_mb": 20952.02816, "reserved_mb": 24895.291392, "deadline_missed": false}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.6170470000086, "t_action_head_ms": 0.0, "t_total_ms": 75.6170470000086, "kv_cache_mb": 3646.42304, "alloc_mb": 17257.491456, "peak_alloc_mb": 21239.26528, "reserved_mb": 25356.664832, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 66.89758100000631, "t_action_head_ms": 0.0, "t_total_ms": 66.89758100000631, "kv_cache_mb": 3781.165056, "alloc_mb": 17395.280896, "peak_alloc_mb": 21528.594432, "reserved_mb": 25834.815488, "deadline_missed": false}, {"step": 29, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 79.88403800000299, "t_action_head_ms": 0.0, "t_total_ms": 79.88403800000299, "kv_cache_mb": 3915.907072, "alloc_mb": 17526.606848, "peak_alloc_mb": 21816.951296, "reserved_mb": 26329.74336, "deadline_missed": true}, {"step": 30, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 76.00334800000041, "t_action_head_ms": 0.0, "t_total_ms": 76.00334800000041, "kv_cache_mb": 4050.649088, "alloc_mb": 17661.348864, "peak_alloc_mb": 22101.00992, "reserved_mb": 26841.448448, "deadline_missed": true}, {"step": 31, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 85.29936899999768, "t_action_head_ms": 0.0, "t_total_ms": 85.29936899999768, "kv_cache_mb": 4185.391104, "alloc_mb": 17796.45952, "peak_alloc_mb": 22384.617984, "reserved_mb": 27634.171904, "deadline_missed": true}, {"step": 32, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 64.08540200000346, "t_action_head_ms": 0.0, "t_total_ms": 64.08540200000346, "kv_cache_mb": 4320.13312, "alloc_mb": 17931.201536, "peak_alloc_mb": 22672.420352, "reserved_mb": 27906.801664, "deadline_missed": false}, {"step": 33, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 87.06283500001177, "t_action_head_ms": 0.0, "t_total_ms": 87.06283500001177, "kv_cache_mb": 4454.875136, "alloc_mb": 18065.542144, "peak_alloc_mb": 22958.036992, "reserved_mb": 28468.8384, "deadline_missed": true}, {"step": 34, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.28555100000744, "t_action_head_ms": 0.0, "t_total_ms": 75.28555100000744, "kv_cache_mb": 4589.617152, "alloc_mb": 18200.28416, "peak_alloc_mb": 23244.16, "reserved_mb": 28758.245376, "deadline_missed": true}, {"step": 35, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 90.89858299999776, "t_action_head_ms": 0.0, "t_total_ms": 90.89858299999776, "kv_cache_mb": 4724.359168, "alloc_mb": 18336.27136, "peak_alloc_mb": 23531.528192, "reserved_mb": 29056.04096, "deadline_missed": true}, {"step": 36, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 74.68290399999944, "t_action_head_ms": 0.0, "t_total_ms": 74.68290399999944, "kv_cache_mb": 4859.101184, "alloc_mb": 18470.1696, "peak_alloc_mb": 23819.956224, "reserved_mb": 29362.225152, "deadline_missed": true}, {"step": 37, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 114.75618400000087, "t_action_head_ms": 0.0, "t_total_ms": 114.75618400000087, "kv_cache_mb": 4993.8432, "alloc_mb": 18604.47744, "peak_alloc_mb": 24104.913408, "reserved_mb": 29991.370752, "deadline_missed": true}, {"step": 38, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 87.30779200000427, "t_action_head_ms": 0.0, "t_total_ms": 87.30779200000427, "kv_cache_mb": 5128.585216, "alloc_mb": 18739.219456, "peak_alloc_mb": 24390.619648, "reserved_mb": 30637.293568, "deadline_missed": true}, {"step": 39, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 93.96326699999236, "t_action_head_ms": 0.0, "t_total_ms": 93.96326699999236, "kv_cache_mb": 5263.327232, "alloc_mb": 18874.395648, "peak_alloc_mb": 24677.437952, "reserved_mb": 30968.643584, "deadline_missed": true}, {"step": 40, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 75.90818700001023, "t_action_head_ms": 0.0, "t_total_ms": 75.90818700001023, "kv_cache_mb": 5398.069248, "alloc_mb": 19009.137664, "peak_alloc_mb": 24965.462528, "reserved_mb": 31308.382208, "deadline_missed": true}, {"step": 41, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 98.43066400000566, "t_action_head_ms": 0.0, "t_total_ms": 98.43066400000566, "kv_cache_mb": 5532.811264, "alloc_mb": 19143.412736, "peak_alloc_mb": 25251.889664, "reserved_mb": 31656.50944, "deadline_missed": true}, {"step": 42, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 88.30873899999858, "t_action_head_ms": 0.0, "t_total_ms": 88.30873899999858, "kv_cache_mb": 5667.55328, "alloc_mb": 19278.154752, "peak_alloc_mb": 25538.790912, "reserved_mb": 32726.05696, "deadline_missed": true}, {"step": 43, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 102.05458499999054, "t_action_head_ms": 0.0, "t_total_ms": 102.05458499999054, "kv_cache_mb": 5802.295296, "alloc_mb": 19414.01088, "peak_alloc_mb": 25824.434688, "reserved_mb": 33090.961408, "deadline_missed": true}, {"step": 44, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 88.03525799999079, "t_action_head_ms": 0.0, "t_total_ms": 88.03525799999079, "kv_cache_mb": 5937.037312, "alloc_mb": 19548.105728, "peak_alloc_mb": 26111.233536, "reserved_mb": 33464.254464, "deadline_missed": true}, {"step": 45, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 106.14438300000018, "t_action_head_ms": 0.0, "t_total_ms": 106.14438300000018, "kv_cache_mb": 6071.779328, "alloc_mb": 19682.348032, "peak_alloc_mb": 26398.372352, "reserved_mb": 34227.617792, "deadline_missed": true}, {"step": 46, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 90.46041700000274, "t_action_head_ms": 0.0, "t_total_ms": 90.46041700000274, "kv_cache_mb": 6206.521344, "alloc_mb": 19817.090048, "peak_alloc_mb": 26683.004416, "reserved_mb": 34617.688064, "deadline_missed": true}, {"step": 47, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 110.13704199999097, "t_action_head_ms": 0.0, "t_total_ms": 110.13704199999097, "kv_cache_mb": 6341.26336, "alloc_mb": 19952.88064, "peak_alloc_mb": 26970.593792, "reserved_mb": 35414.605824, "deadline_missed": true}, {"step": 48, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 83.76452699999959, "t_action_head_ms": 0.0, "t_total_ms": 83.76452699999959, "kv_cache_mb": 6476.005376, "alloc_mb": 20087.073792, "peak_alloc_mb": 27258.49344, "reserved_mb": 35821.453312, "deadline_missed": true}, {"step": 49, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 114.28616599999941, "t_action_head_ms": 0.0, "t_total_ms": 114.28616599999941, "kv_cache_mb": 6610.747392, "alloc_mb": 20221.283328, "peak_alloc_mb": 27543.397888, "reserved_mb": 36236.689408, "deadline_missed": true}, {"step": 50, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 96.66700999999023, "t_action_head_ms": 0.0, "t_total_ms": 96.66700999999023, "kv_cache_mb": 6745.489408, "alloc_mb": 20356.025344, "peak_alloc_mb": 27829.815808, "reserved_mb": 36660.314112, "deadline_missed": true}, {"step": 51, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 118.94679799999608, "t_action_head_ms": 0.0, "t_total_ms": 118.94679799999608, "kv_cache_mb": 6880.231424, "alloc_mb": 20491.7504, "peak_alloc_mb": 28117.732864, "reserved_mb": 37092.327424, "deadline_missed": true}, {"step": 52, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 100.9769749999947, "t_action_head_ms": 0.0, "t_total_ms": 100.9769749999947, "kv_cache_mb": 7014.97344, "alloc_mb": 20626.041856, "peak_alloc_mb": 28403.654144, "reserved_mb": 37532.729344, "deadline_missed": true}, {"step": 53, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.78222700000185, "t_action_head_ms": 0.0, "t_total_ms": 122.78222700000185, "kv_cache_mb": 7149.715456, "alloc_mb": 20760.783872, "peak_alloc_mb": 28691.052032, "reserved_mb": 37981.519872, "deadline_missed": true}, {"step": 54, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 103.4708079999973, "t_action_head_ms": 0.0, "t_total_ms": 103.4708079999973, "kv_cache_mb": 7284.457472, "alloc_mb": 20895.525888, "peak_alloc_mb": 28976.799232, "reserved_mb": 38438.699008, "deadline_missed": true}, {"step": 55, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 127.26582399999131, "t_action_head_ms": 0.0, "t_total_ms": 127.26582399999131, "kv_cache_mb": 7419.199488, "alloc_mb": 21030.267904, "peak_alloc_mb": 29261.635072, "reserved_mb": 38904.266752, "deadline_missed": true}, {"step": 56, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 93.30195900000149, "t_action_head_ms": 0.0, "t_total_ms": 93.30195900000149, "kv_cache_mb": 7553.941504, "alloc_mb": 21165.00992, "peak_alloc_mb": 29549.01248, "reserved_mb": 39380.320256, "deadline_missed": true}, {"step": 57, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.46683600000688, "t_action_head_ms": 0.0, "t_total_ms": 153.46683600000688, "kv_cache_mb": 7688.68352, "alloc_mb": 21299.15392, "peak_alloc_mb": 29836.14464, "reserved_mb": 39864.762368, "deadline_missed": true}, {"step": 58, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 112.5101979999954, "t_action_head_ms": 0.0, "t_total_ms": 112.5101979999954, "kv_cache_mb": 7823.425536, "alloc_mb": 21433.895936, "peak_alloc_mb": 30122.308608, "reserved_mb": 40357.593088, "deadline_missed": true}, {"step": 59, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 143.74982200000375, "t_action_head_ms": 0.0, "t_total_ms": 143.74982200000375, "kv_cache_mb": 7958.167552, "alloc_mb": 21569.48992, "peak_alloc_mb": 30408.210432, "reserved_mb": 40858.812416, "deadline_missed": true}, {"step": 60, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 117.79090699999983, "t_action_head_ms": 0.0, "t_total_ms": 117.79090699999983, "kv_cache_mb": 8092.909568, "alloc_mb": 21703.977984, "peak_alloc_mb": 30696.143872, "reserved_mb": 41368.420352, "deadline_missed": true}, {"step": 61, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 140.03179299999147, "t_action_head_ms": 0.0, "t_total_ms": 140.03179299999147, "kv_cache_mb": 8227.651584, "alloc_mb": 21838.089216, "peak_alloc_mb": 30980.94848, "reserved_mb": 41886.416896, "deadline_missed": true}, {"step": 62, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 116.53880000000072, "t_action_head_ms": 0.0, "t_total_ms": 116.53880000000072, "kv_cache_mb": 8362.3936, "alloc_mb": 21972.831232, "peak_alloc_mb": 31267.620352, "reserved_mb": 42939.1872, "deadline_missed": true}, {"step": 63, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 142.92080599999224, "t_action_head_ms": 0.0, "t_total_ms": 142.92080599999224, "kv_cache_mb": 8497.135616, "alloc_mb": 22108.35968, "peak_alloc_mb": 31554.923008, "reserved_mb": 43473.96096, "deadline_missed": true}, {"step": 64, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 104.15348899999799, "t_action_head_ms": 0.0, "t_total_ms": 104.15348899999799, "kv_cache_mb": 8631.877632, "alloc_mb": 22242.946048, "peak_alloc_mb": 31840.456192, "reserved_mb": 44017.123328, "deadline_missed": true}, {"step": 65, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 145.57276200000047, "t_action_head_ms": 0.0, "t_total_ms": 145.57276200000047, "kv_cache_mb": 8766.619648, "alloc_mb": 22377.688064, "peak_alloc_mb": 32127.694848, "reserved_mb": 44568.674304, "deadline_missed": true}, {"step": 66, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 121.27616600000124, "t_action_head_ms": 0.0, "t_total_ms": 121.27616600000124, "kv_cache_mb": 8901.361664, "alloc_mb": 22512.43008, "peak_alloc_mb": 32413.350912, "reserved_mb": 45128.613888, "deadline_missed": true}, {"step": 67, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 149.3743860000052, "t_action_head_ms": 0.0, "t_total_ms": 149.3743860000052, "kv_cache_mb": 9036.10368, "alloc_mb": 22647.172096, "peak_alloc_mb": 32701.558784, "reserved_mb": 45696.94208, "deadline_missed": true}, {"step": 68, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 122.48411000000203, "t_action_head_ms": 0.0, "t_total_ms": 122.48411000000203, "kv_cache_mb": 9170.845696, "alloc_mb": 22781.914112, "peak_alloc_mb": 32986.399744, "reserved_mb": 46273.65888, "deadline_missed": true}, {"step": 69, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 148.77700999998922, "t_action_head_ms": 0.0, "t_total_ms": 148.77700999998922, "kv_cache_mb": 9305.587712, "alloc_mb": 22916.656128, "peak_alloc_mb": 33274.302976, "reserved_mb": 46858.764288, "deadline_missed": true}, {"step": 70, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 123.48900800000706, "t_action_head_ms": 0.0, "t_total_ms": 123.48900800000706, "kv_cache_mb": 9440.329728, "alloc_mb": 23051.398144, "peak_alloc_mb": 33559.958016, "reserved_mb": 47452.258304, "deadline_missed": true}, {"step": 71, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.3173320000003, "t_action_head_ms": 0.0, "t_total_ms": 153.3173320000003, "kv_cache_mb": 9575.071744, "alloc_mb": 23186.14016, "peak_alloc_mb": 33845.973504, "reserved_mb": 48054.140928, "deadline_missed": true}, {"step": 72, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.70260200000985, "t_action_head_ms": 0.0, "t_total_ms": 153.70260200000985, "kv_cache_mb": 9709.81376, "alloc_mb": 23320.882176, "peak_alloc_mb": 34133.535232, "reserved_mb": 48664.41216, "deadline_missed": true}, {"step": 73, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 161.48449700000356, "t_action_head_ms": 0.0, "t_total_ms": 161.48449700000356, "kv_cache_mb": 9844.555776, "alloc_mb": 23455.624192, "peak_alloc_mb": 34420.754944, "reserved_mb": 49283.072, "deadline_missed": true}, {"step": 74, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 130.3024879999981, "t_action_head_ms": 0.0, "t_total_ms": 130.3024879999981, "kv_cache_mb": 9979.297792, "alloc_mb": 23590.25152, "peak_alloc_mb": 34707.068416, "reserved_mb": 49910.120448, "deadline_missed": true}, {"step": 75, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 164.3691910000058, "t_action_head_ms": 0.0, "t_total_ms": 164.3691910000058, "kv_cache_mb": 10114.039808, "alloc_mb": 23725.108224, "peak_alloc_mb": 34993.99424, "reserved_mb": 50545.557504, "deadline_missed": true}, {"step": 76, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 133.74740500000826, "t_action_head_ms": 0.0, "t_total_ms": 133.74740500000826, "kv_cache_mb": 10248.781824, "alloc_mb": 23859.85024, "peak_alloc_mb": 35279.953408, "reserved_mb": 51189.383168, "deadline_missed": true}, {"step": 77, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 166.41549899999575, "t_action_head_ms": 0.0, "t_total_ms": 166.41549899999575, "kv_cache_mb": 10383.52384, "alloc_mb": 23994.592256, "peak_alloc_mb": 35566.412288, "reserved_mb": 51841.59744, "deadline_missed": true}, {"step": 78, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 136.67742300000896, "t_action_head_ms": 0.0, "t_total_ms": 136.67742300000896, "kv_cache_mb": 10518.265856, "alloc_mb": 24129.12128, "peak_alloc_mb": 35852.289536, "reserved_mb": 52502.20032, "deadline_missed": true}, {"step": 79, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 169.49683799998638, "t_action_head_ms": 0.0, "t_total_ms": 169.49683799998638, "kv_cache_mb": 10653.007872, "alloc_mb": 24263.863296, "peak_alloc_mb": 36139.600384, "reserved_mb": 53171.191808, "deadline_missed": true}, {"step": 80, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 125.05804299999568, "t_action_head_ms": 0.0, "t_total_ms": 125.05804299999568, "kv_cache_mb": 10787.749888, "alloc_mb": 24398.818304, "peak_alloc_mb": 36424.994304, "reserved_mb": 53848.571904, "deadline_missed": true}, {"step": 81, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 174.21878700000093, "t_action_head_ms": 0.0, "t_total_ms": 174.21878700000093, "kv_cache_mb": 10922.491904, "alloc_mb": 24533.56032, "peak_alloc_mb": 36712.183296, "reserved_mb": 54534.340608, "deadline_missed": true}, {"step": 82, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 143.26200499999686, "t_action_head_ms": 0.0, "t_total_ms": 143.26200499999686, "kv_cache_mb": 11057.23392, "alloc_mb": 24668.302336, "peak_alloc_mb": 36998.609408, "reserved_mb": 55228.49792, "deadline_missed": true}, {"step": 83, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 177.9595569999941, "t_action_head_ms": 0.0, "t_total_ms": 177.9595569999941, "kv_cache_mb": 11191.975936, "alloc_mb": 24803.044352, "peak_alloc_mb": 37285.068288, "reserved_mb": 55931.04384, "deadline_missed": true}, {"step": 84, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 146.56165099999896, "t_action_head_ms": 0.0, "t_total_ms": 146.56165099999896, "kv_cache_mb": 11326.717952, "alloc_mb": 24937.786368, "peak_alloc_mb": 37572.611584, "reserved_mb": 56641.978368, "deadline_missed": true}, {"step": 85, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.564768000007, "t_action_head_ms": 0.0, "t_total_ms": 209.564768000007, "kv_cache_mb": 11461.459968, "alloc_mb": 25072.528384, "peak_alloc_mb": 37858.371072, "reserved_mb": 57361.301504, "deadline_missed": true}, {"step": 86, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 152.22982699999932, "t_action_head_ms": 0.0, "t_total_ms": 152.22982699999932, "kv_cache_mb": 11596.201984, "alloc_mb": 25206.8608, "peak_alloc_mb": 38144.379392, "reserved_mb": 58089.013248, "deadline_missed": true}, {"step": 87, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 186.81580000000508, "t_action_head_ms": 0.0, "t_total_ms": 186.81580000000508, "kv_cache_mb": 11730.944, "alloc_mb": 25342.012416, "peak_alloc_mb": 38430.578688, "reserved_mb": 58825.1136, "deadline_missed": true}, {"step": 88, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 134.50898300000347, "t_action_head_ms": 0.0, "t_total_ms": 134.50898300000347, "kv_cache_mb": 11865.686016, "alloc_mb": 25476.754432, "peak_alloc_mb": 38716.892672, "reserved_mb": 59571.699712, "deadline_missed": true}, {"step": 89, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 190.87361399999736, "t_action_head_ms": 0.0, "t_total_ms": 190.87361399999736, "kv_cache_mb": 12000.428032, "alloc_mb": 25611.496448, "peak_alloc_mb": 39003.578368, "reserved_mb": 60326.674432, "deadline_missed": true}, {"step": 90, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 156.2663509999993, "t_action_head_ms": 0.0, "t_total_ms": 156.2663509999993, "kv_cache_mb": 12135.170048, "alloc_mb": 25745.73056, "peak_alloc_mb": 39290.647552, "reserved_mb": 61090.03776, "deadline_missed": true}, {"step": 91, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 195.71706100001052, "t_action_head_ms": 0.0, "t_total_ms": 195.71706100001052, "kv_cache_mb": 12269.912064, "alloc_mb": 25880.98048, "peak_alloc_mb": 39576.311808, "reserved_mb": 61861.789696, "deadline_missed": true}, {"step": 92, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 184.72418099999288, "t_action_head_ms": 0.0, "t_total_ms": 184.72418099999288, "kv_cache_mb": 12404.65408, "alloc_mb": 26015.722496, "peak_alloc_mb": 39863.31136, "reserved_mb": 62641.93024, "deadline_missed": true}, {"step": 93, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.1384579999983, "t_action_head_ms": 0.0, "t_total_ms": 212.1384579999983, "kv_cache_mb": 12539.396096, "alloc_mb": 26150.464512, "peak_alloc_mb": 40149.5168, "reserved_mb": 63430.459392, "deadline_missed": true}, {"step": 94, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 163.41783800000087, "t_action_head_ms": 0.0, "t_total_ms": 163.41783800000087, "kv_cache_mb": 12674.138112, "alloc_mb": 26285.206528, "peak_alloc_mb": 40436.454912, "reserved_mb": 64227.377152, "deadline_missed": true}, {"step": 95, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 204.42292899998904, "t_action_head_ms": 0.0, "t_total_ms": 204.42292899998904, "kv_cache_mb": 12808.880128, "alloc_mb": 26419.948544, "peak_alloc_mb": 40722.852352, "reserved_mb": 65032.68352, "deadline_missed": true}, {"step": 96, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 170.3478940000025, "t_action_head_ms": 0.0, "t_total_ms": 170.3478940000025, "kv_cache_mb": 12943.622144, "alloc_mb": 26554.69056, "peak_alloc_mb": 41009.090048, "reserved_mb": 65846.378496, "deadline_missed": true}, {"step": 97, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.20663600000466, "t_action_head_ms": 0.0, "t_total_ms": 209.20663600000466, "kv_cache_mb": 13078.36416, "alloc_mb": 26689.432576, "peak_alloc_mb": 41295.869952, "reserved_mb": 66668.46208, "deadline_missed": true}, {"step": 98, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 166.74097300000312, "t_action_head_ms": 0.0, "t_total_ms": 166.74097300000312, "kv_cache_mb": 13213.106176, "alloc_mb": 26824.174592, "peak_alloc_mb": 41582.3616, "reserved_mb": 67498.934272, "deadline_missed": true}, {"step": 99, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 210.14782899999318, "t_action_head_ms": 0.0, "t_total_ms": 210.14782899999318, "kv_cache_mb": 13347.848192, "alloc_mb": 26958.916608, "peak_alloc_mb": 41868.886016, "reserved_mb": 68337.795072, "deadline_missed": true}, {"step": 100, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 166.1522769999948, "t_action_head_ms": 0.0, "t_total_ms": 166.1522769999948, "kv_cache_mb": 13482.590208, "alloc_mb": 27093.658624, "peak_alloc_mb": 42155.905024, "reserved_mb": 69185.04448, "deadline_missed": true}, {"step": 101, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 209.54355199999952, "t_action_head_ms": 0.0, "t_total_ms": 209.54355199999952, "kv_cache_mb": 13617.332224, "alloc_mb": 27228.40064, "peak_alloc_mb": 42441.902592, "reserved_mb": 70040.682496, "deadline_missed": true}, {"step": 102, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 169.44255499998917, "t_action_head_ms": 0.0, "t_total_ms": 169.44255499998917, "kv_cache_mb": 13752.07424, "alloc_mb": 27363.142656, "peak_alloc_mb": 42728.238592, "reserved_mb": 70904.70912, "deadline_missed": true}, {"step": 103, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.32413799999495, "t_action_head_ms": 0.0, "t_total_ms": 214.32413799999495, "kv_cache_mb": 13886.816256, "alloc_mb": 27497.884672, "peak_alloc_mb": 43016.090112, "reserved_mb": 71777.124352, "deadline_missed": true}, {"step": 104, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 162.04469199999494, "t_action_head_ms": 0.0, "t_total_ms": 162.04469199999494, "kv_cache_mb": 14021.558272, "alloc_mb": 27632.626688, "peak_alloc_mb": 43302.32064, "reserved_mb": 72657.928192, "deadline_missed": true}, {"step": 105, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 218.9622979999939, "t_action_head_ms": 0.0, "t_total_ms": 218.9622979999939, "kv_cache_mb": 14156.300288, "alloc_mb": 27767.368704, "peak_alloc_mb": 43588.780544, "reserved_mb": 73547.12064, "deadline_missed": true}, {"step": 106, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 176.55057700000043, "t_action_head_ms": 0.0, "t_total_ms": 176.55057700000043, "kv_cache_mb": 14291.042304, "alloc_mb": 27902.11072, "peak_alloc_mb": 43875.239424, "reserved_mb": 74444.701696, "deadline_missed": true}, {"step": 107, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 240.08168200001023, "t_action_head_ms": 0.0, "t_total_ms": 240.08168200001023, "kv_cache_mb": 14425.78432, "alloc_mb": 28036.852736, "peak_alloc_mb": 44161.698304, "reserved_mb": 75350.67136, "deadline_missed": true}, {"step": 108, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 181.15101000000777, "t_action_head_ms": 0.0, "t_total_ms": 181.15101000000777, "kv_cache_mb": 14560.526336, "alloc_mb": 28171.594752, "peak_alloc_mb": 44448.602624, "reserved_mb": 76265.029632, "deadline_missed": true}, {"step": 109, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 227.26821699998823, "t_action_head_ms": 0.0, "t_total_ms": 227.26821699998823, "kv_cache_mb": 14695.268352, "alloc_mb": 28306.336768, "peak_alloc_mb": 44734.872064, "reserved_mb": 77187.776512, "deadline_missed": true}, {"step": 110, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 183.6888379999948, "t_action_head_ms": 0.0, "t_total_ms": 183.6888379999948, "kv_cache_mb": 14830.010368, "alloc_mb": 28441.078784, "peak_alloc_mb": 45021.223424, "reserved_mb": 78118.912, "deadline_missed": true}, {"step": 111, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 231.18441100000098, "t_action_head_ms": 0.0, "t_total_ms": 231.18441100000098, "kv_cache_mb": 14964.752384, "alloc_mb": 28575.8208, "peak_alloc_mb": 45308.598784, "reserved_mb": 79058.436096, "deadline_missed": true}, {"step": 112, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 172.84059899999704, "t_action_head_ms": 0.0, "t_total_ms": 172.84059899999704, "kv_cache_mb": 15099.4944, "alloc_mb": 28710.562816, "peak_alloc_mb": 45596.073472, "reserved_mb": 80006.3488, "deadline_missed": true}, {"step": 113, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 235.5479440000039, "t_action_head_ms": 0.0, "t_total_ms": 235.5479440000039, "kv_cache_mb": 15234.236416, "alloc_mb": 28846.345216, "peak_alloc_mb": 45883.540992, "reserved_mb": 80962.650112, "deadline_missed": true}, {"step": 114, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 191.148179999999, "t_action_head_ms": 0.0, "t_total_ms": 191.148179999999, "kv_cache_mb": 15368.978432, "alloc_mb": 28980.046848, "peak_alloc_mb": 46169.967104, "reserved_mb": 81927.340032, "deadline_missed": true}, {"step": 115, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 240.05112400000428, "t_action_head_ms": 0.0, "t_total_ms": 240.05112400000428, "kv_cache_mb": 15503.720448, "alloc_mb": 29114.788864, "peak_alloc_mb": 46455.352832, "reserved_mb": 82900.41856, "deadline_missed": true}, {"step": 116, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 222.14054799999872, "t_action_head_ms": 0.0, "t_total_ms": 222.14054799999872, "kv_cache_mb": 15638.462464, "alloc_mb": 29249.53088, "peak_alloc_mb": 46740.836864, "reserved_mb": 83881.885696, "deadline_missed": true}, {"step": 117, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 598.846076000001, "t_action_head_ms": 0.0, "t_total_ms": 598.846076000001, "kv_cache_mb": 15773.20448, "alloc_mb": 29384.190976, "peak_alloc_mb": 47028.417024, "reserved_mb": 52076.478464, "deadline_missed": true}, {"step": 118, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 195.14194900000348, "t_action_head_ms": 0.0, "t_total_ms": 195.14194900000348, "kv_cache_mb": 15907.946496, "alloc_mb": 29519.014912, "peak_alloc_mb": 47312.665088, "reserved_mb": 53074.722816, "deadline_missed": true}, {"step": 119, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 247.72349500000246, "t_action_head_ms": 0.0, "t_total_ms": 247.72349500000246, "kv_cache_mb": 16042.688512, "alloc_mb": 29653.098496, "peak_alloc_mb": 47600.228864, "reserved_mb": 57101.254656, "deadline_missed": true}, {"step": 120, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 185.041267999992, "t_action_head_ms": 0.0, "t_total_ms": 185.041267999992, "kv_cache_mb": 16177.430528, "alloc_mb": 29788.498944, "peak_alloc_mb": 47885.023744, "reserved_mb": 59135.492096, "deadline_missed": true}, {"step": 121, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 252.85867800000972, "t_action_head_ms": 0.0, "t_total_ms": 252.85867800000972, "kv_cache_mb": 16312.172544, "alloc_mb": 29924.532224, "peak_alloc_mb": 48175.736832, "reserved_mb": 60160.999424, "deadline_missed": true}, {"step": 122, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 205.17146299999922, "t_action_head_ms": 0.0, "t_total_ms": 205.17146299999922, "kv_cache_mb": 16446.91456, "alloc_mb": 30057.982976, "peak_alloc_mb": 48460.965888, "reserved_mb": 61194.89536, "deadline_missed": true}, {"step": 123, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 256.3655390000008, "t_action_head_ms": 0.0, "t_total_ms": 256.3655390000008, "kv_cache_mb": 16581.656576, "alloc_mb": 30192.06656, "peak_alloc_mb": 48746.027008, "reserved_mb": 62237.179904, "deadline_missed": true}, {"step": 124, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.46899900000926, "t_action_head_ms": 0.0, "t_total_ms": 212.46899900000926, "kv_cache_mb": 16716.398592, "alloc_mb": 30327.467008, "peak_alloc_mb": 49033.007104, "reserved_mb": 63287.853056, "deadline_missed": true}, {"step": 125, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 261.3673769999991, "t_action_head_ms": 0.0, "t_total_ms": 261.3673769999991, "kv_cache_mb": 16851.140608, "alloc_mb": 30461.550592, "peak_alloc_mb": 49319.248384, "reserved_mb": 64346.914816, "deadline_missed": true}, {"step": 126, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 210.39638900001023, "t_action_head_ms": 0.0, "t_total_ms": 210.39638900001023, "kv_cache_mb": 16985.882624, "alloc_mb": 30596.95104, "peak_alloc_mb": 49604.172288, "reserved_mb": 65414.365184, "deadline_missed": true}, {"step": 127, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 264.9543550000004, "t_action_head_ms": 0.0, "t_total_ms": 264.9543550000004, "kv_cache_mb": 17120.62464, "alloc_mb": 30731.034624, "peak_alloc_mb": 49891.355136, "reserved_mb": 66490.20416, "deadline_missed": true}, {"step": 128, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 189.9864389999948, "t_action_head_ms": 0.0, "t_total_ms": 189.9864389999948, "kv_cache_mb": 17255.366656, "alloc_mb": 30866.435072, "peak_alloc_mb": 50177.633792, "reserved_mb": 67574.431744, "deadline_missed": true}, {"step": 129, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 267.0098290000027, "t_action_head_ms": 0.0, "t_total_ms": 267.0098290000027, "kv_cache_mb": 17390.108672, "alloc_mb": 31000.518656, "peak_alloc_mb": 50464.405504, "reserved_mb": 68667.047936, "deadline_missed": true}, {"step": 130, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.70349800000577, "t_action_head_ms": 0.0, "t_total_ms": 214.70349800000577, "kv_cache_mb": 17524.850688, "alloc_mb": 31135.919104, "peak_alloc_mb": 50751.148032, "reserved_mb": 69768.052736, "deadline_missed": true}, {"step": 131, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 270.7603990000109, "t_action_head_ms": 0.0, "t_total_ms": 270.7603990000109, "kv_cache_mb": 17659.592704, "alloc_mb": 31270.002688, "peak_alloc_mb": 51037.454336, "reserved_mb": 70877.446144, "deadline_missed": true}, {"step": 132, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 229.22726900000612, "t_action_head_ms": 0.0, "t_total_ms": 229.22726900000612, "kv_cache_mb": 17794.33472, "alloc_mb": 31405.403136, "peak_alloc_mb": 51323.667456, "reserved_mb": 71995.22816, "deadline_missed": true}, {"step": 133, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 268.71217899999067, "t_action_head_ms": 0.0, "t_total_ms": 268.71217899999067, "kv_cache_mb": 17929.076736, "alloc_mb": 31539.48672, "peak_alloc_mb": 51612.340736, "reserved_mb": 73121.398784, "deadline_missed": true}, {"step": 134, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.55076399999484, "t_action_head_ms": 0.0, "t_total_ms": 214.55076399999484, "kv_cache_mb": 18063.818752, "alloc_mb": 31674.887168, "peak_alloc_mb": 51896.369664, "reserved_mb": 74255.958016, "deadline_missed": true}, {"step": 135, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 272.5120120000071, "t_action_head_ms": 0.0, "t_total_ms": 272.5120120000071, "kv_cache_mb": 18198.560768, "alloc_mb": 31808.970752, "peak_alloc_mb": 52183.552512, "reserved_mb": 75398.905856, "deadline_missed": true}, {"step": 136, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 203.1176710000011, "t_action_head_ms": 0.0, "t_total_ms": 203.1176710000011, "kv_cache_mb": 18333.302784, "alloc_mb": 31944.3712, "peak_alloc_mb": 52470.447616, "reserved_mb": 76550.242304, "deadline_missed": true}, {"step": 137, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 294.9738380000042, "t_action_head_ms": 0.0, "t_total_ms": 294.9738380000042, "kv_cache_mb": 18468.0448, "alloc_mb": 32078.454784, "peak_alloc_mb": 52757.932544, "reserved_mb": 77709.96736, "deadline_missed": true}, {"step": 138, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 221.57030699999325, "t_action_head_ms": 0.0, "t_total_ms": 221.57030699999325, "kv_cache_mb": 18602.786816, "alloc_mb": 32213.855232, "peak_alloc_mb": 53043.3664, "reserved_mb": 78878.081024, "deadline_missed": true}, {"step": 139, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 281.5895430000097, "t_action_head_ms": 0.0, "t_total_ms": 281.5895430000097, "kv_cache_mb": 18737.528832, "alloc_mb": 32347.938816, "peak_alloc_mb": 53330.483712, "reserved_mb": 80054.583296, "deadline_missed": true}, {"step": 140, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.35310299998014, "t_action_head_ms": 0.0, "t_total_ms": 238.35310299998014, "kv_cache_mb": 18872.270848, "alloc_mb": 32483.339264, "peak_alloc_mb": 53617.0624, "reserved_mb": 81239.474176, "deadline_missed": true}, {"step": 141, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 286.08930100000407, "t_action_head_ms": 0.0, "t_total_ms": 286.08930100000407, "kv_cache_mb": 19007.012864, "alloc_mb": 32617.422848, "peak_alloc_mb": 53904.179712, "reserved_mb": 82432.753664, "deadline_missed": true}, {"step": 142, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 231.3216699999998, "t_action_head_ms": 0.0, "t_total_ms": 231.3216699999998, "kv_cache_mb": 19141.75488, "alloc_mb": 32752.823296, "peak_alloc_mb": 54190.095872, "reserved_mb": 83634.42176, "deadline_missed": true}, {"step": 143, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 371.77395100002286, "t_action_head_ms": 0.0, "t_total_ms": 371.77395100002286, "kv_cache_mb": 19276.496896, "alloc_mb": 32886.90688, "peak_alloc_mb": 54478.412288, "reserved_mb": 59911.438336, "deadline_missed": true}, {"step": 144, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 214.89432100000272, "t_action_head_ms": 0.0, "t_total_ms": 214.89432100000272, "kv_cache_mb": 19411.238912, "alloc_mb": 33022.307328, "peak_alloc_mb": 54762.11968, "reserved_mb": 61129.883648, "deadline_missed": true}, {"step": 145, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 304.3540320000204, "t_action_head_ms": 0.0, "t_total_ms": 304.3540320000204, "kv_cache_mb": 19545.980928, "alloc_mb": 33157.169152, "peak_alloc_mb": 55051.383296, "reserved_mb": 64810.385408, "deadline_missed": true}, {"step": 146, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.66016700000614, "t_action_head_ms": 0.0, "t_total_ms": 238.66016700000614, "kv_cache_mb": 19680.722944, "alloc_mb": 33291.79136, "peak_alloc_mb": 55337.18784, "reserved_mb": 67280.830464, "deadline_missed": true}, {"step": 147, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 298.00677000000064, "t_action_head_ms": 0.0, "t_total_ms": 298.00677000000064, "kv_cache_mb": 19815.46496, "alloc_mb": 33425.874944, "peak_alloc_mb": 55622.901248, "reserved_mb": 68524.4416, "deadline_missed": true}, {"step": 148, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 246.2819730000092, "t_action_head_ms": 0.0, "t_total_ms": 246.2819730000092, "kv_cache_mb": 19950.206976, "alloc_mb": 33561.275392, "peak_alloc_mb": 55908.701696, "reserved_mb": 69776.441344, "deadline_missed": true}, {"step": 149, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 303.25157299998295, "t_action_head_ms": 0.0, "t_total_ms": 303.25157299998295, "kv_cache_mb": 20084.948992, "alloc_mb": 33696.104448, "peak_alloc_mb": 56195.819008, "reserved_mb": 71036.829696, "deadline_missed": true}, {"step": 150, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 241.83604899999978, "t_action_head_ms": 0.0, "t_total_ms": 241.83604899999978, "kv_cache_mb": 20219.691008, "alloc_mb": 33830.100992, "peak_alloc_mb": 56481.619456, "reserved_mb": 72305.606656, "deadline_missed": true}, {"step": 151, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 306.2325420000036, "t_action_head_ms": 0.0, "t_total_ms": 306.2325420000036, "kv_cache_mb": 20354.433024, "alloc_mb": 33965.50144, "peak_alloc_mb": 56768.331264, "reserved_mb": 73582.772224, "deadline_missed": true}, {"step": 152, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 226.05026899998393, "t_action_head_ms": 0.0, "t_total_ms": 226.05026899998393, "kv_cache_mb": 20489.17504, "alloc_mb": 34099.585024, "peak_alloc_mb": 57054.47168, "reserved_mb": 74870.423552, "deadline_missed": true}, {"step": 153, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 310.92906000000653, "t_action_head_ms": 0.0, "t_total_ms": 310.92906000000653, "kv_cache_mb": 20623.917056, "alloc_mb": 34234.985472, "peak_alloc_mb": 57340.3392, "reserved_mb": 76166.463488, "deadline_missed": true}, {"step": 154, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 247.31074199999625, "t_action_head_ms": 0.0, "t_total_ms": 247.31074199999625, "kv_cache_mb": 20758.659072, "alloc_mb": 34369.743872, "peak_alloc_mb": 57628.169216, "reserved_mb": 77470.892032, "deadline_missed": true}, {"step": 155, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.15453599999455, "t_action_head_ms": 0.0, "t_total_ms": 321.15453599999455, "kv_cache_mb": 20893.401088, "alloc_mb": 34504.469504, "peak_alloc_mb": 57914.062848, "reserved_mb": 78783.709184, "deadline_missed": true}, {"step": 156, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 281.94310599999994, "t_action_head_ms": 0.0, "t_total_ms": 281.94310599999994, "kv_cache_mb": 21028.143104, "alloc_mb": 34638.553088, "peak_alloc_mb": 58201.218048, "reserved_mb": 80104.914944, "deadline_missed": true}, {"step": 157, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 317.1503570000027, "t_action_head_ms": 0.0, "t_total_ms": 317.1503570000027, "kv_cache_mb": 21162.88512, "alloc_mb": 34773.953536, "peak_alloc_mb": 58486.62784, "reserved_mb": 81434.509312, "deadline_missed": true}, {"step": 158, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 256.23000199999524, "t_action_head_ms": 0.0, "t_total_ms": 256.23000199999524, "kv_cache_mb": 21297.627136, "alloc_mb": 34908.03712, "peak_alloc_mb": 58774.267392, "reserved_mb": 82772.492288, "deadline_missed": true}, {"step": 159, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.186455000003, "t_action_head_ms": 0.0, "t_total_ms": 321.186455000003, "kv_cache_mb": 21432.369152, "alloc_mb": 35043.437568, "peak_alloc_mb": 59060.054528, "reserved_mb": 84118.863872, "deadline_missed": true}, {"step": 160, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 298.81606600000055, "t_action_head_ms": 0.0, "t_total_ms": 298.81606600000055, "kv_cache_mb": 21567.111168, "alloc_mb": 35177.521152, "peak_alloc_mb": 59347.316224, "reserved_mb": 65257.078784, "deadline_missed": true}, {"step": 161, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 326.69840899998803, "t_action_head_ms": 0.0, "t_total_ms": 326.69840899998803, "kv_cache_mb": 21701.853184, "alloc_mb": 35313.568768, "peak_alloc_mb": 59633.683456, "reserved_mb": 66620.227584, "deadline_missed": true}, {"step": 162, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 258.46109200000456, "t_action_head_ms": 0.0, "t_total_ms": 258.46109200000456, "kv_cache_mb": 21836.5952, "alloc_mb": 35447.005184, "peak_alloc_mb": 59920.866304, "reserved_mb": 70734.839808, "deadline_missed": true}, {"step": 163, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 328.79508700000315, "t_action_head_ms": 0.0, "t_total_ms": 328.79508700000315, "kv_cache_mb": 21971.337216, "alloc_mb": 35582.405632, "peak_alloc_mb": 60206.019584, "reserved_mb": 73494.69184, "deadline_missed": true}, {"step": 164, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 257.6521000000014, "t_action_head_ms": 0.0, "t_total_ms": 257.6521000000014, "kv_cache_mb": 22106.079232, "alloc_mb": 35716.489216, "peak_alloc_mb": 60494.181376, "reserved_mb": 74883.006464, "deadline_missed": true}, {"step": 165, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 327.21493800002577, "t_action_head_ms": 0.0, "t_total_ms": 327.21493800002577, "kv_cache_mb": 22240.821248, "alloc_mb": 35851.845632, "peak_alloc_mb": 60779.830784, "reserved_mb": 76279.709696, "deadline_missed": true}, {"step": 166, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 266.3047309999911, "t_action_head_ms": 0.0, "t_total_ms": 266.3047309999911, "kv_cache_mb": 22375.563264, "alloc_mb": 35985.973248, "peak_alloc_mb": 61066.3552, "reserved_mb": 77684.801536, "deadline_missed": true}, {"step": 167, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 332.835732999996, "t_action_head_ms": 0.0, "t_total_ms": 332.835732999996, "kv_cache_mb": 22510.30528, "alloc_mb": 36121.373696, "peak_alloc_mb": 61352.265216, "reserved_mb": 79098.281984, "deadline_missed": true}, {"step": 168, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 274.0417710000145, "t_action_head_ms": 0.0, "t_total_ms": 274.0417710000145, "kv_cache_mb": 22645.047296, "alloc_mb": 36255.45728, "peak_alloc_mb": 61640.473088, "reserved_mb": 80520.15104, "deadline_missed": true}, {"step": 169, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 336.2923050000006, "t_action_head_ms": 0.0, "t_total_ms": 336.2923050000006, "kv_cache_mb": 22779.789312, "alloc_mb": 36390.857728, "peak_alloc_mb": 61926.27456, "reserved_mb": 81950.408704, "deadline_missed": true}, {"step": 170, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 266.6470309999909, "t_action_head_ms": 0.0, "t_total_ms": 266.6470309999909, "kv_cache_mb": 22914.531328, "alloc_mb": 36524.941312, "peak_alloc_mb": 62212.81024, "reserved_mb": 83389.054976, "deadline_missed": true}, {"step": 171, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 407.3760570000218, "t_action_head_ms": 0.0, "t_total_ms": 407.3760570000218, "kv_cache_mb": 23049.273344, "alloc_mb": 36660.34176, "peak_alloc_mb": 62499.716608, "reserved_mb": 69717.721088, "deadline_missed": true}, {"step": 172, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 270.80135799999994, "t_action_head_ms": 0.0, "t_total_ms": 270.80135799999994, "kv_cache_mb": 23184.01536, "alloc_mb": 36794.425344, "peak_alloc_mb": 62786.145792, "reserved_mb": 71173.144576, "deadline_missed": true}, {"step": 173, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 341.7737830000078, "t_action_head_ms": 0.0, "t_total_ms": 341.7737830000078, "kv_cache_mb": 23318.757376, "alloc_mb": 36929.825792, "peak_alloc_mb": 63072.364032, "reserved_mb": 77028.39296, "deadline_missed": true}, {"step": 174, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 271.9891799999914, "t_action_head_ms": 0.0, "t_total_ms": 271.9891799999914, "kv_cache_mb": 23453.499392, "alloc_mb": 37063.983104, "peak_alloc_mb": 63358.793216, "reserved_mb": 78500.593664, "deadline_missed": true}, {"step": 175, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 345.02396499999577, "t_action_head_ms": 0.0, "t_total_ms": 345.02396499999577, "kv_cache_mb": 23588.241408, "alloc_mb": 37198.651392, "peak_alloc_mb": 63644.519936, "reserved_mb": 79981.182976, "deadline_missed": true}, {"step": 176, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 255.39447799999948, "t_action_head_ms": 0.0, "t_total_ms": 255.39447799999948, "kv_cache_mb": 23722.983424, "alloc_mb": 37334.05184, "peak_alloc_mb": 63930.905088, "reserved_mb": 81470.160896, "deadline_missed": true}, {"step": 177, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 351.7852370000014, "t_action_head_ms": 0.0, "t_total_ms": 351.7852370000014, "kv_cache_mb": 23857.72544, "alloc_mb": 37468.135424, "peak_alloc_mb": 64218.023424, "reserved_mb": 82967.527424, "deadline_missed": true}, {"step": 178, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 331.4388459999975, "t_action_head_ms": 0.0, "t_total_ms": 331.4388459999975, "kv_cache_mb": 23992.467456, "alloc_mb": 37602.87744, "peak_alloc_mb": 64504.191488, "reserved_mb": 73979.133952, "deadline_missed": true}, {"step": 179, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 354.1749530000118, "t_action_head_ms": 0.0, "t_total_ms": 354.1749530000118, "kv_cache_mb": 24127.209472, "alloc_mb": 37737.619456, "peak_alloc_mb": 64790.282752, "reserved_mb": 75493.277696, "deadline_missed": true}, {"step": 180, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 281.8808959999899, "t_action_head_ms": 0.0, "t_total_ms": 281.8808959999899, "kv_cache_mb": 24261.951488, "alloc_mb": 37872.361472, "peak_alloc_mb": 65076.978176, "reserved_mb": 80060.874752, "deadline_missed": true}, {"step": 181, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 364.9541220000003, "t_action_head_ms": 0.0, "t_total_ms": 364.9541220000003, "kv_cache_mb": 24396.693504, "alloc_mb": 38007.586816, "peak_alloc_mb": 65363.68384, "reserved_mb": 81591.795712, "deadline_missed": true}, {"step": 182, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 286.1319610000237, "t_action_head_ms": 0.0, "t_total_ms": 286.1319610000237, "kv_cache_mb": 24531.43552, "alloc_mb": 38141.845504, "peak_alloc_mb": 65650.14272, "reserved_mb": 83131.10528, "deadline_missed": true}, {"step": 183, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 416.6043560000219, "t_action_head_ms": 0.0, "t_total_ms": 416.6043560000219, "kv_cache_mb": 24666.177536, "alloc_mb": 38276.58752, "peak_alloc_mb": 65936.158208, "reserved_mb": 76149.686272, "deadline_missed": true}, {"step": 184, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 268.9892190000194, "t_action_head_ms": 0.0, "t_total_ms": 268.9892190000194, "kv_cache_mb": 24800.919552, "alloc_mb": 38411.329536, "peak_alloc_mb": 66223.528448, "reserved_mb": 77707.870208, "deadline_missed": true}, {"step": 185, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 370.1135889999989, "t_action_head_ms": 0.0, "t_total_ms": 370.1135889999989, "kv_cache_mb": 24935.661568, "alloc_mb": 38546.071552, "peak_alloc_mb": 66509.128704, "reserved_mb": 82407.58784, "deadline_missed": true}, {"step": 186, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 292.2645179999961, "t_action_head_ms": 0.0, "t_total_ms": 292.2645179999961, "kv_cache_mb": 25070.403584, "alloc_mb": 38680.813568, "peak_alloc_mb": 66795.65312, "reserved_mb": 83982.548992, "deadline_missed": true}, {"step": 187, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 566.7322310000031, "t_action_head_ms": 0.0, "t_total_ms": 566.7322310000031, "kv_cache_mb": 25205.1456, "alloc_mb": 38815.555584, "peak_alloc_mb": 67082.177536, "reserved_mb": 76992.741376, "deadline_missed": true}, {"step": 188, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 296.2152790000232, "t_action_head_ms": 0.0, "t_total_ms": 296.2152790000232, "kv_cache_mb": 25339.887616, "alloc_mb": 38950.2976, "peak_alloc_mb": 67368.701952, "reserved_mb": 78584.479744, "deadline_missed": true}]}

==> scripts/modal_validate/v6/results/v6_c5_l40s_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "L40S", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 47.665709056, "load_time_s": 97.29755735397339, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 94, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 99.49617899999907, "t_action_head_ms": 0.0, "t_total_ms": 99.49617899999907, "kv_cache_mb": 143.130624, "alloc_mb": 13732.670464, "peak_alloc_mb": 13761.660416, "reserved_mb": 13799.26016, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 63.081768000003535, "t_action_head_ms": 0.0, "t_total_ms": 63.081768000003535, "kv_cache_mb": 277.87264, "alloc_mb": 13863.906304, "peak_alloc_mb": 14062.65088, "reserved_mb": 14155.776, "deadline_missed": false}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 73.58543600000189, "t_action_head_ms": 0.0, "t_total_ms": 73.58543600000189, "kv_cache_mb": 412.614656, "alloc_mb": 13998.64832, "peak_alloc_mb": 14337.261568, "reserved_mb": 14480.83456, "deadline_missed": true}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 41.92272699999933, "t_action_head_ms": 0.0, "t_total_ms": 41.92272699999933, "kv_cache_mb": 547.356672, "alloc_mb": 14132.731904, "peak_alloc_mb": 14623.785984, "reserved_mb": 14766.047232, "deadline_missed": false}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 45.27988599998878, "t_action_head_ms": 0.0, "t_total_ms": 45.27988599998878, "kv_cache_mb": 682.098688, "alloc_mb": 14267.47392, "peak_alloc_mb": 14910.30272, "reserved_mb": 15206.449152, "deadline_missed": false}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 45.103097999998454, "t_action_head_ms": 0.0, "t_total_ms": 45.103097999998454, "kv_cache_mb": 816.840704, "alloc_mb": 14402.215936, "peak_alloc_mb": 15196.176896, "reserved_mb": 15625.879552, "deadline_missed": false}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 47.69585299999335, "t_action_head_ms": 0.0, "t_total_ms": 47.69585299999335, "kv_cache_mb": 951.58272, "alloc_mb": 14536.957952, "peak_alloc_mb": 15483.680768, "reserved_mb": 16173.236224, "deadline_missed": false}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 50.2061849999933, "t_action_head_ms": 0.0, "t_total_ms": 50.2061849999933, "kv_cache_mb": 1086.324736, "alloc_mb": 14671.699968, "peak_alloc_mb": 15771.59424, "reserved_mb": 16450.060288, "deadline_missed": false}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 55.01930900000218, "t_action_head_ms": 0.0, "t_total_ms": 55.01930900000218, "kv_cache_mb": 1221.066752, "alloc_mb": 14806.441984, "peak_alloc_mb": 16058.276352, "reserved_mb": 16682.84416, "deadline_missed": false}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 56.935765000005745, "t_action_head_ms": 0.0, "t_total_ms": 56.935765000005745, "kv_cache_mb": 1355.808768, "alloc_mb": 14941.184, "peak_alloc_mb": 16344.6656, "reserved_mb": 17370.710016, "deadline_missed": false}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 61.93126700000562, "t_action_head_ms": 0.0, "t_total_ms": 61.93126700000562, "kv_cache_mb": 1490.550784, "alloc_mb": 15075.926016, "peak_alloc_mb": 16630.92992, "reserved_mb": 18125.684736, "deadline_missed": false}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 65.36446999999157, "t_action_head_ms": 0.0, "t_total_ms": 65.36446999999157, "kv_cache_mb": 1625.2928, "alloc_mb": 15210.668032, "peak_alloc_mb": 16916.890112, "reserved_mb": 18433.96608, "deadline_missed": false}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 71.03097200000263, "t_action_head_ms": 0.0, "t_total_ms": 71.03097200000263, "kv_cache_mb": 1760.034816, "alloc_mb": 15345.410048, "peak_alloc_mb": 17203.283456, "reserved_mb": 18767.413248, "deadline_missed": false}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 72.63324400000215, "t_action_head_ms": 0.0, "t_total_ms": 72.63324400000215, "kv_cache_mb": 1894.776832, "alloc_mb": 15480.152064, "peak_alloc_mb": 17489.6768, "reserved_mb": 19365.101568, "deadline_missed": true}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 77.80312300000958, "t_action_head_ms": 0.0, "t_total_ms": 77.80312300000958, "kv_cache_mb": 2029.518848, "alloc_mb": 15614.89408, "peak_alloc_mb": 17776.070144, "reserved_mb": 19876.806656, "deadline_missed": true}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 78.54443499999775, "t_action_head_ms": 0.0, "t_total_ms": 78.54443499999775, "kv_cache_mb": 2164.260864, "alloc_mb": 15750.294528, "peak_alloc_mb": 18062.463488, "reserved_mb": 20285.751296, "deadline_missed": true}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 85.43151300000318, "t_action_head_ms": 0.0, "t_total_ms": 85.43151300000318, "kv_cache_mb": 2299.00288, "alloc_mb": 15884.378112, "peak_alloc_mb": 18350.494208, "reserved_mb": 20575.158272, "deadline_missed": true}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 92.89851500000168, "t_action_head_ms": 0.0, "t_total_ms": 92.89851500000168, "kv_cache_mb": 2433.744896, "alloc_mb": 16020.491264, "peak_alloc_mb": 18637.491712, "reserved_mb": 21187.526656, "deadline_missed": true}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 92.94324600000436, "t_action_head_ms": 0.0, "t_total_ms": 92.94324600000436, "kv_cache_mb": 2568.486912, "alloc_mb": 16153.862144, "peak_alloc_mb": 18923.014656, "reserved_mb": 21510.488064, "deadline_missed": true}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 97.28475999999375, "t_action_head_ms": 0.0, "t_total_ms": 97.28475999999375, "kv_cache_mb": 2703.228928, "alloc_mb": 16289.262592, "peak_alloc_mb": 19208.036864, "reserved_mb": 21850.226688, "deadline_missed": true}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 101.04754699999319, "t_action_head_ms": 0.0, "t_total_ms": 101.04754699999319, "kv_cache_mb": 2837.970944, "alloc_mb": 16423.346176, "peak_alloc_mb": 19495.08864, "reserved_mb": 22385.000448, "deadline_missed": true}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 102.4530699999957, "t_action_head_ms": 0.0, "t_total_ms": 102.4530699999957, "kv_cache_mb": 2972.71296, "alloc_mb": 16559.295488, "peak_alloc_mb": 19782.340096, "reserved_mb": 22944.940032, "deadline_missed": true}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 107.25528300000065, "t_action_head_ms": 0.0, "t_total_ms": 107.25528300000065, "kv_cache_mb": 3107.454976, "alloc_mb": 16692.830208, "peak_alloc_mb": 20068.65664, "reserved_mb": 23530.04544, "deadline_missed": true}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 108.16210400000159, "t_action_head_ms": 0.0, "t_total_ms": 108.16210400000159, "kv_cache_mb": 3242.196992, "alloc_mb": 16828.230656, "peak_alloc_mb": 20353.62048, "reserved_mb": 23941.087232, "deadline_missed": true}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 113.34863500000836, "t_action_head_ms": 0.0, "t_total_ms": 113.34863500000836, "kv_cache_mb": 3376.939008, "alloc_mb": 16962.31424, "peak_alloc_mb": 20641.579008, "reserved_mb": 24368.90624, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 114.83958399999494, "t_action_head_ms": 0.0, "t_total_ms": 114.83958399999494, "kv_cache_mb": 3511.681024, "alloc_mb": 17097.378816, "peak_alloc_mb": 20926.670848, "reserved_mb": 25035.800576, "deadline_missed": true}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 119.61276699999246, "t_action_head_ms": 0.0, "t_total_ms": 119.61276699999246, "kv_cache_mb": 3646.42304, "alloc_mb": 17232.510976, "peak_alloc_mb": 21214.230528, "reserved_mb": 25497.174016, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 121.6355960000044, "t_action_head_ms": 0.0, "t_total_ms": 121.6355960000044, "kv_cache_mb": 3781.165056, "alloc_mb": 17369.230336, "peak_alloc_mb": 21502.598144, "reserved_mb": 25736.249344, "deadline_missed": true}, {"step": 29, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 126.68975100000068, "t_action_head_ms": 0.0, "t_total_ms": 126.68975100000068, "kv_cache_mb": 3915.907072, "alloc_mb": 17501.282304, "peak_alloc_mb": 21789.917696, "reserved_mb": 26478.641152, "deadline_missed": true}, {"step": 30, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 129.70371599999453, "t_action_head_ms": 0.0, "t_total_ms": 129.70371599999453, "kv_cache_mb": 4050.649088, "alloc_mb": 17636.928512, "peak_alloc_mb": 22075.349504, "reserved_mb": 26990.34624, "deadline_missed": true}, {"step": 31, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 132.47921900000392, "t_action_head_ms": 0.0, "t_total_ms": 132.47921900000392, "kv_cache_mb": 4185.391104, "alloc_mb": 17770.766336, "peak_alloc_mb": 22362.098176, "reserved_mb": 27518.828544, "deadline_missed": true}, {"step": 32, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 134.20491600000162, "t_action_head_ms": 0.0, "t_total_ms": 134.20491600000162, "kv_cache_mb": 4320.13312, "alloc_mb": 17906.166784, "peak_alloc_mb": 22646.727168, "reserved_mb": 28064.088064, "deadline_missed": true}, {"step": 33, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 138.6892329999938, "t_action_head_ms": 0.0, "t_total_ms": 138.6892329999938, "kv_cache_mb": 4454.875136, "alloc_mb": 18040.250368, "peak_alloc_mb": 22935.031808, "reserved_mb": 28345.106432, "deadline_missed": true}, {"step": 34, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 140.91168199999515, "t_action_head_ms": 0.0, "t_total_ms": 140.91168199999515, "kv_cache_mb": 4589.617152, "alloc_mb": 18175.249408, "peak_alloc_mb": 23219.744768, "reserved_mb": 28923.920384, "deadline_missed": true}, {"step": 35, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 145.11557000000153, "t_action_head_ms": 0.0, "t_total_ms": 145.11557000000153, "kv_cache_mb": 4724.359168, "alloc_mb": 18311.421952, "peak_alloc_mb": 23507.337216, "reserved_mb": 29221.715968, "deadline_missed": true}, {"step": 36, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 147.90446299998905, "t_action_head_ms": 0.0, "t_total_ms": 147.90446299998905, "kv_cache_mb": 4859.101184, "alloc_mb": 18445.134848, "peak_alloc_mb": 23793.861632, "reserved_mb": 29527.90016, "deadline_missed": true}, {"step": 37, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 151.81684799999573, "t_action_head_ms": 0.0, "t_total_ms": 151.81684799999573, "kv_cache_mb": 4993.8432, "alloc_mb": 18579.218432, "peak_alloc_mb": 24080.052736, "reserved_mb": 29842.47296, "deadline_missed": true}, {"step": 38, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 154.51717700000245, "t_action_head_ms": 0.0, "t_total_ms": 154.51717700000245, "kv_cache_mb": 5128.585216, "alloc_mb": 18714.184704, "peak_alloc_mb": 24365.786624, "reserved_mb": 30488.395776, "deadline_missed": true}, {"step": 39, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 158.80846900000734, "t_action_head_ms": 0.0, "t_total_ms": 158.80846900000734, "kv_cache_mb": 5263.327232, "alloc_mb": 18848.702464, "peak_alloc_mb": 24652.4032, "reserved_mb": 30819.745792, "deadline_missed": true}, {"step": 40, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 163.1373620000005, "t_action_head_ms": 0.0, "t_total_ms": 163.1373620000005, "kv_cache_mb": 5398.069248, "alloc_mb": 18984.102912, "peak_alloc_mb": 24939.866624, "reserved_mb": 31159.484416, "deadline_missed": true}, {"step": 41, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 165.6992359999947, "t_action_head_ms": 0.0, "t_total_ms": 165.6992359999947, "kv_cache_mb": 5532.811264, "alloc_mb": 19118.186496, "peak_alloc_mb": 25227.149824, "reserved_mb": 31855.73888, "deadline_missed": true}, {"step": 42, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 170.58868399999483, "t_action_head_ms": 0.0, "t_total_ms": 170.58868399999483, "kv_cache_mb": 5667.55328, "alloc_mb": 19253.12, "peak_alloc_mb": 25513.564672, "reserved_mb": 32568.77056, "deadline_missed": true}, {"step": 43, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 172.06016999999463, "t_action_head_ms": 0.0, "t_total_ms": 172.06016999999463, "kv_cache_mb": 5802.295296, "alloc_mb": 19388.317696, "peak_alloc_mb": 25799.399936, "reserved_mb": 32933.675008, "deadline_missed": true}, {"step": 44, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 180.08903800000553, "t_action_head_ms": 0.0, "t_total_ms": 180.08903800000553, "kv_cache_mb": 5937.037312, "alloc_mb": 19523.070976, "peak_alloc_mb": 26086.611456, "reserved_mb": 33306.968064, "deadline_missed": true}, {"step": 45, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 178.69331499998964, "t_action_head_ms": 0.0, "t_total_ms": 178.69331499998964, "kv_cache_mb": 6071.779328, "alloc_mb": 19657.15456, "peak_alloc_mb": 26373.49632, "reserved_mb": 34070.331392, "deadline_missed": true}, {"step": 46, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 185.98443000000486, "t_action_head_ms": 0.0, "t_total_ms": 185.98443000000486, "kv_cache_mb": 6206.521344, "alloc_mb": 19792.055296, "peak_alloc_mb": 26659.039744, "reserved_mb": 34850.471936, "deadline_missed": true}, {"step": 47, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 187.22745399999496, "t_action_head_ms": 0.0, "t_total_ms": 187.22745399999496, "kv_cache_mb": 6341.26336, "alloc_mb": 19927.297024, "peak_alloc_mb": 26944.977408, "reserved_mb": 35248.930816, "deadline_missed": true}, {"step": 48, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 193.97026400000072, "t_action_head_ms": 0.0, "t_total_ms": 193.97026400000072, "kv_cache_mb": 6476.005376, "alloc_mb": 20062.03904, "peak_alloc_mb": 27233.984, "reserved_mb": 36062.625792, "deadline_missed": true}, {"step": 49, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 191.72945500000083, "t_action_head_ms": 0.0, "t_total_ms": 191.72945500000083, "kv_cache_mb": 6610.747392, "alloc_mb": 20196.248576, "peak_alloc_mb": 27520.411136, "reserved_mb": 36477.861888, "deadline_missed": true}, {"step": 50, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 194.45246600000132, "t_action_head_ms": 0.0, "t_total_ms": 194.45246600000132, "kv_cache_mb": 6745.489408, "alloc_mb": 20330.990592, "peak_alloc_mb": 27804.781056, "reserved_mb": 36901.486592, "deadline_missed": true}, {"step": 51, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 202.4785059999914, "t_action_head_ms": 0.0, "t_total_ms": 202.4785059999914, "kv_cache_mb": 6880.231424, "alloc_mb": 20466.715648, "peak_alloc_mb": 28092.235264, "reserved_mb": 37333.499904, "deadline_missed": true}, {"step": 52, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 201.1483569999939, "t_action_head_ms": 0.0, "t_total_ms": 201.1483569999939, "kv_cache_mb": 7014.97344, "alloc_mb": 20601.007104, "peak_alloc_mb": 28378.649088, "reserved_mb": 37773.901824, "deadline_missed": true}, {"step": 53, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 204.53619799999956, "t_action_head_ms": 0.0, "t_total_ms": 204.53619799999956, "kv_cache_mb": 7149.715456, "alloc_mb": 20735.74912, "peak_alloc_mb": 28665.042432, "reserved_mb": 38222.692352, "deadline_missed": true}, {"step": 54, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 206.7226159999933, "t_action_head_ms": 0.0, "t_total_ms": 206.7226159999933, "kv_cache_mb": 7284.457472, "alloc_mb": 20870.491136, "peak_alloc_mb": 28951.76448, "reserved_mb": 38679.871488, "deadline_missed": true}, {"step": 55, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 216.09425100000124, "t_action_head_ms": 0.0, "t_total_ms": 216.09425100000124, "kv_cache_mb": 7419.199488, "alloc_mb": 21005.937664, "peak_alloc_mb": 29237.304832, "reserved_mb": 39145.439232, "deadline_missed": true}, {"step": 56, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 229.2357730000134, "t_action_head_ms": 0.0, "t_total_ms": 229.2357730000134, "kv_cache_mb": 7553.941504, "alloc_mb": 21139.975168, "peak_alloc_mb": 29525.06624, "reserved_mb": 39621.492736, "deadline_missed": true}, {"step": 57, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 223.766169000001, "t_action_head_ms": 0.0, "t_total_ms": 223.766169000001, "kv_cache_mb": 7688.68352, "alloc_mb": 21274.119168, "peak_alloc_mb": 29809.913856, "reserved_mb": 40105.934848, "deadline_missed": true}, {"step": 58, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 223.9614180000018, "t_action_head_ms": 0.0, "t_total_ms": 223.9614180000018, "kv_cache_mb": 7823.425536, "alloc_mb": 21408.861184, "peak_alloc_mb": 30096.80384, "reserved_mb": 40598.765568, "deadline_missed": true}, {"step": 59, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 224.54167399999392, "t_action_head_ms": 0.0, "t_total_ms": 224.54167399999392, "kv_cache_mb": 7958.167552, "alloc_mb": 21544.455168, "peak_alloc_mb": 30384.052224, "reserved_mb": 41099.984896, "deadline_missed": true}, {"step": 60, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 228.61735600000088, "t_action_head_ms": 0.0, "t_total_ms": 228.61735600000088, "kv_cache_mb": 8092.909568, "alloc_mb": 21678.943232, "peak_alloc_mb": 30670.265344, "reserved_mb": 41609.592832, "deadline_missed": true}, {"step": 61, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 230.9017989999944, "t_action_head_ms": 0.0, "t_total_ms": 230.9017989999944, "kv_cache_mb": 8227.651584, "alloc_mb": 21813.054464, "peak_alloc_mb": 30956.102144, "reserved_mb": 42127.589376, "deadline_missed": true}, {"step": 62, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 233.54563699999176, "t_action_head_ms": 0.0, "t_total_ms": 233.54563699999176, "kv_cache_mb": 8362.3936, "alloc_mb": 21948.427264, "peak_alloc_mb": 31242.397184, "reserved_mb": 42653.974528, "deadline_missed": true}, {"step": 63, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 238.9020349999953, "t_action_head_ms": 0.0, "t_total_ms": 238.9020349999953, "kv_cache_mb": 8497.135616, "alloc_mb": 22083.16928, "peak_alloc_mb": 31529.708032, "reserved_mb": 43188.748288, "deadline_missed": true}, {"step": 64, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 239.6595700000006, "t_action_head_ms": 0.0, "t_total_ms": 239.6595700000006, "kv_cache_mb": 8631.877632, "alloc_mb": 22217.911296, "peak_alloc_mb": 31816.044032, "reserved_mb": 43731.910656, "deadline_missed": true}, {"step": 65, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 244.11849099999472, "t_action_head_ms": 0.0, "t_total_ms": 244.11849099999472, "kv_cache_mb": 8766.619648, "alloc_mb": 22352.653312, "peak_alloc_mb": 32102.692864, "reserved_mb": 44283.461632, "deadline_missed": true}, {"step": 66, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 248.15974099999494, "t_action_head_ms": 0.0, "t_total_ms": 248.15974099999494, "kv_cache_mb": 8901.361664, "alloc_mb": 22487.395328, "peak_alloc_mb": 32388.31616, "reserved_mb": 44843.401216, "deadline_missed": true}, {"step": 67, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 253.0590289999992, "t_action_head_ms": 0.0, "t_total_ms": 253.0590289999992, "kv_cache_mb": 9036.10368, "alloc_mb": 22622.194688, "peak_alloc_mb": 32676.581376, "reserved_mb": 45411.729408, "deadline_missed": true}, {"step": 68, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 252.88255799999604, "t_action_head_ms": 0.0, "t_total_ms": 252.88255799999604, "kv_cache_mb": 9170.845696, "alloc_mb": 22756.87936, "peak_alloc_mb": 32961.422336, "reserved_mb": 45988.446208, "deadline_missed": true}, {"step": 69, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 260.594569999995, "t_action_head_ms": 0.0, "t_total_ms": 260.594569999995, "kv_cache_mb": 9305.587712, "alloc_mb": 22891.621376, "peak_alloc_mb": 33248.563712, "reserved_mb": 46573.551616, "deadline_missed": true}, {"step": 70, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 828.7248279999915, "t_action_head_ms": 0.0, "t_total_ms": 828.7248279999915, "kv_cache_mb": 9440.329728, "alloc_mb": 23025.70496, "peak_alloc_mb": 33534.414336, "reserved_mb": 36853.252096, "deadline_missed": true}, {"step": 71, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 263.6976789999892, "t_action_head_ms": 0.0, "t_total_ms": 263.6976789999892, "kv_cache_mb": 9575.071744, "alloc_mb": 23161.105408, "peak_alloc_mb": 33820.960256, "reserved_mb": 38057.017344, "deadline_missed": true}, {"step": 72, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 263.64464699999246, "t_action_head_ms": 0.0, "t_total_ms": 263.64464699999246, "kv_cache_mb": 9709.81376, "alloc_mb": 23295.188992, "peak_alloc_mb": 34110.36416, "reserved_mb": 39887.83104, "deadline_missed": true}, {"step": 73, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 270.58358499999713, "t_action_head_ms": 0.0, "t_total_ms": 270.58358499999713, "kv_cache_mb": 9844.555776, "alloc_mb": 23430.58944, "peak_alloc_mb": 34394.301952, "reserved_mb": 40506.49088, "deadline_missed": true}, {"step": 74, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 272.17875999998853, "t_action_head_ms": 0.0, "t_total_ms": 272.17875999998853, "kv_cache_mb": 9979.297792, "alloc_mb": 23564.673024, "peak_alloc_mb": 34682.033664, "reserved_mb": 41133.539328, "deadline_missed": true}, {"step": 75, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 290.9224250000051, "t_action_head_ms": 0.0, "t_total_ms": 290.9224250000051, "kv_cache_mb": 10114.039808, "alloc_mb": 23700.073472, "peak_alloc_mb": 34967.219712, "reserved_mb": 41768.976384, "deadline_missed": true}, {"step": 76, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 302.37497500000643, "t_action_head_ms": 0.0, "t_total_ms": 302.37497500000643, "kv_cache_mb": 10248.781824, "alloc_mb": 23834.157056, "peak_alloc_mb": 35254.918656, "reserved_mb": 42412.802048, "deadline_missed": true}, {"step": 77, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 282.47743599999353, "t_action_head_ms": 0.0, "t_total_ms": 282.47743599999353, "kv_cache_mb": 10383.52384, "alloc_mb": 23969.557504, "peak_alloc_mb": 35540.648448, "reserved_mb": 43065.01632, "deadline_missed": true}, {"step": 78, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 284.9077529999988, "t_action_head_ms": 0.0, "t_total_ms": 284.9077529999988, "kv_cache_mb": 10518.265856, "alloc_mb": 24103.641088, "peak_alloc_mb": 35827.254784, "reserved_mb": 43725.6192, "deadline_missed": true}, {"step": 79, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 289.3046389999938, "t_action_head_ms": 0.0, "t_total_ms": 289.3046389999938, "kv_cache_mb": 10653.007872, "alloc_mb": 24239.041536, "peak_alloc_mb": 36113.055232, "reserved_mb": 44394.610688, "deadline_missed": true}, {"step": 80, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 301.4173889999938, "t_action_head_ms": 0.0, "t_total_ms": 301.4173889999938, "kv_cache_mb": 10787.749888, "alloc_mb": 24373.12512, "peak_alloc_mb": 36400.172544, "reserved_mb": 45071.990784, "deadline_missed": true}, {"step": 81, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 295.5407170000086, "t_action_head_ms": 0.0, "t_total_ms": 295.5407170000086, "kv_cache_mb": 10922.491904, "alloc_mb": 24508.525568, "peak_alloc_mb": 36686.386688, "reserved_mb": 45757.759488, "deadline_missed": true}, {"step": 82, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 299.0030609999934, "t_action_head_ms": 0.0, "t_total_ms": 299.0030609999934, "kv_cache_mb": 11057.23392, "alloc_mb": 24642.609152, "peak_alloc_mb": 36973.574656, "reserved_mb": 46451.9168, "deadline_missed": true}, {"step": 83, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 518.5452740000045, "t_action_head_ms": 0.0, "t_total_ms": 518.5452740000045, "kv_cache_mb": 11191.975936, "alloc_mb": 24777.351168, "peak_alloc_mb": 37262.515712, "reserved_mb": 39837.499392, "deadline_missed": true}, {"step": 84, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 317.12039800000014, "t_action_head_ms": 0.0, "t_total_ms": 317.12039800000014, "kv_cache_mb": 11326.717952, "alloc_mb": 24912.093184, "peak_alloc_mb": 37549.118976, "reserved_mb": 40548.43392, "deadline_missed": true}, {"step": 85, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 308.2853450000016, "t_action_head_ms": 0.0, "t_total_ms": 308.2853450000016, "kv_cache_mb": 11461.459968, "alloc_mb": 25046.8352, "peak_alloc_mb": 37832.869376, "reserved_mb": 43425.726464, "deadline_missed": true}, {"step": 86, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 311.135261000004, "t_action_head_ms": 0.0, "t_total_ms": 311.135261000004, "kv_cache_mb": 11596.201984, "alloc_mb": 25181.577216, "peak_alloc_mb": 38119.26272, "reserved_mb": 44881.149952, "deadline_missed": true}, {"step": 87, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 315.69255399999463, "t_action_head_ms": 0.0, "t_total_ms": 315.69255399999463, "kv_cache_mb": 11730.944, "alloc_mb": 25316.319232, "peak_alloc_mb": 38405.145088, "reserved_mb": 45617.250304, "deadline_missed": true}, {"step": 88, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 314.1126339999971, "t_action_head_ms": 0.0, "t_total_ms": 314.1126339999971, "kv_cache_mb": 11865.686016, "alloc_mb": 25451.061248, "peak_alloc_mb": 38692.017664, "reserved_mb": 46363.836416, "deadline_missed": true}, {"step": 89, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.33171499999946, "t_action_head_ms": 0.0, "t_total_ms": 321.33171499999946, "kv_cache_mb": 12000.428032, "alloc_mb": 25585.803264, "peak_alloc_mb": 38977.908736, "reserved_mb": 47118.811136, "deadline_missed": true}, {"step": 90, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 421.2046509999965, "t_action_head_ms": 0.0, "t_total_ms": 421.2046509999965, "kv_cache_mb": 12135.170048, "alloc_mb": 25720.54528, "peak_alloc_mb": 39264.954368, "reserved_mb": 43507.515392, "deadline_missed": true}, {"step": 91, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 328.0889650000063, "t_action_head_ms": 0.0, "t_total_ms": 328.0889650000063, "kv_cache_mb": 12269.912064, "alloc_mb": 25855.287296, "peak_alloc_mb": 39552.183296, "reserved_mb": 44279.267328, "deadline_missed": true}, {"step": 92, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 331.3342990000052, "t_action_head_ms": 0.0, "t_total_ms": 331.3342990000052, "kv_cache_mb": 12404.65408, "alloc_mb": 25990.029312, "peak_alloc_mb": 39837.298688, "reserved_mb": 46619.68896, "deadline_missed": true}, {"step": 93, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 463.99213600000166, "t_action_head_ms": 0.0, "t_total_ms": 463.99213600000166, "kv_cache_mb": 12539.396096, "alloc_mb": 26124.771328, "peak_alloc_mb": 40125.339136, "reserved_mb": 45126.516736, "deadline_missed": true}, {"step": 94, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 338.0740010000096, "t_action_head_ms": 0.0, "t_total_ms": 338.0740010000096, "kv_cache_mb": 12674.138112, "alloc_mb": 26259.513344, "peak_alloc_mb": 40411.290112, "reserved_mb": 45923.434496, "deadline_missed": true}]}

==> scripts/modal_validate/v6/results/v6_c5_l4_llama2_7b.json <==
{"workload": "lm_control", "gpu_name": "L4", "model_id": "NousResearch/Llama-2-7b-hf", "vram_gb": 23.65915136, "load_time_s": 98.64557099342346, "load_failed": false, "n_params": 6738415616, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 32, "head_dim": 128}, "bytes_per_token": 524288, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 28, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 13543.95648, "results": [{"step": 1, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 134.97846900000354, "t_action_head_ms": 0.0, "t_total_ms": 134.97846900000354, "kv_cache_mb": 143.130624, "alloc_mb": 13732.670464, "peak_alloc_mb": 13761.660416, "reserved_mb": 13799.26016, "deadline_missed": true}, {"step": 2, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 138.42261000000633, "t_action_head_ms": 0.0, "t_total_ms": 138.42261000000633, "kv_cache_mb": 277.87264, "alloc_mb": 13863.906304, "peak_alloc_mb": 14062.65088, "reserved_mb": 14155.776, "deadline_missed": true}, {"step": 3, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 139.70542100000216, "t_action_head_ms": 0.0, "t_total_ms": 139.70542100000216, "kv_cache_mb": 412.614656, "alloc_mb": 13998.64832, "peak_alloc_mb": 14337.261568, "reserved_mb": 14480.83456, "deadline_missed": true}, {"step": 4, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 153.20174199999315, "t_action_head_ms": 0.0, "t_total_ms": 153.20174199999315, "kv_cache_mb": 547.356672, "alloc_mb": 14132.731904, "peak_alloc_mb": 14623.785984, "reserved_mb": 14766.047232, "deadline_missed": true}, {"step": 5, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 160.79012800000214, "t_action_head_ms": 0.0, "t_total_ms": 160.79012800000214, "kv_cache_mb": 682.098688, "alloc_mb": 14267.47392, "peak_alloc_mb": 14910.30272, "reserved_mb": 15206.449152, "deadline_missed": true}, {"step": 6, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 175.54337600000736, "t_action_head_ms": 0.0, "t_total_ms": 175.54337600000736, "kv_cache_mb": 816.840704, "alloc_mb": 14402.215936, "peak_alloc_mb": 15196.176896, "reserved_mb": 15625.879552, "deadline_missed": true}, {"step": 7, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 193.28939700000092, "t_action_head_ms": 0.0, "t_total_ms": 193.28939700000092, "kv_cache_mb": 951.58272, "alloc_mb": 14536.957952, "peak_alloc_mb": 15483.680768, "reserved_mb": 16173.236224, "deadline_missed": true}, {"step": 8, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 182.490288000011, "t_action_head_ms": 0.0, "t_total_ms": 182.490288000011, "kv_cache_mb": 1086.324736, "alloc_mb": 14671.699968, "peak_alloc_mb": 15771.59424, "reserved_mb": 16450.060288, "deadline_missed": true}, {"step": 9, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 206.7719799999992, "t_action_head_ms": 0.0, "t_total_ms": 206.7719799999992, "kv_cache_mb": 1221.066752, "alloc_mb": 14806.441984, "peak_alloc_mb": 16058.276352, "reserved_mb": 16682.84416, "deadline_missed": true}, {"step": 10, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 212.89163299999814, "t_action_head_ms": 0.0, "t_total_ms": 212.89163299999814, "kv_cache_mb": 1355.808768, "alloc_mb": 14941.184, "peak_alloc_mb": 16344.6656, "reserved_mb": 17370.710016, "deadline_missed": true}, {"step": 11, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 225.5737489999916, "t_action_head_ms": 0.0, "t_total_ms": 225.5737489999916, "kv_cache_mb": 1490.550784, "alloc_mb": 15075.926016, "peak_alloc_mb": 16630.92992, "reserved_mb": 18125.684736, "deadline_missed": true}, {"step": 12, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 230.64827999999693, "t_action_head_ms": 0.0, "t_total_ms": 230.64827999999693, "kv_cache_mb": 1625.2928, "alloc_mb": 15210.668032, "peak_alloc_mb": 16916.890112, "reserved_mb": 18433.96608, "deadline_missed": true}, {"step": 13, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 239.36485499999094, "t_action_head_ms": 0.0, "t_total_ms": 239.36485499999094, "kv_cache_mb": 1760.034816, "alloc_mb": 15345.410048, "peak_alloc_mb": 17203.283456, "reserved_mb": 18767.413248, "deadline_missed": true}, {"step": 14, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 241.62428500000033, "t_action_head_ms": 0.0, "t_total_ms": 241.62428500000033, "kv_cache_mb": 1894.776832, "alloc_mb": 15480.152064, "peak_alloc_mb": 17489.6768, "reserved_mb": 19365.101568, "deadline_missed": true}, {"step": 15, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 260.46502899998814, "t_action_head_ms": 0.0, "t_total_ms": 260.46502899998814, "kv_cache_mb": 2029.518848, "alloc_mb": 15614.89408, "peak_alloc_mb": 17776.070144, "reserved_mb": 19876.806656, "deadline_missed": true}, {"step": 16, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 253.6856100000051, "t_action_head_ms": 0.0, "t_total_ms": 253.6856100000051, "kv_cache_mb": 2164.260864, "alloc_mb": 15750.294528, "peak_alloc_mb": 18062.463488, "reserved_mb": 20285.751296, "deadline_missed": true}, {"step": 17, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 276.972513000004, "t_action_head_ms": 0.0, "t_total_ms": 276.972513000004, "kv_cache_mb": 2299.00288, "alloc_mb": 15884.378112, "peak_alloc_mb": 18350.494208, "reserved_mb": 20575.158272, "deadline_missed": true}, {"step": 18, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 278.67406000000017, "t_action_head_ms": 0.0, "t_total_ms": 278.67406000000017, "kv_cache_mb": 2433.744896, "alloc_mb": 16020.491264, "peak_alloc_mb": 18637.491712, "reserved_mb": 21187.526656, "deadline_missed": true}, {"step": 19, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 297.6763879999993, "t_action_head_ms": 0.0, "t_total_ms": 297.6763879999993, "kv_cache_mb": 2568.486912, "alloc_mb": 16153.862144, "peak_alloc_mb": 18923.014656, "reserved_mb": 21510.488064, "deadline_missed": true}, {"step": 20, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 302.5830250000041, "t_action_head_ms": 0.0, "t_total_ms": 302.5830250000041, "kv_cache_mb": 2703.228928, "alloc_mb": 16289.262592, "peak_alloc_mb": 19208.036864, "reserved_mb": 21850.226688, "deadline_missed": true}, {"step": 21, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 322.227464000008, "t_action_head_ms": 0.0, "t_total_ms": 322.227464000008, "kv_cache_mb": 2837.970944, "alloc_mb": 16423.346176, "peak_alloc_mb": 19495.08864, "reserved_mb": 22385.000448, "deadline_missed": true}, {"step": 22, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 321.13144000000204, "t_action_head_ms": 0.0, "t_total_ms": 321.13144000000204, "kv_cache_mb": 2972.71296, "alloc_mb": 16559.295488, "peak_alloc_mb": 19782.340096, "reserved_mb": 22944.940032, "deadline_missed": true}, {"step": 23, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 399.1244040000055, "t_action_head_ms": 0.0, "t_total_ms": 399.1244040000055, "kv_cache_mb": 3107.454976, "alloc_mb": 16692.830208, "peak_alloc_mb": 20068.65664, "reserved_mb": 21890.072576, "deadline_missed": true}, {"step": 24, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 313.4215639999951, "t_action_head_ms": 0.0, "t_total_ms": 313.4215639999951, "kv_cache_mb": 3242.196992, "alloc_mb": 16827.572224, "peak_alloc_mb": 20353.62048, "reserved_mb": 22301.114368, "deadline_missed": true}, {"step": 25, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 356.2557310000045, "t_action_head_ms": 0.0, "t_total_ms": 356.2557310000045, "kv_cache_mb": 3376.939008, "alloc_mb": 16962.31424, "peak_alloc_mb": 20640.920576, "reserved_mb": 22728.933376, "deadline_missed": true}, {"step": 26, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 358.90993099999946, "t_action_head_ms": 0.0, "t_total_ms": 358.90993099999946, "kv_cache_mb": 3511.681024, "alloc_mb": 17097.378816, "peak_alloc_mb": 20926.670848, "reserved_mb": 23395.827712, "deadline_missed": true}, {"step": 27, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 462.0690389999993, "t_action_head_ms": 0.0, "t_total_ms": 462.0690389999993, "kv_cache_mb": 3646.42304, "alloc_mb": 17232.510976, "peak_alloc_mb": 21216.270336, "reserved_mb": 22577.938432, "deadline_missed": true}, {"step": 28, "t_vision_ms": 0.0, "t_prefill_ms": 0.0, "t_kv_decode_ms": 371.4782170000035, "t_action_head_ms": 0.0, "t_total_ms": 371.4782170000035, "kv_cache_mb": 3781.165056, "alloc_mb": 17368.571904, "peak_alloc_mb": 21505.183744, "reserved_mb": 22817.01376, "deadline_missed": true}]}

==> scripts/modal_validate/v6/results/v6_c6_a100_80gb_bw_gap.json <==
{"workload": "bandwidth_gap", "gpu_name": "A100-80GB", "vram_gb": 85.094825984, "datasheet_bw_gbs": 2039.0, "points": [{"context_len": 1024, "ms_iter": 0.042086400985717774, "bytes_per_iter": 16777216, "eff_bw_gbs": 398.63746024977127, "ratio_vs_datasheet": 0.19550635617938758, "oom": false}, {"context_len": 4096, "ms_iter": 0.055357441902160645, "bytes_per_iter": 67108864, "eff_bw_gbs": 1212.2826072528594, "ratio_vs_datasheet": 0.5945476249400978, "oom": false}, {"context_len": 16384, "ms_iter": 0.18129919052124024, "bytes_per_iter": 268435456, "eff_bw_gbs": 1480.6213708303967, "ratio_vs_datasheet": 0.7261507458707194, "oom": false}, {"context_len": 65536, "ms_iter": 0.6723276519775391, "bytes_per_iter": 1073741824, "eff_bw_gbs": 1597.0514091481566, "ratio_vs_datasheet": 0.7832522850162612, "oom": false}], "bandwidth_gap_constant": 0.7832522850162612, "bandwidth_gap_at_L": 65536, "n_heads": 32, "head_dim": 128}

==> scripts/modal_validate/v6/results/v6_c6_h100_bw_gap.json <==
{"workload": "bandwidth_gap", "gpu_name": "H100", "vram_gb": 85.017624576, "datasheet_bw_gbs": 3350.0, "points": [{"context_len": 1024, "ms_iter": 0.021430079936981202, "bytes_per_iter": 16777216, "eff_bw_gbs": 782.8816341019848, "ratio_vs_datasheet": 0.23369601017969696, "oom": false}, {"context_len": 4096, "ms_iter": 0.0318502402305603, "bytes_per_iter": 67108864, "eff_bw_gbs": 2107.0128047451603, "ratio_vs_datasheet": 0.6289590461925851, "oom": false}, {"context_len": 16384, "ms_iter": 0.0966256046295166, "bytes_per_iter": 268435456, "eff_bw_gbs": 2778.0985902157036, "ratio_vs_datasheet": 0.8292831612584189, "oom": false}, {"context_len": 65536, "ms_iter": 0.3513248062133789, "bytes_per_iter": 1073741824, "eff_bw_gbs": 3056.2653277259833, "ratio_vs_datasheet": 0.912318008276413, "oom": false}], "bandwidth_gap_constant": 0.912318008276413, "bandwidth_gap_at_L": 65536, "n_heads": 32, "head_dim": 128}

==> scripts/modal_validate/v6/results/v6_c6_l40s_bw_gap.json <==
{"workload": "bandwidth_gap", "gpu_name": "L40S", "vram_gb": 47.665709056, "datasheet_bw_gbs": 864.0, "points": [{"context_len": 1024, "ms_iter": 0.01586176037788391, "bytes_per_iter": 16777216, "eff_bw_gbs": 1057.7146294173322, "ratio_vs_datasheet": 1.2242067470108011, "oom": false}, {"context_len": 4096, "ms_iter": 0.027443199157714843, "bytes_per_iter": 67108864, "eff_bw_gbs": 2445.3732093816157, "ratio_vs_datasheet": 2.830293066413907, "oom": false}, {"context_len": 16384, "ms_iter": 0.36506622314453124, "bytes_per_iter": 268435456, "eff_bw_gbs": 735.3061964697986, "ratio_vs_datasheet": 0.8510488385067113, "oom": false}, {"context_len": 65536, "ms_iter": 1.4308248901367187, "bytes_per_iter": 1073741824, "eff_bw_gbs": 750.4355224750119, "ratio_vs_datasheet": 0.8685596324942267, "oom": false}], "bandwidth_gap_constant": 0.8685596324942267, "bandwidth_gap_at_L": 65536, "n_heads": 32, "head_dim": 128}

==> scripts/modal_validate/v6/results/v6_c6_l4_bw_gap.json <==
{"workload": "bandwidth_gap", "gpu_name": "L4", "vram_gb": 23.65915136, "datasheet_bw_gbs": 300.0, "points": [{"context_len": 1024, "ms_iter": 0.025323519706726073, "bytes_per_iter": 16777216, "eff_bw_gbs": 662.5151714413488, "ratio_vs_datasheet": 2.208383904804496, "oom": false}, {"context_len": 4096, "ms_iter": 0.2620006370544434, "bytes_per_iter": 67108864, "eff_bw_gbs": 256.140079484062, "ratio_vs_datasheet": 0.8538002649468734, "oom": false}, {"context_len": 16384, "ms_iter": 1.0224127960205078, "bytes_per_iter": 268435456, "eff_bw_gbs": 262.5509550005824, "ratio_vs_datasheet": 0.8751698500019414, "oom": false}, {"context_len": 65536, "ms_iter": 4.050319213867187, "bytes_per_iter": 1073741824, "eff_bw_gbs": 265.10054326676305, "ratio_vs_datasheet": 0.8836684775558769, "oom": false}], "bandwidth_gap_constant": 0.8836684775558769, "bandwidth_gap_at_L": 65536, "n_heads": 32, "head_dim": 128}

==> scripts/modal_validate/v6/results/v6_smoke_l4_bw.json <==
{"workload": "bandwidth_gap", "gpu_name": "L4", "vram_gb": 23.65915136, "datasheet_bw_gbs": 300.0, "points": [{"context_len": 1024, "ms_iter": 0.025630719661712646, "bytes_per_iter": 16777216, "eff_bw_gbs": 654.5745192267046, "ratio_vs_datasheet": 2.1819150640890155, "oom": false}, {"context_len": 4096, "ms_iter": 0.2621337509155273, "bytes_per_iter": 67108864, "eff_bw_gbs": 256.01000926288907, "ratio_vs_datasheet": 0.8533666975429636, "oom": false}, {"context_len": 16384, "ms_iter": 1.0226195526123047, "bytes_per_iter": 268435456, "eff_bw_gbs": 262.4978715831079, "ratio_vs_datasheet": 0.8749929052770263, "oom": false}, {"context_len": 65536, "ms_iter": 4.051578979492188, "bytes_per_iter": 1073741824, "eff_bw_gbs": 265.01811502008024, "ratio_vs_datasheet": 0.8833937167336008, "oom": false}], "bandwidth_gap_constant": 0.8833937167336008, "bandwidth_gap_at_L": 65536, "n_heads": 32, "head_dim": 128}

==> scripts/modal_validate/v7/analysis_v7.json <==
{
  "v6_beta_used": {
    "A100-80GB": 0.336,
    "H100": 0.327,
    "L40S": 0.341,
    "L4": 0.335
  },
  "v6_beta_mean": 0.33475,
  "mistral_cliff_cells": [
    {
      "file": "v7_c1_mistral_a100.json",
      "gpu": "A100-80GB",
      "model": "mistralai/Mistral-7B-v0.1",
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 8,
        "head_dim": 128
      },
      "vram_gb": 85.094825984,
      "weights_mb": 15020.351488,
      "usable_gb": 70.074474496,
      "dkv_bytes_per_step": 33554432,
      "dkv_mib_per_step": 32.0,
      "tokens_per_step": 256,
      "beta_v6": 0.336,
      "horizon_requested": 800,
      "horizon_completed": 672,
      "oom": true,
      "measured_oom_step": 672,
      "predicted_oom_step": 701.6963789062501,
      "rel_err": 0.04419104003906259,
      "lower_bound_only": false,
      "load_failed": false,
      "load_error": null,
      "kv_slope_mb_per_step_measured": 33.685504,
      "first_step_latency_ms": 93.70695500000181,
      "last_step_latency_ms": 1905.8855060000042,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143
    },
    {
      "file": "v7_c1_mistral_h100.json",
      "gpu": "H100",
      "model": "mistralai/Mistral-7B-v0.1",
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 8,
        "head_dim": 128
      },
      "vram_gb": 85.017624576,
      "weights_mb": 15020.351488,
      "usable_gb": 69.997273088,
      "dkv_bytes_per_step": 33554432,
      "dkv_mib_per_step": 32.0,
      "tokens_per_step": 256,
      "beta_v6": 0.327,
      "horizon_requested": 800,
      "horizon_completed": 657,
      "oom": true,
      "measured_oom_step": 657,
      "predicted_oom_step": 682.1485847167969,
      "rel_err": 0.03827790672267413,
      "lower_bound_only": false,
      "load_failed": false,
      "load_error": null,
      "kv_slope_mb_per_step_measured": 33.685504,
      "first_step_latency_ms": 72.70610300000158,
      "last_step_latency_ms": 1310.4640130000007,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143
    },
    {
      "file": "v7_c1_mistral_l40s.json",
      "gpu": "L40S",
      "model": "mistralai/Mistral-7B-v0.1",
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 8,
        "head_dim": 128
      },
      "vram_gb": 50.867666944,
      "weights_mb": 15020.351488,
      "usable_gb": 35.847315456,
      "dkv_bytes_per_step": 33554432,
      "dkv_mib_per_step": 32.0,
      "tokens_per_step": 256,
      "beta_v6": 0.341,
      "horizon_requested": 400,
      "horizon_completed": 331,
      "oom": true,
      "measured_oom_step": 331,
      "predicted_oom_step": 364.30163891601563,
      "rel_err": 0.10060918101515297,
      "lower_bound_only": false,
      "load_failed": false,
      "load_error": null,
      "kv_slope_mb_per_step_measured": 33.685504,
      "first_step_latency_ms": 54.80642499999533,
      "last_step_latency_ms": 1133.7552340000059,
      "first_deadline_miss_step": 15,
      "deadline_ms": 71.42857142857143
    },
    {
      "file": "v7_c3_mistral_l4.json",
      "gpu": "L4",
      "model": "mistralai/Mistral-7B-v0.1",
      "arch": {
        "n_layers": 32,
        "n_heads": 32,
        "n_kv_heads": 8,
        "head_dim": 128
      },
      "vram_gb": 23.65915136,
      "weights_mb": 15020.351488,
      "usable_gb": 8.638799871999998,
      "dkv_bytes_per_step": 33554432,
      "dkv_mib_per_step": 32.0,
      "tokens_per_step": 256,
      "beta_v6": 0.335,
      "horizon_requested": 200,
      "horizon_completed": 82,
      "oom": true,
      "measured_oom_step": 82,
      "predicted_oom_step": 86.24786010742186,
      "rel_err": 0.05180317204172997,
      "lower_bound_only": false,
      "load_failed": false,
      "load_error": null,
      "kv_slope_mb_per_step_measured": 33.685504,
      "first_step_latency_ms": 146.0887039999932,
      "last_step_latency_ms": 873.1230440000104,
      "first_deadline_miss_step": 1,
      "deadline_ms": 71.42857142857143
    }
  ],
  "worst_case_rel_err": {
    "gpu": "L40S",
    "measured_oom_step": 331,
    "predicted_oom_step": 364.30163891601563,
    "rel_err": 0.10060918101515297
  },
  "mean_rel_err": 0.058720324954654915,
  "a100_bandwidth_rerun": [
    {
      "file": "v7_c2_bw_fa2_a100.json",
      "kernel": "flash_attn_func_v2",
      "gpu": "A100-80GB",
      "datasheet_bw_gbs": 2039.0,
      "bandwidth_gap_constant": 0.8021649857650199,
      "bandwidth_gap_at_L": 65536,
      "points": [
        {
          "context_len": 1024,
          "ms_iter": 0.03645440101623535,
          "bytes_per_iter": 16777216,
          "eff_bw_gbs": 460.2247062714895,
          "ratio_vs_datasheet": 0.2257109888531091,
          "oom": false
        },
        {
          "context_len": 4096,
          "ms_iter": 0.05849088191986084,
          "bytes_per_iter": 67108864,
          "eff_bw_gbs": 1147.338897914837,
          "ratio_vs_datasheet": 0.5626968601838337,
          "oom": false
        },
        {
          "context_len": 16384,
          "ms_iter": 0.1783296012878418,
          "bytes_per_iter": 268435456,
          "eff_bw_gbs": 1505.277049135092,
          "ratio_vs_datasheet": 0.7382427901594371,
          "oom": false
        },
        {
          "context_len": 65536,
          "ms_iter": 0.6564761352539062,
          "bytes_per_iter": 1073741824,
          "eff_bw_gbs": 1635.6144059748756,
          "ratio_vs_datasheet": 0.8021649857650199,
          "oom": false
        }
      ],
      "load_failed": false,
      "load_error": null
    },
    {
      "file": "v7_c2_bw_xformers_a100.json",
      "kernel": "xformers_mem_eff_attn",
      "gpu": "A100-80GB",
      "datasheet_bw_gbs": 2039.0,
      "bandwidth_gap_constant": 0.8237384535485854,
      "bandwidth_gap_at_L": 65536,
      "points": [
        {
          "context_len": 1024,
          "ms_iter": 0.10583040237426758,
          "bytes_per_iter": 16777216,
          "eff_bw_gbs": 158.5292659161177,
          "ratio_vs_datasheet": 0.07774853649637946,
          "oom": false
        },
        {
          "context_len": 4096,
          "ms_iter": 0.10556415557861328,
          "bytes_per_iter": 67108864,
          "eff_bw_gbs": 635.7163909678059,
          "ratio_vs_datasheet": 0.3117785144520872,
          "oom": false
        },
        {
          "context_len": 16384,
          "ms_iter": 0.17156095504760743,
          "bytes_per_iter": 268435456,
          "eff_bw_gbs": 1564.6651997566132,
          "ratio_vs_datasheet": 0.767368906207265,
          "oom": false
        },
        {
          "context_len": 65536,
          "ms_iter": 0.6392832183837891,
          "bytes_per_iter": 1073741824,
          "eff_bw_gbs": 1679.6027067855657,
          "ratio_vs_datasheet": 0.8237384535485854,
          "oom": false
        }
      ],
      "load_failed": false,
      "load_error": null
    }
  ],
  "a100_v6_sdpa_baseline": 0.7832522850162612,
  "a100_anomaly_resolved": false,
  "a100_anomaly_resolved_by": null,
  "est_wall_s": 1560.0
}

==> scripts/modal_validate/v7/results/v7_c1_mistral_a100.json <==
{"workload": "lm_cliff", "gpu_name": "A100-80GB", "model_id": "mistralai/Mistral-7B-v0.1", "vram_gb": 85.094825984, "load_time_s": 75.70823407173157, "load_failed": false, "n_params": 7241732096, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "bytes_per_token": 131072, "visual_tokens_per_step": 256, "horizon_requested": 800, "horizon_completed": 672, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15020.351488, "attn_impl": "eager", "results": [{"step": 1, "t_total_ms": 93.70695500000181, "kv_cache_mb": 35.782656, "alloc_mb": 15098.211328, "peak_alloc_mb": 15120.909824, "reserved_mb": 15416.164352, "deadline_missed": true}, {"step": 2, "t_total_ms": 45.463052000002335, "kv_cache_mb": 69.46816, "alloc_mb": 15196.433408, "peak_alloc_mb": 15284.4672, "reserved_mb": 15487.46752, "deadline_missed": false}, {"step": 3, "t_total_ms": 46.676967999999874, "kv_cache_mb": 103.153664, "alloc_mb": 15196.679168, "peak_alloc_mb": 15404.186112, "reserved_mb": 15487.46752, "deadline_missed": false}, {"step": 4, "t_total_ms": 55.13477299999181, "kv_cache_mb": 136.839168, "alloc_mb": 15198.609408, "peak_alloc_mb": 15428.271616, "reserved_mb": 15594.422272, "deadline_missed": false}, {"step": 5, "t_total_ms": 60.228624999993485, "kv_cache_mb": 170.524672, "alloc_mb": 15232.386048, "peak_alloc_mb": 15485.23008, "reserved_mb": 15682.502656, "deadline_missed": false}, {"step": 6, "t_total_ms": 58.34251599999618, "kv_cache_mb": 204.210176, "alloc_mb": 15298.960384, "peak_alloc_mb": 15607.112704, "reserved_mb": 15787.360256, "deadline_missed": false}, {"step": 7, "t_total_ms": 65.99352899999644, "kv_cache_mb": 237.89568, "alloc_mb": 15315.890176, "peak_alloc_mb": 15712.099328, "reserved_mb": 15848.177664, "deadline_missed": false}, {"step": 8, "t_total_ms": 56.85601800000484, "kv_cache_mb": 271.581184, "alloc_mb": 15333.351424, "peak_alloc_mb": 15770.511872, "reserved_mb": 15986.589696, "deadline_missed": false}, {"step": 9, "t_total_ms": 73.07016299999702, "kv_cache_mb": 305.266688, "alloc_mb": 15368.103936, "peak_alloc_mb": 15844.582912, "reserved_mb": 16219.373568, "deadline_missed": true}, {"step": 10, "t_total_ms": 67.88682700000948, "kv_cache_mb": 338.952192, "alloc_mb": 15401.314816, "peak_alloc_mb": 15932.769792, "reserved_mb": 16391.340032, "deadline_missed": false}, {"step": 11, "t_total_ms": 78.13801199999659, "kv_cache_mb": 372.637696, "alloc_mb": 15435.9424, "peak_alloc_mb": 16022.127616, "reserved_mb": 16485.711872, "deadline_missed": true}, {"step": 12, "t_total_ms": 72.91077700000415, "kv_cache_mb": 406.3232, "alloc_mb": 15468.225024, "peak_alloc_mb": 16109.017088, "reserved_mb": 16588.47232, "deadline_missed": true}, {"step": 13, "t_total_ms": 84.94726600000035, "kv_cache_mb": 440.008704, "alloc_mb": 15502.465024, "peak_alloc_mb": 16198.675456, "reserved_mb": 16699.621376, "deadline_missed": true}, {"step": 14, "t_total_ms": 76.82287900000517, "kv_cache_mb": 473.694208, "alloc_mb": 15536.570368, "peak_alloc_mb": 16287.177216, "reserved_mb": 16819.15904, "deadline_missed": true}, {"step": 15, "t_total_ms": 90.56432799999925, "kv_cache_mb": 507.379712, "alloc_mb": 15570.360832, "peak_alloc_mb": 16375.863296, "reserved_mb": 16947.085312, "deadline_missed": true}, {"step": 16, "t_total_ms": 71.09925299999986, "kv_cache_mb": 541.065216, "alloc_mb": 15602.835456, "peak_alloc_mb": 16463.42912, "reserved_mb": 17083.400192, "deadline_missed": false}, {"step": 17, "t_total_ms": 98.34754399999213, "kv_cache_mb": 574.75072, "alloc_mb": 15638.3104, "peak_alloc_mb": 16552.13568, "reserved_mb": 17228.10368, "deadline_missed": true}, {"step": 18, "t_total_ms": 86.31396399999858, "kv_cache_mb": 608.436224, "alloc_mb": 15670.206464, "peak_alloc_mb": 16641.211904, "reserved_mb": 17381.195776, "deadline_missed": true}, {"step": 19, "t_total_ms": 102.41462199999773, "kv_cache_mb": 642.121728, "alloc_mb": 15706.109952, "peak_alloc_mb": 16730.781184, "reserved_mb": 17542.67648, "deadline_missed": true}, {"step": 20, "t_total_ms": 92.38810399999409, "kv_cache_mb": 675.807232, "alloc_mb": 15737.577472, "peak_alloc_mb": 16816.949248, "reserved_mb": 17712.545792, "deadline_missed": true}, {"step": 21, "t_total_ms": 110.84670799999685, "kv_cache_mb": 709.492736, "alloc_mb": 15772.474368, "peak_alloc_mb": 16905.30816, "reserved_mb": 17890.803712, "deadline_missed": true}, {"step": 22, "t_total_ms": 96.24792300000706, "kv_cache_mb": 743.17824, "alloc_mb": 15807.47776, "peak_alloc_mb": 16997.21984, "reserved_mb": 18077.45024, "deadline_missed": true}, {"step": 23, "t_total_ms": 115.662178000008, "kv_cache_mb": 776.863744, "alloc_mb": 15838.758912, "peak_alloc_mb": 17083.055104, "reserved_mb": 18272.485376, "deadline_missed": true}, {"step": 24, "t_total_ms": 84.8507350000034, "kv_cache_mb": 810.549248, "alloc_mb": 15873.333248, "peak_alloc_mb": 17171.116544, "reserved_mb": 18478.006272, "deadline_missed": true}, {"step": 25, "t_total_ms": 124.03683499999829, "kv_cache_mb": 844.234752, "alloc_mb": 15907.045888, "peak_alloc_mb": 17260.524032, "reserved_mb": 18691.915776, "deadline_missed": true}, {"step": 26, "t_total_ms": 106.56051399999455, "kv_cache_mb": 877.920256, "alloc_mb": 15940.308992, "peak_alloc_mb": 17349.599744, "reserved_mb": 18914.213888, "deadline_missed": true}, {"step": 27, "t_total_ms": 128.5426939999894, "kv_cache_mb": 911.60576, "alloc_mb": 15973.376, "peak_alloc_mb": 17436.850176, "reserved_mb": 19144.900608, "deadline_missed": true}, {"step": 28, "t_total_ms": 111.36295899999027, "kv_cache_mb": 945.291264, "alloc_mb": 16007.483392, "peak_alloc_mb": 17524.9152, "reserved_mb": 19383.975936, "deadline_missed": true}, {"step": 29, "t_total_ms": 135.62745800000187, "kv_cache_mb": 978.976768, "alloc_mb": 16041.79456, "peak_alloc_mb": 17614.665216, "reserved_mb": 19631.439872, "deadline_missed": true}, {"step": 30, "t_total_ms": 115.61305099999686, "kv_cache_mb": 1012.662272, "alloc_mb": 16075.841024, "peak_alloc_mb": 17705.567232, "reserved_mb": 19887.292416, "deadline_missed": true}, {"step": 31, "t_total_ms": 141.17074099999627, "kv_cache_mb": 1046.347776, "alloc_mb": 16109.072896, "peak_alloc_mb": 17794.054656, "reserved_mb": 20151.533568, "deadline_missed": true}, {"step": 32, "t_total_ms": 100.16037799999822, "kv_cache_mb": 1080.03328, "alloc_mb": 16141.80352, "peak_alloc_mb": 17880.6016, "reserved_mb": 20424.163328, "deadline_missed": true}, {"step": 33, "t_total_ms": 148.41849700000864, "kv_cache_mb": 1113.718784, "alloc_mb": 16176.560128, "peak_alloc_mb": 17967.662592, "reserved_mb": 20705.181696, "deadline_missed": true}, {"step": 34, "t_total_ms": 123.2901240000075, "kv_cache_mb": 1147.404288, "alloc_mb": 16211.06688, "peak_alloc_mb": 18058.1504, "reserved_mb": 20994.588672, "deadline_missed": true}, {"step": 35, "t_total_ms": 152.9977480000042, "kv_cache_mb": 1181.089792, "alloc_mb": 16242.860032, "peak_alloc_mb": 18146.63936, "reserved_mb": 21292.384256, "deadline_missed": true}, {"step": 36, "t_total_ms": 122.37719399999492, "kv_cache_mb": 1214.775296, "alloc_mb": 16276.545536, "peak_alloc_mb": 18232.431104, "reserved_mb": 21598.568448, "deadline_missed": true}, {"step": 37, "t_total_ms": 151.966630000004, "kv_cache_mb": 1248.4608, "alloc_mb": 16310.23104, "peak_alloc_mb": 18322.550784, "reserved_mb": 21913.141248, "deadline_missed": true}, {"step": 38, "t_total_ms": 126.48523800000078, "kv_cache_mb": 1282.146304, "alloc_mb": 16345.442304, "peak_alloc_mb": 18412.40576, "reserved_mb": 22236.102656, "deadline_missed": true}, {"step": 39, "t_total_ms": 158.29184000000396, "kv_cache_mb": 1315.831808, "alloc_mb": 16377.761792, "peak_alloc_mb": 18502.500864, "reserved_mb": 22567.452672, "deadline_missed": true}, {"step": 40, "t_total_ms": 114.60291299999881, "kv_cache_mb": 1349.517312, "alloc_mb": 16411.316224, "peak_alloc_mb": 18588.964864, "reserved_mb": 22907.191296, "deadline_missed": true}, {"step": 41, "t_total_ms": 166.85020299999564, "kv_cache_mb": 1383.202816, "alloc_mb": 16446.144512, "peak_alloc_mb": 18678.467072, "reserved_mb": 23255.318528, "deadline_missed": true}, {"step": 42, "t_total_ms": 136.23291099999335, "kv_cache_mb": 1416.88832, "alloc_mb": 16479.113216, "peak_alloc_mb": 18767.61088, "reserved_mb": 23611.834368, "deadline_missed": true}, {"step": 43, "t_total_ms": 170.6463259999964, "kv_cache_mb": 1450.573824, "alloc_mb": 16512.344064, "peak_alloc_mb": 18855.391232, "reserved_mb": 23976.738816, "deadline_missed": true}, {"step": 44, "t_total_ms": 141.83482800000036, "kv_cache_mb": 1484.259328, "alloc_mb": 16546.029568, "peak_alloc_mb": 18942.188544, "reserved_mb": 24350.031872, "deadline_missed": true}, {"step": 45, "t_total_ms": 177.8979110000023, "kv_cache_mb": 1517.944832, "alloc_mb": 16580.663296, "peak_alloc_mb": 19031.693312, "reserved_mb": 24731.713536, "deadline_missed": true}, {"step": 46, "t_total_ms": 146.4001629999956, "kv_cache_mb": 1551.630336, "alloc_mb": 16613.823488, "peak_alloc_mb": 19120.540672, "reserved_mb": 25121.783808, "deadline_missed": true}, {"step": 47, "t_total_ms": 214.82423000000495, "kv_cache_mb": 1585.31584, "alloc_mb": 16647.08608, "peak_alloc_mb": 19209.268736, "reserved_mb": 25520.242688, "deadline_missed": true}, {"step": 48, "t_total_ms": 130.215874000001, "kv_cache_mb": 1619.001344, "alloc_mb": 16680.771584, "peak_alloc_mb": 19297.197056, "reserved_mb": 25927.090176, "deadline_missed": true}, {"step": 49, "t_total_ms": 192.7899070000052, "kv_cache_mb": 1652.686848, "alloc_mb": 16716.017664, "peak_alloc_mb": 19386.532864, "reserved_mb": 26342.326272, "deadline_missed": true}, {"step": 50, "t_total_ms": 156.16882599999826, "kv_cache_mb": 1686.372352, "alloc_mb": 16748.142592, "peak_alloc_mb": 19475.089408, "reserved_mb": 26765.950976, "deadline_missed": true}, {"step": 51, "t_total_ms": 198.17316600000368, "kv_cache_mb": 1720.057856, "alloc_mb": 16782.053376, "peak_alloc_mb": 19563.120128, "reserved_mb": 27197.964288, "deadline_missed": true}, {"step": 52, "t_total_ms": 161.9387119999942, "kv_cache_mb": 1753.74336, "alloc_mb": 16815.5136, "peak_alloc_mb": 19650.8672, "reserved_mb": 27638.366208, "deadline_missed": true}, {"step": 53, "t_total_ms": 204.00741900000696, "kv_cache_mb": 1787.428864, "alloc_mb": 16849.199104, "peak_alloc_mb": 19739.198464, "reserved_mb": 28087.156736, "deadline_missed": true}, {"step": 54, "t_total_ms": 165.89232699999457, "kv_cache_mb": 1821.114368, "alloc_mb": 16884.1216, "peak_alloc_mb": 19829.865984, "reserved_mb": 28544.335872, "deadline_missed": true}, {"step": 55, "t_total_ms": 214.6235750000045, "kv_cache_mb": 1854.799872, "alloc_mb": 16916.570112, "peak_alloc_mb": 19917.548544, "reserved_mb": 29009.903616, "deadline_missed": true}, {"step": 56, "t_total_ms": 143.54340199999172, "kv_cache_mb": 1888.485376, "alloc_mb": 16950.255616, "peak_alloc_mb": 20005.62688, "reserved_mb": 29485.95712, "deadline_missed": true}, {"step": 57, "t_total_ms": 218.57128599999953, "kv_cache_mb": 1922.17088, "alloc_mb": 16985.447424, "peak_alloc_mb": 20095.55456, "reserved_mb": 29970.399232, "deadline_missed": true}, {"step": 58, "t_total_ms": 176.40780499999664, "kv_cache_mb": 1955.856384, "alloc_mb": 17017.626624, "peak_alloc_mb": 20185.335296, "reserved_mb": 30463.229952, "deadline_missed": true}, {"step": 59, "t_total_ms": 222.69126400000516, "kv_cache_mb": 1989.541888, "alloc_mb": 17051.312128, "peak_alloc_mb": 20272.219648, "reserved_mb": 30964.44928, "deadline_missed": true}, {"step": 60, "t_total_ms": 181.09948199999337, "kv_cache_mb": 2023.227392, "alloc_mb": 17085.984768, "peak_alloc_mb": 20360.7168, "reserved_mb": 31474.057216, "deadline_missed": true}, {"step": 61, "t_total_ms": 229.80790100000092, "kv_cache_mb": 2056.912896, "alloc_mb": 17119.46752, "peak_alloc_mb": 20449.76128, "reserved_mb": 31992.05376, "deadline_missed": true}, {"step": 62, "t_total_ms": 186.10651599999528, "kv_cache_mb": 2090.5984, "alloc_mb": 17153.257472, "peak_alloc_mb": 20540.140032, "reserved_mb": 32518.438912, "deadline_missed": true}, {"step": 63, "t_total_ms": 234.8827089999901, "kv_cache_mb": 2124.283904, "alloc_mb": 17186.919424, "peak_alloc_mb": 20629.305856, "reserved_mb": 33053.212672, "deadline_missed": true}, {"step": 64, "t_total_ms": 158.1872090000047, "kv_cache_mb": 2157.969408, "alloc_mb": 17220.39808, "peak_alloc_mb": 20716.434944, "reserved_mb": 33596.37504, "deadline_missed": true}, {"step": 65, "t_total_ms": 241.41481899999917, "kv_cache_mb": 2191.654912, "alloc_mb": 17254.491136, "peak_alloc_mb": 20804.850176, "reserved_mb": 34147.926016, "deadline_missed": true}, {"step": 66, "t_total_ms": 193.70060200000694, "kv_cache_mb": 2225.340416, "alloc_mb": 17289.194496, "peak_alloc_mb": 20893.92896, "reserved_mb": 34707.8656, "deadline_missed": true}, {"step": 67, "t_total_ms": 246.53553499999248, "kv_cache_mb": 2259.02592, "alloc_mb": 17321.4464, "peak_alloc_mb": 20982.708736, "reserved_mb": 35276.193792, "deadline_missed": true}, {"step": 68, "t_total_ms": 191.16775400000563, "kv_cache_mb": 2292.711424, "alloc_mb": 17354.968064, "peak_alloc_mb": 21069.215232, "reserved_mb": 35852.910592, "deadline_missed": true}, {"step": 69, "t_total_ms": 245.24109200000055, "kv_cache_mb": 2326.396928, "alloc_mb": 17389.175808, "peak_alloc_mb": 21158.167552, "reserved_mb": 36438.016, "deadline_missed": true}, {"step": 70, "t_total_ms": 195.67158700000675, "kv_cache_mb": 2360.082432, "alloc_mb": 17422.68928, "peak_alloc_mb": 21247.967232, "reserved_mb": 37031.510016, "deadline_missed": true}, {"step": 71, "t_total_ms": 250.99300299999072, "kv_cache_mb": 2393.767936, "alloc_mb": 17455.657984, "peak_alloc_mb": 21335.946752, "reserved_mb": 37633.39264, "deadline_missed": true}, {"step": 72, "t_total_ms": 173.7207500000011, "kv_cache_mb": 2427.45344, "alloc_mb": 17490.725888, "peak_alloc_mb": 21425.519616, "reserved_mb": 38243.663872, "deadline_missed": true}, {"step": 73, "t_total_ms": 260.2289639999924, "kv_cache_mb": 2461.138944, "alloc_mb": 17524.251648, "peak_alloc_mb": 21515.089408, "reserved_mb": 38862.323712, "deadline_missed": true}, {"step": 74, "t_total_ms": 206.53016100000343, "kv_cache_mb": 2494.824448, "alloc_mb": 17556.88448, "peak_alloc_mb": 21602.981888, "reserved_mb": 39489.37216, "deadline_missed": true}, {"step": 75, "t_total_ms": 264.4024910000127, "kv_cache_mb": 2528.509952, "alloc_mb": 17591.952384, "peak_alloc_mb": 21690.846208, "reserved_mb": 40124.809216, "deadline_missed": true}, {"step": 76, "t_total_ms": 213.06255999999735, "kv_cache_mb": 2562.195456, "alloc_mb": 17624.624128, "peak_alloc_mb": 21779.771392, "reserved_mb": 40768.63488, "deadline_missed": true}, {"step": 77, "t_total_ms": 273.0397549999992, "kv_cache_mb": 2595.88096, "alloc_mb": 17658.309632, "peak_alloc_mb": 21867.926528, "reserved_mb": 41420.849152, "deadline_missed": true}, {"step": 78, "t_total_ms": 217.43377900000382, "kv_cache_mb": 2629.566464, "alloc_mb": 17691.995136, "peak_alloc_mb": 21957.330944, "reserved_mb": 42081.452032, "deadline_missed": true}, {"step": 79, "t_total_ms": 279.1999229999931, "kv_cache_mb": 2663.251968, "alloc_mb": 17725.68064, "peak_alloc_mb": 22046.256128, "reserved_mb": 42750.44352, "deadline_missed": true}, {"step": 80, "t_total_ms": 190.03378499999712, "kv_cache_mb": 2696.937472, "alloc_mb": 17759.366144, "peak_alloc_mb": 22134.286336, "reserved_mb": 43427.823616, "deadline_missed": true}, {"step": 81, "t_total_ms": 289.83639000000494, "kv_cache_mb": 2730.622976, "alloc_mb": 17793.166336, "peak_alloc_mb": 22221.727744, "reserved_mb": 44113.59232, "deadline_missed": true}, {"step": 82, "t_total_ms": 227.52006700000038, "kv_cache_mb": 2764.30848, "alloc_mb": 17827.585024, "peak_alloc_mb": 22311.06048, "reserved_mb": 44807.749632, "deadline_missed": true}, {"step": 83, "t_total_ms": 292.4831480000023, "kv_cache_mb": 2797.993984, "alloc_mb": 17860.744192, "peak_alloc_mb": 22400.623104, "reserved_mb": 45510.295552, "deadline_missed": true}, {"step": 84, "t_total_ms": 232.75288699998953, "kv_cache_mb": 2831.679488, "alloc_mb": 17893.90336, "peak_alloc_mb": 22487.532544, "reserved_mb": 46221.23008, "deadline_missed": true}, {"step": 85, "t_total_ms": 299.3063669999998, "kv_cache_mb": 2865.364992, "alloc_mb": 17927.588864, "peak_alloc_mb": 22575.993344, "reserved_mb": 46940.553216, "deadline_missed": true}, {"step": 86, "t_total_ms": 237.50504800000272, "kv_cache_mb": 2899.050496, "alloc_mb": 17961.901056, "peak_alloc_mb": 22665.188352, "reserved_mb": 47668.26496, "deadline_missed": true}, {"step": 87, "t_total_ms": 305.61176700000203, "kv_cache_mb": 2932.736, "alloc_mb": 17995.164672, "peak_alloc_mb": 22754.253312, "reserved_mb": 48404.365312, "deadline_missed": true}, {"step": 88, "t_total_ms": 207.20103400000767, "kv_cache_mb": 2966.421504, "alloc_mb": 18028.850176, "peak_alloc_mb": 22843.311104, "reserved_mb": 49150.951424, "deadline_missed": true}, {"step": 89, "t_total_ms": 312.7037839999929, "kv_cache_mb": 3000.107008, "alloc_mb": 18062.53568, "peak_alloc_mb": 22930.074112, "reserved_mb": 49905.926144, "deadline_missed": true}, {"step": 90, "t_total_ms": 247.37063299998852, "kv_cache_mb": 3033.792512, "alloc_mb": 18096.802816, "peak_alloc_mb": 23020.808192, "reserved_mb": 50669.289472, "deadline_missed": true}, {"step": 91, "t_total_ms": 318.59586500000603, "kv_cache_mb": 3067.478016, "alloc_mb": 18130.250752, "peak_alloc_mb": 23108.81536, "reserved_mb": 51441.041408, "deadline_missed": true}, {"step": 92, "t_total_ms": 253.1149510000006, "kv_cache_mb": 3101.16352, "alloc_mb": 18163.592192, "peak_alloc_mb": 23197.92128, "reserved_mb": 52221.181952, "deadline_missed": true}, {"step": 93, "t_total_ms": 325.73170099999516, "kv_cache_mb": 3134.849024, "alloc_mb": 18197.277696, "peak_alloc_mb": 23284.562944, "reserved_mb": 53009.711104, "deadline_missed": true}, {"step": 94, "t_total_ms": 258.7160509999933, "kv_cache_mb": 3168.534528, "alloc_mb": 18231.630848, "peak_alloc_mb": 23375.817728, "reserved_mb": 53806.628864, "deadline_missed": true}, {"step": 95, "t_total_ms": 330.87909200000354, "kv_cache_mb": 3202.220032, "alloc_mb": 18264.648704, "peak_alloc_mb": 23465.214976, "reserved_mb": 54611.935232, "deadline_missed": true}, {"step": 96, "t_total_ms": 232.9734439999953, "kv_cache_mb": 3235.905536, "alloc_mb": 18298.334208, "peak_alloc_mb": 23551.497216, "reserved_mb": 55425.630208, "deadline_missed": true}, {"step": 97, "t_total_ms": 337.38102999998887, "kv_cache_mb": 3269.59104, "alloc_mb": 18333.14816, "peak_alloc_mb": 23640.181248, "reserved_mb": 56247.713792, "deadline_missed": true}, {"step": 98, "t_total_ms": 263.95505899999705, "kv_cache_mb": 3303.276544, "alloc_mb": 18366.053376, "peak_alloc_mb": 23730.331648, "reserved_mb": 57078.185984, "deadline_missed": true}, {"step": 99, "t_total_ms": 341.7728129999915, "kv_cache_mb": 3336.962048, "alloc_mb": 18399.679488, "peak_alloc_mb": 23816.933888, "reserved_mb": 57917.046784, "deadline_missed": true}, {"step": 100, "t_total_ms": 264.08805399999835, "kv_cache_mb": 3370.647552, "alloc_mb": 18432.838656, "peak_alloc_mb": 23905.855488, "reserved_mb": 58764.296192, "deadline_missed": true}, {"step": 101, "t_total_ms": 342.11386500000174, "kv_cache_mb": 3404.333056, "alloc_mb": 18466.52416, "peak_alloc_mb": 23993.304064, "reserved_mb": 59619.934208, "deadline_missed": true}, {"step": 102, "t_total_ms": 268.97431200001165, "kv_cache_mb": 3438.01856, "alloc_mb": 18500.447232, "peak_alloc_mb": 24082.508288, "reserved_mb": 60483.960832, "deadline_missed": true}, {"step": 103, "t_total_ms": 347.6273850000098, "kv_cache_mb": 3471.704064, "alloc_mb": 18534.132736, "peak_alloc_mb": 24171.602944, "reserved_mb": 61356.376064, "deadline_missed": true}, {"step": 104, "t_total_ms": 252.12891500000012, "kv_cache_mb": 3505.389568, "alloc_mb": 18567.81824, "peak_alloc_mb": 24260.957696, "reserved_mb": 62237.179904, "deadline_missed": true}, {"step": 105, "t_total_ms": 354.63451500000076, "kv_cache_mb": 3539.075072, "alloc_mb": 18601.503744, "peak_alloc_mb": 24348.998656, "reserved_mb": 63126.372352, "deadline_missed": true}, {"step": 106, "t_total_ms": 278.74356699999225, "kv_cache_mb": 3572.760576, "alloc_mb": 18635.189248, "peak_alloc_mb": 24438.00576, "reserved_mb": 64023.953408, "deadline_missed": true}, {"step": 107, "t_total_ms": 360.2864870000104, "kv_cache_mb": 3606.44608, "alloc_mb": 18669.691904, "peak_alloc_mb": 24526.928896, "reserved_mb": 64929.923072, "deadline_missed": true}, {"step": 108, "t_total_ms": 285.28252300000645, "kv_cache_mb": 3640.131584, "alloc_mb": 18702.560256, "peak_alloc_mb": 24615.870464, "reserved_mb": 65844.281344, "deadline_missed": true}, {"step": 109, "t_total_ms": 367.928586000005, "kv_cache_mb": 3673.817088, "alloc_mb": 18736.002048, "peak_alloc_mb": 24703.224832, "reserved_mb": 66767.028224, "deadline_missed": true}, {"step": 110, "t_total_ms": 289.8006670000086, "kv_cache_mb": 3707.502592, "alloc_mb": 18769.931264, "peak_alloc_mb": 24791.857152, "reserved_mb": 67698.163712, "deadline_missed": true}, {"step": 111, "t_total_ms": 375.5944360000001, "kv_cache_mb": 3741.188096, "alloc_mb": 18803.616768, "peak_alloc_mb": 24882.19136, "reserved_mb": 68637.687808, "deadline_missed": true}, {"step": 112, "t_total_ms": 270.4820059999946, "kv_cache_mb": 3774.8736, "alloc_mb": 18837.302272, "peak_alloc_mb": 24970.713088, "reserved_mb": 69585.600512, "deadline_missed": true}, {"step": 113, "t_total_ms": 383.0745479999962, "kv_cache_mb": 3808.559104, "alloc_mb": 18872.024064, "peak_alloc_mb": 25059.26656, "reserved_mb": 70541.901824, "deadline_missed": true}, {"step": 114, "t_total_ms": 301.3842889999978, "kv_cache_mb": 3842.244608, "alloc_mb": 18904.67328, "peak_alloc_mb": 25148.05248, "reserved_mb": 71506.591744, "deadline_missed": true}, {"step": 115, "t_total_ms": 388.943459999993, "kv_cache_mb": 3875.930112, "alloc_mb": 18938.614784, "peak_alloc_mb": 25235.866112, "reserved_mb": 72479.670272, "deadline_missed": true}, {"step": 116, "t_total_ms": 306.00791899999535, "kv_cache_mb": 3909.615616, "alloc_mb": 18971.773952, "peak_alloc_mb": 25323.377664, "reserved_mb": 73461.137408, "deadline_missed": true}, {"step": 117, "t_total_ms": 397.01898599999197, "kv_cache_mb": 3943.30112, "alloc_mb": 19005.729792, "peak_alloc_mb": 25412.415488, "reserved_mb": 74450.993152, "deadline_missed": true}, {"step": 118, "t_total_ms": 310.4293070000068, "kv_cache_mb": 3976.986624, "alloc_mb": 19039.640576, "peak_alloc_mb": 25500.844544, "reserved_mb": 75449.237504, "deadline_missed": true}, {"step": 119, "t_total_ms": 400.61723400000915, "kv_cache_mb": 4010.672128, "alloc_mb": 19073.1008, "peak_alloc_mb": 25589.504, "reserved_mb": 76455.870464, "deadline_missed": true}, {"step": 120, "t_total_ms": 295.6614959999939, "kv_cache_mb": 4044.357632, "alloc_mb": 19106.786304, "peak_alloc_mb": 25677.852672, "reserved_mb": 77472.989184, "deadline_missed": true}, {"step": 121, "t_total_ms": 409.0379850000119, "kv_cache_mb": 4078.043136, "alloc_mb": 19141.93408, "peak_alloc_mb": 25767.451136, "reserved_mb": 78498.496512, "deadline_missed": true}, {"step": 122, "t_total_ms": 321.46355899999435, "kv_cache_mb": 4111.72864, "alloc_mb": 19174.157312, "peak_alloc_mb": 25856.073216, "reserved_mb": 79532.392448, "deadline_missed": true}, {"step": 123, "t_total_ms": 415.37189900000726, "kv_cache_mb": 4145.414144, "alloc_mb": 19208.561664, "peak_alloc_mb": 25943.951872, "reserved_mb": 80574.676992, "deadline_missed": true}, {"step": 124, "t_total_ms": 326.2335329999928, "kv_cache_mb": 4179.099648, "alloc_mb": 19241.52832, "peak_alloc_mb": 26032.573952, "reserved_mb": 81625.350144, "deadline_missed": true}, {"step": 125, "t_total_ms": 421.84115899999597, "kv_cache_mb": 4212.785152, "alloc_mb": 19276.155904, "peak_alloc_mb": 26121.668096, "reserved_mb": 82684.411904, "deadline_missed": true}, {"step": 126, "t_total_ms": 331.88641899999993, "kv_cache_mb": 4246.470656, "alloc_mb": 19308.899328, "peak_alloc_mb": 26210.912256, "reserved_mb": 83751.862272, "deadline_missed": true}, {"step": 127, "t_total_ms": 584.3505859999993, "kv_cache_mb": 4280.15616, "alloc_mb": 19341.9264, "peak_alloc_mb": 26298.471424, "reserved_mb": 28315.746304, "deadline_missed": true}, {"step": 128, "t_total_ms": 314.3374999999935, "kv_cache_mb": 4313.841664, "alloc_mb": 19377.9712, "peak_alloc_mb": 26389.75488, "reserved_mb": 29399.973888, "deadline_missed": true}, {"step": 129, "t_total_ms": 442.54461500000275, "kv_cache_mb": 4347.527168, "alloc_mb": 19416.793088, "peak_alloc_mb": 26483.795968, "reserved_mb": 30492.59008, "deadline_missed": true}, {"step": 130, "t_total_ms": 347.3239779999915, "kv_cache_mb": 4381.212672, "alloc_mb": 19455.752704, "peak_alloc_mb": 26576.758272, "reserved_mb": 31593.59488, "deadline_missed": true}, {"step": 131, "t_total_ms": 442.4730499999896, "kv_cache_mb": 4414.898176, "alloc_mb": 19493.505024, "peak_alloc_mb": 26668.987904, "reserved_mb": 32702.988288, "deadline_missed": true}, {"step": 132, "t_total_ms": 341.5300890000026, "kv_cache_mb": 4448.58368, "alloc_mb": 19530.2144, "peak_alloc_mb": 26761.287168, "reserved_mb": 33820.770304, "deadline_missed": true}, {"step": 133, "t_total_ms": 441.89890799999887, "kv_cache_mb": 4482.269184, "alloc_mb": 19567.468544, "peak_alloc_mb": 26853.462016, "reserved_mb": 34946.940928, "deadline_missed": true}, {"step": 134, "t_total_ms": 346.27840900000706, "kv_cache_mb": 4515.954688, "alloc_mb": 19606.006784, "peak_alloc_mb": 26945.32864, "reserved_mb": 36081.50016, "deadline_missed": true}, {"step": 135, "t_total_ms": 446.53648700000304, "kv_cache_mb": 4549.640192, "alloc_mb": 19643.260928, "peak_alloc_mb": 27039.362048, "reserved_mb": 37224.448, "deadline_missed": true}, {"step": 136, "t_total_ms": 329.8807240000059, "kv_cache_mb": 4583.325696, "alloc_mb": 19681.799168, "peak_alloc_mb": 27136.09984, "reserved_mb": 38375.784448, "deadline_missed": true}, {"step": 137, "t_total_ms": 455.48514700000453, "kv_cache_mb": 4617.0112, "alloc_mb": 19719.053312, "peak_alloc_mb": 27227.883008, "reserved_mb": 39535.509504, "deadline_missed": true}, {"step": 138, "t_total_ms": 358.00698500000294, "kv_cache_mb": 4650.696704, "alloc_mb": 19758.373376, "peak_alloc_mb": 27320.648704, "reserved_mb": 40703.623168, "deadline_missed": true}, {"step": 139, "t_total_ms": 461.2788879999954, "kv_cache_mb": 4684.382208, "alloc_mb": 19794.845696, "peak_alloc_mb": 27412.98688, "reserved_mb": 41880.12544, "deadline_missed": true}, {"step": 140, "t_total_ms": 363.4323799999919, "kv_cache_mb": 4718.067712, "alloc_mb": 19834.140672, "peak_alloc_mb": 27506.433536, "reserved_mb": 43065.01632, "deadline_missed": true}, {"step": 141, "t_total_ms": 469.8785920000006, "kv_cache_mb": 4751.753216, "alloc_mb": 19870.884352, "peak_alloc_mb": 27597.844992, "reserved_mb": 44258.295808, "deadline_missed": true}, {"step": 142, "t_total_ms": 369.1405790000033, "kv_cache_mb": 4785.43872, "alloc_mb": 19909.17632, "peak_alloc_mb": 27689.273856, "reserved_mb": 45459.963904, "deadline_missed": true}, {"step": 143, "t_total_ms": 478.18086399999515, "kv_cache_mb": 4819.124224, "alloc_mb": 19947.295744, "peak_alloc_mb": 27782.080512, "reserved_mb": 46670.020608, "deadline_missed": true}, {"step": 144, "t_total_ms": 349.9241240000117, "kv_cache_mb": 4852.809728, "alloc_mb": 19984.968704, "peak_alloc_mb": 27875.141632, "reserved_mb": 47888.46592, "deadline_missed": true}, {"step": 145, "t_total_ms": 484.84075800000426, "kv_cache_mb": 4886.495232, "alloc_mb": 20023.614976, "peak_alloc_mb": 27970.4064, "reserved_mb": 49115.29984, "deadline_missed": true}, {"step": 146, "t_total_ms": 378.8997649999999, "kv_cache_mb": 4920.180736, "alloc_mb": 20062.523904, "peak_alloc_mb": 28061.953536, "reserved_mb": 50350.522368, "deadline_missed": true}, {"step": 147, "t_total_ms": 489.61693699999387, "kv_cache_mb": 4953.86624, "alloc_mb": 20099.054592, "peak_alloc_mb": 28154.551808, "reserved_mb": 51594.133504, "deadline_missed": true}, {"step": 148, "t_total_ms": 384.75363399999196, "kv_cache_mb": 4987.551744, "alloc_mb": 20136.553472, "peak_alloc_mb": 28248.281088, "reserved_mb": 52846.133248, "deadline_missed": true}, {"step": 149, "t_total_ms": 496.879026000002, "kv_cache_mb": 5021.237248, "alloc_mb": 20173.807616, "peak_alloc_mb": 28338.994176, "reserved_mb": 54106.5216, "deadline_missed": true}, {"step": 150, "t_total_ms": 391.22688699998776, "kv_cache_mb": 5054.922752, "alloc_mb": 20212.345856, "peak_alloc_mb": 28430.955008, "reserved_mb": 55375.29856, "deadline_missed": true}, {"step": 151, "t_total_ms": 503.530990999991, "kv_cache_mb": 5088.608256, "alloc_mb": 20250.146816, "peak_alloc_mb": 28525.960192, "reserved_mb": 56652.464128, "deadline_missed": true}, {"step": 152, "t_total_ms": 372.5954370000011, "kv_cache_mb": 5122.29376, "alloc_mb": 20315.155456, "peak_alloc_mb": 28644.827648, "reserved_mb": 57940.115456, "deadline_missed": true}, {"step": 153, "t_total_ms": 510.9285750000083, "kv_cache_mb": 5155.979264, "alloc_mb": 20348.711424, "peak_alloc_mb": 28734.672384, "reserved_mb": 59236.155392, "deadline_missed": true}, {"step": 154, "t_total_ms": 400.9356259999919, "kv_cache_mb": 5189.664768, "alloc_mb": 20383.5136, "peak_alloc_mb": 28822.949376, "reserved_mb": 60540.583936, "deadline_missed": true}, {"step": 155, "t_total_ms": 517.2505750000056, "kv_cache_mb": 5223.350272, "alloc_mb": 20417.243136, "peak_alloc_mb": 28912.94464, "reserved_mb": 61853.401088, "deadline_missed": true}, {"step": 156, "t_total_ms": 406.3313989999955, "kv_cache_mb": 5257.035776, "alloc_mb": 20454.057984, "peak_alloc_mb": 29003.036672, "reserved_mb": 63174.606848, "deadline_missed": true}, {"step": 157, "t_total_ms": 525.632329000004, "kv_cache_mb": 5290.72128, "alloc_mb": 20486.160896, "peak_alloc_mb": 29091.4048, "reserved_mb": 64504.201216, "deadline_missed": true}, {"step": 158, "t_total_ms": 412.4573360000028, "kv_cache_mb": 5324.406784, "alloc_mb": 20521.032192, "peak_alloc_mb": 29179.386368, "reserved_mb": 65842.184192, "deadline_missed": true}, {"step": 159, "t_total_ms": 530.6832119999996, "kv_cache_mb": 5358.092288, "alloc_mb": 20554.67008, "peak_alloc_mb": 29269.804032, "reserved_mb": 67188.555776, "deadline_missed": true}, {"step": 160, "t_total_ms": 378.0870169999986, "kv_cache_mb": 5391.777792, "alloc_mb": 20590.649344, "peak_alloc_mb": 29360.2048, "reserved_mb": 68543.315968, "deadline_missed": true}, {"step": 161, "t_total_ms": 536.2042209999913, "kv_cache_mb": 5425.463296, "alloc_mb": 20630.173696, "peak_alloc_mb": 29454.076416, "reserved_mb": 69906.464768, "deadline_missed": true}, {"step": 162, "t_total_ms": 417.96046700000034, "kv_cache_mb": 5459.1488, "alloc_mb": 20667.994112, "peak_alloc_mb": 29547.142656, "reserved_mb": 71278.002176, "deadline_missed": true}, {"step": 163, "t_total_ms": 542.8082499999931, "kv_cache_mb": 5492.834304, "alloc_mb": 20704.354304, "peak_alloc_mb": 29638.01088, "reserved_mb": 72657.928192, "deadline_missed": true}, {"step": 164, "t_total_ms": 417.48675799999546, "kv_cache_mb": 5526.519808, "alloc_mb": 20742.897664, "peak_alloc_mb": 29731.712, "reserved_mb": 74046.242816, "deadline_missed": true}, {"step": 165, "t_total_ms": 542.5343099999935, "kv_cache_mb": 5560.205312, "alloc_mb": 20780.761088, "peak_alloc_mb": 29826.112, "reserved_mb": 75442.946048, "deadline_missed": true}, {"step": 166, "t_total_ms": 421.68647900000167, "kv_cache_mb": 5593.890816, "alloc_mb": 20818.026496, "peak_alloc_mb": 29917.500928, "reserved_mb": 76848.037888, "deadline_missed": true}, {"step": 167, "t_total_ms": 546.8484129999922, "kv_cache_mb": 5627.57632, "alloc_mb": 20857.443328, "peak_alloc_mb": 30010.269696, "reserved_mb": 78261.518336, "deadline_missed": true}, {"step": 168, "t_total_ms": 400.67232799999886, "kv_cache_mb": 5661.261824, "alloc_mb": 20893.81888, "peak_alloc_mb": 30103.550976, "reserved_mb": 79683.387392, "deadline_missed": true}, {"step": 169, "t_total_ms": 555.6494439999966, "kv_cache_mb": 5694.947328, "alloc_mb": 20931.9168, "peak_alloc_mb": 30197.136384, "reserved_mb": 81113.645056, "deadline_missed": true}, {"step": 170, "t_total_ms": 432.7455429999958, "kv_cache_mb": 5728.632832, "alloc_mb": 20970.303488, "peak_alloc_mb": 30289.248256, "reserved_mb": 82552.291328, "deadline_missed": true}, {"step": 171, "t_total_ms": 561.7178809999928, "kv_cache_mb": 5762.318336, "alloc_mb": 21007.52384, "peak_alloc_mb": 30382.237696, "reserved_mb": 83999.326208, "deadline_missed": true}, {"step": 172, "t_total_ms": 568.5720339999989, "kv_cache_mb": 5796.00384, "alloc_mb": 21046.57408, "peak_alloc_mb": 30477.010432, "reserved_mb": 33046.921216, "deadline_missed": true}, {"step": 173, "t_total_ms": 578.664764999985, "kv_cache_mb": 5829.689344, "alloc_mb": 21084.145152, "peak_alloc_mb": 30568.559104, "reserved_mb": 34510.733312, "deadline_missed": true}, {"step": 174, "t_total_ms": 450.8089489999918, "kv_cache_mb": 5863.374848, "alloc_mb": 21122.69568, "peak_alloc_mb": 30662.335488, "reserved_mb": 35982.934016, "deadline_missed": true}, {"step": 175, "t_total_ms": 577.7033620000225, "kv_cache_mb": 5897.060352, "alloc_mb": 21160.042496, "peak_alloc_mb": 30753.883648, "reserved_mb": 37463.523328, "deadline_missed": true}, {"step": 176, "t_total_ms": 418.2771000000116, "kv_cache_mb": 5930.745856, "alloc_mb": 21197.646848, "peak_alloc_mb": 30844.60032, "reserved_mb": 38952.501248, "deadline_missed": true}, {"step": 177, "t_total_ms": 584.6767209999939, "kv_cache_mb": 5964.43136, "alloc_mb": 21236.222464, "peak_alloc_mb": 30938.488832, "reserved_mb": 40449.867776, "deadline_missed": true}, {"step": 178, "t_total_ms": 457.25770900000384, "kv_cache_mb": 5998.116864, "alloc_mb": 21274.914816, "peak_alloc_mb": 31032.862208, "reserved_mb": 41955.622912, "deadline_missed": true}, {"step": 179, "t_total_ms": 590.7980670000086, "kv_cache_mb": 6031.802368, "alloc_mb": 21312.310272, "peak_alloc_mb": 31125.77536, "reserved_mb": 43469.766656, "deadline_missed": true}, {"step": 180, "t_total_ms": 462.5831589999905, "kv_cache_mb": 6065.487872, "alloc_mb": 21349.231616, "peak_alloc_mb": 31216.400384, "reserved_mb": 44992.299008, "deadline_missed": true}, {"step": 181, "t_total_ms": 598.5476829999925, "kv_cache_mb": 6099.173376, "alloc_mb": 21387.316736, "peak_alloc_mb": 31310.355968, "reserved_mb": 46523.219968, "deadline_missed": true}, {"step": 182, "t_total_ms": 468.91899099998113, "kv_cache_mb": 6132.85888, "alloc_mb": 21424.928768, "peak_alloc_mb": 31402.495488, "reserved_mb": 48062.529536, "deadline_missed": true}, {"step": 183, "t_total_ms": 605.9006369999906, "kv_cache_mb": 6166.544384, "alloc_mb": 21462.676992, "peak_alloc_mb": 31495.34976, "reserved_mb": 49610.227712, "deadline_missed": true}, {"step": 184, "t_total_ms": 437.44380300000785, "kv_cache_mb": 6200.229888, "alloc_mb": 21500.157952, "peak_alloc_mb": 31588.575744, "reserved_mb": 51168.411648, "deadline_missed": true}, {"step": 185, "t_total_ms": 614.9094909999917, "kv_cache_mb": 6233.915392, "alloc_mb": 21539.91424, "peak_alloc_mb": 31683.027968, "reserved_mb": 52734.984192, "deadline_missed": true}, {"step": 186, "t_total_ms": 480.766119000009, "kv_cache_mb": 6267.600896, "alloc_mb": 21575.950336, "peak_alloc_mb": 31774.423552, "reserved_mb": 54309.945344, "deadline_missed": true}, {"step": 187, "t_total_ms": 619.3964809999954, "kv_cache_mb": 6301.2864, "alloc_mb": 21615.04512, "peak_alloc_mb": 31866.509824, "reserved_mb": 55893.295104, "deadline_missed": true}, {"step": 188, "t_total_ms": 487.32718200000136, "kv_cache_mb": 6334.971904, "alloc_mb": 21652.061184, "peak_alloc_mb": 31959.143424, "reserved_mb": 57485.033472, "deadline_missed": true}, {"step": 189, "t_total_ms": 628.499698000013, "kv_cache_mb": 6368.657408, "alloc_mb": 21691.222016, "peak_alloc_mb": 32052.417024, "reserved_mb": 59085.160448, "deadline_missed": true}, {"step": 190, "t_total_ms": 494.3005070000197, "kv_cache_mb": 6402.342912, "alloc_mb": 21727.535104, "peak_alloc_mb": 32144.983552, "reserved_mb": 60693.676032, "deadline_missed": true}, {"step": 191, "t_total_ms": 634.2979750000097, "kv_cache_mb": 6436.028416, "alloc_mb": 21765.44768, "peak_alloc_mb": 32236.911616, "reserved_mb": 62310.580224, "deadline_missed": true}, {"step": 192, "t_total_ms": 446.7967939999937, "kv_cache_mb": 6469.71392, "alloc_mb": 21803.327488, "peak_alloc_mb": 32329.450496, "reserved_mb": 63935.873024, "deadline_missed": true}, {"step": 193, "t_total_ms": 645.4899539999985, "kv_cache_mb": 6503.399424, "alloc_mb": 21841.240064, "peak_alloc_mb": 32422.594048, "reserved_mb": 65569.554432, "deadline_missed": true}, {"step": 194, "t_total_ms": 503.0096159999857, "kv_cache_mb": 6537.084928, "alloc_mb": 21879.119872, "peak_alloc_mb": 32516.023808, "reserved_mb": 67211.624448, "deadline_missed": true}, {"step": 195, "t_total_ms": 650.0613160000057, "kv_cache_mb": 6570.770432, "alloc_mb": 21917.124608, "peak_alloc_mb": 32607.96672, "reserved_mb": 68862.083072, "deadline_missed": true}, {"step": 196, "t_total_ms": 501.59199099999796, "kv_cache_mb": 6604.455936, "alloc_mb": 21954.912256, "peak_alloc_mb": 32700.783104, "reserved_mb": 70520.930304, "deadline_missed": true}, {"step": 197, "t_total_ms": 645.8073539999987, "kv_cache_mb": 6638.14144, "alloc_mb": 21993.352704, "peak_alloc_mb": 32794.724352, "reserved_mb": 72188.166144, "deadline_missed": true}, {"step": 198, "t_total_ms": 508.26069500001836, "kv_cache_mb": 6671.826944, "alloc_mb": 22030.70464, "peak_alloc_mb": 32887.0272, "reserved_mb": 73863.790592, "deadline_missed": true}, {"step": 199, "t_total_ms": 651.0363530000234, "kv_cache_mb": 6705.512448, "alloc_mb": 22070.17472, "peak_alloc_mb": 32981.101568, "reserved_mb": 75547.803648, "deadline_missed": true}, {"step": 200, "t_total_ms": 466.34606399999257, "kv_cache_mb": 6739.197952, "alloc_mb": 22106.497024, "peak_alloc_mb": 33074.097664, "reserved_mb": 77240.205312, "deadline_missed": true}, {"step": 201, "t_total_ms": 661.684532999999, "kv_cache_mb": 6772.883456, "alloc_mb": 22144.4096, "peak_alloc_mb": 33165.95712, "reserved_mb": 78940.995584, "deadline_missed": true}, {"step": 202, "t_total_ms": 518.1414560000235, "kv_cache_mb": 6806.56896, "alloc_mb": 22182.289408, "peak_alloc_mb": 33260.033024, "reserved_mb": 80650.174464, "deadline_missed": true}, {"step": 203, "t_total_ms": 668.272447000021, "kv_cache_mb": 6840.254464, "alloc_mb": 22220.201984, "peak_alloc_mb": 33351.960576, "reserved_mb": 82367.741952, "deadline_missed": true}, {"step": 204, "t_total_ms": 526.7855359999771, "kv_cache_mb": 6873.939968, "alloc_mb": 22259.984384, "peak_alloc_mb": 33446.361088, "reserved_mb": 84093.698048, "deadline_missed": true}, {"step": 205, "t_total_ms": 858.5196030000191, "kv_cache_mb": 6907.625472, "alloc_mb": 22296.887808, "peak_alloc_mb": 33539.772416, "reserved_mb": 35613.835264, "deadline_missed": true}, {"step": 206, "t_total_ms": 541.9465410000157, "kv_cache_mb": 6941.310976, "alloc_mb": 22333.874176, "peak_alloc_mb": 33629.899264, "reserved_mb": 37356.568576, "deadline_missed": true}, {"step": 207, "t_total_ms": 684.7035680000033, "kv_cache_mb": 6974.99648, "alloc_mb": 22371.786752, "peak_alloc_mb": 33723.533312, "reserved_mb": 39107.690496, "deadline_missed": true}, {"step": 208, "t_total_ms": 490.0977620000049, "kv_cache_mb": 7008.681984, "alloc_mb": 22409.66656, "peak_alloc_mb": 33816.111104, "reserved_mb": 40867.201024, "deadline_missed": true}, {"step": 209, "t_total_ms": 693.2617070000049, "kv_cache_mb": 7042.367488, "alloc_mb": 22447.579136, "peak_alloc_mb": 33907.979264, "reserved_mb": 42635.10016, "deadline_missed": true}, {"step": 210, "t_total_ms": 543.7717399999826, "kv_cache_mb": 7076.052992, "alloc_mb": 22485.458944, "peak_alloc_mb": 34001.229312, "reserved_mb": 44411.387904, "deadline_missed": true}, {"step": 211, "t_total_ms": 700.0715359999958, "kv_cache_mb": 7109.738496, "alloc_mb": 22523.430912, "peak_alloc_mb": 34094.07232, "reserved_mb": 46196.064256, "deadline_missed": true}, {"step": 212, "t_total_ms": 550.3612299999929, "kv_cache_mb": 7143.424, "alloc_mb": 22561.251328, "peak_alloc_mb": 34186.31168, "reserved_mb": 47989.129216, "deadline_missed": true}, {"step": 213, "t_total_ms": 708.8103490000037, "kv_cache_mb": 7177.109504, "alloc_mb": 22599.163904, "peak_alloc_mb": 34279.87456, "reserved_mb": 49790.582784, "deadline_missed": true}, {"step": 214, "t_total_ms": 556.9804200000021, "kv_cache_mb": 7210.795008, "alloc_mb": 22637.702144, "peak_alloc_mb": 34372.166144, "reserved_mb": 51600.42496, "deadline_missed": true}, {"step": 215, "t_total_ms": 716.6665770000122, "kv_cache_mb": 7244.480512, "alloc_mb": 22675.158016, "peak_alloc_mb": 34465.430528, "reserved_mb": 53418.655744, "deadline_missed": true}, {"step": 216, "t_total_ms": 512.3150770000109, "kv_cache_mb": 7278.166016, "alloc_mb": 22714.272768, "peak_alloc_mb": 34558.129152, "reserved_mb": 55247.372288, "deadline_missed": true}, {"step": 217, "t_total_ms": 725.108597000002, "kv_cache_mb": 7311.85152, "alloc_mb": 22751.254528, "peak_alloc_mb": 34651.444736, "reserved_mb": 57084.47744, "deadline_missed": true}, {"step": 218, "t_total_ms": 569.1971699999954, "kv_cache_mb": 7345.537024, "alloc_mb": 22789.286912, "peak_alloc_mb": 34744.024576, "reserved_mb": 58929.9712, "deadline_missed": true}, {"step": 219, "t_total_ms": 732.7596320000112, "kv_cache_mb": 7379.222528, "alloc_mb": 22826.541056, "peak_alloc_mb": 34837.478912, "reserved_mb": 60783.853568, "deadline_missed": true}, {"step": 220, "t_total_ms": 575.4692309999996, "kv_cache_mb": 7412.908032, "alloc_mb": 22865.726464, "peak_alloc_mb": 34931.153408, "reserved_mb": 62646.124544, "deadline_missed": true}, {"step": 221, "t_total_ms": 740.9000460000073, "kv_cache_mb": 7446.593536, "alloc_mb": 22902.33344, "peak_alloc_mb": 35023.726592, "reserved_mb": 64516.784128, "deadline_missed": true}, {"step": 222, "t_total_ms": 581.2040720000198, "kv_cache_mb": 7480.27904, "alloc_mb": 22941.378048, "peak_alloc_mb": 35115.844096, "reserved_mb": 66395.83232, "deadline_missed": true}, {"step": 223, "t_total_ms": 745.8847460000015, "kv_cache_mb": 7513.964544, "alloc_mb": 22979.158528, "peak_alloc_mb": 35209.878016, "reserved_mb": 68283.26912, "deadline_missed": true}, {"step": 224, "t_total_ms": 521.6952709999987, "kv_cache_mb": 7547.650048, "alloc_mb": 23016.664064, "peak_alloc_mb": 35300.87936, "reserved_mb": 70179.094528, "deadline_missed": true}, {"step": 225, "t_total_ms": 755.4610459999935, "kv_cache_mb": 7581.335552, "alloc_mb": 23053.918208, "peak_alloc_mb": 35395.291136, "reserved_mb": 72083.308544, "deadline_missed": true}, {"step": 226, "t_total_ms": 590.9711019999975, "kv_cache_mb": 7615.021056, "alloc_mb": 23091.798016, "peak_alloc_mb": 35486.674944, "reserved_mb": 73995.911168, "deadline_missed": true}, {"step": 227, "t_total_ms": 763.4020030000102, "kv_cache_mb": 7648.70656, "alloc_mb": 23130.769408, "peak_alloc_mb": 35579.941888, "reserved_mb": 75916.9024, "deadline_missed": true}, {"step": 228, "t_total_ms": 587.1995119999838, "kv_cache_mb": 7682.392064, "alloc_mb": 23167.5904, "peak_alloc_mb": 35672.406528, "reserved_mb": 77846.28224, "deadline_missed": true}, {"step": 229, "t_total_ms": 761.5739839999947, "kv_cache_mb": 7716.077568, "alloc_mb": 23205.502976, "peak_alloc_mb": 35765.4016, "reserved_mb": 79784.050688, "deadline_missed": true}, {"step": 230, "t_total_ms": 592.4847029999967, "kv_cache_mb": 7749.763072, "alloc_mb": 23243.382784, "peak_alloc_mb": 35857.465856, "reserved_mb": 81730.207744, "deadline_missed": true}, {"step": 231, "t_total_ms": 766.7979929999831, "kv_cache_mb": 7783.448576, "alloc_mb": 23281.29536, "peak_alloc_mb": 35949.862912, "reserved_mb": 83684.753408, "deadline_missed": true}, {"step": 232, "t_total_ms": 737.6834849999909, "kv_cache_mb": 7817.13408, "alloc_mb": 23319.486976, "peak_alloc_mb": 36046.17728, "reserved_mb": 38784.729088, "deadline_missed": true}, {"step": 233, "t_total_ms": 784.3778620000137, "kv_cache_mb": 7850.819584, "alloc_mb": 23357.20704, "peak_alloc_mb": 36137.97888, "reserved_mb": 40756.051968, "deadline_missed": true}, {"step": 234, "t_total_ms": 607.2766290000118, "kv_cache_mb": 7884.505088, "alloc_mb": 23394.967552, "peak_alloc_mb": 36230.16192, "reserved_mb": 42735.763456, "deadline_missed": true}, {"step": 235, "t_total_ms": 780.083301000019, "kv_cache_mb": 7918.190592, "alloc_mb": 23432.900608, "peak_alloc_mb": 36322.698752, "reserved_mb": 44723.863552, "deadline_missed": true}, {"step": 236, "t_total_ms": 610.3628530000265, "kv_cache_mb": 7951.876096, "alloc_mb": 23470.759936, "peak_alloc_mb": 36415.734784, "reserved_mb": 46720.352256, "deadline_missed": true}, {"step": 237, "t_total_ms": 791.4412730000038, "kv_cache_mb": 7985.5616, "alloc_mb": 23508.672512, "peak_alloc_mb": 36508.151296, "reserved_mb": 48725.229568, "deadline_missed": true}, {"step": 238, "t_total_ms": 617.4674350000089, "kv_cache_mb": 8019.247104, "alloc_mb": 23546.55232, "peak_alloc_mb": 36600.55552, "reserved_mb": 50738.495488, "deadline_missed": true}, {"step": 239, "t_total_ms": 803.227794999998, "kv_cache_mb": 8052.932608, "alloc_mb": 23584.654336, "peak_alloc_mb": 36694.322176, "reserved_mb": 52760.150016, "deadline_missed": true}, {"step": 240, "t_total_ms": 556.8327549999879, "kv_cache_mb": 8086.618112, "alloc_mb": 23622.344704, "peak_alloc_mb": 36787.383808, "reserved_mb": 54790.193152, "deadline_missed": true}, {"step": 241, "t_total_ms": 807.7352219999909, "kv_cache_mb": 8120.303616, "alloc_mb": 23661.175808, "peak_alloc_mb": 36880.56832, "reserved_mb": 56828.624896, "deadline_missed": true}, {"step": 242, "t_total_ms": 630.4173449999837, "kv_cache_mb": 8153.98912, "alloc_mb": 23698.79552, "peak_alloc_mb": 36973.51424, "reserved_mb": 58875.445248, "deadline_missed": true}, {"step": 243, "t_total_ms": 812.1626999999876, "kv_cache_mb": 8187.674624, "alloc_mb": 23736.049664, "peak_alloc_mb": 37065.451008, "reserved_mb": 60930.654208, "deadline_missed": true}, {"step": 244, "t_total_ms": 637.0829800000024, "kv_cache_mb": 8221.360128, "alloc_mb": 23774.587904, "peak_alloc_mb": 37157.682688, "reserved_mb": 62994.251776, "deadline_missed": true}, {"step": 245, "t_total_ms": 821.1076670000068, "kv_cache_mb": 8255.045632, "alloc_mb": 23812.570624, "peak_alloc_mb": 37250.78784, "reserved_mb": 65066.237952, "deadline_missed": true}, {"step": 246, "t_total_ms": 644.698429000016, "kv_cache_mb": 8288.731136, "alloc_mb": 23849.729024, "peak_alloc_mb": 37343.748608, "reserved_mb": 67146.612736, "deadline_missed": true}, {"step": 247, "t_total_ms": 827.8747809999913, "kv_cache_mb": 8322.41664, "alloc_mb": 23888.292864, "peak_alloc_mb": 37435.249664, "reserved_mb": 69235.376128, "deadline_missed": true}, {"step": 248, "t_total_ms": 594.0533389999985, "kv_cache_mb": 8356.102144, "alloc_mb": 23925.51424, "peak_alloc_mb": 37530.729984, "reserved_mb": 71334.62528, "deadline_missed": true}, {"step": 249, "t_total_ms": 838.7976809999884, "kv_cache_mb": 8389.787648, "alloc_mb": 23964.085248, "peak_alloc_mb": 37622.129152, "reserved_mb": 73442.26304, "deadline_missed": true}, {"step": 250, "t_total_ms": 652.3267940000039, "kv_cache_mb": 8423.473152, "alloc_mb": 24001.347072, "peak_alloc_mb": 37714.996224, "reserved_mb": 75558.289408, "deadline_missed": true}, {"step": 251, "t_total_ms": 846.5708800000016, "kv_cache_mb": 8457.158656, "alloc_mb": 24040.431104, "peak_alloc_mb": 37807.764992, "reserved_mb": 77682.704384, "deadline_missed": true}, {"step": 252, "t_total_ms": 662.760478000024, "kv_cache_mb": 8490.84416, "alloc_mb": 24077.518848, "peak_alloc_mb": 37900.218368, "reserved_mb": 79815.507968, "deadline_missed": true}, {"step": 253, "t_total_ms": 851.8285969999795, "kv_cache_mb": 8524.529664, "alloc_mb": 24115.414528, "peak_alloc_mb": 37992.647168, "reserved_mb": 81956.70016, "deadline_missed": true}, {"step": 254, "t_total_ms": 669.2279920000033, "kv_cache_mb": 8558.215168, "alloc_mb": 24154.244096, "peak_alloc_mb": 38086.831104, "reserved_mb": 84106.28096, "deadline_missed": true}, {"step": 255, "t_total_ms": 1072.4658179999835, "kv_cache_mb": 8591.900672, "alloc_mb": 24192.001024, "peak_alloc_mb": 38180.227072, "reserved_mb": 40496.00512, "deadline_missed": true}, {"step": 256, "t_total_ms": 607.39012800002, "kv_cache_mb": 8625.586176, "alloc_mb": 24229.94688, "peak_alloc_mb": 38272.569856, "reserved_mb": 42662.363136, "deadline_missed": true}, {"step": 257, "t_total_ms": 869.1947540000058, "kv_cache_mb": 8659.27168, "alloc_mb": 24268.045824, "peak_alloc_mb": 38366.09792, "reserved_mb": 44837.10976, "deadline_missed": true}, {"step": 258, "t_total_ms": 676.9485920000022, "kv_cache_mb": 8692.957184, "alloc_mb": 24305.783808, "peak_alloc_mb": 38460.593152, "reserved_mb": 47020.244992, "deadline_missed": true}, {"step": 259, "t_total_ms": 865.6524259999969, "kv_cache_mb": 8726.642688, "alloc_mb": 24343.09632, "peak_alloc_mb": 38550.51008, "reserved_mb": 49211.768832, "deadline_missed": true}, {"step": 260, "t_total_ms": 675.5628329999865, "kv_cache_mb": 8760.328192, "alloc_mb": 24380.526592, "peak_alloc_mb": 38642.26304, "reserved_mb": 51411.68128, "deadline_missed": true}, {"step": 261, "t_total_ms": 872.5574940000058, "kv_cache_mb": 8794.013696, "alloc_mb": 24418.18112, "peak_alloc_mb": 38734.854656, "reserved_mb": 53619.982336, "deadline_missed": true}, {"step": 262, "t_total_ms": 681.4386100000149, "kv_cache_mb": 8827.6992, "alloc_mb": 24456.060928, "peak_alloc_mb": 38827.67104, "reserved_mb": 55836.672, "deadline_missed": true}, {"step": 263, "t_total_ms": 878.2648170000016, "kv_cache_mb": 8861.384704, "alloc_mb": 24493.973504, "peak_alloc_mb": 38921.58208, "reserved_mb": 58061.750272, "deadline_missed": true}, {"step": 264, "t_total_ms": 623.8758089999976, "kv_cache_mb": 8895.070208, "alloc_mb": 24531.853312, "peak_alloc_mb": 39014.74816, "reserved_mb": 60295.217152, "deadline_missed": true}, {"step": 265, "t_total_ms": 887.7120919999868, "kv_cache_mb": 8928.755712, "alloc_mb": 24570.563584, "peak_alloc_mb": 39107.133952, "reserved_mb": 62537.07264, "deadline_missed": true}, {"step": 266, "t_total_ms": 693.9337969999997, "kv_cache_mb": 8962.441216, "alloc_mb": 24607.71584, "peak_alloc_mb": 39200.75264, "reserved_mb": 64787.316736, "deadline_missed": true}, {"step": 267, "t_total_ms": 894.700886999999, "kv_cache_mb": 8996.12672, "alloc_mb": 24645.558272, "peak_alloc_mb": 39292.73856, "reserved_mb": 67045.94944, "deadline_missed": true}, {"step": 268, "t_total_ms": 700.5764449999958, "kv_cache_mb": 9029.812224, "alloc_mb": 24683.43808, "peak_alloc_mb": 39385.419264, "reserved_mb": 69312.970752, "deadline_missed": true}, {"step": 269, "t_total_ms": 906.1850639999989, "kv_cache_mb": 9063.497728, "alloc_mb": 24721.350656, "peak_alloc_mb": 39478.343168, "reserved_mb": 71588.380672, "deadline_missed": true}, {"step": 270, "t_total_ms": 705.8123170000101, "kv_cache_mb": 9097.183232, "alloc_mb": 24759.230464, "peak_alloc_mb": 39571.986944, "reserved_mb": 73872.1792, "deadline_missed": true}, {"step": 271, "t_total_ms": 911.4773869999908, "kv_cache_mb": 9130.868736, "alloc_mb": 24798.163968, "peak_alloc_mb": 39668.311552, "reserved_mb": 76164.366336, "deadline_missed": true}, {"step": 272, "t_total_ms": 648.8358249999919, "kv_cache_mb": 9164.55424, "alloc_mb": 24835.387904, "peak_alloc_mb": 39760.419328, "reserved_mb": 78464.94208, "deadline_missed": true}, {"step": 273, "t_total_ms": 919.2025709999996, "kv_cache_mb": 9198.239744, "alloc_mb": 24872.935424, "peak_alloc_mb": 39852.772352, "reserved_mb": 80773.906432, "deadline_missed": true}, {"step": 274, "t_total_ms": 719.2039639999734, "kv_cache_mb": 9231.925248, "alloc_mb": 24912.523264, "peak_alloc_mb": 39945.671168, "reserved_mb": 83091.259392, "deadline_missed": true}, {"step": 275, "t_total_ms": 1070.582212000005, "kv_cache_mb": 9265.610752, "alloc_mb": 24948.727808, "peak_alloc_mb": 40039.734784, "reserved_mb": 43478.155264, "deadline_missed": true}, {"step": 276, "t_total_ms": 728.665148999994, "kv_cache_mb": 9299.296256, "alloc_mb": 24986.607616, "peak_alloc_mb": 40130.437632, "reserved_mb": 45812.28544, "deadline_missed": true}, {"step": 277, "t_total_ms": 932.5988949999839, "kv_cache_mb": 9332.98176, "alloc_mb": 25024.520192, "peak_alloc_mb": 40222.957568, "reserved_mb": 48154.804224, "deadline_missed": true}, {"step": 278, "t_total_ms": 731.602563999985, "kv_cache_mb": 9366.667264, "alloc_mb": 25062.4, "peak_alloc_mb": 40315.44576, "reserved_mb": 50505.711616, "deadline_missed": true}, {"step": 279, "t_total_ms": 941.784580000018, "kv_cache_mb": 9400.352768, "alloc_mb": 25100.651008, "peak_alloc_mb": 40408.304128, "reserved_mb": 52865.007616, "deadline_missed": true}, {"step": 280, "t_total_ms": 670.4567959999963, "kv_cache_mb": 9434.038272, "alloc_mb": 25138.192384, "peak_alloc_mb": 40500.491776, "reserved_mb": 55234.789376, "deadline_missed": true}, {"step": 281, "t_total_ms": 949.8988230000123, "kv_cache_mb": 9467.723776, "alloc_mb": 25176.10496, "peak_alloc_mb": 40592.972288, "reserved_mb": 57612.959744, "deadline_missed": true}, {"step": 282, "t_total_ms": 744.2436559999805, "kv_cache_mb": 9501.40928, "alloc_mb": 25214.3488, "peak_alloc_mb": 40685.996544, "reserved_mb": 59999.51872, "deadline_missed": true}, {"step": 283, "t_total_ms": 959.0885860000071, "kv_cache_mb": 9535.094784, "alloc_mb": 25251.897344, "peak_alloc_mb": 40778.217984, "reserved_mb": 62394.466304, "deadline_missed": true}, {"step": 284, "t_total_ms": 750.6305349999991, "kv_cache_mb": 9568.780288, "alloc_mb": 25289.777152, "peak_alloc_mb": 40870.771712, "reserved_mb": 64797.802496, "deadline_missed": true}, {"step": 285, "t_total_ms": 965.0562070000035, "kv_cache_mb": 9602.465792, "alloc_mb": 25327.689728, "peak_alloc_mb": 40963.357696, "reserved_mb": 67209.527296, "deadline_missed": true}, {"step": 286, "t_total_ms": 756.1516930000209, "kv_cache_mb": 9636.151296, "alloc_mb": 25366.227968, "peak_alloc_mb": 41055.911424, "reserved_mb": 69629.640704, "deadline_missed": true}, {"step": 287, "t_total_ms": 969.4628900000168, "kv_cache_mb": 9669.8368, "alloc_mb": 25403.482112, "peak_alloc_mb": 41150.949376, "reserved_mb": 72058.14272, "deadline_missed": true}, {"step": 288, "t_total_ms": 674.1108170000132, "kv_cache_mb": 9703.522304, "alloc_mb": 25442.269184, "peak_alloc_mb": 41243.81952, "reserved_mb": 74495.033344, "deadline_missed": true}, {"step": 289, "t_total_ms": 975.8665690000043, "kv_cache_mb": 9737.207808, "alloc_mb": 25479.982592, "peak_alloc_mb": 41335.420416, "reserved_mb": 76940.312576, "deadline_missed": true}, {"step": 290, "t_total_ms": 763.622904000016, "kv_cache_mb": 9770.893312, "alloc_mb": 25517.154304, "peak_alloc_mb": 41427.198976, "reserved_mb": 79393.980416, "deadline_missed": true}, {"step": 291, "t_total_ms": 971.9944439999892, "kv_cache_mb": 9804.578816, "alloc_mb": 25555.06688, "peak_alloc_mb": 41520.048128, "reserved_mb": 81856.036864, "deadline_missed": true}, {"step": 292, "t_total_ms": 760.2361149999979, "kv_cache_mb": 9838.26432, "alloc_mb": 25593.575424, "peak_alloc_mb": 41613.290496, "reserved_mb": 84326.48192, "deadline_missed": true}, {"step": 293, "t_total_ms": 1232.9101400000013, "kv_cache_mb": 9871.949824, "alloc_mb": 25631.444992, "peak_alloc_mb": 41706.097152, "reserved_mb": 44111.495168, "deadline_missed": true}, {"step": 294, "t_total_ms": 765.7586460000232, "kv_cache_mb": 9905.635328, "alloc_mb": 25668.739072, "peak_alloc_mb": 41799.671808, "reserved_mb": 46598.71744, "deadline_missed": true}, {"step": 295, "t_total_ms": 987.4785449999877, "kv_cache_mb": 9939.320832, "alloc_mb": 25706.651648, "peak_alloc_mb": 41892.677632, "reserved_mb": 49094.32832, "deadline_missed": true}, {"step": 296, "t_total_ms": 696.5068830000121, "kv_cache_mb": 9973.006336, "alloc_mb": 25744.738304, "peak_alloc_mb": 41986.753024, "reserved_mb": 51598.327808, "deadline_missed": true}, {"step": 297, "t_total_ms": 994.6718959999998, "kv_cache_mb": 10006.69184, "alloc_mb": 25782.444032, "peak_alloc_mb": 42078.199296, "reserved_mb": 54110.715904, "deadline_missed": true}, {"step": 298, "t_total_ms": 777.4104660000205, "kv_cache_mb": 10040.377344, "alloc_mb": 25821.134848, "peak_alloc_mb": 42171.34848, "reserved_mb": 56631.492608, "deadline_missed": true}, {"step": 299, "t_total_ms": 1001.7782650000129, "kv_cache_mb": 10074.062848, "alloc_mb": 25858.236416, "peak_alloc_mb": 42264.132096, "reserved_mb": 59160.65792, "deadline_missed": true}, {"step": 300, "t_total_ms": 784.1527530000008, "kv_cache_mb": 10107.748352, "alloc_mb": 25896.116224, "peak_alloc_mb": 42356.071936, "reserved_mb": 61698.21184, "deadline_missed": true}, {"step": 301, "t_total_ms": 1010.2981200000158, "kv_cache_mb": 10141.433856, "alloc_mb": 25934.0288, "peak_alloc_mb": 42449.089024, "reserved_mb": 64244.154368, "deadline_missed": true}, {"step": 302, "t_total_ms": 789.6175189999894, "kv_cache_mb": 10175.11936, "alloc_mb": 25971.908608, "peak_alloc_mb": 42542.54592, "reserved_mb": 66798.485504, "deadline_missed": true}, {"step": 303, "t_total_ms": 1019.2642430000092, "kv_cache_mb": 10208.804864, "alloc_mb": 26035.625984, "peak_alloc_mb": 42660.194816, "reserved_mb": 69361.205248, "deadline_missed": true}, {"step": 304, "t_total_ms": 714.812763000026, "kv_cache_mb": 10242.490368, "alloc_mb": 26072.834048, "peak_alloc_mb": 42752.27392, "reserved_mb": 71932.3136, "deadline_missed": true}, {"step": 305, "t_total_ms": 1026.3362839999957, "kv_cache_mb": 10276.175872, "alloc_mb": 26109.902848, "peak_alloc_mb": 42845.0688, "reserved_mb": 74511.81056, "deadline_missed": true}, {"step": 306, "t_total_ms": 801.9835969999747, "kv_cache_mb": 10309.861376, "alloc_mb": 26145.983488, "peak_alloc_mb": 42935.166464, "reserved_mb": 77099.696128, "deadline_missed": true}, {"step": 307, "t_total_ms": 1034.1550150000103, "kv_cache_mb": 10343.54688, "alloc_mb": 26180.631552, "peak_alloc_mb": 43026.326016, "reserved_mb": 79695.970304, "deadline_missed": true}, {"step": 308, "t_total_ms": 807.4802910000187, "kv_cache_mb": 10377.232384, "alloc_mb": 26218.356736, "peak_alloc_mb": 43118.144, "reserved_mb": 82300.633088, "deadline_missed": true}, {"step": 309, "t_total_ms": 1213.7383939999893, "kv_cache_mb": 10410.917888, "alloc_mb": 26253.771776, "peak_alloc_mb": 43207.722496, "reserved_mb": 47202.697216, "deadline_missed": true}, {"step": 310, "t_total_ms": 813.8568870000142, "kv_cache_mb": 10444.603392, "alloc_mb": 26290.973696, "peak_alloc_mb": 43300.35968, "reserved_mb": 49824.137216, "deadline_missed": true}, {"step": 311, "t_total_ms": 1047.1171490000017, "kv_cache_mb": 10478.288896, "alloc_mb": 26325.85216, "peak_alloc_mb": 43389.471232, "reserved_mb": 52453.965824, "deadline_missed": true}, {"step": 312, "t_total_ms": 739.1029089999961, "kv_cache_mb": 10511.9744, "alloc_mb": 26361.587712, "peak_alloc_mb": 43481.030144, "reserved_mb": 55094.280192, "deadline_missed": true}, {"step": 313, "t_total_ms": 1055.6844280000064, "kv_cache_mb": 10545.659904, "alloc_mb": 26397.765632, "peak_alloc_mb": 43573.063168, "reserved_mb": 57742.983168, "deadline_missed": true}, {"step": 314, "t_total_ms": 826.372871000018, "kv_cache_mb": 10579.345408, "alloc_mb": 26434.072576, "peak_alloc_mb": 43664.141824, "reserved_mb": 60400.074752, "deadline_missed": true}, {"step": 315, "t_total_ms": 1064.1773419999936, "kv_cache_mb": 10613.030912, "alloc_mb": 26470.4, "peak_alloc_mb": 43754.671616, "reserved_mb": 63065.554944, "deadline_missed": true}, {"step": 316, "t_total_ms": 832.3963420000098, "kv_cache_mb": 10646.716416, "alloc_mb": 26507.194368, "peak_alloc_mb": 43845.393408, "reserved_mb": 65739.423744, "deadline_missed": true}, {"step": 317, "t_total_ms": 1070.9954820000007, "kv_cache_mb": 10680.40192, "alloc_mb": 26543.034368, "peak_alloc_mb": 43936.65792, "reserved_mb": 68421.681152, "deadline_missed": true}, {"step": 318, "t_total_ms": 839.7638939999865, "kv_cache_mb": 10714.087424, "alloc_mb": 26579.84256, "peak_alloc_mb": 44027.915264, "reserved_mb": 71112.327168, "deadline_missed": true}, {"step": 319, "t_total_ms": 1073.9759639999988, "kv_cache_mb": 10747.772928, "alloc_mb": 26616.520704, "peak_alloc_mb": 44120.178688, "reserved_mb": 73811.361792, "deadline_missed": true}, {"step": 320, "t_total_ms": 744.815238000001, "kv_cache_mb": 10781.458432, "alloc_mb": 26654.040064, "peak_alloc_mb": 44211.98592, "reserved_mb": 76518.785024, "deadline_missed": true}, {"step": 321, "t_total_ms": 1085.2370110000038, "kv_cache_mb": 10815.143936, "alloc_mb": 26692.750336, "peak_alloc_mb": 44305.688576, "reserved_mb": 79234.596864, "deadline_missed": true}, {"step": 322, "t_total_ms": 847.4579479999989, "kv_cache_mb": 10848.82944, "alloc_mb": 26729.832448, "peak_alloc_mb": 44398.859264, "reserved_mb": 81958.797312, "deadline_missed": true}, {"step": 323, "t_total_ms": 1250.7477270000038, "kv_cache_mb": 10882.514944, "alloc_mb": 26768.66048, "peak_alloc_mb": 44492.96128, "reserved_mb": 46896.513024, "deadline_missed": true}, {"step": 324, "t_total_ms": 843.7071720000233, "kv_cache_mb": 10916.200448, "alloc_mb": 26806.5792, "peak_alloc_mb": 44585.228288, "reserved_mb": 49637.490688, "deadline_missed": true}, {"step": 325, "t_total_ms": 1090.3416480000203, "kv_cache_mb": 10949.885952, "alloc_mb": 26843.537408, "peak_alloc_mb": 44676.817408, "reserved_mb": 52386.85696, "deadline_missed": true}, {"step": 326, "t_total_ms": 849.4322349999948, "kv_cache_mb": 10983.571456, "alloc_mb": 26882.42688, "peak_alloc_mb": 44770.643456, "reserved_mb": 55144.61184, "deadline_missed": true}, {"step": 327, "t_total_ms": 1097.59741000002, "kv_cache_mb": 11017.25696, "alloc_mb": 26919.988224, "peak_alloc_mb": 44861.833728, "reserved_mb": 57910.755328, "deadline_missed": true}, {"step": 328, "t_total_ms": 776.3534979999918, "kv_cache_mb": 11050.942464, "alloc_mb": 26957.2096, "peak_alloc_mb": 44957.505536, "reserved_mb": 60685.287424, "deadline_missed": true}, {"step": 329, "t_total_ms": 1106.2200350000069, "kv_cache_mb": 11084.627968, "alloc_mb": 26996.050944, "peak_alloc_mb": 45050.289664, "reserved_mb": 63468.208128, "deadline_missed": true}, {"step": 330, "t_total_ms": 861.4933359999952, "kv_cache_mb": 11118.313472, "alloc_mb": 27033.79456, "peak_alloc_mb": 45141.98272, "reserved_mb": 66259.51744, "deadline_missed": true}, {"step": 331, "t_total_ms": 1111.6675269999803, "kv_cache_mb": 11151.998976, "alloc_mb": 27070.91456, "peak_alloc_mb": 45235.672576, "reserved_mb": 69059.21536, "deadline_missed": true}, {"step": 332, "t_total_ms": 867.715722000014, "kv_cache_mb": 11185.68448, "alloc_mb": 27108.794368, "peak_alloc_mb": 45326.770688, "reserved_mb": 71867.301888, "deadline_missed": true}, {"step": 333, "t_total_ms": 1121.6826769999955, "kv_cache_mb": 11219.369984, "alloc_mb": 27147.6736, "peak_alloc_mb": 45420.47488, "reserved_mb": 74683.777024, "deadline_missed": true}, {"step": 334, "t_total_ms": 872.7608960000168, "kv_cache_mb": 11253.055488, "alloc_mb": 27184.586752, "peak_alloc_mb": 45512.259072, "reserved_mb": 77508.640768, "deadline_missed": true}, {"step": 335, "t_total_ms": 1128.94541, "kv_cache_mb": 11286.740992, "alloc_mb": 27222.74816, "peak_alloc_mb": 45605.042688, "reserved_mb": 80341.89312, "deadline_missed": true}, {"step": 336, "t_total_ms": 792.0463419999919, "kv_cache_mb": 11320.426496, "alloc_mb": 27260.84864, "peak_alloc_mb": 45698.511872, "reserved_mb": 83183.53408, "deadline_missed": true}, {"step": 337, "t_total_ms": 1355.6288339999867, "kv_cache_mb": 11354.112, "alloc_mb": 27298.497536, "peak_alloc_mb": 45791.196672, "reserved_mb": 48647.634944, "deadline_missed": true}, {"step": 338, "t_total_ms": 886.0226760000103, "kv_cache_mb": 11387.797504, "alloc_mb": 27337.636352, "peak_alloc_mb": 45885.559808, "reserved_mb": 51506.05312, "deadline_missed": true}, {"step": 339, "t_total_ms": 1142.9373219999945, "kv_cache_mb": 11421.483008, "alloc_mb": 27375.60064, "peak_alloc_mb": 45978.881024, "reserved_mb": 54372.859904, "deadline_missed": true}, {"step": 340, "t_total_ms": 893.230654999968, "kv_cache_mb": 11455.168512, "alloc_mb": 27411.963904, "peak_alloc_mb": 46069.95712, "reserved_mb": 57248.055296, "deadline_missed": true}, {"step": 341, "t_total_ms": 1148.0191210000044, "kv_cache_mb": 11488.854016, "alloc_mb": 27449.87648, "peak_alloc_mb": 46162.921984, "reserved_mb": 60131.639296, "deadline_missed": true}, {"step": 342, "t_total_ms": 899.6428449999598, "kv_cache_mb": 11522.53952, "alloc_mb": 27487.756288, "peak_alloc_mb": 46254.886912, "reserved_mb": 63023.611904, "deadline_missed": true}, {"step": 343, "t_total_ms": 1157.339960999991, "kv_cache_mb": 11556.225024, "alloc_mb": 27526.158336, "peak_alloc_mb": 46347.67104, "reserved_mb": 65923.97312, "deadline_missed": true}, {"step": 344, "t_total_ms": 823.7015340000085, "kv_cache_mb": 11589.910528, "alloc_mb": 27563.548672, "peak_alloc_mb": 46439.978496, "reserved_mb": 68834.820096, "deadline_missed": true}, {"step": 345, "t_total_ms": 1164.4287400000053, "kv_cache_mb": 11623.596032, "alloc_mb": 27601.461248, "peak_alloc_mb": 46533.233152, "reserved_mb": 71754.05568, "deadline_missed": true}, {"step": 346, "t_total_ms": 912.407557999984, "kv_cache_mb": 11657.281536, "alloc_mb": 27639.341056, "peak_alloc_mb": 46625.645568, "reserved_mb": 74681.679872, "deadline_missed": true}, {"step": 347, "t_total_ms": 1172.478013999978, "kv_cache_mb": 11690.96704, "alloc_mb": 27677.253632, "peak_alloc_mb": 46718.49472, "reserved_mb": 77617.692672, "deadline_missed": true}, {"step": 348, "t_total_ms": 917.427492999991, "kv_cache_mb": 11724.652544, "alloc_mb": 27715.13344, "peak_alloc_mb": 46812.151808, "reserved_mb": 80562.09408, "deadline_missed": true}, {"step": 349, "t_total_ms": 1178.668866999999, "kv_cache_mb": 11758.338048, "alloc_mb": 27753.046016, "peak_alloc_mb": 46904.160768, "reserved_mb": 83514.884096, "deadline_missed": true}, {"step": 350, "t_total_ms": 1215.6183899999746, "kv_cache_mb": 11792.023552, "alloc_mb": 27790.925824, "peak_alloc_mb": 46996.977152, "reserved_mb": 51084.525568, "deadline_missed": true}, {"step": 351, "t_total_ms": 1188.2578500000136, "kv_cache_mb": 11825.709056, "alloc_mb": 27828.8384, "peak_alloc_mb": 47090.037248, "reserved_mb": 54054.0928, "deadline_missed": true}, {"step": 352, "t_total_ms": 827.1547759999862, "kv_cache_mb": 11859.39456, "alloc_mb": 27866.718208, "peak_alloc_mb": 47183.574528, "reserved_mb": 57032.04864, "deadline_missed": true}, {"step": 353, "t_total_ms": 1193.7463349999575, "kv_cache_mb": 11893.080064, "alloc_mb": 27904.630784, "peak_alloc_mb": 47276.176384, "reserved_mb": 60018.393088, "deadline_missed": true}, {"step": 354, "t_total_ms": 958.1396529999893, "kv_cache_mb": 11926.765568, "alloc_mb": 27942.510592, "peak_alloc_mb": 47368.30976, "reserved_mb": 63013.126144, "deadline_missed": true}, {"step": 355, "t_total_ms": 1192.148469000017, "kv_cache_mb": 11960.451072, "alloc_mb": 27980.423168, "peak_alloc_mb": 47461.158912, "reserved_mb": 66016.247808, "deadline_missed": true}, {"step": 356, "t_total_ms": 928.6717360000125, "kv_cache_mb": 11994.136576, "alloc_mb": 28018.302976, "peak_alloc_mb": 47554.254848, "reserved_mb": 69027.75808, "deadline_missed": true}, {"step": 357, "t_total_ms": 1198.7846559999866, "kv_cache_mb": 12027.82208, "alloc_mb": 28056.215552, "peak_alloc_mb": 47646.82496, "reserved_mb": 72047.65696, "deadline_missed": true}, {"step": 358, "t_total_ms": 933.7357219999944, "kv_cache_mb": 12061.507584, "alloc_mb": 28094.352384, "peak_alloc_mb": 47740.545024, "reserved_mb": 75075.944448, "deadline_missed": true}, {"step": 359, "t_total_ms": 1206.2701760000323, "kv_cache_mb": 12095.193088, "alloc_mb": 28132.007936, "peak_alloc_mb": 47832.74752, "reserved_mb": 78112.620544, "deadline_missed": true}, {"step": 360, "t_total_ms": 856.3823340000454, "kv_cache_mb": 12128.878592, "alloc_mb": 28170.827776, "peak_alloc_mb": 47928.537088, "reserved_mb": 81157.685248, "deadline_missed": true}, {"step": 361, "t_total_ms": 1215.6980960000396, "kv_cache_mb": 12162.564096, "alloc_mb": 28207.80032, "peak_alloc_mb": 48019.497472, "reserved_mb": 84211.13856, "deadline_missed": true}, {"step": 362, "t_total_ms": 1270.755429000019, "kv_cache_mb": 12196.2496, "alloc_mb": 28245.993472, "peak_alloc_mb": 48114.000896, "reserved_mb": 51386.515456, "deadline_missed": true}, {"step": 363, "t_total_ms": 1221.3405069999794, "kv_cache_mb": 12229.935104, "alloc_mb": 28283.592704, "peak_alloc_mb": 48204.626432, "reserved_mb": 54456.745984, "deadline_missed": true}, {"step": 364, "t_total_ms": 951.1353330000247, "kv_cache_mb": 12263.620608, "alloc_mb": 28321.549312, "peak_alloc_mb": 48297.45408, "reserved_mb": 57535.36512, "deadline_missed": true}, {"step": 365, "t_total_ms": 1229.4907030000104, "kv_cache_mb": 12297.306112, "alloc_mb": 28359.385088, "peak_alloc_mb": 48390.160896, "reserved_mb": 60622.372864, "deadline_missed": true}, {"step": 366, "t_total_ms": 958.2600659999798, "kv_cache_mb": 12330.991616, "alloc_mb": 28398.788608, "peak_alloc_mb": 48484.435456, "reserved_mb": 63717.769216, "deadline_missed": true}, {"step": 367, "t_total_ms": 1237.9863880000244, "kv_cache_mb": 12364.67712, "alloc_mb": 28435.249664, "peak_alloc_mb": 48577.190912, "reserved_mb": 66821.554176, "deadline_missed": true}, {"step": 368, "t_total_ms": 871.8033729999775, "kv_cache_mb": 12398.362624, "alloc_mb": 28474.087424, "peak_alloc_mb": 48669.548544, "reserved_mb": 69933.727744, "deadline_missed": true}, {"step": 369, "t_total_ms": 1245.265920999998, "kv_cache_mb": 12432.048128, "alloc_mb": 28511.933952, "peak_alloc_mb": 48762.194944, "reserved_mb": 73054.28992, "deadline_missed": true}, {"step": 370, "t_total_ms": 969.3708059999722, "kv_cache_mb": 12465.733632, "alloc_mb": 28548.849664, "peak_alloc_mb": 48853.981696, "reserved_mb": 76183.240704, "deadline_missed": true}, {"step": 371, "t_total_ms": 1254.1447379999795, "kv_cache_mb": 12499.419136, "alloc_mb": 28586.76224, "peak_alloc_mb": 48946.765312, "reserved_mb": 79320.580096, "deadline_missed": true}, {"step": 372, "t_total_ms": 976.0418969999591, "kv_cache_mb": 12533.10464, "alloc_mb": 28624.642048, "peak_alloc_mb": 49039.51616, "reserved_mb": 82466.308096, "deadline_missed": true}, {"step": 373, "t_total_ms": 1432.1524019999856, "kv_cache_mb": 12566.790144, "alloc_mb": 28662.554624, "peak_alloc_mb": 49132.590592, "reserved_mb": 51571.064832, "deadline_missed": true}, {"step": 374, "t_total_ms": 984.3324429999711, "kv_cache_mb": 12600.475648, "alloc_mb": 28700.434432, "peak_alloc_mb": 49225.29536, "reserved_mb": 54733.570048, "deadline_missed": true}, {"step": 375, "t_total_ms": 1270.3430860000253, "kv_cache_mb": 12634.161152, "alloc_mb": 28738.347008, "peak_alloc_mb": 49318.565376, "reserved_mb": 57904.463872, "deadline_missed": true}, {"step": 376, "t_total_ms": 910.0545260000104, "kv_cache_mb": 12667.846656, "alloc_mb": 28776.226816, "peak_alloc_mb": 49411.121664, "reserved_mb": 61085.843456, "deadline_missed": true}, {"step": 377, "t_total_ms": 1274.8142290000146, "kv_cache_mb": 12701.53216, "alloc_mb": 28814.139392, "peak_alloc_mb": 49504.370176, "reserved_mb": 64275.611648, "deadline_missed": true}, {"step": 378, "t_total_ms": 995.9090870000296, "kv_cache_mb": 12735.217664, "alloc_mb": 28852.74368, "peak_alloc_mb": 49598.192128, "reserved_mb": 67473.768448, "deadline_missed": true}, {"step": 379, "t_total_ms": 1283.4175599999753, "kv_cache_mb": 12768.903168, "alloc_mb": 28889.931776, "peak_alloc_mb": 49690.036736, "reserved_mb": 70680.313856, "deadline_missed": true}, {"step": 380, "t_total_ms": 1001.5565049999964, "kv_cache_mb": 12802.588672, "alloc_mb": 28928.735232, "peak_alloc_mb": 49781.967872, "reserved_mb": 73895.247872, "deadline_missed": true}, {"step": 381, "t_total_ms": 1298.4210729999859, "kv_cache_mb": 12836.274176, "alloc_mb": 28965.72416, "peak_alloc_mb": 49875.741184, "reserved_mb": 77118.570496, "deadline_missed": true}, {"step": 382, "t_total_ms": 1008.4684150000385, "kv_cache_mb": 12869.95968, "alloc_mb": 29003.603968, "peak_alloc_mb": 49968.34304, "reserved_mb": 80350.281728, "deadline_missed": true}, {"step": 383, "t_total_ms": 1299.5653810000363, "kv_cache_mb": 12903.645184, "alloc_mb": 29041.516544, "peak_alloc_mb": 50060.483072, "reserved_mb": 83590.381568, "deadline_missed": true}, {"step": 384, "t_total_ms": 1106.360393999978, "kv_cache_mb": 12937.330688, "alloc_mb": 29079.396352, "peak_alloc_mb": 50153.299456, "reserved_mb": 52978.253824, "deadline_missed": true}, {"step": 385, "t_total_ms": 1306.7413510000279, "kv_cache_mb": 12971.016192, "alloc_mb": 29117.308928, "peak_alloc_mb": 50246.150144, "reserved_mb": 56235.13088, "deadline_missed": true}, {"step": 386, "t_total_ms": 1017.3642659999587, "kv_cache_mb": 13004.701696, "alloc_mb": 29155.847168, "peak_alloc_mb": 50338.966528, "reserved_mb": 59500.396544, "deadline_missed": true}, {"step": 387, "t_total_ms": 1304.115765000006, "kv_cache_mb": 13038.3872, "alloc_mb": 29193.101312, "peak_alloc_mb": 50433.47968, "reserved_mb": 62774.050816, "deadline_missed": true}, {"step": 388, "t_total_ms": 1013.4098229999609, "kv_cache_mb": 13072.072704, "alloc_mb": 29231.885312, "peak_alloc_mb": 50526.052352, "reserved_mb": 66056.093696, "deadline_missed": true}, {"step": 389, "t_total_ms": 1308.4469159999799, "kv_cache_mb": 13105.758208, "alloc_mb": 29269.582848, "peak_alloc_mb": 50618.17088, "reserved_mb": 69346.525184, "deadline_missed": true}, {"step": 390, "t_total_ms": 1018.6430580000092, "kv_cache_mb": 13139.443712, "alloc_mb": 29306.773504, "peak_alloc_mb": 50710.298112, "reserved_mb": 72645.34528, "deadline_missed": true}, {"step": 391, "t_total_ms": 1314.2114359999937, "kv_cache_mb": 13173.129216, "alloc_mb": 29345.521152, "peak_alloc_mb": 50803.982336, "reserved_mb": 75952.553984, "deadline_missed": true}, {"step": 392, "t_total_ms": 946.0336430000211, "kv_cache_mb": 13206.81472, "alloc_mb": 29382.565888, "peak_alloc_mb": 50896.96, "reserved_mb": 79268.151296, "deadline_missed": true}, {"step": 393, "t_total_ms": 1323.0326489999698, "kv_cache_mb": 13240.500224, "alloc_mb": 29420.478464, "peak_alloc_mb": 50989.74464, "reserved_mb": 82592.137216, "deadline_missed": true}, {"step": 394, "t_total_ms": 1381.4957339999978, "kv_cache_mb": 13274.185728, "alloc_mb": 29458.358272, "peak_alloc_mb": 51084.053504, "reserved_mb": 53146.025984, "deadline_missed": true}, {"step": 395, "t_total_ms": 1330.8807770000044, "kv_cache_mb": 13307.871232, "alloc_mb": 29496.270848, "peak_alloc_mb": 51176.922624, "reserved_mb": 56486.78912, "deadline_missed": true}, {"step": 396, "t_total_ms": 1038.0145130000074, "kv_cache_mb": 13341.556736, "alloc_mb": 29534.150656, "peak_alloc_mb": 51269.075968, "reserved_mb": 59835.940864, "deadline_missed": true}, {"step": 397, "t_total_ms": 1337.658394000016, "kv_cache_mb": 13375.24224, "alloc_mb": 29572.063232, "peak_alloc_mb": 51360.813568, "reserved_mb": 63193.481216, "deadline_missed": true}, {"step": 398, "t_total_ms": 1044.326414000011, "kv_cache_mb": 13408.927744, "alloc_mb": 29609.94304, "peak_alloc_mb": 51453.769216, "reserved_mb": 66559.410176, "deadline_missed": true}, {"step": 399, "t_total_ms": 1346.4547009999706, "kv_cache_mb": 13442.613248, "alloc_mb": 29648.024576, "peak_alloc_mb": 51546.516992, "reserved_mb": 69933.727744, "deadline_missed": true}, {"step": 400, "t_total_ms": 969.2340720000061, "kv_cache_mb": 13476.298752, "alloc_mb": 29685.735424, "peak_alloc_mb": 51639.09888, "reserved_mb": 73316.43392, "deadline_missed": true}, {"step": 401, "t_total_ms": 1353.23585499998, "kv_cache_mb": 13509.984256, "alloc_mb": 29723.648, "peak_alloc_mb": 51732.227584, "reserved_mb": 76707.528704, "deadline_missed": true}, {"step": 402, "t_total_ms": 1056.0730409999906, "kv_cache_mb": 13543.66976, "alloc_mb": 29761.527808, "peak_alloc_mb": 51824.634368, "reserved_mb": 80107.012096, "deadline_missed": true}, {"step": 403, "t_total_ms": 1361.3882550000085, "kv_cache_mb": 13577.355264, "alloc_mb": 29800.570368, "peak_alloc_mb": 51918.732288, "reserved_mb": 83514.884096, "deadline_missed": true}, {"step": 404, "t_total_ms": 1400.3262800000016, "kv_cache_mb": 13611.040768, "alloc_mb": 29837.3888, "peak_alloc_mb": 52010.376704, "reserved_mb": 55798.923264, "deadline_missed": true}, {"step": 405, "t_total_ms": 1366.499216999955, "kv_cache_mb": 13644.726272, "alloc_mb": 29875.232768, "peak_alloc_mb": 52103.778816, "reserved_mb": 59223.57248, "deadline_missed": true}, {"step": 406, "t_total_ms": 1067.52756100002, "kv_cache_mb": 13678.411776, "alloc_mb": 29913.296896, "peak_alloc_mb": 52196.645376, "reserved_mb": 62656.610304, "deadline_missed": true}, {"step": 407, "t_total_ms": 1376.246776999949, "kv_cache_mb": 13712.09728, "alloc_mb": 29951.135744, "peak_alloc_mb": 52289.050112, "reserved_mb": 66098.036736, "deadline_missed": true}, {"step": 408, "t_total_ms": 995.0844460000212, "kv_cache_mb": 13745.782784, "alloc_mb": 29988.90496, "peak_alloc_mb": 52381.292032, "reserved_mb": 69549.948928, "deadline_missed": true}, {"step": 409, "t_total_ms": 1382.333277999976, "kv_cache_mb": 13779.468288, "alloc_mb": 30026.817536, "peak_alloc_mb": 52474.14272, "reserved_mb": 73010.249728, "deadline_missed": true}, {"step": 410, "t_total_ms": 1079.603784000028, "kv_cache_mb": 13813.153792, "alloc_mb": 30064.887808, "peak_alloc_mb": 52567.149568, "reserved_mb": 76478.939136, "deadline_missed": true}, {"step": 411, "t_total_ms": 1390.3101209999704, "kv_cache_mb": 13846.839296, "alloc_mb": 30102.60992, "peak_alloc_mb": 52659.99872, "reserved_mb": 79956.017152, "deadline_missed": true}, {"step": 412, "t_total_ms": 1086.8534790000126, "kv_cache_mb": 13880.5248, "alloc_mb": 30141.64992, "peak_alloc_mb": 52753.784832, "reserved_mb": 83441.483776, "deadline_missed": true}, {"step": 413, "t_total_ms": 1638.0876119999925, "kv_cache_mb": 13914.210304, "alloc_mb": 30179.569664, "peak_alloc_mb": 52847.329792, "reserved_mb": 57499.713536, "deadline_missed": true}, {"step": 414, "t_total_ms": 1093.4237269999585, "kv_cache_mb": 13947.895808, "alloc_mb": 30216.282112, "peak_alloc_mb": 52938.361344, "reserved_mb": 61001.957376, "deadline_missed": true}, {"step": 415, "t_total_ms": 1403.9436040000055, "kv_cache_mb": 13981.581312, "alloc_mb": 30254.194688, "peak_alloc_mb": 53031.13984, "reserved_mb": 64512.589824, "deadline_missed": true}, {"step": 416, "t_total_ms": 1000.3380040000138, "kv_cache_mb": 14015.266816, "alloc_mb": 30292.732928, "peak_alloc_mb": 53123.956224, "reserved_mb": 68031.61088, "deadline_missed": true}, {"step": 417, "t_total_ms": 1413.7032620000127, "kv_cache_mb": 14048.95232, "alloc_mb": 30330.768896, "peak_alloc_mb": 53218.247168, "reserved_mb": 71559.020544, "deadline_missed": true}, {"step": 418, "t_total_ms": 1102.0396419999656, "kv_cache_mb": 14082.637824, "alloc_mb": 30368.525312, "peak_alloc_mb": 53309.645824, "reserved_mb": 75094.818816, "deadline_missed": true}, {"step": 419, "t_total_ms": 1408.8484399999857, "kv_cache_mb": 14116.323328, "alloc_mb": 30406.455808, "peak_alloc_mb": 53403.807232, "reserved_mb": 78639.005696, "deadline_missed": true}, {"step": 420, "t_total_ms": 1097.659345000011, "kv_cache_mb": 14150.008832, "alloc_mb": 30443.659264, "peak_alloc_mb": 53495.288832, "reserved_mb": 82191.581184, "deadline_missed": true}, {"step": 421, "t_total_ms": 1647.0462030000022, "kv_cache_mb": 14183.694336, "alloc_mb": 30481.57184, "peak_alloc_mb": 53588.138496, "reserved_mb": 56409.194496, "deadline_missed": true}, {"step": 422, "t_total_ms": 1102.2046589999945, "kv_cache_mb": 14217.37984, "alloc_mb": 30519.451648, "peak_alloc_mb": 53681.893888, "reserved_mb": 59978.5472, "deadline_missed": true}, {"step": 423, "t_total_ms": 1425.2858140000058, "kv_cache_mb": 14251.065344, "alloc_mb": 30557.364224, "peak_alloc_mb": 53774.114304, "reserved_mb": 63556.288512, "deadline_missed": true}, {"step": 424, "t_total_ms": 1023.9500779999844, "kv_cache_mb": 14284.750848, "alloc_mb": 30595.244032, "peak_alloc_mb": 53867.612672, "reserved_mb": 67142.418432, "deadline_missed": true}, {"step": 425, "t_total_ms": 1434.2716849999988, "kv_cache_mb": 14318.436352, "alloc_mb": 30633.156608, "peak_alloc_mb": 53960.397312, "reserved_mb": 70736.93696, "deadline_missed": true}, {"step": 426, "t_total_ms": 1114.5916350000107, "kv_cache_mb": 14352.121856, "alloc_mb": 30671.980544, "peak_alloc_mb": 54054.092288, "reserved_mb": 74339.844096, "deadline_missed": true}, {"step": 427, "t_total_ms": 1441.9512860000054, "kv_cache_mb": 14385.80736, "alloc_mb": 30708.948992, "peak_alloc_mb": 54146.05056, "reserved_mb": 77951.13984, "deadline_missed": true}, {"step": 428, "t_total_ms": 1121.165479999945, "kv_cache_mb": 14419.492864, "alloc_mb": 30746.8288, "peak_alloc_mb": 54238.682624, "reserved_mb": 81570.824192, "deadline_missed": true}, {"step": 429, "t_total_ms": 1644.507333999968, "kv_cache_mb": 14453.178368, "alloc_mb": 30785.949696, "peak_alloc_mb": 54333.338112, "reserved_mb": 56543.412224, "deadline_missed": true}, {"step": 430, "t_total_ms": 1129.061078999996, "kv_cache_mb": 14486.863872, "alloc_mb": 30823.333888, "peak_alloc_mb": 54424.929792, "reserved_mb": 60179.873792, "deadline_missed": true}, {"step": 431, "t_total_ms": 1458.0641169999922, "kv_cache_mb": 14520.549376, "alloc_mb": 30860.983296, "peak_alloc_mb": 54517.45024, "reserved_mb": 63824.723968, "deadline_missed": true}, {"step": 432, "t_total_ms": 1046.4748859999986, "kv_cache_mb": 14554.23488, "alloc_mb": 30898.413568, "peak_alloc_mb": 54609.751552, "reserved_mb": 67477.962752, "deadline_missed": true}, {"step": 433, "t_total_ms": 1461.5310580000482, "kv_cache_mb": 14587.920384, "alloc_mb": 30936.326144, "peak_alloc_mb": 54702.536192, "reserved_mb": 71139.590144, "deadline_missed": true}, {"step": 434, "t_total_ms": 1139.6633409999595, "kv_cache_mb": 14621.605888, "alloc_mb": 30974.864384, "peak_alloc_mb": 54795.510784, "reserved_mb": 74809.606144, "deadline_missed": true}, {"step": 435, "t_total_ms": 1470.759084000008, "kv_cache_mb": 14655.291392, "alloc_mb": 31012.422656, "peak_alloc_mb": 54889.152, "reserved_mb": 78488.010752, "deadline_missed": true}, {"step": 436, "t_total_ms": 1146.1861059999592, "kv_cache_mb": 14688.976896, "alloc_mb": 31049.998336, "peak_alloc_mb": 54980.821504, "reserved_mb": 82174.803968, "deadline_missed": true}, {"step": 437, "t_total_ms": 1680.473606000021, "kv_cache_mb": 14722.6624, "alloc_mb": 31087.910912, "peak_alloc_mb": 55073.74336, "reserved_mb": 56677.629952, "deadline_missed": true}, {"step": 438, "t_total_ms": 1155.208703000028, "kv_cache_mb": 14756.347904, "alloc_mb": 31126.30016, "peak_alloc_mb": 55168.275968, "reserved_mb": 60381.200384, "deadline_missed": true}, {"step": 439, "t_total_ms": 1486.607724999999, "kv_cache_mb": 14790.033408, "alloc_mb": 31164.63616, "peak_alloc_mb": 55260.191232, "reserved_mb": 64093.159424, "deadline_missed": true}, {"step": 440, "t_total_ms": 1080.0744050000048, "kv_cache_mb": 14823.718912, "alloc_mb": 31202.318848, "peak_alloc_mb": 55352.684544, "reserved_mb": 67815.604224, "deadline_missed": true}, {"step": 441, "t_total_ms": 1492.4971869999695, "kv_cache_mb": 14857.404416, "alloc_mb": 31239.49568, "peak_alloc_mb": 55444.799488, "reserved_mb": 71546.437632, "deadline_missed": true}, {"step": 442, "t_total_ms": 1166.9406510000044, "kv_cache_mb": 14891.08992, "alloc_mb": 31277.928448, "peak_alloc_mb": 55538.168832, "reserved_mb": 75285.659648, "deadline_missed": true}, {"step": 443, "t_total_ms": 1501.448023000023, "kv_cache_mb": 14924.775424, "alloc_mb": 31316.160512, "peak_alloc_mb": 55631.890432, "reserved_mb": 79033.270272, "deadline_missed": true}, {"step": 444, "t_total_ms": 1173.9734779999935, "kv_cache_mb": 14958.460928, "alloc_mb": 31353.167872, "peak_alloc_mb": 55723.749888, "reserved_mb": 82789.269504, "deadline_missed": true}, {"step": 445, "t_total_ms": 1899.2115929999613, "kv_cache_mb": 14992.146432, "alloc_mb": 31391.080448, "peak_alloc_mb": 55816.131072, "reserved_mb": 58850.279424, "deadline_missed": true}, {"step": 446, "t_total_ms": 1175.8652460000008, "kv_cache_mb": 15025.831936, "alloc_mb": 31428.960256, "peak_alloc_mb": 55909.021696, "reserved_mb": 62623.055872, "deadline_missed": true}, {"step": 447, "t_total_ms": 1511.13885999996, "kv_cache_mb": 15059.51744, "alloc_mb": 31467.675648, "peak_alloc_mb": 56002.599424, "reserved_mb": 66404.220928, "deadline_missed": true}, {"step": 448, "t_total_ms": 1076.126721000037, "kv_cache_mb": 15093.202944, "alloc_mb": 31504.75264, "peak_alloc_mb": 56096.3968, "reserved_mb": 70193.774592, "deadline_missed": true}, {"step": 449, "t_total_ms": 1521.254684999974, "kv_cache_mb": 15126.888448, "alloc_mb": 31542.665216, "peak_alloc_mb": 56189.109248, "reserved_mb": 73991.716864, "deadline_missed": true}, {"step": 450, "t_total_ms": 1183.835509000005, "kv_cache_mb": 15160.573952, "alloc_mb": 31580.545024, "peak_alloc_mb": 56280.892416, "reserved_mb": 77798.047744, "deadline_missed": true}, {"step": 451, "t_total_ms": 1514.52489899998, "kv_cache_mb": 15194.259456, "alloc_mb": 31618.4576, "peak_alloc_mb": 56373.65248, "reserved_mb": 81612.767232, "deadline_missed": true}, {"step": 452, "t_total_ms": 1389.2337450000127, "kv_cache_mb": 15227.94496, "alloc_mb": 31656.618496, "peak_alloc_mb": 56465.9456, "reserved_mb": 62790.828032, "deadline_missed": true}, {"step": 453, "t_total_ms": 1523.736458999963, "kv_cache_mb": 15261.630464, "alloc_mb": 31695.520768, "peak_alloc_mb": 56559.688704, "reserved_mb": 66622.324736, "deadline_missed": true}, {"step": 454, "t_total_ms": 1182.1128280000153, "kv_cache_mb": 15295.315968, "alloc_mb": 31732.129792, "peak_alloc_mb": 56653.131776, "reserved_mb": 70462.210048, "deadline_missed": true}, {"step": 455, "t_total_ms": 1530.7218570000032, "kv_cache_mb": 15329.001472, "alloc_mb": 31770.042368, "peak_alloc_mb": 56744.4608, "reserved_mb": 74310.483968, "deadline_missed": true}, {"step": 456, "t_total_ms": 1101.997664999999, "kv_cache_mb": 15362.686976, "alloc_mb": 31808.580608, "peak_alloc_mb": 56838.265344, "reserved_mb": 78167.146496, "deadline_missed": true}, {"step": 457, "t_total_ms": 1541.0920589999932, "kv_cache_mb": 15396.37248, "alloc_mb": 31845.834752, "peak_alloc_mb": 56931.708416, "reserved_mb": 82032.197632, "deadline_missed": true}, {"step": 458, "t_total_ms": 1607.5104540000211, "kv_cache_mb": 15430.057984, "alloc_mb": 31883.71456, "peak_alloc_mb": 57024.656896, "reserved_mb": 62669.193216, "deadline_missed": true}, {"step": 459, "t_total_ms": 1541.7265329999736, "kv_cache_mb": 15463.743488, "alloc_mb": 31921.916928, "peak_alloc_mb": 57116.87424, "reserved_mb": 66551.021568, "deadline_missed": true}, {"step": 460, "t_total_ms": 1200.3691620000154, "kv_cache_mb": 15497.428992, "alloc_mb": 31959.7312, "peak_alloc_mb": 57209.559552, "reserved_mb": 70441.238528, "deadline_missed": true}, {"step": 461, "t_total_ms": 1551.1198109999782, "kv_cache_mb": 15531.114496, "alloc_mb": 31997.41952, "peak_alloc_mb": 57302.118912, "reserved_mb": 74339.844096, "deadline_missed": true}, {"step": 462, "t_total_ms": 1205.895413999997, "kv_cache_mb": 15564.8, "alloc_mb": 32035.299328, "peak_alloc_mb": 57394.86976, "reserved_mb": 78246.838272, "deadline_missed": true}, {"step": 463, "t_total_ms": 1558.6833639999895, "kv_cache_mb": 15598.485504, "alloc_mb": 32073.211904, "peak_alloc_mb": 57488.64256, "reserved_mb": 82162.221056, "deadline_missed": true}, {"step": 464, "t_total_ms": 1538.5716790000288, "kv_cache_mb": 15632.171008, "alloc_mb": 32111.091712, "peak_alloc_mb": 57581.856256, "reserved_mb": 62820.18816, "deadline_missed": true}, {"step": 465, "t_total_ms": 1564.4780060000016, "kv_cache_mb": 15665.856512, "alloc_mb": 32149.004288, "peak_alloc_mb": 57673.188864, "reserved_mb": 66752.34816, "deadline_missed": true}, {"step": 466, "t_total_ms": 1219.4056889999842, "kv_cache_mb": 15699.542016, "alloc_mb": 32186.884096, "peak_alloc_mb": 57765.939712, "reserved_mb": 70692.896768, "deadline_missed": true}, {"step": 467, "t_total_ms": 1575.4019389999598, "kv_cache_mb": 15733.22752, "alloc_mb": 32224.796672, "peak_alloc_mb": 57858.723328, "reserved_mb": 74641.833984, "deadline_missed": true}, {"step": 468, "t_total_ms": 1225.1993350000134, "kv_cache_mb": 15766.913024, "alloc_mb": 32263.032832, "peak_alloc_mb": 57952.088576, "reserved_mb": 78599.159808, "deadline_missed": true}, {"step": 469, "t_total_ms": 1578.6558500000183, "kv_cache_mb": 15800.598528, "alloc_mb": 32300.7616, "peak_alloc_mb": 58045.045248, "reserved_mb": 82564.87424, "deadline_missed": true}, {"step": 470, "t_total_ms": 1447.5014210000268, "kv_cache_mb": 15834.284032, "alloc_mb": 32339.265536, "peak_alloc_mb": 58137.249792, "reserved_mb": 60985.18016, "deadline_missed": true}, {"step": 471, "t_total_ms": 1587.58863099996, "kv_cache_mb": 15867.969536, "alloc_mb": 32376.38144, "peak_alloc_mb": 58230.701056, "reserved_mb": 64967.671808, "deadline_missed": true}, {"step": 472, "t_total_ms": 1149.2536619999782, "kv_cache_mb": 15901.65504, "alloc_mb": 32414.654464, "peak_alloc_mb": 58322.998784, "reserved_mb": 68960.649216, "deadline_missed": true}, {"step": 473, "t_total_ms": 1595.6984840000246, "kv_cache_mb": 15935.340544, "alloc_mb": 32452.819968, "peak_alloc_mb": 58417.211392, "reserved_mb": 72962.015232, "deadline_missed": true}, {"step": 474, "t_total_ms": 1244.2976269999804, "kv_cache_mb": 15969.026048, "alloc_mb": 32490.053632, "peak_alloc_mb": 58508.27264, "reserved_mb": 76971.769856, "deadline_missed": true}, {"step": 475, "t_total_ms": 1605.1843920000124, "kv_cache_mb": 16002.711552, "alloc_mb": 32529.100288, "peak_alloc_mb": 58601.923072, "reserved_mb": 80989.913088, "deadline_missed": true}, {"step": 476, "t_total_ms": 1465.623574999995, "kv_cache_mb": 16036.397056, "alloc_mb": 32565.846016, "peak_alloc_mb": 58695.84384, "reserved_mb": 61090.03776, "deadline_missed": true}, {"step": 477, "t_total_ms": 1610.5905169999915, "kv_cache_mb": 16070.08256, "alloc_mb": 32604.609536, "peak_alloc_mb": 58787.638784, "reserved_mb": 65124.958208, "deadline_missed": true}, {"step": 478, "t_total_ms": 1254.3185669999843, "kv_cache_mb": 16103.768064, "alloc_mb": 32641.6384, "peak_alloc_mb": 58879.604224, "reserved_mb": 69168.267264, "deadline_missed": true}, {"step": 479, "t_total_ms": 1615.9521330000075, "kv_cache_mb": 16137.453568, "alloc_mb": 32680.18944, "peak_alloc_mb": 58972.453376, "reserved_mb": 73219.964928, "deadline_missed": true}, {"step": 480, "t_total_ms": 1155.256981999969, "kv_cache_mb": 16171.139072, "alloc_mb": 32718.718464, "peak_alloc_mb": 59067.89888, "reserved_mb": 77280.0512, "deadline_missed": true}, {"step": 481, "t_total_ms": 1625.1683259999936, "kv_cache_mb": 16204.824576, "alloc_mb": 32755.91168, "peak_alloc_mb": 59158.688768, "reserved_mb": 81348.52608, "deadline_missed": true}, {"step": 482, "t_total_ms": 1586.9893049999746, "kv_cache_mb": 16238.51008, "alloc_mb": 32793.223168, "peak_alloc_mb": 59250.936832, "reserved_mb": 63229.1328, "deadline_missed": true}, {"step": 483, "t_total_ms": 1622.5713970000015, "kv_cache_mb": 16272.195584, "alloc_mb": 32832.183808, "peak_alloc_mb": 59344.834048, "reserved_mb": 67314.384896, "deadline_missed": true}, {"step": 484, "t_total_ms": 1256.7365249999511, "kv_cache_mb": 16305.881088, "alloc_mb": 32869.932544, "peak_alloc_mb": 59437.51936, "reserved_mb": 71408.0256, "deadline_missed": true}, {"step": 485, "t_total_ms": 1622.7094349999902, "kv_cache_mb": 16339.566592, "alloc_mb": 32907.38432, "peak_alloc_mb": 59530.257408, "reserved_mb": 75510.054912, "deadline_missed": true}, {"step": 486, "t_total_ms": 1262.1779460000084, "kv_cache_mb": 16373.252096, "alloc_mb": 32944.973312, "peak_alloc_mb": 59622.433792, "reserved_mb": 79620.472832, "deadline_missed": true}, {"step": 487, "t_total_ms": 1635.0649589999762, "kv_cache_mb": 16406.9376, "alloc_mb": 32982.720512, "peak_alloc_mb": 59715.332096, "reserved_mb": 83739.27936, "deadline_missed": true}, {"step": 488, "t_total_ms": 1522.3512139999684, "kv_cache_mb": 16440.623104, "alloc_mb": 33020.60032, "peak_alloc_mb": 59810.676224, "reserved_mb": 65393.393664, "deadline_missed": true}, {"step": 489, "t_total_ms": 1640.9496030000241, "kv_cache_mb": 16474.308608, "alloc_mb": 33060.488192, "peak_alloc_mb": 59903.0144, "reserved_mb": 69528.977408, "deadline_missed": true}, {"step": 490, "t_total_ms": 1272.7085939999938, "kv_cache_mb": 16507.994112, "alloc_mb": 33096.392704, "peak_alloc_mb": 59995.770368, "reserved_mb": 73672.94976, "deadline_missed": true}, {"step": 491, "t_total_ms": 1646.8429509999964, "kv_cache_mb": 16541.679616, "alloc_mb": 33134.30528, "peak_alloc_mb": 60087.23712, "reserved_mb": 77825.31072, "deadline_missed": true}, {"step": 492, "t_total_ms": 1277.3008829999526, "kv_cache_mb": 16575.36512, "alloc_mb": 33172.185088, "peak_alloc_mb": 60180.598272, "reserved_mb": 81986.060288, "deadline_missed": true}, {"step": 493, "t_total_ms": 1977.0184320000226, "kv_cache_mb": 16609.050624, "alloc_mb": 33210.097664, "peak_alloc_mb": 60273.426944, "reserved_mb": 64000.884736, "deadline_missed": true}, {"step": 494, "t_total_ms": 1290.6727830000477, "kv_cache_mb": 16642.736128, "alloc_mb": 33247.977472, "peak_alloc_mb": 60366.432256, "reserved_mb": 68178.41152, "deadline_missed": true}, {"step": 495, "t_total_ms": 1664.3641719999778, "kv_cache_mb": 16676.421632, "alloc_mb": 33285.906432, "peak_alloc_mb": 60458.64448, "reserved_mb": 72364.326912, "deadline_missed": true}, {"step": 496, "t_total_ms": 1192.6483739999867, "kv_cache_mb": 16710.107136, "alloc_mb": 33323.769856, "peak_alloc_mb": 60551.07328, "reserved_mb": 76558.630912, "deadline_missed": true}, {"step": 497, "t_total_ms": 1672.8472899999929, "kv_cache_mb": 16743.79264, "alloc_mb": 33361.682432, "peak_alloc_mb": 60643.842048, "reserved_mb": 80761.32352, "deadline_missed": true}, {"step": 498, "t_total_ms": 1632.5222469999972, "kv_cache_mb": 16777.478144, "alloc_mb": 33399.686656, "peak_alloc_mb": 60737.043968, "reserved_mb": 64084.770816, "deadline_missed": true}, {"step": 499, "t_total_ms": 1681.5893880000203, "kv_cache_mb": 16811.163648, "alloc_mb": 33437.474816, "peak_alloc_mb": 60829.376512, "reserved_mb": 68304.24064, "deadline_missed": true}, {"step": 500, "t_total_ms": 1304.9017860000163, "kv_cache_mb": 16844.849152, "alloc_mb": 33475.354624, "peak_alloc_mb": 60922.12736, "reserved_mb": 72532.099072, "deadline_missed": true}, {"step": 501, "t_total_ms": 1684.6148700000185, "kv_cache_mb": 16878.534656, "alloc_mb": 33513.337344, "peak_alloc_mb": 61015.869952, "reserved_mb": 76768.346112, "deadline_missed": true}, {"step": 502, "t_total_ms": 1309.699203999969, "kv_cache_mb": 16912.22016, "alloc_mb": 33551.217152, "peak_alloc_mb": 61108.482048, "reserved_mb": 81012.98176, "deadline_missed": true}, {"step": 503, "t_total_ms": 1976.295092999976, "kv_cache_mb": 16945.905664, "alloc_mb": 33589.063168, "peak_alloc_mb": 61200.516608, "reserved_mb": 64418.217984, "deadline_missed": true}, {"step": 504, "t_total_ms": 1233.4646020000264, "kv_cache_mb": 16979.591168, "alloc_mb": 33627.085824, "peak_alloc_mb": 61293.276672, "reserved_mb": 68681.728, "deadline_missed": true}, {"step": 505, "t_total_ms": 1701.03296100001, "kv_cache_mb": 17013.276672, "alloc_mb": 33664.855552, "peak_alloc_mb": 61386.249728, "reserved_mb": 72953.626624, "deadline_missed": true}, {"step": 506, "t_total_ms": 1322.7390650000075, "kv_cache_mb": 17046.962176, "alloc_mb": 33703.065088, "peak_alloc_mb": 61478.933504, "reserved_mb": 77233.913856, "deadline_missed": true}, {"step": 507, "t_total_ms": 1710.6108060000338, "kv_cache_mb": 17080.64768, "alloc_mb": 33741.549568, "peak_alloc_mb": 61573.134848, "reserved_mb": 81522.589696, "deadline_missed": true}, {"step": 508, "t_total_ms": 1593.5845319999657, "kv_cache_mb": 17114.333184, "alloc_mb": 33778.792448, "peak_alloc_mb": 61665.626112, "reserved_mb": 67616.374784, "deadline_missed": true}, {"step": 509, "t_total_ms": 1718.4762730000216, "kv_cache_mb": 17148.018688, "alloc_mb": 33816.90112, "peak_alloc_mb": 61757.713408, "reserved_mb": 71921.82784, "deadline_missed": true}, {"step": 510, "t_total_ms": 1336.2823890000186, "kv_cache_mb": 17181.704192, "alloc_mb": 33854.913024, "peak_alloc_mb": 61850.725888, "reserved_mb": 76235.669504, "deadline_missed": true}, {"step": 511, "t_total_ms": 1723.2598909999979, "kv_cache_mb": 17215.389696, "alloc_mb": 33892.825088, "peak_alloc_mb": 61943.98464, "reserved_mb": 80557.899776, "deadline_missed": true}, {"step": 512, "t_total_ms": 1479.0949900000214, "kv_cache_mb": 17249.0752, "alloc_mb": 33930.137088, "peak_alloc_mb": 62036.523008, "reserved_mb": 67717.03808, "deadline_missed": true}, {"step": 513, "t_total_ms": 1737.5723860000107, "kv_cache_mb": 17282.760704, "alloc_mb": 33968.833024, "peak_alloc_mb": 62129.277952, "reserved_mb": 72056.045568, "deadline_missed": true}, {"step": 514, "t_total_ms": 1343.213712000022, "kv_cache_mb": 17316.446208, "alloc_mb": 34006.629888, "peak_alloc_mb": 62222.189568, "reserved_mb": 76403.441664, "deadline_missed": true}, {"step": 515, "t_total_ms": 1730.2130470000066, "kv_cache_mb": 17350.131712, "alloc_mb": 34044.408832, "peak_alloc_mb": 62315.17184, "reserved_mb": 80759.226368, "deadline_missed": true}, {"step": 516, "t_total_ms": 1591.586636000045, "kv_cache_mb": 17383.817216, "alloc_mb": 34081.964032, "peak_alloc_mb": 62407.854592, "reserved_mb": 65636.663296, "deadline_missed": true}, {"step": 517, "t_total_ms": 1735.9394299999735, "kv_cache_mb": 17417.50272, "alloc_mb": 34120.109056, "peak_alloc_mb": 62500.447744, "reserved_mb": 70009.225216, "deadline_missed": true}, {"step": 518, "t_total_ms": 1349.541294000005, "kv_cache_mb": 17451.188224, "alloc_mb": 34158.019072, "peak_alloc_mb": 62593.360384, "reserved_mb": 74390.175744, "deadline_missed": true}, {"step": 519, "t_total_ms": 1743.9961500000436, "kv_cache_mb": 17484.873728, "alloc_mb": 34195.570688, "peak_alloc_mb": 62687.353344, "reserved_mb": 78779.51488, "deadline_missed": true}, {"step": 520, "t_total_ms": 1265.8320740000022, "kv_cache_mb": 17518.559232, "alloc_mb": 34233.5744, "peak_alloc_mb": 62779.743232, "reserved_mb": 83177.242624, "deadline_missed": true}, {"step": 521, "t_total_ms": 1965.37426499998, "kv_cache_mb": 17552.244736, "alloc_mb": 34272.049664, "peak_alloc_mb": 62873.565184, "reserved_mb": 66794.2912, "deadline_missed": true}, {"step": 522, "t_total_ms": 1361.4045169999827, "kv_cache_mb": 17585.93024, "alloc_mb": 34309.93152, "peak_alloc_mb": 62965.965312, "reserved_mb": 71208.79616, "deadline_missed": true}, {"step": 523, "t_total_ms": 1755.8925530000238, "kv_cache_mb": 17619.615744, "alloc_mb": 34347.233792, "peak_alloc_mb": 63058.750976, "reserved_mb": 75631.689728, "deadline_missed": true}, {"step": 524, "t_total_ms": 1364.0953260000401, "kv_cache_mb": 17653.301248, "alloc_mb": 34385.393664, "peak_alloc_mb": 63150.89152, "reserved_mb": 80062.971904, "deadline_missed": true}, {"step": 525, "t_total_ms": 1764.8204579999742, "kv_cache_mb": 17686.986752, "alloc_mb": 34422.775808, "peak_alloc_mb": 63243.9552, "reserved_mb": 84502.642688, "deadline_missed": true}, {"step": 526, "t_total_ms": 1722.5842600000192, "kv_cache_mb": 17720.672256, "alloc_mb": 34460.655616, "peak_alloc_mb": 63336.761344, "reserved_mb": 69354.913792, "deadline_missed": true}, {"step": 527, "t_total_ms": 1773.561787999995, "kv_cache_mb": 17754.35776, "alloc_mb": 34498.568192, "peak_alloc_mb": 63429.136384, "reserved_mb": 73811.361792, "deadline_missed": true}, {"step": 528, "t_total_ms": 1290.159109000001, "kv_cache_mb": 17788.043264, "alloc_mb": 34536.448, "peak_alloc_mb": 63521.71008, "reserved_mb": 78276.1984, "deadline_missed": true}, {"step": 529, "t_total_ms": 1781.5478680000183, "kv_cache_mb": 17821.728768, "alloc_mb": 34574.360576, "peak_alloc_mb": 63614.49472, "reserved_mb": 82749.423616, "deadline_missed": true}, {"step": 530, "t_total_ms": 1664.8278010000013, "kv_cache_mb": 17855.414272, "alloc_mb": 34612.909056, "peak_alloc_mb": 63708.57728, "reserved_mb": 69472.354304, "deadline_missed": true}, {"step": 531, "t_total_ms": 1789.0163179999945, "kv_cache_mb": 17889.099776, "alloc_mb": 34651.68128, "peak_alloc_mb": 63801.557504, "reserved_mb": 73962.356736, "deadline_missed": true}, {"step": 532, "t_total_ms": 1389.3248109999377, "kv_cache_mb": 17922.78528, "alloc_mb": 34688.608256, "peak_alloc_mb": 63892.791808, "reserved_mb": 78460.747776, "deadline_missed": true}, {"step": 533, "t_total_ms": 1793.202177000012, "kv_cache_mb": 17956.470784, "alloc_mb": 34725.945344, "peak_alloc_mb": 63986.139136, "reserved_mb": 82967.527424, "deadline_missed": true}, {"step": 534, "t_total_ms": 1813.262002999977, "kv_cache_mb": 17990.156288, "alloc_mb": 34763.825152, "peak_alloc_mb": 64078.374912, "reserved_mb": 70531.416064, "deadline_missed": true}, {"step": 535, "t_total_ms": 1803.3722000000125, "kv_cache_mb": 18023.841792, "alloc_mb": 34801.737728, "peak_alloc_mb": 64171.103232, "reserved_mb": 75057.07008, "deadline_missed": true}, {"step": 536, "t_total_ms": 1315.8271199999945, "kv_cache_mb": 18057.527296, "alloc_mb": 34839.617536, "peak_alloc_mb": 64263.919616, "reserved_mb": 79591.112704, "deadline_missed": true}, {"step": 537, "t_total_ms": 1809.1843109999672, "kv_cache_mb": 18091.2128, "alloc_mb": 34877.852672, "peak_alloc_mb": 64356.770304, "reserved_mb": 84133.543936, "deadline_missed": true}, {"step": 538, "t_total_ms": 1832.3083039999801, "kv_cache_mb": 18124.898304, "alloc_mb": 34915.874816, "peak_alloc_mb": 64449.909248, "reserved_mb": 68379.738112, "deadline_missed": true}, {"step": 539, "t_total_ms": 1819.2921759999763, "kv_cache_mb": 18158.583808, "alloc_mb": 34953.322496, "peak_alloc_mb": 64542.900736, "reserved_mb": 72938.94656, "deadline_missed": true}, {"step": 540, "t_total_ms": 1415.8397359999526, "kv_cache_mb": 18192.269312, "alloc_mb": 34991.337984, "peak_alloc_mb": 64635.321856, "reserved_mb": 77506.543616, "deadline_missed": true}, {"step": 541, "t_total_ms": 1884.9703979999504, "kv_cache_mb": 18225.954816, "alloc_mb": 35029.709824, "peak_alloc_mb": 64728.237568, "reserved_mb": 82082.52928, "deadline_missed": true}, {"step": 542, "t_total_ms": 1820.2869630000578, "kv_cache_mb": 18259.64032, "alloc_mb": 35067.591168, "peak_alloc_mb": 64821.513216, "reserved_mb": 68446.846976, "deadline_missed": true}, {"step": 543, "t_total_ms": 1832.44065100007, "kv_cache_mb": 18293.325824, "alloc_mb": 35104.976896, "peak_alloc_mb": 64914.363904, "reserved_mb": 73039.609856, "deadline_missed": true}, {"step": 544, "t_total_ms": 1315.6547030000638, "kv_cache_mb": 18327.011328, "alloc_mb": 35142.787072, "peak_alloc_mb": 65007.59552, "reserved_mb": 77640.761344, "deadline_missed": true}, {"step": 545, "t_total_ms": 1842.133577000027, "kv_cache_mb": 18360.696832, "alloc_mb": 35181.505536, "peak_alloc_mb": 65101.182464, "reserved_mb": 82250.30144, "deadline_missed": true}, {"step": 546, "t_total_ms": 1846.0976359999677, "kv_cache_mb": 18394.382336, "alloc_mb": 35218.579456, "peak_alloc_mb": 65193.273856, "reserved_mb": 71003.275264, "deadline_missed": true}, {"step": 547, "t_total_ms": 1836.4889559999256, "kv_cache_mb": 18428.06784, "alloc_mb": 35256.878592, "peak_alloc_mb": 65285.486592, "reserved_mb": 75629.592576, "deadline_missed": true}, {"step": 548, "t_total_ms": 1427.616841000031, "kv_cache_mb": 18461.753344, "alloc_mb": 35295.31392, "peak_alloc_mb": 65378.89536, "reserved_mb": 80264.298496, "deadline_missed": true}, {"step": 549, "t_total_ms": 2263.7898269999823, "kv_cache_mb": 18495.438848, "alloc_mb": 35332.814336, "peak_alloc_mb": 65471.70816, "reserved_mb": 71078.772736, "deadline_missed": true}, {"step": 550, "t_total_ms": 1438.000142000078, "kv_cache_mb": 18529.124352, "alloc_mb": 35370.164224, "peak_alloc_mb": 65564.112384, "reserved_mb": 75730.255872, "deadline_missed": true}, {"step": 551, "t_total_ms": 1859.566293999933, "kv_cache_mb": 18562.809856, "alloc_mb": 35408.47104, "peak_alloc_mb": 65657.473024, "reserved_mb": 80390.127616, "deadline_missed": true}, {"step": 552, "t_total_ms": 1687.0027799999434, "kv_cache_mb": 18596.49536, "alloc_mb": 35446.372352, "peak_alloc_mb": 65751.593984, "reserved_mb": 72471.281664, "deadline_missed": true}, {"step": 553, "t_total_ms": 1869.3650129999924, "kv_cache_mb": 18630.180864, "alloc_mb": 35483.869184, "peak_alloc_mb": 65843.424256, "reserved_mb": 77147.930624, "deadline_missed": true}, {"step": 554, "t_total_ms": 1453.3405749999702, "kv_cache_mb": 18663.866368, "alloc_mb": 35521.748992, "peak_alloc_mb": 65935.75936, "reserved_mb": 81832.968192, "deadline_missed": true}, {"step": 555, "t_total_ms": 2327.7395029999752, "kv_cache_mb": 18697.551872, "alloc_mb": 35560.496128, "peak_alloc_mb": 66029.321216, "reserved_mb": 71665.975296, "deadline_missed": true}, {"step": 556, "t_total_ms": 1454.154242999948, "kv_cache_mb": 18731.237376, "alloc_mb": 35597.541376, "peak_alloc_mb": 66122.128384, "reserved_mb": 76367.79008, "deadline_missed": true}, {"step": 557, "t_total_ms": 1882.401724000033, "kv_cache_mb": 18764.92288, "alloc_mb": 35635.96032, "peak_alloc_mb": 66214.07744, "reserved_mb": 81077.993472, "deadline_missed": true}, {"step": 558, "t_total_ms": 1958.6926189999758, "kv_cache_mb": 18798.608384, "alloc_mb": 35674.150912, "peak_alloc_mb": 66307.916288, "reserved_mb": 71741.472768, "deadline_missed": true}, {"step": 559, "t_total_ms": 1890.2085930000112, "kv_cache_mb": 18832.293888, "alloc_mb": 35711.246336, "peak_alloc_mb": 66400.429056, "reserved_mb": 76468.453376, "deadline_missed": true}, {"step": 560, "t_total_ms": 1356.2958989999743, "kv_cache_mb": 18865.979392, "alloc_mb": 35749.126144, "peak_alloc_mb": 66492.362752, "reserved_mb": 81203.822592, "deadline_missed": true}, {"step": 561, "t_total_ms": 2305.2883310000425, "kv_cache_mb": 18899.664896, "alloc_mb": 35787.03872, "peak_alloc_mb": 66585.688064, "reserved_mb": 74163.683328, "deadline_missed": true}, {"step": 562, "t_total_ms": 1477.8173030000517, "kv_cache_mb": 18933.3504, "alloc_mb": 35825.016832, "peak_alloc_mb": 66677.89824, "reserved_mb": 78915.82976, "deadline_missed": true}, {"step": 563, "t_total_ms": 1909.5233350000171, "kv_cache_mb": 18967.035904, "alloc_mb": 35862.831104, "peak_alloc_mb": 66770.78016, "reserved_mb": 83676.3648, "deadline_missed": true}, {"step": 564, "t_total_ms": 1858.2727279999744, "kv_cache_mb": 19000.721408, "alloc_mb": 35900.710912, "peak_alloc_mb": 66863.81568, "reserved_mb": 71936.507904, "deadline_missed": true}, {"step": 565, "t_total_ms": 1913.278666999986, "kv_cache_mb": 19034.406912, "alloc_mb": 35938.623488, "peak_alloc_mb": 66956.21632, "reserved_mb": 76713.82016, "deadline_missed": true}, {"step": 566, "t_total_ms": 1491.699959000016, "kv_cache_mb": 19068.092416, "alloc_mb": 35978.489344, "peak_alloc_mb": 67049.91744, "reserved_mb": 81499.521024, "deadline_missed": true}, {"step": 567, "t_total_ms": 2361.0034000000724, "kv_cache_mb": 19101.77792, "alloc_mb": 36014.415872, "peak_alloc_mb": 67143.746048, "reserved_mb": 74390.175744, "deadline_missed": true}, {"step": 568, "t_total_ms": 1394.2476529999794, "kv_cache_mb": 19135.463424, "alloc_mb": 36052.29568, "peak_alloc_mb": 67235.016704, "reserved_mb": 79194.750976, "deadline_missed": true}, {"step": 569, "t_total_ms": 1935.8452489999536, "kv_cache_mb": 19169.148928, "alloc_mb": 36091.23072, "peak_alloc_mb": 67328.424448, "reserved_mb": 84007.714816, "deadline_missed": true}, {"step": 570, "t_total_ms": 1827.6454440000407, "kv_cache_mb": 19202.834432, "alloc_mb": 36128.088064, "peak_alloc_mb": 67421.26592, "reserved_mb": 74520.199168, "deadline_missed": true}, {"step": 571, "t_total_ms": 1934.4913670000778, "kv_cache_mb": 19236.519936, "alloc_mb": 36166.00064, "peak_alloc_mb": 67513.092608, "reserved_mb": 79349.940224, "deadline_missed": true}, {"step": 572, "t_total_ms": 1509.1382069999781, "kv_cache_mb": 19270.20544, "alloc_mb": 36204.019712, "peak_alloc_mb": 67605.908992, "reserved_mb": 84188.069888, "deadline_missed": true}, {"step": 573, "t_total_ms": 2350.7747049999352, "kv_cache_mb": 19303.890944, "alloc_mb": 36241.793024, "peak_alloc_mb": 67699.741696, "reserved_mb": 76994.838528, "deadline_missed": true}, {"step": 574, "t_total_ms": 1516.071989000011, "kv_cache_mb": 19337.576448, "alloc_mb": 36280.516096, "peak_alloc_mb": 67791.57504, "reserved_mb": 81849.745408, "deadline_missed": true}, {"step": 575, "t_total_ms": 2259.921324000061, "kv_cache_mb": 19371.261952, "alloc_mb": 36317.585408, "peak_alloc_mb": 67885.267456, "reserved_mb": 74690.06848, "deadline_missed": true}, {"step": 576, "t_total_ms": 1392.9436419999774, "kv_cache_mb": 19404.947456, "alloc_mb": 36355.584512, "peak_alloc_mb": 67977.913856, "reserved_mb": 79561.752576, "deadline_missed": true}, {"step": 577, "t_total_ms": 1959.4114020000006, "kv_cache_mb": 19438.63296, "alloc_mb": 36393.377792, "peak_alloc_mb": 68070.21056, "reserved_mb": 84441.82528, "deadline_missed": true}, {"step": 578, "t_total_ms": 1917.7436549999811, "kv_cache_mb": 19472.318464, "alloc_mb": 36431.2576, "peak_alloc_mb": 68163.669504, "reserved_mb": 77185.67936, "deadline_missed": true}, {"step": 579, "t_total_ms": 1955.4917480000995, "kv_cache_mb": 19506.003968, "alloc_mb": 36469.170176, "peak_alloc_mb": 68255.7568, "reserved_mb": 82082.52928, "deadline_missed": true}, {"step": 580, "t_total_ms": 1953.6142650000556, "kv_cache_mb": 19539.689472, "alloc_mb": 36507.049984, "peak_alloc_mb": 68348.613632, "reserved_mb": 72385.298432, "deadline_missed": true}, {"step": 581, "t_total_ms": 1959.2315579999422, "kv_cache_mb": 19573.374976, "alloc_mb": 36545.12896, "peak_alloc_mb": 68441.589248, "reserved_mb": 77298.925568, "deadline_missed": true}, {"step": 582, "t_total_ms": 1529.2087080000556, "kv_cache_mb": 19607.06048, "alloc_mb": 36582.842368, "peak_alloc_mb": 68534.386176, "reserved_mb": 82220.941312, "deadline_missed": true}, {"step": 583, "t_total_ms": 2296.5598839999757, "kv_cache_mb": 19640.745984, "alloc_mb": 36620.754944, "peak_alloc_mb": 68629.842944, "reserved_mb": 72456.6016, "deadline_missed": true}, {"step": 584, "t_total_ms": 1429.5266799999808, "kv_cache_mb": 19674.431488, "alloc_mb": 36659.485696, "peak_alloc_mb": 68721.482752, "reserved_mb": 77395.39456, "deadline_missed": true}, {"step": 585, "t_total_ms": 1980.0626080000256, "kv_cache_mb": 19708.116992, "alloc_mb": 36697.591296, "peak_alloc_mb": 68814.825472, "reserved_mb": 82342.576128, "deadline_missed": true}, {"step": 586, "t_total_ms": 1998.1046059999699, "kv_cache_mb": 19741.802496, "alloc_mb": 36735.250944, "peak_alloc_mb": 68908.926464, "reserved_mb": 73723.281408, "deadline_missed": true}, {"step": 587, "t_total_ms": 1985.374902999979, "kv_cache_mb": 19775.488, "alloc_mb": 36772.339712, "peak_alloc_mb": 69000.019456, "reserved_mb": 78687.240192, "deadline_missed": true}, {"step": 588, "t_total_ms": 1543.7241500000027, "kv_cache_mb": 19809.173504, "alloc_mb": 36810.664448, "peak_alloc_mb": 69093.264896, "reserved_mb": 83659.587584, "deadline_missed": true}, {"step": 589, "t_total_ms": 2429.1708829999834, "kv_cache_mb": 19842.859008, "alloc_mb": 36848.382976, "peak_alloc_mb": 69186.2016, "reserved_mb": 73773.613056, "deadline_missed": true}, {"step": 590, "t_total_ms": 1554.266584000061, "kv_cache_mb": 19876.544512, "alloc_mb": 36886.011904, "peak_alloc_mb": 69277.485056, "reserved_mb": 78762.737664, "deadline_missed": true}, {"step": 591, "t_total_ms": 2006.7712649999976, "kv_cache_mb": 19910.230016, "alloc_mb": 36923.92448, "peak_alloc_mb": 69370.642944, "reserved_mb": 83760.25088, "deadline_missed": true}, {"step": 592, "t_total_ms": 1917.6359110000476, "kv_cache_mb": 19943.91552, "alloc_mb": 36961.804288, "peak_alloc_mb": 69463.461888, "reserved_mb": 72884.420608, "deadline_missed": true}, {"step": 593, "t_total_ms": 2013.724429999911, "kv_cache_mb": 19977.601024, "alloc_mb": 36999.716864, "peak_alloc_mb": 69555.800064, "reserved_mb": 77898.71104, "deadline_missed": true}, {"step": 594, "t_total_ms": 1565.3566350000574, "kv_cache_mb": 20011.286528, "alloc_mb": 37037.596672, "peak_alloc_mb": 69648.550912, "reserved_mb": 82921.39008, "deadline_missed": true}, {"step": 595, "t_total_ms": 2318.6825360000967, "kv_cache_mb": 20044.972032, "alloc_mb": 37075.509248, "peak_alloc_mb": 69742.066688, "reserved_mb": 72934.752256, "deadline_missed": true}, {"step": 596, "t_total_ms": 1567.698471999961, "kv_cache_mb": 20078.657536, "alloc_mb": 37113.454592, "peak_alloc_mb": 69834.085376, "reserved_mb": 77974.208512, "deadline_missed": true}, {"step": 597, "t_total_ms": 2020.7357240000192, "kv_cache_mb": 20112.34304, "alloc_mb": 37151.327232, "peak_alloc_mb": 69926.934528, "reserved_mb": 83022.053376, "deadline_missed": true}, {"step": 598, "t_total_ms": 1879.6231050000642, "kv_cache_mb": 20146.028544, "alloc_mb": 37189.630976, "peak_alloc_mb": 70019.697664, "reserved_mb": 72985.083904, "deadline_missed": true}, {"step": 599, "t_total_ms": 2032.1044180000172, "kv_cache_mb": 20179.714048, "alloc_mb": 37227.094016, "peak_alloc_mb": 70112.866304, "reserved_mb": 78051.803136, "deadline_missed": true}, {"step": 600, "t_total_ms": 1472.1807409999883, "kv_cache_mb": 20213.399552, "alloc_mb": 37264.973824, "peak_alloc_mb": 70205.233152, "reserved_mb": 83126.910976, "deadline_missed": true}, {"step": 601, "t_total_ms": 2477.7455770000643, "kv_cache_mb": 20247.085056, "alloc_mb": 37302.8864, "peak_alloc_mb": 70298.658816, "reserved_mb": 78422.99904, "deadline_missed": true}, {"step": 602, "t_total_ms": 1592.9071519999525, "kv_cache_mb": 20280.77056, "alloc_mb": 37341.598208, "peak_alloc_mb": 70391.732224, "reserved_mb": 83514.884096, "deadline_missed": true}, {"step": 603, "t_total_ms": 2483.231667000041, "kv_cache_mb": 20314.456064, "alloc_mb": 37378.678784, "peak_alloc_mb": 70484.304384, "reserved_mb": 78481.719296, "deadline_missed": true}, {"step": 604, "t_total_ms": 1591.0542530000384, "kv_cache_mb": 20348.141568, "alloc_mb": 37417.212928, "peak_alloc_mb": 70577.220096, "reserved_mb": 83590.381568, "deadline_missed": true}, {"step": 605, "t_total_ms": 2460.919725999929, "kv_cache_mb": 20381.827072, "alloc_mb": 37455.06304, "peak_alloc_mb": 70669.542912, "reserved_mb": 76141.297664, "deadline_missed": true}, {"step": 606, "t_total_ms": 1600.5021039999292, "kv_cache_mb": 20415.512576, "alloc_mb": 37493.01504, "peak_alloc_mb": 70762.696192, "reserved_mb": 81266.737152, "deadline_missed": true}, {"step": 607, "t_total_ms": 2408.776878000026, "kv_cache_mb": 20449.19808, "alloc_mb": 37531.230208, "peak_alloc_mb": 70856.71168, "reserved_mb": 73767.3216, "deadline_missed": true}, {"step": 608, "t_total_ms": 1473.177638999914, "kv_cache_mb": 20482.883584, "alloc_mb": 37568.14848, "peak_alloc_mb": 70947.897344, "reserved_mb": 78909.538304, "deadline_missed": true}, {"step": 609, "t_total_ms": 2072.1900749999804, "kv_cache_mb": 20516.569088, "alloc_mb": 37606.127616, "peak_alloc_mb": 71041.56416, "reserved_mb": 84060.143616, "deadline_missed": true}, {"step": 610, "t_total_ms": 1885.9713580000061, "kv_cache_mb": 20550.254592, "alloc_mb": 37643.935744, "peak_alloc_mb": 71133.873664, "reserved_mb": 76629.93408, "deadline_missed": true}, {"step": 611, "t_total_ms": 2068.3217689999083, "kv_cache_mb": 20583.940096, "alloc_mb": 37681.84832, "peak_alloc_mb": 71226.413568, "reserved_mb": 81797.316608, "deadline_missed": true}, {"step": 612, "t_total_ms": 1938.7685769999052, "kv_cache_mb": 20617.6256, "alloc_mb": 37721.478144, "peak_alloc_mb": 71320.04096, "reserved_mb": 74308.386816, "deadline_missed": true}, {"step": 613, "t_total_ms": 2069.6197629999915, "kv_cache_mb": 20651.311104, "alloc_mb": 37757.640704, "peak_alloc_mb": 71414.275072, "reserved_mb": 79492.54656, "deadline_missed": true}, {"step": 614, "t_total_ms": 1892.6344129999961, "kv_cache_mb": 20684.996608, "alloc_mb": 37795.52512, "peak_alloc_mb": 71504.896, "reserved_mb": 74018.97984, "deadline_missed": true}, {"step": 615, "t_total_ms": 2080.8626159999903, "kv_cache_mb": 20718.682112, "alloc_mb": 37834.015744, "peak_alloc_mb": 71598.8992, "reserved_mb": 79219.9168, "deadline_missed": true}, {"step": 616, "t_total_ms": 1505.8464400000275, "kv_cache_mb": 20752.367616, "alloc_mb": 37871.312896, "peak_alloc_mb": 71692.216832, "reserved_mb": 84429.242368, "deadline_missed": true}, {"step": 617, "t_total_ms": 2439.002915999936, "kv_cache_mb": 20786.05312, "alloc_mb": 37909.225472, "peak_alloc_mb": 71785.214976, "reserved_mb": 76875.300864, "deadline_missed": true}, {"step": 618, "t_total_ms": 1622.203685000045, "kv_cache_mb": 20819.738624, "alloc_mb": 37947.10528, "peak_alloc_mb": 71877.064704, "reserved_mb": 82101.403648, "deadline_missed": true}, {"step": 619, "t_total_ms": 2375.446413000077, "kv_cache_mb": 20853.424128, "alloc_mb": 37985.60256, "peak_alloc_mb": 71970.804224, "reserved_mb": 76925.632512, "deadline_missed": true}, {"step": 620, "t_total_ms": 1620.5105550000098, "kv_cache_mb": 20887.109632, "alloc_mb": 38023.36256, "peak_alloc_mb": 72062.998016, "reserved_mb": 82168.512512, "deadline_missed": true}, {"step": 621, "t_total_ms": 2378.5766869999634, "kv_cache_mb": 20920.795136, "alloc_mb": 38060.81024, "peak_alloc_mb": 72156.486656, "reserved_mb": 76975.96416, "deadline_missed": true}, {"step": 622, "t_total_ms": 1630.004132999943, "kv_cache_mb": 20954.48064, "alloc_mb": 38098.935808, "peak_alloc_mb": 72248.133632, "reserved_mb": 82235.621376, "deadline_missed": true}, {"step": 623, "t_total_ms": 2518.340866000017, "kv_cache_mb": 20988.166144, "alloc_mb": 38136.606208, "peak_alloc_mb": 72342.660608, "reserved_mb": 77009.518592, "deadline_missed": true}, {"step": 624, "t_total_ms": 1504.1051220000554, "kv_cache_mb": 21021.851648, "alloc_mb": 38174.482432, "peak_alloc_mb": 72433.67168, "reserved_mb": 82285.953024, "deadline_missed": true}, {"step": 625, "t_total_ms": 2532.545707000054, "kv_cache_mb": 21055.537152, "alloc_mb": 38212.596224, "peak_alloc_mb": 72526.828544, "reserved_mb": 77043.073024, "deadline_missed": true}, {"step": 626, "t_total_ms": 1639.4670790000418, "kv_cache_mb": 21089.222656, "alloc_mb": 38251.00288, "peak_alloc_mb": 72619.4048, "reserved_mb": 82336.284672, "deadline_missed": true}, {"step": 627, "t_total_ms": 2531.4150709999694, "kv_cache_mb": 21122.90816, "alloc_mb": 38288.58624, "peak_alloc_mb": 72712.96, "reserved_mb": 77076.627456, "deadline_missed": true}, {"step": 628, "t_total_ms": 1640.586327000051, "kv_cache_mb": 21156.593664, "alloc_mb": 38326.361088, "peak_alloc_mb": 72805.136896, "reserved_mb": 82386.61632, "deadline_missed": true}, {"step": 629, "t_total_ms": 2541.121490000023, "kv_cache_mb": 21190.279168, "alloc_mb": 38363.979776, "peak_alloc_mb": 72897.929216, "reserved_mb": 77110.181888, "deadline_missed": true}, {"step": 630, "t_total_ms": 1651.3173939999888, "kv_cache_mb": 21223.964672, "alloc_mb": 38402.066944, "peak_alloc_mb": 72990.272512, "reserved_mb": 82436.947968, "deadline_missed": true}, {"step": 631, "t_total_ms": 2472.851874000071, "kv_cache_mb": 21257.650176, "alloc_mb": 38439.77216, "peak_alloc_mb": 73083.280896, "reserved_mb": 80018.931712, "deadline_missed": true}, {"step": 632, "t_total_ms": 1839.7829960000536, "kv_cache_mb": 21291.33568, "alloc_mb": 38477.844992, "peak_alloc_mb": 73176.082944, "reserved_mb": 80044.097536, "deadline_missed": true}, {"step": 633, "t_total_ms": 2420.781957000031, "kv_cache_mb": 21325.021184, "alloc_mb": 38516.202496, "peak_alloc_mb": 73268.868096, "reserved_mb": 80069.26336, "deadline_missed": true}, {"step": 634, "t_total_ms": 2020.4326809999884, "kv_cache_mb": 21358.706688, "alloc_mb": 38553.444352, "peak_alloc_mb": 73362.067456, "reserved_mb": 77615.59552, "deadline_missed": true}, {"step": 635, "t_total_ms": 2144.047334999982, "kv_cache_mb": 21392.392192, "alloc_mb": 38592.150016, "peak_alloc_mb": 73454.406144, "reserved_mb": 82986.401792, "deadline_missed": true}, {"step": 636, "t_total_ms": 1951.672326999983, "kv_cache_mb": 21426.077696, "alloc_mb": 38630.098944, "peak_alloc_mb": 73548.015616, "reserved_mb": 77649.149952, "deadline_missed": true}, {"step": 637, "t_total_ms": 2144.0257799999927, "kv_cache_mb": 21459.7632, "alloc_mb": 38667.4816, "peak_alloc_mb": 73640.9344, "reserved_mb": 83036.73344, "deadline_missed": true}, {"step": 638, "t_total_ms": 1962.0401920000177, "kv_cache_mb": 21493.448704, "alloc_mb": 38705.891328, "peak_alloc_mb": 73733.220864, "reserved_mb": 77682.704384, "deadline_missed": true}, {"step": 639, "t_total_ms": 2154.3017589999636, "kv_cache_mb": 21527.134208, "alloc_mb": 38743.20896, "peak_alloc_mb": 73826.599936, "reserved_mb": 83087.065088, "deadline_missed": true}, {"step": 640, "t_total_ms": 1825.0677710000218, "kv_cache_mb": 21560.819712, "alloc_mb": 38780.821504, "peak_alloc_mb": 73919.600128, "reserved_mb": 77716.258816, "deadline_missed": true}, {"step": 641, "t_total_ms": 2162.0863890000237, "kv_cache_mb": 21594.505216, "alloc_mb": 38818.804224, "peak_alloc_mb": 74011.607552, "reserved_mb": 83137.396736, "deadline_missed": true}, {"step": 642, "t_total_ms": 1966.899388999991, "kv_cache_mb": 21628.19072, "alloc_mb": 38856.815616, "peak_alloc_mb": 74104.291328, "reserved_mb": 77749.813248, "deadline_missed": true}, {"step": 643, "t_total_ms": 2163.297664999959, "kv_cache_mb": 21661.876224, "alloc_mb": 38894.596608, "peak_alloc_mb": 74197.272064, "reserved_mb": 83187.728384, "deadline_missed": true}, {"step": 644, "t_total_ms": 1971.3158159999011, "kv_cache_mb": 21695.561728, "alloc_mb": 38932.406272, "peak_alloc_mb": 74289.956864, "reserved_mb": 77783.36768, "deadline_missed": true}, {"step": 645, "t_total_ms": 2167.184372000065, "kv_cache_mb": 21729.247232, "alloc_mb": 38970.318848, "peak_alloc_mb": 74382.736384, "reserved_mb": 83238.060032, "deadline_missed": true}, {"step": 646, "t_total_ms": 1980.532405999952, "kv_cache_mb": 21762.932736, "alloc_mb": 39008.198656, "peak_alloc_mb": 74475.552768, "reserved_mb": 77816.922112, "deadline_missed": true}, {"step": 647, "t_total_ms": 2175.010569000051, "kv_cache_mb": 21796.61824, "alloc_mb": 39046.111232, "peak_alloc_mb": 74569.43104, "reserved_mb": 83288.39168, "deadline_missed": true}, {"step": 648, "t_total_ms": 1883.0491020000864, "kv_cache_mb": 21830.303744, "alloc_mb": 39084.465152, "peak_alloc_mb": 74663.609344, "reserved_mb": 83330.33472, "deadline_missed": true}, {"step": 649, "t_total_ms": 2477.8948890000265, "kv_cache_mb": 21863.989248, "alloc_mb": 39122.63168, "peak_alloc_mb": 74756.337664, "reserved_mb": 80612.425728, "deadline_missed": true}, {"step": 650, "t_total_ms": 2111.315528000091, "kv_cache_mb": 21897.674752, "alloc_mb": 39160.059904, "peak_alloc_mb": 74849.276928, "reserved_mb": 81457.577984, "deadline_missed": true}, {"step": 651, "t_total_ms": 2627.7665719999277, "kv_cache_mb": 21931.360256, "alloc_mb": 39197.696, "peak_alloc_mb": 74941.543424, "reserved_mb": 78731.280384, "deadline_missed": true}, {"step": 652, "t_total_ms": 1701.0374939999338, "kv_cache_mb": 21965.04576, "alloc_mb": 39235.643392, "peak_alloc_mb": 75033.319424, "reserved_mb": 84244.692992, "deadline_missed": true}, {"step": 653, "t_total_ms": 2519.001227999979, "kv_cache_mb": 21998.731264, "alloc_mb": 39273.621504, "peak_alloc_mb": 75127.7184, "reserved_mb": 82111.889408, "deadline_missed": true}, {"step": 654, "t_total_ms": 2030.678119000072, "kv_cache_mb": 22032.416768, "alloc_mb": 39311.368192, "peak_alloc_mb": 75219.629568, "reserved_mb": 79391.883264, "deadline_missed": true}, {"step": 655, "t_total_ms": 2577.0633920000137, "kv_cache_mb": 22066.102272, "alloc_mb": 39349.280768, "peak_alloc_mb": 75312.19456, "reserved_mb": 82185.289728, "deadline_missed": true}, {"step": 656, "t_total_ms": 2047.138084999915, "kv_cache_mb": 22099.787776, "alloc_mb": 39387.160576, "peak_alloc_mb": 75405.421056, "reserved_mb": 82210.455552, "deadline_missed": true}, {"step": 657, "t_total_ms": 2656.5644869999687, "kv_cache_mb": 22133.47328, "alloc_mb": 39425.44896, "peak_alloc_mb": 75498.565632, "reserved_mb": 82235.621376, "deadline_missed": true}, {"step": 658, "t_total_ms": 2163.06069999996, "kv_cache_mb": 22167.158784, "alloc_mb": 39462.95296, "peak_alloc_mb": 75590.162432, "reserved_mb": 82260.7872, "deadline_missed": true}, {"step": 659, "t_total_ms": 2674.8336350000272, "kv_cache_mb": 22200.844288, "alloc_mb": 39500.865536, "peak_alloc_mb": 75682.880512, "reserved_mb": 82285.953024, "deadline_missed": true}, {"step": 660, "t_total_ms": 2168.50583300004, "kv_cache_mb": 22234.529792, "alloc_mb": 39540.462592, "peak_alloc_mb": 75778.076672, "reserved_mb": 82311.118848, "deadline_missed": true}, {"step": 661, "t_total_ms": 2674.662744999978, "kv_cache_mb": 22268.215296, "alloc_mb": 39577.320448, "peak_alloc_mb": 75868.996608, "reserved_mb": 82336.284672, "deadline_missed": true}, {"step": 662, "t_total_ms": 2181.9753659999606, "kv_cache_mb": 22301.9008, "alloc_mb": 39614.537728, "peak_alloc_mb": 75961.631744, "reserved_mb": 82361.450496, "deadline_missed": true}, {"step": 663, "t_total_ms": 2682.2659119999344, "kv_cache_mb": 22335.586304, "alloc_mb": 39652.450304, "peak_alloc_mb": 76054.58944, "reserved_mb": 82392.907776, "deadline_missed": true}, {"step": 664, "t_total_ms": 2147.595825999929, "kv_cache_mb": 22369.271808, "alloc_mb": 39690.408448, "peak_alloc_mb": 76147.549696, "reserved_mb": 79914.074112, "deadline_missed": true}, {"step": 665, "t_total_ms": 2548.8506850000476, "kv_cache_mb": 22402.957312, "alloc_mb": 39728.242688, "peak_alloc_mb": 76239.397376, "reserved_mb": 79930.851328, "deadline_missed": true}, {"step": 666, "t_total_ms": 2055.168182999978, "kv_cache_mb": 22436.642816, "alloc_mb": 39766.921216, "peak_alloc_mb": 76332.950016, "reserved_mb": 79947.628544, "deadline_missed": true}, {"step": 667, "t_total_ms": 2556.9279139999708, "kv_cache_mb": 22470.32832, "alloc_mb": 39804.035072, "peak_alloc_mb": 76425.64864, "reserved_mb": 79964.40576, "deadline_missed": true}, {"step": 668, "t_total_ms": 2200.8246600000803, "kv_cache_mb": 22504.013824, "alloc_mb": 39842.236928, "peak_alloc_mb": 76517.879296, "reserved_mb": 80014.737408, "deadline_missed": true}, {"step": 669, "t_total_ms": 2568.5018269999773, "kv_cache_mb": 22537.699328, "alloc_mb": 39879.827456, "peak_alloc_mb": 76611.051008, "reserved_mb": 80031.514624, "deadline_missed": true}, {"step": 670, "t_total_ms": 2186.93819300006, "kv_cache_mb": 22571.384832, "alloc_mb": 39918.304256, "peak_alloc_mb": 76703.545344, "reserved_mb": 81163.976704, "deadline_missed": true}, {"step": 671, "t_total_ms": 2579.165752999984, "kv_cache_mb": 22605.070336, "alloc_mb": 39955.61984, "peak_alloc_mb": 76796.991488, "reserved_mb": 81180.75392, "deadline_missed": true}, {"step": 672, "t_total_ms": 1905.8855060000042, "kv_cache_mb": 22638.75584, "alloc_mb": 39993.899008, "peak_alloc_mb": 76889.21088, "reserved_mb": 82474.696704, "deadline_missed": true}]}

==> scripts/modal_validate/v7/results/v7_c1_mistral_h100.json <==
{"workload": "lm_cliff", "gpu_name": "H100", "model_id": "mistralai/Mistral-7B-v0.1", "vram_gb": 85.017624576, "load_time_s": 94.68668031692505, "load_failed": false, "n_params": 7241732096, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "bytes_per_token": 131072, "visual_tokens_per_step": 256, "horizon_requested": 800, "horizon_completed": 657, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15020.351488, "attn_impl": "eager", "results": [{"step": 1, "t_total_ms": 72.70610300000158, "kv_cache_mb": 35.782656, "alloc_mb": 15123.24608, "peak_alloc_mb": 15145.944576, "reserved_mb": 15449.718784, "deadline_missed": true}, {"step": 2, "t_total_ms": 41.94658300001208, "kv_cache_mb": 69.46816, "alloc_mb": 15221.632, "peak_alloc_mb": 15309.665792, "reserved_mb": 15502.147584, "deadline_missed": false}, {"step": 3, "t_total_ms": 24.83117700001003, "kv_cache_mb": 103.153664, "alloc_mb": 15221.730304, "peak_alloc_mb": 15429.401088, "reserved_mb": 15502.147584, "deadline_missed": false}, {"step": 4, "t_total_ms": 46.86152499999707, "kv_cache_mb": 136.839168, "alloc_mb": 15223.64416, "peak_alloc_mb": 15453.322752, "reserved_mb": 15609.102336, "deadline_missed": false}, {"step": 5, "t_total_ms": 34.33043399999747, "kv_cache_mb": 170.524672, "alloc_mb": 15258.43456, "peak_alloc_mb": 15511.278592, "reserved_mb": 15697.18272, "deadline_missed": false}, {"step": 6, "t_total_ms": 32.19716099999914, "kv_cache_mb": 204.210176, "alloc_mb": 15322.660864, "peak_alloc_mb": 15632.134144, "reserved_mb": 15802.04032, "deadline_missed": false}, {"step": 7, "t_total_ms": 37.32666000000506, "kv_cache_mb": 237.89568, "alloc_mb": 15341.125632, "peak_alloc_mb": 15736.691712, "reserved_mb": 15862.857728, "deadline_missed": false}, {"step": 8, "t_total_ms": 33.98450400000286, "kv_cache_mb": 271.581184, "alloc_mb": 15359.432704, "peak_alloc_mb": 15796.273664, "reserved_mb": 16001.26976, "deadline_missed": false}, {"step": 9, "t_total_ms": 39.85444999999288, "kv_cache_mb": 305.266688, "alloc_mb": 15392.43008, "peak_alloc_mb": 15870.262784, "reserved_mb": 16234.053632, "deadline_missed": false}, {"step": 10, "t_total_ms": 56.754260000005274, "kv_cache_mb": 338.952192, "alloc_mb": 15426.349568, "peak_alloc_mb": 15956.387328, "reserved_mb": 16406.020096, "deadline_missed": false}, {"step": 11, "t_total_ms": 52.8378110000034, "kv_cache_mb": 372.637696, "alloc_mb": 15460.653056, "peak_alloc_mb": 16045.46816, "reserved_mb": 16500.391936, "deadline_missed": false}, {"step": 12, "t_total_ms": 41.18029699999681, "kv_cache_mb": 406.3232, "alloc_mb": 15493.16096, "peak_alloc_mb": 16133.202432, "reserved_mb": 16603.152384, "deadline_missed": false}, {"step": 13, "t_total_ms": 47.29006099999822, "kv_cache_mb": 440.008704, "alloc_mb": 15528.374272, "peak_alloc_mb": 16222.60992, "reserved_mb": 16714.30144, "deadline_missed": false}, {"step": 14, "t_total_ms": 43.502981999992585, "kv_cache_mb": 473.694208, "alloc_mb": 15562.264576, "peak_alloc_mb": 16313.402368, "reserved_mb": 16833.839104, "deadline_missed": false}, {"step": 15, "t_total_ms": 50.79846999998949, "kv_cache_mb": 507.379712, "alloc_mb": 15595.336192, "peak_alloc_mb": 16400.636416, "reserved_mb": 16961.765376, "deadline_missed": false}, {"step": 16, "t_total_ms": 51.15017000001387, "kv_cache_mb": 541.065216, "alloc_mb": 15627.870208, "peak_alloc_mb": 16488.470016, "reserved_mb": 17098.080256, "deadline_missed": false}, {"step": 17, "t_total_ms": 54.95737399999712, "kv_cache_mb": 574.75072, "alloc_mb": 15662.654976, "peak_alloc_mb": 16576.810496, "reserved_mb": 17242.783744, "deadline_missed": false}, {"step": 18, "t_total_ms": 49.45694699999592, "kv_cache_mb": 608.436224, "alloc_mb": 15695.273984, "peak_alloc_mb": 16665.227264, "reserved_mb": 17395.87584, "deadline_missed": false}, {"step": 19, "t_total_ms": 57.898492999996165, "kv_cache_mb": 642.121728, "alloc_mb": 15729.57184, "peak_alloc_mb": 16753.395712, "reserved_mb": 17557.356544, "deadline_missed": false}, {"step": 20, "t_total_ms": 52.30323100001044, "kv_cache_mb": 675.807232, "alloc_mb": 15763.303424, "peak_alloc_mb": 16842.064384, "reserved_mb": 17727.225856, "deadline_missed": false}, {"step": 21, "t_total_ms": 62.271889999991004, "kv_cache_mb": 709.492736, "alloc_mb": 15797.938176, "peak_alloc_mb": 16930.654208, "reserved_mb": 17905.483776, "deadline_missed": false}, {"step": 22, "t_total_ms": 60.312057000004415, "kv_cache_mb": 743.17824, "alloc_mb": 15833.014272, "peak_alloc_mb": 17022.67136, "reserved_mb": 18092.130304, "deadline_missed": false}, {"step": 23, "t_total_ms": 65.93111300000487, "kv_cache_mb": 776.863744, "alloc_mb": 15863.793664, "peak_alloc_mb": 17108.591616, "reserved_mb": 18287.16544, "deadline_missed": false}, {"step": 24, "t_total_ms": 50.18368600001111, "kv_cache_mb": 810.549248, "alloc_mb": 15897.35424, "peak_alloc_mb": 17195.92192, "reserved_mb": 18492.686336, "deadline_missed": false}, {"step": 25, "t_total_ms": 69.91916500000173, "kv_cache_mb": 844.234752, "alloc_mb": 15932.443136, "peak_alloc_mb": 17284.934144, "reserved_mb": 18706.59584, "deadline_missed": false}, {"step": 26, "t_total_ms": 61.8185149999988, "kv_cache_mb": 877.920256, "alloc_mb": 15965.343744, "peak_alloc_mb": 17374.996992, "reserved_mb": 18928.893952, "deadline_missed": false}, {"step": 27, "t_total_ms": 73.54395600000885, "kv_cache_mb": 911.60576, "alloc_mb": 15998.410752, "peak_alloc_mb": 17461.884928, "reserved_mb": 19159.580672, "deadline_missed": true}, {"step": 28, "t_total_ms": 64.44951800000354, "kv_cache_mb": 945.291264, "alloc_mb": 16032.096256, "peak_alloc_mb": 17549.528064, "reserved_mb": 19398.656, "deadline_missed": false}, {"step": 29, "t_total_ms": 77.62644199999613, "kv_cache_mb": 978.976768, "alloc_mb": 16066.566656, "peak_alloc_mb": 17640.146432, "reserved_mb": 19646.119936, "deadline_missed": true}, {"step": 30, "t_total_ms": 67.05077399999482, "kv_cache_mb": 1012.662272, "alloc_mb": 16100.481024, "peak_alloc_mb": 17729.874944, "reserved_mb": 19901.97248, "deadline_missed": false}, {"step": 31, "t_total_ms": 80.8724470000044, "kv_cache_mb": 1046.347776, "alloc_mb": 16135.0912, "peak_alloc_mb": 17819.549184, "reserved_mb": 20166.213632, "deadline_missed": true}, {"step": 32, "t_total_ms": 60.877599999997756, "kv_cache_mb": 1080.03328, "alloc_mb": 16166.838272, "peak_alloc_mb": 17905.63328, "reserved_mb": 20438.843392, "deadline_missed": false}, {"step": 33, "t_total_ms": 84.47205599999563, "kv_cache_mb": 1113.718784, "alloc_mb": 16200.773632, "peak_alloc_mb": 17991.849472, "reserved_mb": 20719.86176, "deadline_missed": true}, {"step": 34, "t_total_ms": 88.44337300000404, "kv_cache_mb": 1147.404288, "alloc_mb": 16235.155456, "peak_alloc_mb": 18082.355712, "reserved_mb": 21009.268736, "deadline_missed": true}, {"step": 35, "t_total_ms": 87.68202000000258, "kv_cache_mb": 1181.089792, "alloc_mb": 16267.894784, "peak_alloc_mb": 18172.040192, "reserved_mb": 21307.06432, "deadline_missed": true}, {"step": 36, "t_total_ms": 73.10010300000158, "kv_cache_mb": 1214.775296, "alloc_mb": 16302.628864, "peak_alloc_mb": 18258.514432, "reserved_mb": 21613.248512, "deadline_missed": true}, {"step": 37, "t_total_ms": 86.92319600000076, "kv_cache_mb": 1248.4608, "alloc_mb": 16335.265792, "peak_alloc_mb": 18348.152832, "reserved_mb": 21927.821312, "deadline_missed": true}, {"step": 38, "t_total_ms": 77.55595899999435, "kv_cache_mb": 1282.146304, "alloc_mb": 16370.827264, "peak_alloc_mb": 18436.973056, "reserved_mb": 22250.78272, "deadline_missed": true}, {"step": 39, "t_total_ms": 90.45369800000458, "kv_cache_mb": 1315.831808, "alloc_mb": 16402.6368, "peak_alloc_mb": 18526.02368, "reserved_mb": 22582.132736, "deadline_missed": true}, {"step": 40, "t_total_ms": 78.0230879999948, "kv_cache_mb": 1349.517312, "alloc_mb": 16437.106688, "peak_alloc_mb": 18614.228992, "reserved_mb": 22921.87136, "deadline_missed": true}, {"step": 41, "t_total_ms": 112.84798200000523, "kv_cache_mb": 1383.202816, "alloc_mb": 16470.822912, "peak_alloc_mb": 18703.675904, "reserved_mb": 23269.998592, "deadline_missed": true}, {"step": 42, "t_total_ms": 79.9456319999905, "kv_cache_mb": 1416.88832, "alloc_mb": 16504.147968, "peak_alloc_mb": 18792.58624, "reserved_mb": 23626.514432, "deadline_missed": true}, {"step": 43, "t_total_ms": 98.68366599999945, "kv_cache_mb": 1450.573824, "alloc_mb": 16537.378816, "peak_alloc_mb": 18880.681984, "reserved_mb": 23991.41888, "deadline_missed": true}, {"step": 44, "t_total_ms": 82.87990899999897, "kv_cache_mb": 1484.259328, "alloc_mb": 16571.256832, "peak_alloc_mb": 18969.20576, "reserved_mb": 24364.711936, "deadline_missed": true}, {"step": 45, "t_total_ms": 102.40307300000495, "kv_cache_mb": 1517.944832, "alloc_mb": 16604.749824, "peak_alloc_mb": 19056.033792, "reserved_mb": 24746.3936, "deadline_missed": true}, {"step": 46, "t_total_ms": 86.02434800000935, "kv_cache_mb": 1551.630336, "alloc_mb": 16639.25248, "peak_alloc_mb": 19146.618368, "reserved_mb": 25136.463872, "deadline_missed": true}, {"step": 47, "t_total_ms": 127.12827000000004, "kv_cache_mb": 1585.31584, "alloc_mb": 16672.120832, "peak_alloc_mb": 19234.492416, "reserved_mb": 25534.922752, "deadline_missed": true}, {"step": 48, "t_total_ms": 78.75172299999633, "kv_cache_mb": 1619.001344, "alloc_mb": 16705.806336, "peak_alloc_mb": 19322.231808, "reserved_mb": 25941.77024, "deadline_missed": true}, {"step": 49, "t_total_ms": 109.76952400000073, "kv_cache_mb": 1652.686848, "alloc_mb": 16740.895744, "peak_alloc_mb": 19412.195328, "reserved_mb": 26357.006336, "deadline_missed": true}, {"step": 50, "t_total_ms": 92.1586599999955, "kv_cache_mb": 1686.372352, "alloc_mb": 16773.177344, "peak_alloc_mb": 19500.816896, "reserved_mb": 26780.63104, "deadline_missed": true}, {"step": 51, "t_total_ms": 113.63729500000375, "kv_cache_mb": 1720.057856, "alloc_mb": 16806.862848, "peak_alloc_mb": 19587.120128, "reserved_mb": 27212.644352, "deadline_missed": true}, {"step": 52, "t_total_ms": 94.86936300000082, "kv_cache_mb": 1753.74336, "alloc_mb": 16840.548352, "peak_alloc_mb": 19675.864576, "reserved_mb": 27653.046272, "deadline_missed": true}, {"step": 53, "t_total_ms": 117.62166999999124, "kv_cache_mb": 1787.428864, "alloc_mb": 16874.990592, "peak_alloc_mb": 19765.182464, "reserved_mb": 28101.8368, "deadline_missed": true}, {"step": 54, "t_total_ms": 97.97881500000472, "kv_cache_mb": 1821.114368, "alloc_mb": 16908.537856, "peak_alloc_mb": 19854.580736, "reserved_mb": 28559.015936, "deadline_missed": true}, {"step": 55, "t_total_ms": 141.85914499999797, "kv_cache_mb": 1854.799872, "alloc_mb": 16941.604864, "peak_alloc_mb": 19942.288384, "reserved_mb": 29024.58368, "deadline_missed": true}, {"step": 56, "t_total_ms": 102.97365399999592, "kv_cache_mb": 1888.485376, "alloc_mb": 16975.96928, "peak_alloc_mb": 20031.340544, "reserved_mb": 29500.637184, "deadline_missed": true}, {"step": 57, "t_total_ms": 131.25693899999646, "kv_cache_mb": 1922.17088, "alloc_mb": 17010.482176, "peak_alloc_mb": 20120.720896, "reserved_mb": 29985.079296, "deadline_missed": true}, {"step": 58, "t_total_ms": 103.6943369999932, "kv_cache_mb": 1955.856384, "alloc_mb": 17042.952192, "peak_alloc_mb": 20208.95488, "reserved_mb": 30477.910016, "deadline_missed": true}, {"step": 59, "t_total_ms": 128.29469899999424, "kv_cache_mb": 1989.541888, "alloc_mb": 17076.473856, "peak_alloc_mb": 20298.022912, "reserved_mb": 30979.129344, "deadline_missed": true}, {"step": 60, "t_total_ms": 128.05734100000166, "kv_cache_mb": 2023.227392, "alloc_mb": 17110.032384, "peak_alloc_mb": 20385.472512, "reserved_mb": 31488.73728, "deadline_missed": true}, {"step": 61, "t_total_ms": 133.43017700000814, "kv_cache_mb": 2056.912896, "alloc_mb": 17144.474624, "peak_alloc_mb": 20473.781248, "reserved_mb": 32006.733824, "deadline_missed": true}, {"step": 62, "t_total_ms": 109.71232699999689, "kv_cache_mb": 2090.5984, "alloc_mb": 17177.403392, "peak_alloc_mb": 20564.352512, "reserved_mb": 32533.118976, "deadline_missed": true}, {"step": 63, "t_total_ms": 135.90165400000842, "kv_cache_mb": 2124.283904, "alloc_mb": 17211.813888, "peak_alloc_mb": 20653.471744, "reserved_mb": 33067.892736, "deadline_missed": true}, {"step": 64, "t_total_ms": 97.1039930000046, "kv_cache_mb": 2157.969408, "alloc_mb": 17244.828672, "peak_alloc_mb": 20741.274624, "reserved_mb": 33611.055104, "deadline_missed": true}, {"step": 65, "t_total_ms": 139.27708900000368, "kv_cache_mb": 2191.654912, "alloc_mb": 17279.203328, "peak_alloc_mb": 20829.254144, "reserved_mb": 34162.60608, "deadline_missed": true}, {"step": 66, "t_total_ms": 114.24711000000798, "kv_cache_mb": 2225.340416, "alloc_mb": 17315.432448, "peak_alloc_mb": 20920.6784, "reserved_mb": 34722.545664, "deadline_missed": true}, {"step": 67, "t_total_ms": 142.91164099999776, "kv_cache_mb": 2259.02592, "alloc_mb": 17345.830912, "peak_alloc_mb": 21008.045568, "reserved_mb": 35290.873856, "deadline_missed": true}, {"step": 68, "t_total_ms": 113.82840599999611, "kv_cache_mb": 2292.711424, "alloc_mb": 17380.002816, "peak_alloc_mb": 21093.599744, "reserved_mb": 35867.590656, "deadline_missed": true}, {"step": 69, "t_total_ms": 142.41377200001182, "kv_cache_mb": 2326.396928, "alloc_mb": 17413.914624, "peak_alloc_mb": 21183.202304, "reserved_mb": 36452.696064, "deadline_missed": true}, {"step": 70, "t_total_ms": 116.58931099999847, "kv_cache_mb": 2360.082432, "alloc_mb": 17448.416256, "peak_alloc_mb": 21272.208384, "reserved_mb": 37046.19008, "deadline_missed": true}, {"step": 71, "t_total_ms": 146.12396799999772, "kv_cache_mb": 2393.767936, "alloc_mb": 17480.572928, "peak_alloc_mb": 21362.144256, "reserved_mb": 37648.072704, "deadline_missed": true}, {"step": 72, "t_total_ms": 106.62748900000452, "kv_cache_mb": 2427.45344, "alloc_mb": 17515.234304, "peak_alloc_mb": 21450.592256, "reserved_mb": 38258.343936, "deadline_missed": true}, {"step": 73, "t_total_ms": 151.88812700000653, "kv_cache_mb": 2461.138944, "alloc_mb": 17549.996032, "peak_alloc_mb": 21540.965888, "reserved_mb": 38877.003776, "deadline_missed": true}, {"step": 74, "t_total_ms": 122.68707599999118, "kv_cache_mb": 2494.824448, "alloc_mb": 17581.919232, "peak_alloc_mb": 21628.726272, "reserved_mb": 39504.052224, "deadline_missed": true}, {"step": 75, "t_total_ms": 153.93903900000794, "kv_cache_mb": 2528.509952, "alloc_mb": 17615.314944, "peak_alloc_mb": 21715.354624, "reserved_mb": 40139.48928, "deadline_missed": true}, {"step": 76, "t_total_ms": 125.44396600000596, "kv_cache_mb": 2562.195456, "alloc_mb": 17649.093632, "peak_alloc_mb": 21803.133952, "reserved_mb": 40783.314944, "deadline_missed": true}, {"step": 77, "t_total_ms": 158.38811899999428, "kv_cache_mb": 2595.88096, "alloc_mb": 17682.685952, "peak_alloc_mb": 21891.78368, "reserved_mb": 41435.529216, "deadline_missed": true}, {"step": 78, "t_total_ms": 128.30053300000088, "kv_cache_mb": 2629.566464, "alloc_mb": 17717.029888, "peak_alloc_mb": 21981.094912, "reserved_mb": 42096.132096, "deadline_missed": true}, {"step": 79, "t_total_ms": 161.0413420000043, "kv_cache_mb": 2663.251968, "alloc_mb": 17750.05696, "peak_alloc_mb": 22071.376896, "reserved_mb": 42765.123584, "deadline_missed": true}, {"step": 80, "t_total_ms": 118.74321199999827, "kv_cache_mb": 2696.937472, "alloc_mb": 17784.400896, "peak_alloc_mb": 22158.590976, "reserved_mb": 43442.50368, "deadline_missed": true}, {"step": 81, "t_total_ms": 165.62330699998995, "kv_cache_mb": 2730.622976, "alloc_mb": 17818.079232, "peak_alloc_mb": 22248.136704, "reserved_mb": 44128.272384, "deadline_missed": true}, {"step": 82, "t_total_ms": 134.2098790000108, "kv_cache_mb": 2764.30848, "alloc_mb": 17852.218368, "peak_alloc_mb": 22335.973376, "reserved_mb": 44822.429696, "deadline_missed": true}, {"step": 83, "t_total_ms": 168.84003299999506, "kv_cache_mb": 2797.993984, "alloc_mb": 17885.120512, "peak_alloc_mb": 22424.457216, "reserved_mb": 45524.975616, "deadline_missed": true}, {"step": 84, "t_total_ms": 136.78122000000315, "kv_cache_mb": 2831.679488, "alloc_mb": 17919.142912, "peak_alloc_mb": 22511.908864, "reserved_mb": 46235.910144, "deadline_missed": true}, {"step": 85, "t_total_ms": 190.75412399999436, "kv_cache_mb": 2865.364992, "alloc_mb": 17952.169984, "peak_alloc_mb": 22600.802304, "reserved_mb": 46955.23328, "deadline_missed": true}, {"step": 86, "t_total_ms": 164.03423399999895, "kv_cache_mb": 2899.050496, "alloc_mb": 17986.935808, "peak_alloc_mb": 22689.122304, "reserved_mb": 47682.945024, "deadline_missed": true}, {"step": 87, "t_total_ms": 209.8828310000016, "kv_cache_mb": 2932.736, "alloc_mb": 18019.540992, "peak_alloc_mb": 22778.33728, "reserved_mb": 48419.045376, "deadline_missed": true}, {"step": 88, "t_total_ms": 176.57904499999688, "kv_cache_mb": 2966.421504, "alloc_mb": 18053.884928, "peak_alloc_mb": 22866.868736, "reserved_mb": 49165.631488, "deadline_missed": true}, {"step": 89, "t_total_ms": 182.70595499998876, "kv_cache_mb": 3000.107008, "alloc_mb": 18086.912, "peak_alloc_mb": 22955.108864, "reserved_mb": 49920.606208, "deadline_missed": true}, {"step": 90, "t_total_ms": 146.08398199999328, "kv_cache_mb": 3033.792512, "alloc_mb": 18120.82176, "peak_alloc_mb": 23044.048384, "reserved_mb": 50683.969536, "deadline_missed": true}, {"step": 91, "t_total_ms": 185.42253799999742, "kv_cache_mb": 3067.478016, "alloc_mb": 18154.283008, "peak_alloc_mb": 23132.307968, "reserved_mb": 51455.721472, "deadline_missed": true}, {"step": 92, "t_total_ms": 149.58765600000845, "kv_cache_mb": 3101.16352, "alloc_mb": 18188.055552, "peak_alloc_mb": 23221.227008, "reserved_mb": 52235.862016, "deadline_missed": true}, {"step": 93, "t_total_ms": 189.31974699999898, "kv_cache_mb": 3134.849024, "alloc_mb": 18221.654016, "peak_alloc_mb": 23309.026304, "reserved_mb": 53024.391168, "deadline_missed": true}, {"step": 94, "t_total_ms": 152.9120430000006, "kv_cache_mb": 3168.534528, "alloc_mb": 18255.997952, "peak_alloc_mb": 23398.406144, "reserved_mb": 53821.308928, "deadline_missed": true}, {"step": 95, "t_total_ms": 193.14490600000056, "kv_cache_mb": 3202.220032, "alloc_mb": 18289.025024, "peak_alloc_mb": 23488.242688, "reserved_mb": 54626.615296, "deadline_missed": true}, {"step": 96, "t_total_ms": 135.91335700000684, "kv_cache_mb": 3235.905536, "alloc_mb": 18323.36896, "peak_alloc_mb": 23576.815616, "reserved_mb": 55440.310272, "deadline_missed": true}, {"step": 97, "t_total_ms": 196.105022999987, "kv_cache_mb": 3269.59104, "alloc_mb": 18357.168128, "peak_alloc_mb": 23666.811392, "reserved_mb": 56262.393856, "deadline_missed": true}, {"step": 98, "t_total_ms": 157.81389700001114, "kv_cache_mb": 3303.276544, "alloc_mb": 18391.088128, "peak_alloc_mb": 23754.351616, "reserved_mb": 57092.866048, "deadline_missed": true}, {"step": 99, "t_total_ms": 200.0897220000013, "kv_cache_mb": 3336.962048, "alloc_mb": 18424.055808, "peak_alloc_mb": 23841.96864, "reserved_mb": 57931.726848, "deadline_missed": true}, {"step": 100, "t_total_ms": 170.4623589999983, "kv_cache_mb": 3370.647552, "alloc_mb": 18457.873408, "peak_alloc_mb": 23931.431424, "reserved_mb": 58778.976256, "deadline_missed": true}, {"step": 101, "t_total_ms": 199.77971800000205, "kv_cache_mb": 3404.333056, "alloc_mb": 18491.138048, "peak_alloc_mb": 24018.338816, "reserved_mb": 59634.614272, "deadline_missed": true}, {"step": 102, "t_total_ms": 159.28278600000567, "kv_cache_mb": 3438.01856, "alloc_mb": 18525.805568, "peak_alloc_mb": 24107.44576, "reserved_mb": 60498.640896, "deadline_missed": true}, {"step": 103, "t_total_ms": 203.87507899999946, "kv_cache_mb": 3471.704064, "alloc_mb": 18558.509056, "peak_alloc_mb": 24196.400128, "reserved_mb": 61371.056128, "deadline_missed": true}, {"step": 104, "t_total_ms": 147.64141099999506, "kv_cache_mb": 3505.389568, "alloc_mb": 18592.852992, "peak_alloc_mb": 24285.334016, "reserved_mb": 62251.859968, "deadline_missed": true}, {"step": 105, "t_total_ms": 207.26040799999623, "kv_cache_mb": 3539.075072, "alloc_mb": 18625.880064, "peak_alloc_mb": 24374.033408, "reserved_mb": 63141.052416, "deadline_missed": true}, {"step": 106, "t_total_ms": 165.95521500001098, "kv_cache_mb": 3572.760576, "alloc_mb": 18659.724288, "peak_alloc_mb": 24462.38208, "reserved_mb": 64038.633472, "deadline_missed": true}, {"step": 107, "t_total_ms": 211.47155299999554, "kv_cache_mb": 3606.44608, "alloc_mb": 18694.068224, "peak_alloc_mb": 24551.463936, "reserved_mb": 64944.603136, "deadline_missed": true}, {"step": 108, "t_total_ms": 169.436208999997, "kv_cache_mb": 3640.131584, "alloc_mb": 18727.595008, "peak_alloc_mb": 24640.828416, "reserved_mb": 65858.961408, "deadline_missed": true}, {"step": 109, "t_total_ms": 216.281414000008, "kv_cache_mb": 3673.817088, "alloc_mb": 18760.62208, "peak_alloc_mb": 24728.259584, "reserved_mb": 66781.708288, "deadline_missed": true}, {"step": 110, "t_total_ms": 172.08522999999332, "kv_cache_mb": 3707.502592, "alloc_mb": 18794.966016, "peak_alloc_mb": 24816.477184, "reserved_mb": 67712.843776, "deadline_missed": true}, {"step": 111, "t_total_ms": 222.86406599999964, "kv_cache_mb": 3741.188096, "alloc_mb": 18827.993088, "peak_alloc_mb": 24906.706432, "reserved_mb": 68652.367872, "deadline_missed": true}, {"step": 112, "t_total_ms": 158.5282140000004, "kv_cache_mb": 3774.8736, "alloc_mb": 18861.833216, "peak_alloc_mb": 24994.569216, "reserved_mb": 69600.280576, "deadline_missed": true}, {"step": 113, "t_total_ms": 223.12956099999326, "kv_cache_mb": 3808.559104, "alloc_mb": 18896.656384, "peak_alloc_mb": 25084.317696, "reserved_mb": 70556.581888, "deadline_missed": true}, {"step": 114, "t_total_ms": 177.75531999998861, "kv_cache_mb": 3842.244608, "alloc_mb": 18929.175552, "peak_alloc_mb": 25171.677184, "reserved_mb": 71521.271808, "deadline_missed": true}, {"step": 115, "t_total_ms": 227.35780800000782, "kv_cache_mb": 3875.930112, "alloc_mb": 18962.991104, "peak_alloc_mb": 25261.378048, "reserved_mb": 72494.350336, "deadline_missed": true}, {"step": 116, "t_total_ms": 181.41251100000488, "kv_cache_mb": 3909.615616, "alloc_mb": 18996.808704, "peak_alloc_mb": 25348.763648, "reserved_mb": 73475.817472, "deadline_missed": true}, {"step": 117, "t_total_ms": 230.92654900000298, "kv_cache_mb": 3943.30112, "alloc_mb": 19030.106112, "peak_alloc_mb": 25438.194176, "reserved_mb": 74465.673216, "deadline_missed": true}, {"step": 118, "t_total_ms": 184.22279000000685, "kv_cache_mb": 3976.986624, "alloc_mb": 19064.450048, "peak_alloc_mb": 25524.995584, "reserved_mb": 75463.917568, "deadline_missed": true}, {"step": 119, "t_total_ms": 237.3066670000128, "kv_cache_mb": 4010.672128, "alloc_mb": 19097.47712, "peak_alloc_mb": 25613.826048, "reserved_mb": 76470.550528, "deadline_missed": true}, {"step": 120, "t_total_ms": 170.5531140000005, "kv_cache_mb": 4044.357632, "alloc_mb": 19131.821056, "peak_alloc_mb": 25702.650368, "reserved_mb": 77487.669248, "deadline_missed": true}, {"step": 121, "t_total_ms": 238.90475000000322, "kv_cache_mb": 4078.043136, "alloc_mb": 19164.848128, "peak_alloc_mb": 25792.775168, "reserved_mb": 78513.176576, "deadline_missed": true}, {"step": 122, "t_total_ms": 191.1102879999902, "kv_cache_mb": 4111.72864, "alloc_mb": 19198.626816, "peak_alloc_mb": 25878.987264, "reserved_mb": 79547.072512, "deadline_missed": true}, {"step": 123, "t_total_ms": 242.43702100000064, "kv_cache_mb": 4145.414144, "alloc_mb": 19232.937984, "peak_alloc_mb": 25968.933888, "reserved_mb": 80589.357056, "deadline_missed": true}, {"step": 124, "t_total_ms": 194.0135260000062, "kv_cache_mb": 4179.099648, "alloc_mb": 19266.563072, "peak_alloc_mb": 26057.335296, "reserved_mb": 81640.030208, "deadline_missed": true}, {"step": 125, "t_total_ms": 246.6083389999909, "kv_cache_mb": 4212.785152, "alloc_mb": 19300.532224, "peak_alloc_mb": 26146.454528, "reserved_mb": 82699.091968, "deadline_missed": true}, {"step": 126, "t_total_ms": 196.67741799999305, "kv_cache_mb": 4246.470656, "alloc_mb": 19333.528576, "peak_alloc_mb": 26235.167744, "reserved_mb": 83766.542336, "deadline_missed": true}, {"step": 127, "t_total_ms": 344.35117900000023, "kv_cache_mb": 4280.15616, "alloc_mb": 19366.961152, "peak_alloc_mb": 26323.84256, "reserved_mb": 27640.46336, "deadline_missed": true}, {"step": 128, "t_total_ms": 205.46073500000261, "kv_cache_mb": 4313.841664, "alloc_mb": 19403.005952, "peak_alloc_mb": 26414.826496, "reserved_mb": 28724.690944, "deadline_missed": true}, {"step": 129, "t_total_ms": 255.28775399999404, "kv_cache_mb": 4347.527168, "alloc_mb": 19440.918528, "peak_alloc_mb": 26507.729408, "reserved_mb": 29817.307136, "deadline_missed": true}, {"step": 130, "t_total_ms": 201.21806199999526, "kv_cache_mb": 4381.212672, "alloc_mb": 19479.951872, "peak_alloc_mb": 26600.603648, "reserved_mb": 30918.311936, "deadline_missed": true}, {"step": 131, "t_total_ms": 258.06700699999396, "kv_cache_mb": 4414.898176, "alloc_mb": 19517.21472, "peak_alloc_mb": 26693.559808, "reserved_mb": 32027.705344, "deadline_missed": true}, {"step": 132, "t_total_ms": 199.9971739999893, "kv_cache_mb": 4448.58368, "alloc_mb": 19555.582976, "peak_alloc_mb": 26784.916992, "reserved_mb": 33145.48736, "deadline_missed": true}, {"step": 133, "t_total_ms": 257.15527799999904, "kv_cache_mb": 4482.269184, "alloc_mb": 19593.595392, "peak_alloc_mb": 26879.641088, "reserved_mb": 34271.657984, "deadline_missed": true}, {"step": 134, "t_total_ms": 204.82720700000812, "kv_cache_mb": 4515.954688, "alloc_mb": 19630.396416, "peak_alloc_mb": 26971.253248, "reserved_mb": 35406.217216, "deadline_missed": true}, {"step": 135, "t_total_ms": 261.13647999999046, "kv_cache_mb": 4549.640192, "alloc_mb": 19668.29568, "peak_alloc_mb": 27063.82336, "reserved_mb": 36549.165056, "deadline_missed": true}, {"step": 136, "t_total_ms": 194.13056300000164, "kv_cache_mb": 4583.325696, "alloc_mb": 19707.561984, "peak_alloc_mb": 27160.976896, "reserved_mb": 37700.501504, "deadline_missed": true}, {"step": 137, "t_total_ms": 266.16867799999966, "kv_cache_mb": 4617.0112, "alloc_mb": 19744.933376, "peak_alloc_mb": 27253.737984, "reserved_mb": 38860.22656, "deadline_missed": true}, {"step": 138, "t_total_ms": 220.64030299999615, "kv_cache_mb": 4650.696704, "alloc_mb": 19781.967872, "peak_alloc_mb": 27345.236992, "reserved_mb": 40028.340224, "deadline_missed": true}, {"step": 139, "t_total_ms": 268.5924879999959, "kv_cache_mb": 4684.382208, "alloc_mb": 19819.880448, "peak_alloc_mb": 27437.493248, "reserved_mb": 41204.842496, "deadline_missed": true}, {"step": 140, "t_total_ms": 238.19782299999304, "kv_cache_mb": 4718.067712, "alloc_mb": 19857.760256, "peak_alloc_mb": 27529.718784, "reserved_mb": 42389.733376, "deadline_missed": true}, {"step": 141, "t_total_ms": 273.41574000000435, "kv_cache_mb": 4751.753216, "alloc_mb": 19896.48384, "peak_alloc_mb": 27622.786048, "reserved_mb": 43583.012864, "deadline_missed": true}, {"step": 142, "t_total_ms": 214.76301000001286, "kv_cache_mb": 4785.43872, "alloc_mb": 19933.55264, "peak_alloc_mb": 27715.490304, "reserved_mb": 44784.68096, "deadline_missed": true}, {"step": 143, "t_total_ms": 276.5717560000098, "kv_cache_mb": 4819.124224, "alloc_mb": 19971.465216, "peak_alloc_mb": 27806.456832, "reserved_mb": 45994.737664, "deadline_missed": true}, {"step": 144, "t_total_ms": 198.4853790000045, "kv_cache_mb": 4852.809728, "alloc_mb": 20011.057152, "peak_alloc_mb": 27900.855296, "reserved_mb": 47213.182976, "deadline_missed": true}, {"step": 145, "t_total_ms": 303.54612400000747, "kv_cache_mb": 4886.495232, "alloc_mb": 20047.871488, "peak_alloc_mb": 27992.607232, "reserved_mb": 48440.016896, "deadline_missed": true}, {"step": 146, "t_total_ms": 230.07625799999687, "kv_cache_mb": 4920.180736, "alloc_mb": 20085.190656, "peak_alloc_mb": 28085.742592, "reserved_mb": 49675.239424, "deadline_missed": true}, {"step": 147, "t_total_ms": 285.1441899999969, "kv_cache_mb": 4953.86624, "alloc_mb": 20123.240448, "peak_alloc_mb": 28178.184192, "reserved_mb": 50918.85056, "deadline_missed": true}, {"step": 148, "t_total_ms": 226.44508700000188, "kv_cache_mb": 4987.551744, "alloc_mb": 20160.929792, "peak_alloc_mb": 28271.045632, "reserved_mb": 52170.850304, "deadline_missed": true}, {"step": 149, "t_total_ms": 288.53745600000025, "kv_cache_mb": 5021.237248, "alloc_mb": 20198.85568, "peak_alloc_mb": 28363.251712, "reserved_mb": 53431.238656, "deadline_missed": true}, {"step": 150, "t_total_ms": 229.79998799999635, "kv_cache_mb": 5054.922752, "alloc_mb": 20236.722176, "peak_alloc_mb": 28455.958016, "reserved_mb": 54700.015616, "deadline_missed": true}, {"step": 151, "t_total_ms": 292.9211020000082, "kv_cache_mb": 5088.608256, "alloc_mb": 20274.634752, "peak_alloc_mb": 28550.270464, "reserved_mb": 55977.181184, "deadline_missed": true}, {"step": 152, "t_total_ms": 212.26651199999935, "kv_cache_mb": 5122.29376, "alloc_mb": 20339.46624, "peak_alloc_mb": 28669.151744, "reserved_mb": 57264.832512, "deadline_missed": true}, {"step": 153, "t_total_ms": 296.42109799999616, "kv_cache_mb": 5155.979264, "alloc_mb": 20373.94944, "peak_alloc_mb": 28758.909952, "reserved_mb": 58560.872448, "deadline_missed": true}, {"step": 154, "t_total_ms": 233.92511500000523, "kv_cache_mb": 5189.664768, "alloc_mb": 20407.327232, "peak_alloc_mb": 28847.323136, "reserved_mb": 59865.300992, "deadline_missed": true}, {"step": 155, "t_total_ms": 299.23631300000864, "kv_cache_mb": 5223.350272, "alloc_mb": 20441.668608, "peak_alloc_mb": 28936.301056, "reserved_mb": 61178.118144, "deadline_missed": true}, {"step": 156, "t_total_ms": 234.78885700001229, "kv_cache_mb": 5257.035776, "alloc_mb": 20477.955072, "peak_alloc_mb": 29027.52768, "reserved_mb": 62499.323904, "deadline_missed": true}, {"step": 157, "t_total_ms": 303.47599799999614, "kv_cache_mb": 5290.72128, "alloc_mb": 20511.249408, "peak_alloc_mb": 29116.305408, "reserved_mb": 63828.918272, "deadline_missed": true}, {"step": 158, "t_total_ms": 240.73749800000144, "kv_cache_mb": 5324.406784, "alloc_mb": 20546.33984, "peak_alloc_mb": 29205.684736, "reserved_mb": 65166.901248, "deadline_missed": true}, {"step": 159, "t_total_ms": 319.79822799999624, "kv_cache_mb": 5358.092288, "alloc_mb": 20579.704832, "peak_alloc_mb": 29293.612032, "reserved_mb": 66513.272832, "deadline_missed": true}, {"step": 160, "t_total_ms": 219.7525619999965, "kv_cache_mb": 5391.777792, "alloc_mb": 20615.684096, "peak_alloc_mb": 29384.743936, "reserved_mb": 67868.033024, "deadline_missed": true}, {"step": 161, "t_total_ms": 310.56612899999436, "kv_cache_mb": 5425.463296, "alloc_mb": 20653.799424, "peak_alloc_mb": 29478.444544, "reserved_mb": 69231.181824, "deadline_missed": true}, {"step": 162, "t_total_ms": 243.42214300000364, "kv_cache_mb": 5459.1488, "alloc_mb": 20692.160512, "peak_alloc_mb": 29570.671104, "reserved_mb": 70602.719232, "deadline_missed": true}, {"step": 163, "t_total_ms": 311.7546299999958, "kv_cache_mb": 5492.834304, "alloc_mb": 20729.389056, "peak_alloc_mb": 29663.859712, "reserved_mb": 71982.645248, "deadline_missed": true}, {"step": 164, "t_total_ms": 241.74358800000562, "kv_cache_mb": 5526.519808, "alloc_mb": 20767.268864, "peak_alloc_mb": 29755.786752, "reserved_mb": 73370.959872, "deadline_missed": true}, {"step": 165, "t_total_ms": 311.990262000009, "kv_cache_mb": 5560.205312, "alloc_mb": 20805.881856, "peak_alloc_mb": 29850.275328, "reserved_mb": 74767.663104, "deadline_missed": true}, {"step": 166, "t_total_ms": 244.39353199998948, "kv_cache_mb": 5593.890816, "alloc_mb": 20843.992064, "peak_alloc_mb": 29941.633536, "reserved_mb": 76172.754944, "deadline_missed": true}, {"step": 167, "t_total_ms": 317.7399949999966, "kv_cache_mb": 5627.57632, "alloc_mb": 20881.364992, "peak_alloc_mb": 30034.906112, "reserved_mb": 77586.235392, "deadline_missed": true}, {"step": 168, "t_total_ms": 235.11675799998955, "kv_cache_mb": 5661.261824, "alloc_mb": 20921.07264, "peak_alloc_mb": 30129.644544, "reserved_mb": 79008.104448, "deadline_missed": true}, {"step": 169, "t_total_ms": 321.181480000007, "kv_cache_mb": 5694.947328, "alloc_mb": 20956.766208, "peak_alloc_mb": 30221.404672, "reserved_mb": 80438.362112, "deadline_missed": true}, {"step": 170, "t_total_ms": 250.3774259999858, "kv_cache_mb": 5728.632832, "alloc_mb": 20995.177984, "peak_alloc_mb": 30313.835008, "reserved_mb": 81877.008384, "deadline_missed": true}, {"step": 171, "t_total_ms": 324.7520850000001, "kv_cache_mb": 5762.318336, "alloc_mb": 21032.558592, "peak_alloc_mb": 30406.518272, "reserved_mb": 83324.043264, "deadline_missed": true}, {"step": 172, "t_total_ms": 294.3267289999767, "kv_cache_mb": 5796.00384, "alloc_mb": 21071.432704, "peak_alloc_mb": 30501.640192, "reserved_mb": 32933.675008, "deadline_missed": true}, {"step": 173, "t_total_ms": 326.1187559999996, "kv_cache_mb": 5829.689344, "alloc_mb": 21108.557824, "peak_alloc_mb": 30592.034816, "reserved_mb": 34397.487104, "deadline_missed": true}, {"step": 174, "t_total_ms": 255.71662199999423, "kv_cache_mb": 5863.374848, "alloc_mb": 21146.582528, "peak_alloc_mb": 30685.725184, "reserved_mb": 35869.687808, "deadline_missed": true}, {"step": 175, "t_total_ms": 329.9534669999957, "kv_cache_mb": 5897.060352, "alloc_mb": 21184.14336, "peak_alloc_mb": 30778.75456, "reserved_mb": 37350.27712, "deadline_missed": true}, {"step": 176, "t_total_ms": 235.68747199999507, "kv_cache_mb": 5930.745856, "alloc_mb": 21222.555648, "peak_alloc_mb": 30871.439872, "reserved_mb": 38839.25504, "deadline_missed": true}, {"step": 177, "t_total_ms": 335.3262969999946, "kv_cache_mb": 5964.43136, "alloc_mb": 21260.744704, "peak_alloc_mb": 30964.21376, "reserved_mb": 40336.621568, "deadline_missed": true}, {"step": 178, "t_total_ms": 264.2374099999927, "kv_cache_mb": 5998.116864, "alloc_mb": 21298.466816, "peak_alloc_mb": 31057.206272, "reserved_mb": 41842.376704, "deadline_missed": true}, {"step": 179, "t_total_ms": 338.7712309999813, "kv_cache_mb": 6031.802368, "alloc_mb": 21336.856576, "peak_alloc_mb": 31150.603264, "reserved_mb": 43356.520448, "deadline_missed": true}, {"step": 180, "t_total_ms": 265.50649300000373, "kv_cache_mb": 6065.487872, "alloc_mb": 21373.607936, "peak_alloc_mb": 31240.634368, "reserved_mb": 44879.0528, "deadline_missed": true}, {"step": 181, "t_total_ms": 366.2155910000138, "kv_cache_mb": 6099.173376, "alloc_mb": 21412.00384, "peak_alloc_mb": 31335.58272, "reserved_mb": 46409.97376, "deadline_missed": true}, {"step": 182, "t_total_ms": 268.55281600001035, "kv_cache_mb": 6132.85888, "alloc_mb": 21449.777664, "peak_alloc_mb": 31427.514368, "reserved_mb": 47949.283328, "deadline_missed": true}, {"step": 183, "t_total_ms": 347.50586899997415, "kv_cache_mb": 6166.544384, "alloc_mb": 21487.312896, "peak_alloc_mb": 31519.060992, "reserved_mb": 49496.981504, "deadline_missed": true}, {"step": 184, "t_total_ms": 248.83306200001698, "kv_cache_mb": 6200.229888, "alloc_mb": 21526.79424, "peak_alloc_mb": 31614.331904, "reserved_mb": 51055.16544, "deadline_missed": true}, {"step": 185, "t_total_ms": 353.27722700000663, "kv_cache_mb": 6233.915392, "alloc_mb": 21563.700736, "peak_alloc_mb": 31706.342912, "reserved_mb": 52621.737984, "deadline_missed": true}, {"step": 186, "t_total_ms": 275.00275700001, "kv_cache_mb": 6267.600896, "alloc_mb": 21602.135552, "peak_alloc_mb": 31799.182336, "reserved_mb": 54196.699136, "deadline_missed": true}, {"step": 187, "t_total_ms": 352.64247500001034, "kv_cache_mb": 6301.2864, "alloc_mb": 21639.808, "peak_alloc_mb": 31891.6352, "reserved_mb": 55780.048896, "deadline_missed": true}, {"step": 188, "t_total_ms": 291.4765030000126, "kv_cache_mb": 6334.971904, "alloc_mb": 21676.777472, "peak_alloc_mb": 31983.378944, "reserved_mb": 57371.787264, "deadline_missed": true}, {"step": 189, "t_total_ms": 357.7821320000112, "kv_cache_mb": 6368.657408, "alloc_mb": 21715.122176, "peak_alloc_mb": 32077.378048, "reserved_mb": 58971.91424, "deadline_missed": true}, {"step": 190, "t_total_ms": 296.5812380000159, "kv_cache_mb": 6402.342912, "alloc_mb": 21752.569856, "peak_alloc_mb": 32170.077184, "reserved_mb": 60580.429824, "deadline_missed": true}, {"step": 191, "t_total_ms": 361.8997340000192, "kv_cache_mb": 6436.028416, "alloc_mb": 21790.482432, "peak_alloc_mb": 32262.882304, "reserved_mb": 62197.334016, "deadline_missed": true}, {"step": 192, "t_total_ms": 252.337907999987, "kv_cache_mb": 6469.71392, "alloc_mb": 21828.36224, "peak_alloc_mb": 32355.838464, "reserved_mb": 63822.626816, "deadline_missed": true}, {"step": 193, "t_total_ms": 367.20304100001044, "kv_cache_mb": 6503.399424, "alloc_mb": 21866.274816, "peak_alloc_mb": 32447.5776, "reserved_mb": 65456.308224, "deadline_missed": true}, {"step": 194, "t_total_ms": 286.6879850000146, "kv_cache_mb": 6537.084928, "alloc_mb": 21904.154624, "peak_alloc_mb": 32541.023232, "reserved_mb": 67098.37824, "deadline_missed": true}, {"step": 195, "t_total_ms": 368.52068300001406, "kv_cache_mb": 6570.770432, "alloc_mb": 21942.802432, "peak_alloc_mb": 32634.7392, "reserved_mb": 68748.836864, "deadline_missed": true}, {"step": 196, "t_total_ms": 284.12856199997805, "kv_cache_mb": 6604.455936, "alloc_mb": 21981.216768, "peak_alloc_mb": 32727.974912, "reserved_mb": 70407.684096, "deadline_missed": true}, {"step": 197, "t_total_ms": 368.6886029999812, "kv_cache_mb": 6638.14144, "alloc_mb": 22018.624, "peak_alloc_mb": 32820.045312, "reserved_mb": 72074.919936, "deadline_missed": true}, {"step": 198, "t_total_ms": 286.4982079999834, "kv_cache_mb": 6671.826944, "alloc_mb": 22056.209408, "peak_alloc_mb": 32913.137664, "reserved_mb": 73750.544384, "deadline_missed": true}, {"step": 199, "t_total_ms": 372.4350200000117, "kv_cache_mb": 6705.512448, "alloc_mb": 22093.651968, "peak_alloc_mb": 33006.008832, "reserved_mb": 75434.55744, "deadline_missed": true}, {"step": 200, "t_total_ms": 264.50454400000467, "kv_cache_mb": 6739.197952, "alloc_mb": 22131.531776, "peak_alloc_mb": 33098.436096, "reserved_mb": 77126.959104, "deadline_missed": true}, {"step": 201, "t_total_ms": 378.1931989999805, "kv_cache_mb": 6772.883456, "alloc_mb": 22170.086912, "peak_alloc_mb": 33191.505408, "reserved_mb": 78827.749376, "deadline_missed": true}, {"step": 202, "t_total_ms": 292.5939909999897, "kv_cache_mb": 6806.56896, "alloc_mb": 22207.901184, "peak_alloc_mb": 33285.279232, "reserved_mb": 80536.928256, "deadline_missed": true}, {"step": 203, "t_total_ms": 378.39215500000023, "kv_cache_mb": 6840.254464, "alloc_mb": 22245.236736, "peak_alloc_mb": 33377.383936, "reserved_mb": 82254.495744, "deadline_missed": true}, {"step": 204, "t_total_ms": 295.6013090000056, "kv_cache_mb": 6873.939968, "alloc_mb": 22284.059648, "peak_alloc_mb": 33470.091264, "reserved_mb": 83980.45184, "deadline_missed": true}, {"step": 205, "t_total_ms": 422.63944000001175, "kv_cache_mb": 6907.625472, "alloc_mb": 22321.02912, "peak_alloc_mb": 33563.764736, "reserved_mb": 36572.233728, "deadline_missed": true}, {"step": 206, "t_total_ms": 299.37553299998854, "kv_cache_mb": 6941.310976, "alloc_mb": 22359.99488, "peak_alloc_mb": 33655.768576, "reserved_mb": 38314.96704, "deadline_missed": true}, {"step": 207, "t_total_ms": 384.41232400001013, "kv_cache_mb": 6974.99648, "alloc_mb": 22397.815296, "peak_alloc_mb": 33749.918208, "reserved_mb": 40066.08896, "deadline_missed": true}, {"step": 208, "t_total_ms": 273.7377009999875, "kv_cache_mb": 7008.681984, "alloc_mb": 22434.701312, "peak_alloc_mb": 33840.217088, "reserved_mb": 41825.599488, "deadline_missed": true}, {"step": 209, "t_total_ms": 391.4421360000233, "kv_cache_mb": 7042.367488, "alloc_mb": 22472.613888, "peak_alloc_mb": 33933.001728, "reserved_mb": 43593.498624, "deadline_missed": true}, {"step": 210, "t_total_ms": 305.7250960000033, "kv_cache_mb": 7076.052992, "alloc_mb": 22511.079424, "peak_alloc_mb": 34027.222528, "reserved_mb": 45369.786368, "deadline_missed": true}, {"step": 211, "t_total_ms": 395.1374069999929, "kv_cache_mb": 7109.738496, "alloc_mb": 22548.406272, "peak_alloc_mb": 34119.814656, "reserved_mb": 47154.46272, "deadline_missed": true}, {"step": 212, "t_total_ms": 309.25204600001166, "kv_cache_mb": 7143.424, "alloc_mb": 22587.003904, "peak_alloc_mb": 34212.234752, "reserved_mb": 48947.52768, "deadline_missed": true}, {"step": 213, "t_total_ms": 400.371793000005, "kv_cache_mb": 7177.109504, "alloc_mb": 22624.198656, "peak_alloc_mb": 34305.168896, "reserved_mb": 50748.981248, "deadline_missed": true}, {"step": 214, "t_total_ms": 312.2734079999816, "kv_cache_mb": 7210.795008, "alloc_mb": 22662.078464, "peak_alloc_mb": 34396.821504, "reserved_mb": 52558.823424, "deadline_missed": true}, {"step": 215, "t_total_ms": 405.4681930000186, "kv_cache_mb": 7244.480512, "alloc_mb": 22699.99104, "peak_alloc_mb": 34490.50368, "reserved_mb": 54377.054208, "deadline_missed": true}, {"step": 216, "t_total_ms": 287.0860040000025, "kv_cache_mb": 7278.166016, "alloc_mb": 22737.870848, "peak_alloc_mb": 34583.235584, "reserved_mb": 56205.770752, "deadline_missed": true}, {"step": 217, "t_total_ms": 410.8057859999974, "kv_cache_mb": 7311.85152, "alloc_mb": 22775.783424, "peak_alloc_mb": 34676.931072, "reserved_mb": 58042.875904, "deadline_missed": true}, {"step": 218, "t_total_ms": 319.23047399999405, "kv_cache_mb": 7345.537024, "alloc_mb": 22814.127104, "peak_alloc_mb": 34770.281472, "reserved_mb": 59888.369664, "deadline_missed": true}, {"step": 219, "t_total_ms": 412.7747869999894, "kv_cache_mb": 7379.222528, "alloc_mb": 22851.575808, "peak_alloc_mb": 34861.732352, "reserved_mb": 61742.252032, "deadline_missed": true}, {"step": 220, "t_total_ms": 323.34559500000637, "kv_cache_mb": 7412.908032, "alloc_mb": 22889.455616, "peak_alloc_mb": 34953.718272, "reserved_mb": 63604.523008, "deadline_missed": true}, {"step": 221, "t_total_ms": 416.2933419999888, "kv_cache_mb": 7446.593536, "alloc_mb": 22927.368192, "peak_alloc_mb": 35046.567936, "reserved_mb": 65475.182592, "deadline_missed": true}, {"step": 222, "t_total_ms": 346.7222910000203, "kv_cache_mb": 7480.27904, "alloc_mb": 22966.107648, "peak_alloc_mb": 35140.965376, "reserved_mb": 67354.230784, "deadline_missed": true}, {"step": 223, "t_total_ms": 422.28525100000525, "kv_cache_mb": 7513.964544, "alloc_mb": 23003.160576, "peak_alloc_mb": 35233.275392, "reserved_mb": 69241.667584, "deadline_missed": true}, {"step": 224, "t_total_ms": 289.09205100001145, "kv_cache_mb": 7547.650048, "alloc_mb": 23041.040384, "peak_alloc_mb": 35325.07648, "reserved_mb": 71137.492992, "deadline_missed": true}, {"step": 225, "t_total_ms": 436.577399000015, "kv_cache_mb": 7581.335552, "alloc_mb": 23078.95296, "peak_alloc_mb": 35417.995264, "reserved_mb": 73041.707008, "deadline_missed": true}, {"step": 226, "t_total_ms": 331.1541610000006, "kv_cache_mb": 7615.021056, "alloc_mb": 23116.832768, "peak_alloc_mb": 35510.989312, "reserved_mb": 74954.309632, "deadline_missed": true}, {"step": 227, "t_total_ms": 429.47802500000876, "kv_cache_mb": 7648.70656, "alloc_mb": 23155.26656, "peak_alloc_mb": 35604.77184, "reserved_mb": 76875.300864, "deadline_missed": true}, {"step": 228, "t_total_ms": 328.0439920000049, "kv_cache_mb": 7682.392064, "alloc_mb": 23192.783872, "peak_alloc_mb": 35696.90368, "reserved_mb": 78804.680704, "deadline_missed": true}, {"step": 229, "t_total_ms": 424.99551699998506, "kv_cache_mb": 7716.077568, "alloc_mb": 23231.230976, "peak_alloc_mb": 35789.390848, "reserved_mb": 80742.449152, "deadline_missed": true}, {"step": 230, "t_total_ms": 330.7697479999945, "kv_cache_mb": 7749.763072, "alloc_mb": 23268.417536, "peak_alloc_mb": 35882.74176, "reserved_mb": 82688.606208, "deadline_missed": true}, {"step": 231, "t_total_ms": 463.08616400000346, "kv_cache_mb": 7783.448576, "alloc_mb": 23307.04384, "peak_alloc_mb": 35975.59808, "reserved_mb": 37706.79296, "deadline_missed": true}, {"step": 232, "t_total_ms": 301.5932880000207, "kv_cache_mb": 7817.13408, "alloc_mb": 23344.20992, "peak_alloc_mb": 36069.444608, "reserved_mb": 39669.727232, "deadline_missed": true}, {"step": 233, "t_total_ms": 436.1718289999885, "kv_cache_mb": 7850.819584, "alloc_mb": 23382.122496, "peak_alloc_mb": 36161.51552, "reserved_mb": 41641.050112, "deadline_missed": true}, {"step": 234, "t_total_ms": 338.296315000008, "kv_cache_mb": 7884.505088, "alloc_mb": 23420.002304, "peak_alloc_mb": 36254.32832, "reserved_mb": 43620.7616, "deadline_missed": true}, {"step": 235, "t_total_ms": 436.79905700000177, "kv_cache_mb": 7918.190592, "alloc_mb": 23458.593792, "peak_alloc_mb": 36347.051008, "reserved_mb": 45608.861696, "deadline_missed": true}, {"step": 236, "t_total_ms": 340.3965920000189, "kv_cache_mb": 7951.876096, "alloc_mb": 23496.527872, "peak_alloc_mb": 36441.40032, "reserved_mb": 47605.3504, "deadline_missed": true}, {"step": 237, "t_total_ms": 442.94338500000663, "kv_cache_mb": 7985.5616, "alloc_mb": 23533.707264, "peak_alloc_mb": 36533.317632, "reserved_mb": 49610.227712, "deadline_missed": true}, {"step": 238, "t_total_ms": 344.05208699999434, "kv_cache_mb": 8019.247104, "alloc_mb": 23572.650496, "peak_alloc_mb": 36626.00704, "reserved_mb": 51623.493632, "deadline_missed": true}, {"step": 239, "t_total_ms": 459.2733810000027, "kv_cache_mb": 8052.932608, "alloc_mb": 23609.499648, "peak_alloc_mb": 36719.030784, "reserved_mb": 53645.14816, "deadline_missed": true}, {"step": 240, "t_total_ms": 310.39052999997807, "kv_cache_mb": 8086.618112, "alloc_mb": 23648.037888, "peak_alloc_mb": 36811.6736, "reserved_mb": 55675.191296, "deadline_missed": true}, {"step": 241, "t_total_ms": 450.3578530000141, "kv_cache_mb": 8120.303616, "alloc_mb": 23685.292032, "peak_alloc_mb": 36904.313344, "reserved_mb": 57713.62304, "deadline_missed": true}, {"step": 242, "t_total_ms": 351.4073609999855, "kv_cache_mb": 8153.98912, "alloc_mb": 23724.33408, "peak_alloc_mb": 36997.310464, "reserved_mb": 59760.443392, "deadline_missed": true}, {"step": 243, "t_total_ms": 477.00517199999126, "kv_cache_mb": 8187.674624, "alloc_mb": 23761.084416, "peak_alloc_mb": 37090.351616, "reserved_mb": 61815.652352, "deadline_missed": true}, {"step": 244, "t_total_ms": 363.395287000003, "kv_cache_mb": 8221.360128, "alloc_mb": 23798.964224, "peak_alloc_mb": 37181.940224, "reserved_mb": 63879.24992, "deadline_missed": true}, {"step": 245, "t_total_ms": 461.16617800001336, "kv_cache_mb": 8255.045632, "alloc_mb": 23836.8768, "peak_alloc_mb": 37275.485696, "reserved_mb": 65951.236096, "deadline_missed": true}, {"step": 246, "t_total_ms": 358.9777960000049, "kv_cache_mb": 8288.731136, "alloc_mb": 23874.756608, "peak_alloc_mb": 37367.474688, "reserved_mb": 68031.61088, "deadline_missed": true}, {"step": 247, "t_total_ms": 465.87844699999437, "kv_cache_mb": 8322.41664, "alloc_mb": 23912.669184, "peak_alloc_mb": 37461.088256, "reserved_mb": 70120.374272, "deadline_missed": true}, {"step": 248, "t_total_ms": 326.37085999999726, "kv_cache_mb": 8356.102144, "alloc_mb": 23950.976, "peak_alloc_mb": 37554.271744, "reserved_mb": 72219.623424, "deadline_missed": true}, {"step": 249, "t_total_ms": 479.20037000000093, "kv_cache_mb": 8389.787648, "alloc_mb": 23989.388288, "peak_alloc_mb": 37647.940608, "reserved_mb": 74327.261184, "deadline_missed": true}, {"step": 250, "t_total_ms": 366.54753499999515, "kv_cache_mb": 8423.473152, "alloc_mb": 24027.002368, "peak_alloc_mb": 37740.530176, "reserved_mb": 76443.287552, "deadline_missed": true}, {"step": 251, "t_total_ms": 474.77294999998776, "kv_cache_mb": 8457.158656, "alloc_mb": 24064.73728, "peak_alloc_mb": 37831.843328, "reserved_mb": 78567.702528, "deadline_missed": true}, {"step": 252, "t_total_ms": 370.3429020000044, "kv_cache_mb": 8490.84416, "alloc_mb": 24102.5536, "peak_alloc_mb": 37924.864, "reserved_mb": 80700.506112, "deadline_missed": true}, {"step": 253, "t_total_ms": 480.33513199999334, "kv_cache_mb": 8524.529664, "alloc_mb": 24140.317696, "peak_alloc_mb": 38017.496576, "reserved_mb": 82841.698304, "deadline_missed": true}, {"step": 254, "t_total_ms": 405.60518399999523, "kv_cache_mb": 8558.215168, "alloc_mb": 24178.132992, "peak_alloc_mb": 38110.31296, "reserved_mb": 41452.306432, "deadline_missed": true}, {"step": 255, "t_total_ms": 484.5569379999972, "kv_cache_mb": 8591.900672, "alloc_mb": 24216.504832, "peak_alloc_mb": 38203.585024, "reserved_mb": 43610.27584, "deadline_missed": true}, {"step": 256, "t_total_ms": 326.6679099999976, "kv_cache_mb": 8625.586176, "alloc_mb": 24254.450688, "peak_alloc_mb": 38296.373248, "reserved_mb": 45776.633856, "deadline_missed": true}, {"step": 257, "t_total_ms": 509.06103400001257, "kv_cache_mb": 8659.27168, "alloc_mb": 24292.827136, "peak_alloc_mb": 38390.725632, "reserved_mb": 47951.38048, "deadline_missed": true}, {"step": 258, "t_total_ms": 380.08104799999387, "kv_cache_mb": 8692.957184, "alloc_mb": 24331.70176, "peak_alloc_mb": 38484.754944, "reserved_mb": 50134.515712, "deadline_missed": true}, {"step": 259, "t_total_ms": 484.04899100000875, "kv_cache_mb": 8726.642688, "alloc_mb": 24368.96256, "peak_alloc_mb": 38577.195008, "reserved_mb": 52326.039552, "deadline_missed": true}, {"step": 260, "t_total_ms": 377.46323599998277, "kv_cache_mb": 8760.328192, "alloc_mb": 24406.350848, "peak_alloc_mb": 38668.130816, "reserved_mb": 54525.952, "deadline_missed": true}, {"step": 261, "t_total_ms": 487.78057499998795, "kv_cache_mb": 8794.013696, "alloc_mb": 24443.215872, "peak_alloc_mb": 38759.889408, "reserved_mb": 56734.253056, "deadline_missed": true}, {"step": 262, "t_total_ms": 381.3378399999863, "kv_cache_mb": 8827.6992, "alloc_mb": 24481.4336, "peak_alloc_mb": 38852.705792, "reserved_mb": 58950.94272, "deadline_missed": true}, {"step": 263, "t_total_ms": 501.96770499999843, "kv_cache_mb": 8861.384704, "alloc_mb": 24519.008256, "peak_alloc_mb": 38945.892864, "reserved_mb": 61176.020992, "deadline_missed": true}, {"step": 264, "t_total_ms": 341.1703849999981, "kv_cache_mb": 8895.070208, "alloc_mb": 24556.888064, "peak_alloc_mb": 39039.384064, "reserved_mb": 63409.487872, "deadline_missed": true}, {"step": 265, "t_total_ms": 498.98355100000913, "kv_cache_mb": 8928.755712, "alloc_mb": 24594.80064, "peak_alloc_mb": 39132.711424, "reserved_mb": 65651.34336, "deadline_missed": true}, {"step": 266, "t_total_ms": 388.1171609999967, "kv_cache_mb": 8962.441216, "alloc_mb": 24632.680448, "peak_alloc_mb": 39224.919552, "reserved_mb": 67901.587456, "deadline_missed": true}, {"step": 267, "t_total_ms": 502.1833680000043, "kv_cache_mb": 8996.12672, "alloc_mb": 24671.25504, "peak_alloc_mb": 39318.510592, "reserved_mb": 70160.22016, "deadline_missed": true}, {"step": 268, "t_total_ms": 391.458498999981, "kv_cache_mb": 9029.812224, "alloc_mb": 24708.472832, "peak_alloc_mb": 39411.255808, "reserved_mb": 72427.241472, "deadline_missed": true}, {"step": 269, "t_total_ms": 506.50558300000625, "kv_cache_mb": 9063.497728, "alloc_mb": 24746.385408, "peak_alloc_mb": 39503.99744, "reserved_mb": 74702.651392, "deadline_missed": true}, {"step": 270, "t_total_ms": 395.89859199998045, "kv_cache_mb": 9097.183232, "alloc_mb": 24785.152512, "peak_alloc_mb": 39597.8368, "reserved_mb": 76986.44992, "deadline_missed": true}, {"step": 271, "t_total_ms": 531.3652300000058, "kv_cache_mb": 9130.868736, "alloc_mb": 24822.177792, "peak_alloc_mb": 39692.323328, "reserved_mb": 79278.637056, "deadline_missed": true}, {"step": 272, "t_total_ms": 353.0167440000014, "kv_cache_mb": 9164.55424, "alloc_mb": 24860.0576, "peak_alloc_mb": 39785.324032, "reserved_mb": 81579.2128, "deadline_missed": true}, {"step": 273, "t_total_ms": 513.9267350000125, "kv_cache_mb": 9198.239744, "alloc_mb": 24898.674176, "peak_alloc_mb": 39878.380032, "reserved_mb": 83888.177152, "deadline_missed": true}, {"step": 274, "t_total_ms": 446.78089100000307, "kv_cache_mb": 9231.925248, "alloc_mb": 24936.30464, "peak_alloc_mb": 39971.02848, "reserved_mb": 43736.10496, "deadline_missed": true}, {"step": 275, "t_total_ms": 537.4739450000163, "kv_cache_mb": 9265.610752, "alloc_mb": 24973.76256, "peak_alloc_mb": 40063.438848, "reserved_mb": 46061.846528, "deadline_missed": true}, {"step": 276, "t_total_ms": 407.5782369999956, "kv_cache_mb": 9299.296256, "alloc_mb": 25011.642368, "peak_alloc_mb": 40155.472384, "reserved_mb": 48395.976704, "deadline_missed": true}, {"step": 277, "t_total_ms": 524.5273410000095, "kv_cache_mb": 9332.98176, "alloc_mb": 25049.554944, "peak_alloc_mb": 40247.99232, "reserved_mb": 50738.495488, "deadline_missed": true}, {"step": 278, "t_total_ms": 410.6349570000134, "kv_cache_mb": 9366.667264, "alloc_mb": 25088.29184, "peak_alloc_mb": 40341.3376, "reserved_mb": 53089.40288, "deadline_missed": true}, {"step": 279, "t_total_ms": 529.8361590000127, "kv_cache_mb": 9400.352768, "alloc_mb": 25125.450752, "peak_alloc_mb": 40432.848384, "reserved_mb": 55448.69888, "deadline_missed": true}, {"step": 280, "t_total_ms": 368.7623540000118, "kv_cache_mb": 9434.038272, "alloc_mb": 25164.013568, "peak_alloc_mb": 40526.685696, "reserved_mb": 57818.48064, "deadline_missed": true}, {"step": 281, "t_total_ms": 534.8055919999979, "kv_cache_mb": 9467.723776, "alloc_mb": 25202.05824, "peak_alloc_mb": 40618.72896, "reserved_mb": 60196.651008, "deadline_missed": true}, {"step": 282, "t_total_ms": 418.4765640000023, "kv_cache_mb": 9501.40928, "alloc_mb": 25239.01952, "peak_alloc_mb": 40710.667264, "reserved_mb": 62583.209984, "deadline_missed": true}, {"step": 283, "t_total_ms": 538.2309489999955, "kv_cache_mb": 9535.094784, "alloc_mb": 25277.360128, "peak_alloc_mb": 40803.680768, "reserved_mb": 64978.157568, "deadline_missed": true}, {"step": 284, "t_total_ms": 422.1539840000048, "kv_cache_mb": 9568.780288, "alloc_mb": 25314.811904, "peak_alloc_mb": 40895.806464, "reserved_mb": 67381.49376, "deadline_missed": true}, {"step": 285, "t_total_ms": 541.9832530000122, "kv_cache_mb": 9602.465792, "alloc_mb": 25352.72448, "peak_alloc_mb": 40988.392448, "reserved_mb": 69793.21856, "deadline_missed": true}, {"step": 286, "t_total_ms": 425.1496690000067, "kv_cache_mb": 9636.151296, "alloc_mb": 25390.604288, "peak_alloc_mb": 41080.946176, "reserved_mb": 72213.331968, "deadline_missed": true}, {"step": 287, "t_total_ms": 546.4014360000249, "kv_cache_mb": 9669.8368, "alloc_mb": 25428.516864, "peak_alloc_mb": 41174.900224, "reserved_mb": 74641.833984, "deadline_missed": true}, {"step": 288, "t_total_ms": 371.47094799999536, "kv_cache_mb": 9703.522304, "alloc_mb": 25467.08992, "peak_alloc_mb": 41267.173888, "reserved_mb": 77078.724608, "deadline_missed": true}, {"step": 289, "t_total_ms": 561.307448000008, "kv_cache_mb": 9737.207808, "alloc_mb": 25505.017344, "peak_alloc_mb": 41359.922688, "reserved_mb": 79524.00384, "deadline_missed": true}, {"step": 290, "t_total_ms": 431.5908570000033, "kv_cache_mb": 9770.893312, "alloc_mb": 25542.610944, "peak_alloc_mb": 41453.344256, "reserved_mb": 81977.67168, "deadline_missed": true}, {"step": 291, "t_total_ms": 578.7303449999968, "kv_cache_mb": 9804.578816, "alloc_mb": 25580.101632, "peak_alloc_mb": 41545.302016, "reserved_mb": 44495.273984, "deadline_missed": true}, {"step": 292, "t_total_ms": 436.64648499998293, "kv_cache_mb": 9838.26432, "alloc_mb": 25618.08384, "peak_alloc_mb": 41637.798912, "reserved_mb": 46965.71904, "deadline_missed": true}, {"step": 293, "t_total_ms": 552.9412469999784, "kv_cache_mb": 9871.949824, "alloc_mb": 25656.021504, "peak_alloc_mb": 41730.673664, "reserved_mb": 49444.552704, "deadline_missed": true}, {"step": 294, "t_total_ms": 432.0814900000016, "kv_cache_mb": 9905.635328, "alloc_mb": 25693.773824, "peak_alloc_mb": 41823.36256, "reserved_mb": 51931.774976, "deadline_missed": true}, {"step": 295, "t_total_ms": 559.0538669999887, "kv_cache_mb": 9939.320832, "alloc_mb": 25732.581376, "peak_alloc_mb": 41917.106688, "reserved_mb": 54427.385856, "deadline_missed": true}, {"step": 296, "t_total_ms": 409.3318310000029, "kv_cache_mb": 9973.006336, "alloc_mb": 25770.32192, "peak_alloc_mb": 42010.792448, "reserved_mb": 56931.385344, "deadline_missed": true}, {"step": 297, "t_total_ms": 564.2779220000023, "kv_cache_mb": 10006.69184, "alloc_mb": 25808.168448, "peak_alloc_mb": 42103.51104, "reserved_mb": 59443.77344, "deadline_missed": true}, {"step": 298, "t_total_ms": 439.8971079999967, "kv_cache_mb": 10040.377344, "alloc_mb": 25846.327296, "peak_alloc_mb": 42196.540928, "reserved_mb": 61964.550144, "deadline_missed": true}, {"step": 299, "t_total_ms": 566.1256279999805, "kv_cache_mb": 10074.062848, "alloc_mb": 25883.271168, "peak_alloc_mb": 42288.35584, "reserved_mb": 64493.715456, "deadline_missed": true}, {"step": 300, "t_total_ms": 443.4017009999991, "kv_cache_mb": 10107.748352, "alloc_mb": 25921.150976, "peak_alloc_mb": 42381.131776, "reserved_mb": 67031.269376, "deadline_missed": true}, {"step": 301, "t_total_ms": 581.9654029999981, "kv_cache_mb": 10141.433856, "alloc_mb": 25959.745536, "peak_alloc_mb": 42474.572288, "reserved_mb": 69577.211904, "deadline_missed": true}, {"step": 302, "t_total_ms": 446.6085299999918, "kv_cache_mb": 10175.11936, "alloc_mb": 25996.94336, "peak_alloc_mb": 42567.601152, "reserved_mb": 72131.54304, "deadline_missed": true}, {"step": 303, "t_total_ms": 574.8509060000231, "kv_cache_mb": 10208.804864, "alloc_mb": 26060.660736, "peak_alloc_mb": 42685.229568, "reserved_mb": 74694.262784, "deadline_missed": true}, {"step": 304, "t_total_ms": 404.2666619999977, "kv_cache_mb": 10242.490368, "alloc_mb": 26097.8688, "peak_alloc_mb": 42777.308672, "reserved_mb": 77265.371136, "deadline_missed": true}, {"step": 305, "t_total_ms": 593.6585360000208, "kv_cache_mb": 10276.175872, "alloc_mb": 26132.262912, "peak_alloc_mb": 42867.353088, "reserved_mb": 79844.868096, "deadline_missed": true}, {"step": 306, "t_total_ms": 474.13073999999256, "kv_cache_mb": 10309.861376, "alloc_mb": 26169.348096, "peak_alloc_mb": 42958.531072, "reserved_mb": 82432.753664, "deadline_missed": true}, {"step": 307, "t_total_ms": 622.1098510000047, "kv_cache_mb": 10343.54688, "alloc_mb": 26204.89728, "peak_alloc_mb": 43050.799104, "reserved_mb": 45137.002496, "deadline_missed": true}, {"step": 308, "t_total_ms": 458.12310299999126, "kv_cache_mb": 10377.232384, "alloc_mb": 26240.500736, "peak_alloc_mb": 43139.425792, "reserved_mb": 47741.66528, "deadline_missed": true}, {"step": 309, "t_total_ms": 589.3966579999983, "kv_cache_mb": 10410.917888, "alloc_mb": 26276.894208, "peak_alloc_mb": 43232.293888, "reserved_mb": 50354.716672, "deadline_missed": true}, {"step": 310, "t_total_ms": 461.4991089999876, "kv_cache_mb": 10444.603392, "alloc_mb": 26314.307584, "peak_alloc_mb": 43323.05152, "reserved_mb": 52976.156672, "deadline_missed": true}, {"step": 311, "t_total_ms": 595.7743200000039, "kv_cache_mb": 10478.288896, "alloc_mb": 26349.66016, "peak_alloc_mb": 43413.942784, "reserved_mb": 55605.98528, "deadline_missed": true}, {"step": 312, "t_total_ms": 414.9432719999879, "kv_cache_mb": 10511.9744, "alloc_mb": 26386.976768, "peak_alloc_mb": 43506.141696, "reserved_mb": 58246.299648, "deadline_missed": true}, {"step": 313, "t_total_ms": 599.8708260000001, "kv_cache_mb": 10545.659904, "alloc_mb": 26422.800384, "peak_alloc_mb": 43597.133824, "reserved_mb": 60895.002624, "deadline_missed": true}, {"step": 314, "t_total_ms": 469.3939169999908, "kv_cache_mb": 10579.345408, "alloc_mb": 26459.107328, "peak_alloc_mb": 43687.433216, "reserved_mb": 63552.094208, "deadline_missed": true}, {"step": 315, "t_total_ms": 601.1304470000027, "kv_cache_mb": 10613.030912, "alloc_mb": 26495.434752, "peak_alloc_mb": 43779.201024, "reserved_mb": 66217.5744, "deadline_missed": true}, {"step": 316, "t_total_ms": 473.1506170000159, "kv_cache_mb": 10646.716416, "alloc_mb": 26531.741696, "peak_alloc_mb": 43869.940736, "reserved_mb": 68891.4432, "deadline_missed": true}, {"step": 317, "t_total_ms": 606.8603729999893, "kv_cache_mb": 10680.40192, "alloc_mb": 26568.830976, "peak_alloc_mb": 43961.967104, "reserved_mb": 71573.700608, "deadline_missed": true}, {"step": 318, "t_total_ms": 476.96933899999294, "kv_cache_mb": 10714.087424, "alloc_mb": 26604.376064, "peak_alloc_mb": 44053.17376, "reserved_mb": 74264.346624, "deadline_missed": true}, {"step": 319, "t_total_ms": 619.2116240000018, "kv_cache_mb": 10747.772928, "alloc_mb": 26641.195008, "peak_alloc_mb": 44144.689152, "reserved_mb": 76963.381248, "deadline_missed": true}, {"step": 320, "t_total_ms": 417.84806800001206, "kv_cache_mb": 10781.458432, "alloc_mb": 26679.074816, "peak_alloc_mb": 44237.020672, "reserved_mb": 79670.80448, "deadline_missed": true}, {"step": 321, "t_total_ms": 617.4955319999924, "kv_cache_mb": 10815.143936, "alloc_mb": 26716.987392, "peak_alloc_mb": 44329.87136, "reserved_mb": 82386.61632, "deadline_missed": true}, {"step": 322, "t_total_ms": 514.600564999995, "kv_cache_mb": 10848.82944, "alloc_mb": 26755.63776, "peak_alloc_mb": 44423.584256, "reserved_mb": 46372.225024, "deadline_missed": true}, {"step": 323, "t_total_ms": 612.7298170000017, "kv_cache_mb": 10882.514944, "alloc_mb": 26792.779776, "peak_alloc_mb": 44515.864576, "reserved_mb": 49104.81408, "deadline_missed": true}, {"step": 324, "t_total_ms": 479.37909400002354, "kv_cache_mb": 10916.200448, "alloc_mb": 26830.858752, "peak_alloc_mb": 44608.552448, "reserved_mb": 51845.791744, "deadline_missed": true}, {"step": 325, "t_total_ms": 618.0727900000136, "kv_cache_mb": 10949.885952, "alloc_mb": 26868.57216, "peak_alloc_mb": 44702.09024, "reserved_mb": 54595.158016, "deadline_missed": true}, {"step": 326, "t_total_ms": 484.229173000017, "kv_cache_mb": 10983.571456, "alloc_mb": 26906.451968, "peak_alloc_mb": 44794.80064, "reserved_mb": 57352.912896, "deadline_missed": true}, {"step": 327, "t_total_ms": 623.135977000004, "kv_cache_mb": 11017.25696, "alloc_mb": 26944.364544, "peak_alloc_mb": 44887.855616, "reserved_mb": 60119.056384, "deadline_missed": true}, {"step": 328, "t_total_ms": 433.9093090000006, "kv_cache_mb": 11050.942464, "alloc_mb": 26982.887424, "peak_alloc_mb": 44982.209024, "reserved_mb": 62893.58848, "deadline_missed": true}, {"step": 329, "t_total_ms": 626.7297260000078, "kv_cache_mb": 11084.627968, "alloc_mb": 27020.156928, "peak_alloc_mb": 45073.474048, "reserved_mb": 65676.509184, "deadline_missed": true}, {"step": 330, "t_total_ms": 490.45019999999795, "kv_cache_mb": 11118.313472, "alloc_mb": 27058.637824, "peak_alloc_mb": 45166.224896, "reserved_mb": 68467.818496, "deadline_missed": true}, {"step": 331, "t_total_ms": 648.562131999995, "kv_cache_mb": 11151.998976, "alloc_mb": 27096.368128, "peak_alloc_mb": 45260.62592, "reserved_mb": 71267.516416, "deadline_missed": true}, {"step": 332, "t_total_ms": 494.1195430000107, "kv_cache_mb": 11185.68448, "alloc_mb": 27133.82912, "peak_alloc_mb": 45351.75936, "reserved_mb": 74075.602944, "deadline_missed": true}, {"step": 333, "t_total_ms": 634.3785239999988, "kv_cache_mb": 11219.369984, "alloc_mb": 27171.741696, "peak_alloc_mb": 45444.811776, "reserved_mb": 76892.07808, "deadline_missed": true}, {"step": 334, "t_total_ms": 504.2922350000083, "kv_cache_mb": 11253.055488, "alloc_mb": 27210.130944, "peak_alloc_mb": 45537.298432, "reserved_mb": 79716.941824, "deadline_missed": true}, {"step": 335, "t_total_ms": 639.218733000007, "kv_cache_mb": 11286.740992, "alloc_mb": 27248.510976, "peak_alloc_mb": 45631.563776, "reserved_mb": 82550.194176, "deadline_missed": true}, {"step": 336, "t_total_ms": 485.26405300000874, "kv_cache_mb": 11320.426496, "alloc_mb": 27285.413888, "peak_alloc_mb": 45724.284416, "reserved_mb": 48372.908032, "deadline_missed": true}, {"step": 337, "t_total_ms": 642.3212979999846, "kv_cache_mb": 11354.112, "alloc_mb": 27323.326464, "peak_alloc_mb": 45815.612928, "reserved_mb": 51222.9376, "deadline_missed": true}, {"step": 338, "t_total_ms": 518.7192829999958, "kv_cache_mb": 11387.797504, "alloc_mb": 27362.199552, "peak_alloc_mb": 45908.434944, "reserved_mb": 54081.355776, "deadline_missed": true}, {"step": 339, "t_total_ms": 684.1582259999939, "kv_cache_mb": 11421.483008, "alloc_mb": 27399.118848, "peak_alloc_mb": 46002.495488, "reserved_mb": 56948.16256, "deadline_missed": true}, {"step": 340, "t_total_ms": 508.02126799999314, "kv_cache_mb": 11455.168512, "alloc_mb": 27436.998656, "peak_alloc_mb": 46093.89824, "reserved_mb": 59823.357952, "deadline_missed": true}, {"step": 341, "t_total_ms": 653.5176159999878, "kv_cache_mb": 11488.854016, "alloc_mb": 27474.911232, "peak_alloc_mb": 46186.681856, "reserved_mb": 62706.941952, "deadline_missed": true}, {"step": 342, "t_total_ms": 511.75697400000786, "kv_cache_mb": 11522.53952, "alloc_mb": 27513.307648, "peak_alloc_mb": 46279.949312, "reserved_mb": 65598.91456, "deadline_missed": true}, {"step": 343, "t_total_ms": 657.9860939999946, "kv_cache_mb": 11556.225024, "alloc_mb": 27550.703616, "peak_alloc_mb": 46372.21632, "reserved_mb": 68499.275776, "deadline_missed": true}, {"step": 344, "t_total_ms": 487.7391009999883, "kv_cache_mb": 11589.910528, "alloc_mb": 27589.578752, "peak_alloc_mb": 46466.268672, "reserved_mb": 71410.122752, "deadline_missed": true}, {"step": 345, "t_total_ms": 665.2705179999998, "kv_cache_mb": 11623.596032, "alloc_mb": 27626.496, "peak_alloc_mb": 46557.878272, "reserved_mb": 74329.358336, "deadline_missed": true}, {"step": 346, "t_total_ms": 519.2197180000164, "kv_cache_mb": 11657.281536, "alloc_mb": 27664.375808, "peak_alloc_mb": 46650.68032, "reserved_mb": 77256.982528, "deadline_missed": true}, {"step": 347, "t_total_ms": 665.6717010000079, "kv_cache_mb": 11690.96704, "alloc_mb": 27702.303744, "peak_alloc_mb": 46743.972352, "reserved_mb": 80192.995328, "deadline_missed": true}, {"step": 348, "t_total_ms": 521.7611090000105, "kv_cache_mb": 11724.652544, "alloc_mb": 27740.859392, "peak_alloc_mb": 46837.802496, "reserved_mb": 83137.396736, "deadline_missed": true}, {"step": 349, "t_total_ms": 703.3118599999852, "kv_cache_mb": 11758.338048, "alloc_mb": 27778.080768, "peak_alloc_mb": 46929.796608, "reserved_mb": 49840.914432, "deadline_missed": true}, {"step": 350, "t_total_ms": 525.1978010000187, "kv_cache_mb": 11792.023552, "alloc_mb": 27816.32256, "peak_alloc_mb": 47022.843392, "reserved_mb": 52802.093056, "deadline_missed": true}, {"step": 351, "t_total_ms": 674.4995210000013, "kv_cache_mb": 11825.709056, "alloc_mb": 27853.873152, "peak_alloc_mb": 47114.861056, "reserved_mb": 55771.660288, "deadline_missed": true}, {"step": 352, "t_total_ms": 461.0971129999939, "kv_cache_mb": 11859.39456, "alloc_mb": 27891.75296, "peak_alloc_mb": 47207.67744, "reserved_mb": 58749.616128, "deadline_missed": true}, {"step": 353, "t_total_ms": 680.2719549999949, "kv_cache_mb": 11893.080064, "alloc_mb": 27929.665536, "peak_alloc_mb": 47300.528128, "reserved_mb": 61735.960576, "deadline_missed": true}, {"step": 354, "t_total_ms": 529.043358000024, "kv_cache_mb": 11926.765568, "alloc_mb": 27967.545344, "peak_alloc_mb": 47393.69216, "reserved_mb": 64730.693632, "deadline_missed": true}, {"step": 355, "t_total_ms": 702.4975960000006, "kv_cache_mb": 11960.451072, "alloc_mb": 28006.35136, "peak_alloc_mb": 47488.314368, "reserved_mb": 67733.815296, "deadline_missed": true}, {"step": 356, "t_total_ms": 526.6009089999955, "kv_cache_mb": 11994.136576, "alloc_mb": 28043.887616, "peak_alloc_mb": 47579.559936, "reserved_mb": 70745.325568, "deadline_missed": true}, {"step": 357, "t_total_ms": 678.540407000014, "kv_cache_mb": 12027.82208, "alloc_mb": 28081.85856, "peak_alloc_mb": 47672.467968, "reserved_mb": 73765.224448, "deadline_missed": true}, {"step": 358, "t_total_ms": 538.0806900000152, "kv_cache_mb": 12061.507584, "alloc_mb": 28119.271424, "peak_alloc_mb": 47764.817408, "reserved_mb": 76793.511936, "deadline_missed": true}, {"step": 359, "t_total_ms": 684.5633540000051, "kv_cache_mb": 12095.193088, "alloc_mb": 28157.195776, "peak_alloc_mb": 47857.791488, "reserved_mb": 79830.188032, "deadline_missed": true}, {"step": 360, "t_total_ms": 476.0319089999996, "kv_cache_mb": 12128.878592, "alloc_mb": 28195.825664, "peak_alloc_mb": 47952.245248, "reserved_mb": 82875.252736, "deadline_missed": true}, {"step": 361, "t_total_ms": 741.1520840000207, "kv_cache_mb": 12162.564096, "alloc_mb": 28233.540096, "peak_alloc_mb": 48045.765632, "reserved_mb": 51598.327808, "deadline_missed": true}, {"step": 362, "t_total_ms": 536.2306309999951, "kv_cache_mb": 12196.2496, "alloc_mb": 28270.71488, "peak_alloc_mb": 48137.736192, "reserved_mb": 54660.169728, "deadline_missed": true}, {"step": 363, "t_total_ms": 693.9575269999807, "kv_cache_mb": 12229.935104, "alloc_mb": 28309.568512, "peak_alloc_mb": 48231.291904, "reserved_mb": 57730.400256, "deadline_missed": true}, {"step": 364, "t_total_ms": 558.3496400000172, "kv_cache_mb": 12263.620608, "alloc_mb": 28346.507264, "peak_alloc_mb": 48322.412032, "reserved_mb": 60809.019392, "deadline_missed": true}, {"step": 365, "t_total_ms": 696.0551729999906, "kv_cache_mb": 12297.306112, "alloc_mb": 28384.826368, "peak_alloc_mb": 48415.896064, "reserved_mb": 63896.027136, "deadline_missed": true}, {"step": 366, "t_total_ms": 542.3497950000069, "kv_cache_mb": 12330.991616, "alloc_mb": 28422.299648, "peak_alloc_mb": 48507.946496, "reserved_mb": 66991.423488, "deadline_missed": true}, {"step": 367, "t_total_ms": 701.3516250000009, "kv_cache_mb": 12364.67712, "alloc_mb": 28460.212224, "peak_alloc_mb": 48600.730112, "reserved_mb": 70095.208448, "deadline_missed": true}, {"step": 368, "t_total_ms": 484.77105200001347, "kv_cache_mb": 12398.362624, "alloc_mb": 28498.092032, "peak_alloc_mb": 48693.48096, "reserved_mb": 73207.382016, "deadline_missed": true}, {"step": 369, "t_total_ms": 719.943862000008, "kv_cache_mb": 12432.048128, "alloc_mb": 28536.004608, "peak_alloc_mb": 48786.2656, "reserved_mb": 76327.944192, "deadline_missed": true}, {"step": 370, "t_total_ms": 550.272174000014, "kv_cache_mb": 12465.733632, "alloc_mb": 28573.884416, "peak_alloc_mb": 48879.016448, "reserved_mb": 79456.894976, "deadline_missed": true}, {"step": 371, "t_total_ms": 710.1910439999983, "kv_cache_mb": 12499.419136, "alloc_mb": 28612.822016, "peak_alloc_mb": 48973.385728, "reserved_mb": 82594.234368, "deadline_missed": true}, {"step": 372, "t_total_ms": 641.7376389999845, "kv_cache_mb": 12533.10464, "alloc_mb": 28649.6768, "peak_alloc_mb": 49064.76288, "reserved_mb": 53125.054464, "deadline_missed": true}, {"step": 373, "t_total_ms": 714.5934919999775, "kv_cache_mb": 12566.790144, "alloc_mb": 28687.589376, "peak_alloc_mb": 49157.334528, "reserved_mb": 56279.171072, "deadline_missed": true}, {"step": 374, "t_total_ms": 558.6587529999747, "kv_cache_mb": 12600.475648, "alloc_mb": 28725.469184, "peak_alloc_mb": 49250.101248, "reserved_mb": 59441.676288, "deadline_missed": true}, {"step": 375, "t_total_ms": 720.455286999993, "kv_cache_mb": 12634.161152, "alloc_mb": 28764.143616, "peak_alloc_mb": 49343.630848, "reserved_mb": 62612.570112, "deadline_missed": true}, {"step": 376, "t_total_ms": 501.4508600000056, "kv_cache_mb": 12667.846656, "alloc_mb": 28801.965056, "peak_alloc_mb": 49435.670016, "reserved_mb": 65793.949696, "deadline_missed": true}, {"step": 377, "t_total_ms": 725.0430949999895, "kv_cache_mb": 12701.53216, "alloc_mb": 28839.691264, "peak_alloc_mb": 49529.741312, "reserved_mb": 68983.717888, "deadline_missed": true}, {"step": 378, "t_total_ms": 565.222910000017, "kv_cache_mb": 12735.217664, "alloc_mb": 28877.053952, "peak_alloc_mb": 49621.337088, "reserved_mb": 72181.874688, "deadline_missed": true}, {"step": 379, "t_total_ms": 725.8030160000146, "kv_cache_mb": 12768.903168, "alloc_mb": 28915.302912, "peak_alloc_mb": 49714.18624, "reserved_mb": 75388.420096, "deadline_missed": true}, {"step": 380, "t_total_ms": 569.1452000000083, "kv_cache_mb": 12802.588672, "alloc_mb": 28952.846336, "peak_alloc_mb": 49809.21344, "reserved_mb": 78603.354112, "deadline_missed": true}, {"step": 381, "t_total_ms": 733.1110380000041, "kv_cache_mb": 12836.274176, "alloc_mb": 28990.758912, "peak_alloc_mb": 49900.864, "reserved_mb": 81826.676736, "deadline_missed": true}, {"step": 382, "t_total_ms": 612.0489950000092, "kv_cache_mb": 12869.95968, "alloc_mb": 29028.63872, "peak_alloc_mb": 49993.266688, "reserved_mb": 53383.00416, "deadline_missed": true}, {"step": 383, "t_total_ms": 736.0960709999915, "kv_cache_mb": 12903.645184, "alloc_mb": 29066.551296, "peak_alloc_mb": 50085.517824, "reserved_mb": 56623.104, "deadline_missed": true}, {"step": 384, "t_total_ms": 503.8974180000082, "kv_cache_mb": 12937.330688, "alloc_mb": 29104.8704, "peak_alloc_mb": 50178.773504, "reserved_mb": 59871.592448, "deadline_missed": true}, {"step": 385, "t_total_ms": 740.5691840000088, "kv_cache_mb": 12971.016192, "alloc_mb": 29142.437376, "peak_alloc_mb": 50272.241152, "reserved_mb": 63128.469504, "deadline_missed": true}, {"step": 386, "t_total_ms": 577.9673959999911, "kv_cache_mb": 13004.701696, "alloc_mb": 29181.216256, "peak_alloc_mb": 50365.737472, "reserved_mb": 66393.735168, "deadline_missed": true}, {"step": 387, "t_total_ms": 736.200967000002, "kv_cache_mb": 13038.3872, "alloc_mb": 29218.136064, "peak_alloc_mb": 50457.885696, "reserved_mb": 69667.38944, "deadline_missed": true}, {"step": 388, "t_total_ms": 576.5116599999942, "kv_cache_mb": 13072.072704, "alloc_mb": 29256.256512, "peak_alloc_mb": 50551.1424, "reserved_mb": 72949.43232, "deadline_missed": true}, {"step": 389, "t_total_ms": 741.2405830000068, "kv_cache_mb": 13105.758208, "alloc_mb": 29294.743552, "peak_alloc_mb": 50643.646976, "reserved_mb": 76239.863808, "deadline_missed": true}, {"step": 390, "t_total_ms": 578.7653219999811, "kv_cache_mb": 13139.443712, "alloc_mb": 29331.808256, "peak_alloc_mb": 50736.253952, "reserved_mb": 79538.683904, "deadline_missed": true}, {"step": 391, "t_total_ms": 746.8732899999964, "kv_cache_mb": 13173.129216, "alloc_mb": 29369.720832, "peak_alloc_mb": 50828.182016, "reserved_mb": 82845.892608, "deadline_missed": true}, {"step": 392, "t_total_ms": 603.6891809999929, "kv_cache_mb": 13206.81472, "alloc_mb": 29407.60064, "peak_alloc_mb": 50922.991104, "reserved_mb": 54343.499776, "deadline_missed": true}, {"step": 393, "t_total_ms": 751.1144519999959, "kv_cache_mb": 13240.500224, "alloc_mb": 29445.513216, "peak_alloc_mb": 51014.779392, "reserved_mb": 57667.485696, "deadline_missed": true}, {"step": 394, "t_total_ms": 586.5103810000107, "kv_cache_mb": 13274.185728, "alloc_mb": 29483.393024, "peak_alloc_mb": 51107.53024, "reserved_mb": 60999.860224, "deadline_missed": true}, {"step": 395, "t_total_ms": 765.964715999985, "kv_cache_mb": 13307.871232, "alloc_mb": 29521.3056, "peak_alloc_mb": 51200.313856, "reserved_mb": 64340.62336, "deadline_missed": true}, {"step": 396, "t_total_ms": 588.9620979999961, "kv_cache_mb": 13341.556736, "alloc_mb": 29559.185408, "peak_alloc_mb": 51293.064704, "reserved_mb": 67689.775104, "deadline_missed": true}, {"step": 397, "t_total_ms": 758.2013699999948, "kv_cache_mb": 13375.24224, "alloc_mb": 29597.097984, "peak_alloc_mb": 51385.84832, "reserved_mb": 71047.315456, "deadline_missed": true}, {"step": 398, "t_total_ms": 592.7874559999964, "kv_cache_mb": 13408.927744, "alloc_mb": 29634.977792, "peak_alloc_mb": 51478.599168, "reserved_mb": 74413.244416, "deadline_missed": true}, {"step": 399, "t_total_ms": 762.9791500000067, "kv_cache_mb": 13442.613248, "alloc_mb": 29672.890368, "peak_alloc_mb": 51571.382784, "reserved_mb": 77787.561984, "deadline_missed": true}, {"step": 400, "t_total_ms": 530.8686840000121, "kv_cache_mb": 13476.298752, "alloc_mb": 29710.770176, "peak_alloc_mb": 51664.133632, "reserved_mb": 81170.26816, "deadline_missed": true}, {"step": 401, "t_total_ms": 868.8876980000089, "kv_cache_mb": 13509.984256, "alloc_mb": 29748.982272, "peak_alloc_mb": 51757.622272, "reserved_mb": 54494.49472, "deadline_missed": true}, {"step": 402, "t_total_ms": 600.6367250000153, "kv_cache_mb": 13543.66976, "alloc_mb": 29786.56256, "peak_alloc_mb": 51850.686976, "reserved_mb": 57893.978112, "deadline_missed": true}, {"step": 403, "t_total_ms": 771.4449789999946, "kv_cache_mb": 13577.355264, "alloc_mb": 29824.475136, "peak_alloc_mb": 51942.637056, "reserved_mb": 61301.850112, "deadline_missed": true}, {"step": 404, "t_total_ms": 603.8943840000002, "kv_cache_mb": 13611.040768, "alloc_mb": 29862.365184, "peak_alloc_mb": 52035.76064, "reserved_mb": 64718.11072, "deadline_missed": true}, {"step": 405, "t_total_ms": 775.523695000004, "kv_cache_mb": 13644.726272, "alloc_mb": 29900.329472, "peak_alloc_mb": 52128.049152, "reserved_mb": 68142.759936, "deadline_missed": true}, {"step": 406, "t_total_ms": 606.6398089999723, "kv_cache_mb": 13678.411776, "alloc_mb": 29938.331648, "peak_alloc_mb": 52220.922368, "reserved_mb": 71575.79776, "deadline_missed": true}, {"step": 407, "t_total_ms": 780.382215000003, "kv_cache_mb": 13712.09728, "alloc_mb": 29976.059904, "peak_alloc_mb": 52313.705984, "reserved_mb": 75017.224192, "deadline_missed": true}, {"step": 408, "t_total_ms": 544.5234000000028, "kv_cache_mb": 13745.782784, "alloc_mb": 30014.017536, "peak_alloc_mb": 52406.958592, "reserved_mb": 78469.136384, "deadline_missed": true}, {"step": 409, "t_total_ms": 785.362235000008, "kv_cache_mb": 13779.468288, "alloc_mb": 30051.852288, "peak_alloc_mb": 52499.177472, "reserved_mb": 81929.437184, "deadline_missed": true}, {"step": 410, "t_total_ms": 656.8435020000152, "kv_cache_mb": 13813.153792, "alloc_mb": 30089.732096, "peak_alloc_mb": 52592.232448, "reserved_mb": 54649.683968, "deadline_missed": true}, {"step": 411, "t_total_ms": 788.6157150000201, "kv_cache_mb": 13846.839296, "alloc_mb": 30127.644672, "peak_alloc_mb": 52684.843008, "reserved_mb": 58126.761984, "deadline_missed": true}, {"step": 412, "t_total_ms": 618.393679999997, "kv_cache_mb": 13880.5248, "alloc_mb": 30166.555648, "peak_alloc_mb": 52778.69056, "reserved_mb": 61612.228608, "deadline_missed": true}, {"step": 413, "t_total_ms": 793.0368319999843, "kv_cache_mb": 13914.210304, "alloc_mb": 30204.427264, "peak_alloc_mb": 52871.499264, "reserved_mb": 65106.08384, "deadline_missed": true}, {"step": 414, "t_total_ms": 622.0408080000084, "kv_cache_mb": 13947.895808, "alloc_mb": 30241.316864, "peak_alloc_mb": 52963.795456, "reserved_mb": 68608.32768, "deadline_missed": true}, {"step": 415, "t_total_ms": 797.1932590000108, "kv_cache_mb": 13981.581312, "alloc_mb": 30279.22944, "peak_alloc_mb": 53056.174592, "reserved_mb": 72118.960128, "deadline_missed": true}, {"step": 416, "t_total_ms": 546.2501320000115, "kv_cache_mb": 14015.266816, "alloc_mb": 30317.109248, "peak_alloc_mb": 53148.990976, "reserved_mb": 75637.981184, "deadline_missed": true}, {"step": 417, "t_total_ms": 801.7296980000026, "kv_cache_mb": 14048.95232, "alloc_mb": 30355.021824, "peak_alloc_mb": 53241.841664, "reserved_mb": 79165.390848, "deadline_missed": true}, {"step": 418, "t_total_ms": 626.8569659999912, "kv_cache_mb": 14082.637824, "alloc_mb": 30392.901632, "peak_alloc_mb": 53334.658048, "reserved_mb": 82701.18912, "deadline_missed": true}, {"step": 419, "t_total_ms": 839.4146339999793, "kv_cache_mb": 14116.323328, "alloc_mb": 30430.814208, "peak_alloc_mb": 53427.5072, "reserved_mb": 58130.956288, "deadline_missed": true}, {"step": 420, "t_total_ms": 624.1653090000057, "kv_cache_mb": 14150.008832, "alloc_mb": 30469.296128, "peak_alloc_mb": 53520.925696, "reserved_mb": 61683.531776, "deadline_missed": true}, {"step": 421, "t_total_ms": 813.3960780000109, "kv_cache_mb": 14183.694336, "alloc_mb": 30506.69056, "peak_alloc_mb": 53613.888512, "reserved_mb": 65244.495872, "deadline_missed": true}, {"step": 422, "t_total_ms": 627.2914200000059, "kv_cache_mb": 14217.37984, "alloc_mb": 30544.4864, "peak_alloc_mb": 53705.989632, "reserved_mb": 68813.848576, "deadline_missed": true}, {"step": 423, "t_total_ms": 809.0081409999925, "kv_cache_mb": 14251.065344, "alloc_mb": 30582.398976, "peak_alloc_mb": 53798.838784, "reserved_mb": 72391.589888, "deadline_missed": true}, {"step": 424, "t_total_ms": 560.6691170000033, "kv_cache_mb": 14284.750848, "alloc_mb": 30620.278784, "peak_alloc_mb": 53892.647424, "reserved_mb": 75977.719808, "deadline_missed": true}, {"step": 425, "t_total_ms": 814.1533289999927, "kv_cache_mb": 14318.436352, "alloc_mb": 30658.19136, "peak_alloc_mb": 53985.432064, "reserved_mb": 79572.238336, "deadline_missed": true}, {"step": 426, "t_total_ms": 634.7823599999742, "kv_cache_mb": 14352.121856, "alloc_mb": 30696.071168, "peak_alloc_mb": 54078.288384, "reserved_mb": 83175.145472, "deadline_missed": true}, {"step": 427, "t_total_ms": 857.7590460000124, "kv_cache_mb": 14385.80736, "alloc_mb": 30733.983744, "peak_alloc_mb": 54172.156928, "reserved_mb": 56526.635008, "deadline_missed": true}, {"step": 428, "t_total_ms": 638.2400030000213, "kv_cache_mb": 14419.492864, "alloc_mb": 30771.863552, "peak_alloc_mb": 54263.717376, "reserved_mb": 60146.31936, "deadline_missed": true}, {"step": 429, "t_total_ms": 819.0622609999991, "kv_cache_mb": 14453.178368, "alloc_mb": 30809.776128, "peak_alloc_mb": 54356.771328, "reserved_mb": 63774.39232, "deadline_missed": true}, {"step": 430, "t_total_ms": 640.6682090000118, "kv_cache_mb": 14486.863872, "alloc_mb": 30847.655936, "peak_alloc_mb": 54449.487872, "reserved_mb": 67410.853888, "deadline_missed": true}, {"step": 431, "t_total_ms": 823.9489380000009, "kv_cache_mb": 14520.549376, "alloc_mb": 30885.568512, "peak_alloc_mb": 54542.035456, "reserved_mb": 71055.704064, "deadline_missed": true}, {"step": 432, "t_total_ms": 572.409547999996, "kv_cache_mb": 14554.23488, "alloc_mb": 30923.44832, "peak_alloc_mb": 54634.786304, "reserved_mb": 74708.942848, "deadline_missed": true}, {"step": 433, "t_total_ms": 828.8381439999739, "kv_cache_mb": 14587.920384, "alloc_mb": 30961.360896, "peak_alloc_mb": 54727.925248, "reserved_mb": 78370.57024, "deadline_missed": true}, {"step": 434, "t_total_ms": 647.9739029999791, "kv_cache_mb": 14621.605888, "alloc_mb": 30999.33184, "peak_alloc_mb": 54820.412928, "reserved_mb": 82040.58624, "deadline_missed": true}, {"step": 435, "t_total_ms": 892.0874099999878, "kv_cache_mb": 14655.291392, "alloc_mb": 31037.15328, "peak_alloc_mb": 54913.37472, "reserved_mb": 60339.257344, "deadline_missed": true}, {"step": 436, "t_total_ms": 658.7372170000094, "kv_cache_mb": 14688.976896, "alloc_mb": 31075.033088, "peak_alloc_mb": 55005.856256, "reserved_mb": 64026.05056, "deadline_missed": true}, {"step": 437, "t_total_ms": 838.9761179999482, "kv_cache_mb": 14722.6624, "alloc_mb": 31112.945664, "peak_alloc_mb": 55098.639872, "reserved_mb": 67721.232384, "deadline_missed": true}, {"step": 438, "t_total_ms": 655.9359930000142, "kv_cache_mb": 14756.347904, "alloc_mb": 31150.825472, "peak_alloc_mb": 55191.39072, "reserved_mb": 71424.802816, "deadline_missed": true}, {"step": 439, "t_total_ms": 844.1881550000403, "kv_cache_mb": 14790.033408, "alloc_mb": 31188.738048, "peak_alloc_mb": 55284.174336, "reserved_mb": 75136.761856, "deadline_missed": true}, {"step": 440, "t_total_ms": 593.4832469999947, "kv_cache_mb": 14823.718912, "alloc_mb": 31228.289024, "peak_alloc_mb": 55378.65472, "reserved_mb": 78859.206656, "deadline_missed": true}, {"step": 441, "t_total_ms": 847.7097809999918, "kv_cache_mb": 14857.404416, "alloc_mb": 31264.530432, "peak_alloc_mb": 55469.83424, "reserved_mb": 82590.040064, "deadline_missed": true}, {"step": 442, "t_total_ms": 699.4347720000178, "kv_cache_mb": 14891.08992, "alloc_mb": 31302.41024, "peak_alloc_mb": 55563.385344, "reserved_mb": 58653.147136, "deadline_missed": true}, {"step": 443, "t_total_ms": 864.1297419999887, "kv_cache_mb": 14924.775424, "alloc_mb": 31340.322816, "peak_alloc_mb": 55655.77472, "reserved_mb": 62400.75776, "deadline_missed": true}, {"step": 444, "t_total_ms": 673.2941370000276, "kv_cache_mb": 14958.460928, "alloc_mb": 31379.054592, "peak_alloc_mb": 55749.851648, "reserved_mb": 66156.756992, "deadline_missed": true}, {"step": 445, "t_total_ms": 852.9571139999916, "kv_cache_mb": 14992.146432, "alloc_mb": 31416.14592, "peak_alloc_mb": 55842.057728, "reserved_mb": 69921.144832, "deadline_missed": true}, {"step": 446, "t_total_ms": 670.5235800000082, "kv_cache_mb": 15025.831936, "alloc_mb": 31453.995008, "peak_alloc_mb": 55933.982208, "reserved_mb": 73693.92128, "deadline_missed": true}, {"step": 447, "t_total_ms": 858.1489610000403, "kv_cache_mb": 15059.51744, "alloc_mb": 31491.907584, "peak_alloc_mb": 56026.83136, "reserved_mb": 77475.086336, "deadline_missed": true}, {"step": 448, "t_total_ms": 589.9947080000061, "kv_cache_mb": 15093.202944, "alloc_mb": 31529.787392, "peak_alloc_mb": 56119.647744, "reserved_mb": 81264.64, "deadline_missed": true}, {"step": 449, "t_total_ms": 897.6103819999821, "kv_cache_mb": 15126.888448, "alloc_mb": 31567.699968, "peak_alloc_mb": 56212.498432, "reserved_mb": 60670.60736, "deadline_missed": true}, {"step": 450, "t_total_ms": 675.0836929999764, "kv_cache_mb": 15160.573952, "alloc_mb": 31605.981696, "peak_alloc_mb": 56305.314816, "reserved_mb": 64476.93824, "deadline_missed": true}, {"step": 451, "t_total_ms": 860.1749160000054, "kv_cache_mb": 15194.259456, "alloc_mb": 31643.492352, "peak_alloc_mb": 56398.565888, "reserved_mb": 68291.657728, "deadline_missed": true}, {"step": 452, "t_total_ms": 670.9805250000045, "kv_cache_mb": 15227.94496, "alloc_mb": 31681.37216, "peak_alloc_mb": 56491.421696, "reserved_mb": 72114.765824, "deadline_missed": true}, {"step": 453, "t_total_ms": 865.1413019999836, "kv_cache_mb": 15261.630464, "alloc_mb": 31719.284736, "peak_alloc_mb": 56583.830016, "reserved_mb": 75946.262528, "deadline_missed": true}, {"step": 454, "t_total_ms": 674.7273480000331, "kv_cache_mb": 15295.315968, "alloc_mb": 31757.818368, "peak_alloc_mb": 56676.6464, "reserved_mb": 79786.14784, "deadline_missed": true}, {"step": 455, "t_total_ms": 869.0746820000186, "kv_cache_mb": 15329.001472, "alloc_mb": 31795.07712, "peak_alloc_mb": 56770.149376, "reserved_mb": 83634.42176, "deadline_missed": true}, {"step": 456, "t_total_ms": 645.753400999979, "kv_cache_mb": 15362.686976, "alloc_mb": 31832.956928, "peak_alloc_mb": 56864.469504, "reserved_mb": 60817.408, "deadline_missed": true}, {"step": 457, "t_total_ms": 873.3020589999683, "kv_cache_mb": 15396.37248, "alloc_mb": 31870.869504, "peak_alloc_mb": 56956.084736, "reserved_mb": 64682.459136, "deadline_missed": true}, {"step": 458, "t_total_ms": 681.9606690000342, "kv_cache_mb": 15430.057984, "alloc_mb": 31908.749312, "peak_alloc_mb": 57049.803264, "reserved_mb": 68555.89888, "deadline_missed": true}, {"step": 459, "t_total_ms": 876.5082200000052, "kv_cache_mb": 15463.743488, "alloc_mb": 31946.661888, "peak_alloc_mb": 57141.6192, "reserved_mb": 72437.727232, "deadline_missed": true}, {"step": 460, "t_total_ms": 684.7248490000197, "kv_cache_mb": 15497.428992, "alloc_mb": 31984.541696, "peak_alloc_mb": 57234.370048, "reserved_mb": 76327.944192, "deadline_missed": true}, {"step": 461, "t_total_ms": 880.1775899999598, "kv_cache_mb": 15531.114496, "alloc_mb": 32023.261696, "peak_alloc_mb": 57327.961088, "reserved_mb": 80226.54976, "deadline_missed": true}, {"step": 462, "t_total_ms": 687.5742299999956, "kv_cache_mb": 15564.8, "alloc_mb": 32061.00992, "peak_alloc_mb": 57420.229632, "reserved_mb": 84133.543936, "deadline_missed": true}, {"step": 463, "t_total_ms": 936.4543309999931, "kv_cache_mb": 15598.485504, "alloc_mb": 32098.246656, "peak_alloc_mb": 57514.217472, "reserved_mb": 60934.848512, "deadline_missed": true}, {"step": 464, "t_total_ms": 622.6095680000299, "kv_cache_mb": 15632.171008, "alloc_mb": 32136.126464, "peak_alloc_mb": 57606.176256, "reserved_mb": 64858.619904, "deadline_missed": true}, {"step": 465, "t_total_ms": 889.2783580000128, "kv_cache_mb": 15665.856512, "alloc_mb": 32174.319616, "peak_alloc_mb": 57698.960896, "reserved_mb": 68790.779904, "deadline_missed": true}, {"step": 466, "t_total_ms": 694.3500049999898, "kv_cache_mb": 15699.542016, "alloc_mb": 32211.918848, "peak_alloc_mb": 57791.25504, "reserved_mb": 72731.328512, "deadline_missed": true}, {"step": 467, "t_total_ms": 894.3688939999674, "kv_cache_mb": 15733.22752, "alloc_mb": 32249.831424, "peak_alloc_mb": 57884.14464, "reserved_mb": 76680.265728, "deadline_missed": true}, {"step": 468, "t_total_ms": 698.4776749999924, "kv_cache_mb": 15766.913024, "alloc_mb": 32287.711232, "peak_alloc_mb": 57977.035264, "reserved_mb": 80637.591552, "deadline_missed": true}, {"step": 469, "t_total_ms": 920.5219020000186, "kv_cache_mb": 15800.598528, "alloc_mb": 32325.623808, "peak_alloc_mb": 58070.444544, "reserved_mb": 64000.884736, "deadline_missed": true}, {"step": 470, "t_total_ms": 701.4754240000229, "kv_cache_mb": 15834.284032, "alloc_mb": 32363.503616, "peak_alloc_mb": 58162.399232, "reserved_mb": 67974.987776, "deadline_missed": true}, {"step": 471, "t_total_ms": 904.187802000024, "kv_cache_mb": 15867.969536, "alloc_mb": 32401.599488, "peak_alloc_mb": 58255.862272, "reserved_mb": 71957.479424, "deadline_missed": true}, {"step": 472, "t_total_ms": 631.6297170000098, "kv_cache_mb": 15901.65504, "alloc_mb": 32439.296, "peak_alloc_mb": 58348.805632, "reserved_mb": 75950.456832, "deadline_missed": true}, {"step": 473, "t_total_ms": 908.0614760000003, "kv_cache_mb": 15935.340544, "alloc_mb": 32478.209024, "peak_alloc_mb": 58441.491456, "reserved_mb": 79951.822848, "deadline_missed": true}, {"step": 474, "t_total_ms": 709.1191860000094, "kv_cache_mb": 15969.026048, "alloc_mb": 32515.891712, "peak_alloc_mb": 58534.11072, "reserved_mb": 83961.577472, "deadline_missed": true}, {"step": 475, "t_total_ms": 943.0762349999782, "kv_cache_mb": 16002.711552, "alloc_mb": 32554.028032, "peak_alloc_mb": 58626.850816, "reserved_mb": 63784.87808, "deadline_missed": true}, {"step": 476, "t_total_ms": 730.1343290000091, "kv_cache_mb": 16036.397056, "alloc_mb": 32590.880768, "peak_alloc_mb": 58719.88224, "reserved_mb": 67811.40992, "deadline_missed": true}, {"step": 477, "t_total_ms": 915.2318310000283, "kv_cache_mb": 16070.08256, "alloc_mb": 32628.793344, "peak_alloc_mb": 58812.144128, "reserved_mb": 71846.330368, "deadline_missed": true}, {"step": 478, "t_total_ms": 716.0169250000195, "kv_cache_mb": 16103.768064, "alloc_mb": 32667.345408, "peak_alloc_mb": 58904.866304, "reserved_mb": 75889.639424, "deadline_missed": true}, {"step": 479, "t_total_ms": 920.0825530000429, "kv_cache_mb": 16137.453568, "alloc_mb": 32704.585728, "peak_alloc_mb": 58998.160384, "reserved_mb": 79941.337088, "deadline_missed": true}, {"step": 480, "t_total_ms": 633.3192170000075, "kv_cache_mb": 16171.139072, "alloc_mb": 32742.465536, "peak_alloc_mb": 59090.304512, "reserved_mb": 84001.42336, "deadline_missed": true}, {"step": 481, "t_total_ms": 983.7593710000192, "kv_cache_mb": 16204.824576, "alloc_mb": 32780.443648, "peak_alloc_mb": 59185.063936, "reserved_mb": 65162.706944, "deadline_missed": true}, {"step": 482, "t_total_ms": 719.1691680000076, "kv_cache_mb": 16238.51008, "alloc_mb": 32818.25792, "peak_alloc_mb": 59276.955648, "reserved_mb": 69239.570432, "deadline_missed": true}, {"step": 483, "t_total_ms": 920.7417990000408, "kv_cache_mb": 16272.195584, "alloc_mb": 32856.969216, "peak_alloc_mb": 59369.619456, "reserved_mb": 73324.822528, "deadline_missed": true}, {"step": 484, "t_total_ms": 715.878508000003, "kv_cache_mb": 16305.881088, "alloc_mb": 32894.3616, "peak_alloc_mb": 59461.948416, "reserved_mb": 77418.463232, "deadline_missed": true}, {"step": 485, "t_total_ms": 924.4918999999641, "kv_cache_mb": 16339.566592, "alloc_mb": 32932.079616, "peak_alloc_mb": 59555.070464, "reserved_mb": 81520.492544, "deadline_missed": true}, {"step": 486, "t_total_ms": 768.7217989999908, "kv_cache_mb": 16373.252096, "alloc_mb": 32969.842688, "peak_alloc_mb": 59647.303168, "reserved_mb": 65288.536064, "deadline_missed": true}, {"step": 487, "t_total_ms": 931.6724820000104, "kv_cache_mb": 16406.9376, "alloc_mb": 33008.075776, "peak_alloc_mb": 59740.824576, "reserved_mb": 69407.342592, "deadline_missed": true}, {"step": 488, "t_total_ms": 649.5297480000204, "kv_cache_mb": 16440.623104, "alloc_mb": 33045.635072, "peak_alloc_mb": 59834.27328, "reserved_mb": 73534.537728, "deadline_missed": true}, {"step": 489, "t_total_ms": 934.166638000022, "kv_cache_mb": 16474.308608, "alloc_mb": 33083.547648, "peak_alloc_mb": 59926.737408, "reserved_mb": 77670.121472, "deadline_missed": true}, {"step": 490, "t_total_ms": 724.7332700000015, "kv_cache_mb": 16507.994112, "alloc_mb": 33121.427456, "peak_alloc_mb": 60019.488256, "reserved_mb": 81814.093824, "deadline_missed": true}, {"step": 491, "t_total_ms": 974.4700649999913, "kv_cache_mb": 16541.679616, "alloc_mb": 33159.340032, "peak_alloc_mb": 60113.058304, "reserved_mb": 65414.365184, "deadline_missed": true}, {"step": 492, "t_total_ms": 727.377955999998, "kv_cache_mb": 16575.36512, "alloc_mb": 33197.21984, "peak_alloc_mb": 60205.448704, "reserved_mb": 69575.114752, "deadline_missed": true}, {"step": 493, "t_total_ms": 942.4559789999876, "kv_cache_mb": 16609.050624, "alloc_mb": 33235.132416, "peak_alloc_mb": 60297.806336, "reserved_mb": 73744.252928, "deadline_missed": true}, {"step": 494, "t_total_ms": 730.8696099999565, "kv_cache_mb": 16642.736128, "alloc_mb": 33273.271296, "peak_alloc_mb": 60390.816256, "reserved_mb": 77921.779712, "deadline_missed": true}, {"step": 495, "t_total_ms": 947.3825200000192, "kv_cache_mb": 16676.421632, "alloc_mb": 33310.9248, "peak_alloc_mb": 60483.3408, "reserved_mb": 82107.695104, "deadline_missed": true}, {"step": 496, "t_total_ms": 710.9670059999758, "kv_cache_mb": 16710.107136, "alloc_mb": 33348.804608, "peak_alloc_mb": 60576.5504, "reserved_mb": 67595.403264, "deadline_missed": true}, {"step": 497, "t_total_ms": 948.3457430000044, "kv_cache_mb": 16743.79264, "alloc_mb": 33386.717184, "peak_alloc_mb": 60668.8768, "reserved_mb": 71798.095872, "deadline_missed": true}, {"step": 498, "t_total_ms": 751.4747879999959, "kv_cache_mb": 16777.478144, "alloc_mb": 33424.596992, "peak_alloc_mb": 60763.09504, "reserved_mb": 76009.177088, "deadline_missed": true}, {"step": 499, "t_total_ms": 955.6138579999924, "kv_cache_mb": 16811.163648, "alloc_mb": 33462.509568, "peak_alloc_mb": 60855.032832, "reserved_mb": 80228.646912, "deadline_missed": true}, {"step": 500, "t_total_ms": 768.3293630000207, "kv_cache_mb": 16844.849152, "alloc_mb": 33500.389376, "peak_alloc_mb": 60948.301824, "reserved_mb": 65772.978176, "deadline_missed": true}, {"step": 501, "t_total_ms": 959.2707880000262, "kv_cache_mb": 16878.534656, "alloc_mb": 33538.306048, "peak_alloc_mb": 61040.060928, "reserved_mb": 70009.225216, "deadline_missed": true}, {"step": 502, "t_total_ms": 746.507887000007, "kv_cache_mb": 16912.22016, "alloc_mb": 33576.186368, "peak_alloc_mb": 61133.05344, "reserved_mb": 74253.860864, "deadline_missed": true}, {"step": 503, "t_total_ms": 964.7859769999627, "kv_cache_mb": 16945.905664, "alloc_mb": 33615.07328, "peak_alloc_mb": 61226.395136, "reserved_mb": 78508.982272, "deadline_missed": true}, {"step": 504, "t_total_ms": 673.6803840000221, "kv_cache_mb": 16979.591168, "alloc_mb": 33651.979264, "peak_alloc_mb": 61318.367232, "reserved_mb": 82772.492288, "deadline_missed": true}, {"step": 505, "t_total_ms": 1022.838021000041, "kv_cache_mb": 17013.276672, "alloc_mb": 33690.671104, "peak_alloc_mb": 61411.736576, "reserved_mb": 65861.05856, "deadline_missed": true}, {"step": 506, "t_total_ms": 761.4095269999552, "kv_cache_mb": 17046.962176, "alloc_mb": 33728.034304, "peak_alloc_mb": 61504.165888, "reserved_mb": 70141.345792, "deadline_missed": true}, {"step": 507, "t_total_ms": 974.1895650000174, "kv_cache_mb": 17080.64768, "alloc_mb": 33765.879808, "peak_alloc_mb": 61597.0816, "reserved_mb": 74430.021632, "deadline_missed": true}, {"step": 508, "t_total_ms": 761.2755050000146, "kv_cache_mb": 17114.333184, "alloc_mb": 33803.630592, "peak_alloc_mb": 61689.830912, "reserved_mb": 78727.08608, "deadline_missed": true}, {"step": 509, "t_total_ms": 981.7515690000391, "kv_cache_mb": 17148.018688, "alloc_mb": 33842.292224, "peak_alloc_mb": 61782.907904, "reserved_mb": 83032.539136, "deadline_missed": true}, {"step": 510, "t_total_ms": 792.8952430000322, "kv_cache_mb": 17181.704192, "alloc_mb": 33881.642496, "peak_alloc_mb": 61877.651968, "reserved_mb": 66030.927872, "deadline_missed": true}, {"step": 511, "t_total_ms": 985.6994399999621, "kv_cache_mb": 17215.389696, "alloc_mb": 33918.77376, "peak_alloc_mb": 61969.682944, "reserved_mb": 70353.158144, "deadline_missed": true}, {"step": 512, "t_total_ms": 676.6785709999681, "kv_cache_mb": 17249.0752, "alloc_mb": 33955.740672, "peak_alloc_mb": 62061.334016, "reserved_mb": 74683.777024, "deadline_missed": true}, {"step": 513, "t_total_ms": 987.0793119999917, "kv_cache_mb": 17282.760704, "alloc_mb": 33993.519616, "peak_alloc_mb": 62155.019776, "reserved_mb": 79022.784512, "deadline_missed": true}, {"step": 514, "t_total_ms": 765.7711509999672, "kv_cache_mb": 17316.446208, "alloc_mb": 34031.402496, "peak_alloc_mb": 62247.092224, "reserved_mb": 83370.180608, "deadline_missed": true}, {"step": 515, "t_total_ms": 1022.5216299999715, "kv_cache_mb": 17350.131712, "alloc_mb": 34069.641728, "peak_alloc_mb": 62339.944448, "reserved_mb": 66114.813952, "deadline_missed": true}, {"step": 516, "t_total_ms": 767.7692260000413, "kv_cache_mb": 17383.817216, "alloc_mb": 34107.793408, "peak_alloc_mb": 62433.42336, "reserved_mb": 70478.987264, "deadline_missed": true}, {"step": 517, "t_total_ms": 986.8239609999705, "kv_cache_mb": 17417.50272, "alloc_mb": 34145.170944, "peak_alloc_mb": 62525.873152, "reserved_mb": 74851.549184, "deadline_missed": true}, {"step": 518, "t_total_ms": 772.1009750000007, "kv_cache_mb": 17451.188224, "alloc_mb": 34182.8864, "peak_alloc_mb": 62618.490368, "reserved_mb": 79232.499712, "deadline_missed": true}, {"step": 519, "t_total_ms": 992.1472049999807, "kv_cache_mb": 17484.873728, "alloc_mb": 34221.884416, "peak_alloc_mb": 62712.880128, "reserved_mb": 83621.838848, "deadline_missed": true}, {"step": 520, "t_total_ms": 733.1901320000043, "kv_cache_mb": 17518.559232, "alloc_mb": 34258.349056, "peak_alloc_mb": 62806.377472, "reserved_mb": 66198.700032, "deadline_missed": true}, {"step": 521, "t_total_ms": 997.765190999985, "kv_cache_mb": 17552.244736, "alloc_mb": 34297.215488, "peak_alloc_mb": 62897.426432, "reserved_mb": 70604.816384, "deadline_missed": true}, {"step": 522, "t_total_ms": 779.5779850000031, "kv_cache_mb": 17585.93024, "alloc_mb": 34334.1056, "peak_alloc_mb": 62991.131136, "reserved_mb": 75019.321344, "deadline_missed": true}, {"step": 523, "t_total_ms": 1001.7380919999823, "kv_cache_mb": 17619.615744, "alloc_mb": 34372.219904, "peak_alloc_mb": 63082.925056, "reserved_mb": 79442.214912, "deadline_missed": true}, {"step": 524, "t_total_ms": 780.7850159999816, "kv_cache_mb": 17653.301248, "alloc_mb": 34410.296832, "peak_alloc_mb": 63175.877632, "reserved_mb": 83873.497088, "deadline_missed": true}, {"step": 525, "t_total_ms": 1052.781089000007, "kv_cache_mb": 17686.986752, "alloc_mb": 34447.81056, "peak_alloc_mb": 63269.509632, "reserved_mb": 67668.803584, "deadline_missed": true}, {"step": 526, "t_total_ms": 786.575828000025, "kv_cache_mb": 17720.672256, "alloc_mb": 34485.690368, "peak_alloc_mb": 63361.210368, "reserved_mb": 72116.862976, "deadline_missed": true}, {"step": 527, "t_total_ms": 1007.5284000000124, "kv_cache_mb": 17754.35776, "alloc_mb": 34524.199424, "peak_alloc_mb": 63453.993984, "reserved_mb": 76573.310976, "deadline_missed": true}, {"step": 528, "t_total_ms": 720.1167030000306, "kv_cache_mb": 17788.043264, "alloc_mb": 34561.482752, "peak_alloc_mb": 63547.674624, "reserved_mb": 81038.147584, "deadline_missed": true}, {"step": 529, "t_total_ms": 1046.4062450000142, "kv_cache_mb": 17821.728768, "alloc_mb": 34600.159232, "peak_alloc_mb": 63640.654336, "reserved_mb": 67607.986176, "deadline_missed": true}, {"step": 530, "t_total_ms": 796.5630720000263, "kv_cache_mb": 17855.414272, "alloc_mb": 34637.620224, "peak_alloc_mb": 63733.056, "reserved_mb": 72089.6, "deadline_missed": true}, {"step": 531, "t_total_ms": 1018.8624880000248, "kv_cache_mb": 17889.099776, "alloc_mb": 34675.187712, "peak_alloc_mb": 63825.409024, "reserved_mb": 76579.602432, "deadline_missed": true}, {"step": 532, "t_total_ms": 806.053908000024, "kv_cache_mb": 17922.78528, "alloc_mb": 34714.095616, "peak_alloc_mb": 63918.84288, "reserved_mb": 81077.993472, "deadline_missed": true}, {"step": 533, "t_total_ms": 1054.0863100000024, "kv_cache_mb": 17956.470784, "alloc_mb": 34750.980096, "peak_alloc_mb": 64010.724352, "reserved_mb": 67675.09504, "deadline_missed": true}, {"step": 534, "t_total_ms": 815.5213190000268, "kv_cache_mb": 17990.156288, "alloc_mb": 34789.30688, "peak_alloc_mb": 64104.369664, "reserved_mb": 72190.263296, "deadline_missed": true}, {"step": 535, "t_total_ms": 1029.1165210000486, "kv_cache_mb": 18023.841792, "alloc_mb": 34826.77248, "peak_alloc_mb": 64197.234688, "reserved_mb": 76715.917312, "deadline_missed": true}, {"step": 536, "t_total_ms": 717.105800000013, "kv_cache_mb": 18057.527296, "alloc_mb": 34864.652288, "peak_alloc_mb": 64289.11616, "reserved_mb": 81249.959936, "deadline_missed": true}, {"step": 537, "t_total_ms": 1106.148969000003, "kv_cache_mb": 18091.2128, "alloc_mb": 34902.564864, "peak_alloc_mb": 64381.805056, "reserved_mb": 67746.398208, "deadline_missed": true}, {"step": 538, "t_total_ms": 810.1040119999539, "kv_cache_mb": 18124.898304, "alloc_mb": 34940.444672, "peak_alloc_mb": 64474.62144, "reserved_mb": 72297.218048, "deadline_missed": true}, {"step": 539, "t_total_ms": 1037.597505000008, "kv_cache_mb": 18158.583808, "alloc_mb": 34978.980352, "peak_alloc_mb": 64567.51104, "reserved_mb": 76856.426496, "deadline_missed": true}, {"step": 540, "t_total_ms": 812.8153119999979, "kv_cache_mb": 18192.269312, "alloc_mb": 35016.237056, "peak_alloc_mb": 64660.869632, "reserved_mb": 81424.023552, "deadline_missed": true}, {"step": 541, "t_total_ms": 1079.8823709999965, "kv_cache_mb": 18225.954816, "alloc_mb": 35054.502912, "peak_alloc_mb": 64753.13664, "reserved_mb": 69243.764736, "deadline_missed": true}, {"step": 542, "t_total_ms": 816.3226450000138, "kv_cache_mb": 18259.64032, "alloc_mb": 35092.296704, "peak_alloc_mb": 64846.718464, "reserved_mb": 73828.139008, "deadline_missed": true}, {"step": 543, "t_total_ms": 1047.111536999978, "kv_cache_mb": 18293.325824, "alloc_mb": 35130.74944, "peak_alloc_mb": 64940.030976, "reserved_mb": 78420.901888, "deadline_missed": true}, {"step": 544, "t_total_ms": 721.282432999999, "kv_cache_mb": 18327.011328, "alloc_mb": 35168.224768, "peak_alloc_mb": 65031.951872, "reserved_mb": 83022.053376, "deadline_missed": true}, {"step": 545, "t_total_ms": 1105.1821100000438, "kv_cache_mb": 18360.696832, "alloc_mb": 35206.396416, "peak_alloc_mb": 65124.872192, "reserved_mb": 69988.253696, "deadline_missed": true}, {"step": 546, "t_total_ms": 815.960557999972, "kv_cache_mb": 18394.382336, "alloc_mb": 35243.68384, "peak_alloc_mb": 65218.10944, "reserved_mb": 74606.1824, "deadline_missed": true}, {"step": 547, "t_total_ms": 1044.953573999976, "kv_cache_mb": 18428.06784, "alloc_mb": 35282.121216, "peak_alloc_mb": 65310.204416, "reserved_mb": 79232.499712, "deadline_missed": true}, {"step": 548, "t_total_ms": 817.2821489999933, "kv_cache_mb": 18461.753344, "alloc_mb": 35320.003072, "peak_alloc_mb": 65403.5456, "reserved_mb": 83867.205632, "deadline_missed": true}, {"step": 549, "t_total_ms": 1080.2482629999872, "kv_cache_mb": 18495.438848, "alloc_mb": 35357.341696, "peak_alloc_mb": 65497.902592, "reserved_mb": 70088.916992, "deadline_missed": true}, {"step": 550, "t_total_ms": 822.3969590000024, "kv_cache_mb": 18529.124352, "alloc_mb": 35395.26656, "peak_alloc_mb": 65589.144576, "reserved_mb": 74740.400128, "deadline_missed": true}, {"step": 551, "t_total_ms": 1055.576225999971, "kv_cache_mb": 18562.809856, "alloc_mb": 35433.133056, "peak_alloc_mb": 65682.57536, "reserved_mb": 79400.271872, "deadline_missed": true}, {"step": 552, "t_total_ms": 733.8407340000117, "kv_cache_mb": 18596.49536, "alloc_mb": 35471.062016, "peak_alloc_mb": 65775.280128, "reserved_mb": 84068.532224, "deadline_missed": true}, {"step": 553, "t_total_ms": 1092.3884069999872, "kv_cache_mb": 18630.180864, "alloc_mb": 35510.000128, "peak_alloc_mb": 65869.769728, "reserved_mb": 70189.580288, "deadline_missed": true}, {"step": 554, "t_total_ms": 829.3682139999987, "kv_cache_mb": 18663.866368, "alloc_mb": 35547.05152, "peak_alloc_mb": 65961.22368, "reserved_mb": 74874.617856, "deadline_missed": true}, {"step": 555, "t_total_ms": 1063.1813060000468, "kv_cache_mb": 18697.551872, "alloc_mb": 35584.797184, "peak_alloc_mb": 66053.845504, "reserved_mb": 79568.044032, "deadline_missed": true}, {"step": 556, "t_total_ms": 830.6567780000478, "kv_cache_mb": 18731.237376, "alloc_mb": 35622.909952, "peak_alloc_mb": 66146.42944, "reserved_mb": 84269.858816, "deadline_missed": true}, {"step": 557, "t_total_ms": 1099.52591199999, "kv_cache_mb": 18764.92288, "alloc_mb": 35660.488704, "peak_alloc_mb": 66240.093184, "reserved_mb": 70256.689152, "deadline_missed": true}, {"step": 558, "t_total_ms": 835.559265000029, "kv_cache_mb": 18798.608384, "alloc_mb": 35698.964992, "peak_alloc_mb": 66332.02432, "reserved_mb": 74975.281152, "deadline_missed": true}, {"step": 559, "t_total_ms": 1071.9116520000398, "kv_cache_mb": 18832.293888, "alloc_mb": 35736.842752, "peak_alloc_mb": 66426.69056, "reserved_mb": 79702.26176, "deadline_missed": true}, {"step": 560, "t_total_ms": 808.0427109999846, "kv_cache_mb": 18865.979392, "alloc_mb": 35775.6928, "peak_alloc_mb": 66518.818816, "reserved_mb": 70307.0208, "deadline_missed": true}, {"step": 561, "t_total_ms": 1085.062616000016, "kv_cache_mb": 18899.664896, "alloc_mb": 35813.656576, "peak_alloc_mb": 66611.536896, "reserved_mb": 75050.778624, "deadline_missed": true}, {"step": 562, "t_total_ms": 843.3609240000237, "kv_cache_mb": 18933.3504, "alloc_mb": 35850.812928, "peak_alloc_mb": 66704.554496, "reserved_mb": 79802.925056, "deadline_missed": true}, {"step": 563, "t_total_ms": 1130.6074789999911, "kv_cache_mb": 18967.035904, "alloc_mb": 35889.352192, "peak_alloc_mb": 66797.455872, "reserved_mb": 70246.203392, "deadline_missed": true}, {"step": 564, "t_total_ms": 846.0556489999931, "kv_cache_mb": 19000.721408, "alloc_mb": 35926.654976, "peak_alloc_mb": 66890.236416, "reserved_mb": 75015.12704, "deadline_missed": true}, {"step": 565, "t_total_ms": 1085.2681320000102, "kv_cache_mb": 19034.406912, "alloc_mb": 35964.30336, "peak_alloc_mb": 66981.896192, "reserved_mb": 79792.439296, "deadline_missed": true}, {"step": 566, "t_total_ms": 929.4601330000205, "kv_cache_mb": 19068.092416, "alloc_mb": 36002.464256, "peak_alloc_mb": 67074.05824, "reserved_mb": 70296.53504, "deadline_missed": true}, {"step": 567, "t_total_ms": 1091.8547179999791, "kv_cache_mb": 19101.77792, "alloc_mb": 36039.450624, "peak_alloc_mb": 67167.72096, "reserved_mb": 75092.721664, "deadline_missed": true}, {"step": 568, "t_total_ms": 779.5410140000172, "kv_cache_mb": 19135.463424, "alloc_mb": 36077.330432, "peak_alloc_mb": 67260.317696, "reserved_mb": 79897.296896, "deadline_missed": true}, {"step": 569, "t_total_ms": 1133.8179489999902, "kv_cache_mb": 19169.148928, "alloc_mb": 36115.243008, "peak_alloc_mb": 67352.461824, "reserved_mb": 70351.060992, "deadline_missed": true}, {"step": 570, "t_total_ms": 859.9672059999648, "kv_cache_mb": 19202.834432, "alloc_mb": 36153.122816, "peak_alloc_mb": 67445.278208, "reserved_mb": 75172.41344, "deadline_missed": true}, {"step": 571, "t_total_ms": 1097.9848149999611, "kv_cache_mb": 19236.519936, "alloc_mb": 36192.026624, "peak_alloc_mb": 67538.12736, "reserved_mb": 80002.154496, "deadline_missed": true}, {"step": 572, "t_total_ms": 902.5989350000145, "kv_cache_mb": 19270.20544, "alloc_mb": 36228.9152, "peak_alloc_mb": 67631.934976, "reserved_mb": 75239.522304, "deadline_missed": true}, {"step": 573, "t_total_ms": 1104.892717000041, "kv_cache_mb": 19303.890944, "alloc_mb": 36267.556352, "peak_alloc_mb": 67723.793408, "reserved_mb": 80086.040576, "deadline_missed": true}, {"step": 574, "t_total_ms": 898.191957999984, "kv_cache_mb": 19337.576448, "alloc_mb": 36305.22624, "peak_alloc_mb": 67817.338368, "reserved_mb": 75289.853952, "deadline_missed": true}, {"step": 575, "t_total_ms": 1107.505563000018, "kv_cache_mb": 19371.261952, "alloc_mb": 36342.62016, "peak_alloc_mb": 67909.9776, "reserved_mb": 80153.14944, "deadline_missed": true}, {"step": 576, "t_total_ms": 801.4665480000076, "kv_cache_mb": 19404.947456, "alloc_mb": 36380.499968, "peak_alloc_mb": 68002.275328, "reserved_mb": 75340.1856, "deadline_missed": true}, {"step": 577, "t_total_ms": 1112.7440479999677, "kv_cache_mb": 19438.63296, "alloc_mb": 36419.206144, "peak_alloc_mb": 68095.126016, "reserved_mb": 80220.258304, "deadline_missed": true}, {"step": 578, "t_total_ms": 934.1791099999455, "kv_cache_mb": 19472.318464, "alloc_mb": 36456.292352, "peak_alloc_mb": 68188.736, "reserved_mb": 75390.517248, "deadline_missed": true}, {"step": 579, "t_total_ms": 1105.738921000011, "kv_cache_mb": 19506.003968, "alloc_mb": 36495.115264, "peak_alloc_mb": 68280.791552, "reserved_mb": 80287.367168, "deadline_missed": true}, {"step": 580, "t_total_ms": 926.9697839999935, "kv_cache_mb": 19539.689472, "alloc_mb": 36533.106176, "peak_alloc_mb": 68376.176128, "reserved_mb": 75440.848896, "deadline_missed": true}, {"step": 581, "t_total_ms": 1111.510107000015, "kv_cache_mb": 19573.374976, "alloc_mb": 36571.533824, "peak_alloc_mb": 68467.280896, "reserved_mb": 80354.476032, "deadline_missed": true}, {"step": 582, "t_total_ms": 908.3970560000125, "kv_cache_mb": 19607.06048, "alloc_mb": 36608.327168, "peak_alloc_mb": 68559.9872, "reserved_mb": 75491.180544, "deadline_missed": true}, {"step": 583, "t_total_ms": 1115.1250660000187, "kv_cache_mb": 19640.745984, "alloc_mb": 36645.789696, "peak_alloc_mb": 68653.610496, "reserved_mb": 80421.584896, "deadline_missed": true}, {"step": 584, "t_total_ms": 831.2030289999939, "kv_cache_mb": 19674.431488, "alloc_mb": 36683.772416, "peak_alloc_mb": 68746.985984, "reserved_mb": 72567.750656, "deadline_missed": true}, {"step": 585, "t_total_ms": 1120.6814949999853, "kv_cache_mb": 19708.116992, "alloc_mb": 36721.58208, "peak_alloc_mb": 68838.695936, "reserved_mb": 77514.932224, "deadline_missed": true}, {"step": 586, "t_total_ms": 896.6425489999779, "kv_cache_mb": 19741.802496, "alloc_mb": 36759.565824, "peak_alloc_mb": 68931.55072, "reserved_mb": 82470.5024, "deadline_missed": true}, {"step": 587, "t_total_ms": 1178.8074429999824, "kv_cache_mb": 19775.488, "alloc_mb": 36797.680128, "peak_alloc_mb": 69025.656832, "reserved_mb": 72618.082304, "deadline_missed": true}, {"step": 588, "t_total_ms": 878.66333300002, "kv_cache_mb": 19809.173504, "alloc_mb": 36835.293184, "peak_alloc_mb": 69117.287936, "reserved_mb": 77590.429696, "deadline_missed": true}, {"step": 589, "t_total_ms": 1128.453076000028, "kv_cache_mb": 19842.859008, "alloc_mb": 36873.166848, "peak_alloc_mb": 69209.764864, "reserved_mb": 82571.165696, "deadline_missed": true}, {"step": 590, "t_total_ms": 923.0367519999731, "kv_cache_mb": 19876.544512, "alloc_mb": 36911.046656, "peak_alloc_mb": 69303.704576, "reserved_mb": 75187.093504, "deadline_missed": true}, {"step": 591, "t_total_ms": 1131.762737000031, "kv_cache_mb": 19910.230016, "alloc_mb": 36948.959232, "peak_alloc_mb": 69395.299328, "reserved_mb": 80184.60672, "deadline_missed": true}, {"step": 592, "t_total_ms": 847.1404840000218, "kv_cache_mb": 19943.91552, "alloc_mb": 36987.808768, "peak_alloc_mb": 69488.49664, "reserved_mb": 75237.425152, "deadline_missed": true}, {"step": 593, "t_total_ms": 1136.3623309999866, "kv_cache_mb": 19977.601024, "alloc_mb": 37024.751616, "peak_alloc_mb": 69581.804544, "reserved_mb": 80251.715584, "deadline_missed": true}, {"step": 594, "t_total_ms": 954.0503520000243, "kv_cache_mb": 20011.286528, "alloc_mb": 37062.631424, "peak_alloc_mb": 69673.900032, "reserved_mb": 75270.979584, "deadline_missed": true}, {"step": 595, "t_total_ms": 1143.6208889999762, "kv_cache_mb": 20044.972032, "alloc_mb": 37100.544, "peak_alloc_mb": 69766.567936, "reserved_mb": 80302.047232, "deadline_missed": true}, {"step": 596, "t_total_ms": 934.6300130000031, "kv_cache_mb": 20078.657536, "alloc_mb": 37138.955264, "peak_alloc_mb": 69859.303424, "reserved_mb": 75338.088448, "deadline_missed": true}, {"step": 597, "t_total_ms": 1158.9624420000177, "kv_cache_mb": 20112.34304, "alloc_mb": 37176.336384, "peak_alloc_mb": 69952.4352, "reserved_mb": 80385.933312, "deadline_missed": true}, {"step": 598, "t_total_ms": 961.4095289999796, "kv_cache_mb": 20146.028544, "alloc_mb": 37215.115776, "peak_alloc_mb": 70044.820992, "reserved_mb": 75371.64288, "deadline_missed": true}, {"step": 599, "t_total_ms": 1152.8782359999923, "kv_cache_mb": 20179.714048, "alloc_mb": 37252.128768, "peak_alloc_mb": 70138.241024, "reserved_mb": 80438.362112, "deadline_missed": true}, {"step": 600, "t_total_ms": 853.7704299999973, "kv_cache_mb": 20213.399552, "alloc_mb": 37290.008576, "peak_alloc_mb": 70230.62528, "reserved_mb": 75445.0432, "deadline_missed": true}, {"step": 601, "t_total_ms": 1159.4040649999897, "kv_cache_mb": 20247.085056, "alloc_mb": 37327.990272, "peak_alloc_mb": 70323.118592, "reserved_mb": 80528.539648, "deadline_missed": true}, {"step": 602, "t_total_ms": 967.240266000033, "kv_cache_mb": 20280.77056, "alloc_mb": 37365.80096, "peak_alloc_mb": 70416.004096, "reserved_mb": 74419.535872, "deadline_missed": true}, {"step": 603, "t_total_ms": 1165.5551320000086, "kv_cache_mb": 20314.456064, "alloc_mb": 37404.046336, "peak_alloc_mb": 70508.784128, "reserved_mb": 79519.809536, "deadline_missed": true}, {"step": 604, "t_total_ms": 979.3478049999749, "kv_cache_mb": 20348.141568, "alloc_mb": 37442.131968, "peak_alloc_mb": 70602.471936, "reserved_mb": 74453.090304, "deadline_missed": true}, {"step": 605, "t_total_ms": 1166.2416220000296, "kv_cache_mb": 20381.827072, "alloc_mb": 37479.50592, "peak_alloc_mb": 70694.644736, "reserved_mb": 79570.141184, "deadline_missed": true}, {"step": 606, "t_total_ms": 964.1189579999718, "kv_cache_mb": 20415.512576, "alloc_mb": 37517.385728, "peak_alloc_mb": 70787.269632, "reserved_mb": 79612.084224, "deadline_missed": true}, {"step": 607, "t_total_ms": 1217.7402309999934, "kv_cache_mb": 20449.19808, "alloc_mb": 37555.298304, "peak_alloc_mb": 70880.115712, "reserved_mb": 74503.421952, "deadline_missed": true}, {"step": 608, "t_total_ms": 806.2836999999945, "kv_cache_mb": 20482.883584, "alloc_mb": 37593.58208, "peak_alloc_mb": 70972.932096, "reserved_mb": 79645.638656, "deadline_missed": true}, {"step": 609, "t_total_ms": 1222.6676329999577, "kv_cache_mb": 20516.569088, "alloc_mb": 37632.017408, "peak_alloc_mb": 71067.044352, "reserved_mb": 74536.976384, "deadline_missed": true}, {"step": 610, "t_total_ms": 910.8257230000163, "kv_cache_mb": 20550.254592, "alloc_mb": 37668.970496, "peak_alloc_mb": 71159.81056, "reserved_mb": 79695.970304, "deadline_missed": true}, {"step": 611, "t_total_ms": 1218.6604780000039, "kv_cache_mb": 20583.940096, "alloc_mb": 37707.4816, "peak_alloc_mb": 71252.077056, "reserved_mb": 77640.761344, "deadline_missed": true}, {"step": 612, "t_total_ms": 911.825312000019, "kv_cache_mb": 20617.6256, "alloc_mb": 37744.76288, "peak_alloc_mb": 71344.863232, "reserved_mb": 82816.53248, "deadline_missed": true}, {"step": 613, "t_total_ms": 1236.0615529999563, "kv_cache_mb": 20651.311104, "alloc_mb": 37782.960128, "peak_alloc_mb": 71437.39904, "reserved_mb": 77691.092992, "deadline_missed": true}, {"step": 614, "t_total_ms": 916.5694220000091, "kv_cache_mb": 20684.996608, "alloc_mb": 37820.555264, "peak_alloc_mb": 71530.215424, "reserved_mb": 82883.641344, "deadline_missed": true}, {"step": 615, "t_total_ms": 1266.399139999976, "kv_cache_mb": 20718.682112, "alloc_mb": 37858.46784, "peak_alloc_mb": 71624.846336, "reserved_mb": 77418.463232, "deadline_missed": true}, {"step": 616, "t_total_ms": 818.6924060000251, "kv_cache_mb": 20752.367616, "alloc_mb": 37896.615424, "peak_alloc_mb": 71716.563968, "reserved_mb": 82627.7888, "deadline_missed": true}, {"step": 617, "t_total_ms": 1237.9304359999992, "kv_cache_mb": 20786.05312, "alloc_mb": 37934.260224, "peak_alloc_mb": 71810.640384, "reserved_mb": 77452.017664, "deadline_missed": true}, {"step": 618, "t_total_ms": 922.9330999999661, "kv_cache_mb": 20819.738624, "alloc_mb": 37972.140032, "peak_alloc_mb": 71902.099456, "reserved_mb": 82678.120448, "deadline_missed": true}, {"step": 619, "t_total_ms": 1234.2130640000164, "kv_cache_mb": 20853.424128, "alloc_mb": 38010.139648, "peak_alloc_mb": 71995.65312, "reserved_mb": 77485.572096, "deadline_missed": true}, {"step": 620, "t_total_ms": 923.1170990000237, "kv_cache_mb": 20887.109632, "alloc_mb": 38047.932416, "peak_alloc_mb": 72087.72096, "reserved_mb": 82728.452096, "deadline_missed": true}, {"step": 621, "t_total_ms": 1248.4483640000121, "kv_cache_mb": 20920.795136, "alloc_mb": 38085.844992, "peak_alloc_mb": 72181.056512, "reserved_mb": 77569.458176, "deadline_missed": true}, {"step": 622, "t_total_ms": 928.3111720000079, "kv_cache_mb": 20954.48064, "alloc_mb": 38123.926528, "peak_alloc_mb": 72273.370112, "reserved_mb": 82829.115392, "deadline_missed": true}, {"step": 623, "t_total_ms": 1253.0748390000213, "kv_cache_mb": 20988.166144, "alloc_mb": 38161.637376, "peak_alloc_mb": 72366.812672, "reserved_mb": 77619.789824, "deadline_missed": true}, {"step": 624, "t_total_ms": 824.691754000014, "kv_cache_mb": 21021.851648, "alloc_mb": 38199.918592, "peak_alloc_mb": 72459.428864, "reserved_mb": 82896.224256, "deadline_missed": true}, {"step": 625, "t_total_ms": 1228.6550050000073, "kv_cache_mb": 21055.537152, "alloc_mb": 38237.850112, "peak_alloc_mb": 72552.196096, "reserved_mb": 80312.532992, "deadline_missed": true}, {"step": 626, "t_total_ms": 978.8429309999742, "kv_cache_mb": 21089.222656, "alloc_mb": 38276.038144, "peak_alloc_mb": 72644.96896, "reserved_mb": 80337.698816, "deadline_missed": true}, {"step": 627, "t_total_ms": 1243.7785740000322, "kv_cache_mb": 21122.90816, "alloc_mb": 38313.684992, "peak_alloc_mb": 72737.995264, "reserved_mb": 80371.253248, "deadline_missed": true}, {"step": 628, "t_total_ms": 984.6946030000368, "kv_cache_mb": 21156.593664, "alloc_mb": 38351.436288, "peak_alloc_mb": 72830.414848, "reserved_mb": 80396.419072, "deadline_missed": true}, {"step": 629, "t_total_ms": 1248.2783130000144, "kv_cache_mb": 21190.279168, "alloc_mb": 38389.273088, "peak_alloc_mb": 72923.004416, "reserved_mb": 80421.584896, "deadline_missed": true}, {"step": 630, "t_total_ms": 986.585228000024, "kv_cache_mb": 21223.964672, "alloc_mb": 38427.097088, "peak_alloc_mb": 73015.613952, "reserved_mb": 77139.542016, "deadline_missed": true}, {"step": 631, "t_total_ms": 1216.3311099999987, "kv_cache_mb": 21257.650176, "alloc_mb": 38464.876032, "peak_alloc_mb": 73108.31104, "reserved_mb": 82476.793856, "deadline_missed": true}, {"step": 632, "t_total_ms": 893.6503209999955, "kv_cache_mb": 21291.33568, "alloc_mb": 38504.147968, "peak_alloc_mb": 73201.923584, "reserved_mb": 77177.290752, "deadline_missed": true}, {"step": 633, "t_total_ms": 1223.5626610000168, "kv_cache_mb": 21325.021184, "alloc_mb": 38540.599296, "peak_alloc_mb": 73295.236608, "reserved_mb": 82531.319808, "deadline_missed": true}, {"step": 634, "t_total_ms": 1006.4330220000102, "kv_cache_mb": 21358.706688, "alloc_mb": 38578.681344, "peak_alloc_mb": 73387.341824, "reserved_mb": 77210.845184, "deadline_missed": true}, {"step": 635, "t_total_ms": 1222.1495539999978, "kv_cache_mb": 21392.392192, "alloc_mb": 38617.053696, "peak_alloc_mb": 73479.643136, "reserved_mb": 82581.651456, "deadline_missed": true}, {"step": 636, "t_total_ms": 1007.7197720000299, "kv_cache_mb": 21426.077696, "alloc_mb": 38654.342656, "peak_alloc_mb": 73572.919296, "reserved_mb": 82623.594496, "deadline_missed": true}, {"step": 637, "t_total_ms": 1276.4999229999603, "kv_cache_mb": 21459.7632, "alloc_mb": 38692.184064, "peak_alloc_mb": 73665.178112, "reserved_mb": 82648.76032, "deadline_missed": true}, {"step": 638, "t_total_ms": 1009.9128589999964, "kv_cache_mb": 21493.448704, "alloc_mb": 38730.063872, "peak_alloc_mb": 73757.923328, "reserved_mb": 82673.926144, "deadline_missed": true}, {"step": 639, "t_total_ms": 1283.8254179999922, "kv_cache_mb": 21527.134208, "alloc_mb": 38767.976448, "peak_alloc_mb": 73850.77248, "reserved_mb": 82699.091968, "deadline_missed": true}, {"step": 640, "t_total_ms": 901.00677800001, "kv_cache_mb": 21560.819712, "alloc_mb": 38805.856256, "peak_alloc_mb": 73944.053248, "reserved_mb": 80018.931712, "deadline_missed": true}, {"step": 641, "t_total_ms": 1270.2463030000217, "kv_cache_mb": 21594.505216, "alloc_mb": 38843.768832, "peak_alloc_mb": 74037.146624, "reserved_mb": 80035.708928, "deadline_missed": true}, {"step": 642, "t_total_ms": 989.9545730000341, "kv_cache_mb": 21628.19072, "alloc_mb": 38881.724928, "peak_alloc_mb": 74130.048, "reserved_mb": 82768.297984, "deadline_missed": true}, {"step": 643, "t_total_ms": 1264.4359080000527, "kv_cache_mb": 21661.876224, "alloc_mb": 38919.561216, "peak_alloc_mb": 74222.105088, "reserved_mb": 79891.00544, "deadline_missed": true}, {"step": 644, "t_total_ms": 1006.692127000008, "kv_cache_mb": 21695.561728, "alloc_mb": 38957.574656, "peak_alloc_mb": 74315.679232, "reserved_mb": 79916.171264, "deadline_missed": true}, {"step": 645, "t_total_ms": 1290.5873700000257, "kv_cache_mb": 21729.247232, "alloc_mb": 38996.872704, "peak_alloc_mb": 74409.306624, "reserved_mb": 79949.725696, "deadline_missed": true}, {"step": 646, "t_total_ms": 994.2656009999951, "kv_cache_mb": 21762.932736, "alloc_mb": 39033.233408, "peak_alloc_mb": 74502.774784, "reserved_mb": 82705.383424, "deadline_missed": true}, {"step": 647, "t_total_ms": 1278.5850519999826, "kv_cache_mb": 21796.61824, "alloc_mb": 39071.489536, "peak_alloc_mb": 74596.46976, "reserved_mb": 82730.549248, "deadline_missed": true}, {"step": 648, "t_total_ms": 902.2754270000064, "kv_cache_mb": 21830.303744, "alloc_mb": 39109.723136, "peak_alloc_mb": 74688.523776, "reserved_mb": 82755.715072, "deadline_missed": true}, {"step": 649, "t_total_ms": 1288.5628559999986, "kv_cache_mb": 21863.989248, "alloc_mb": 39147.809792, "peak_alloc_mb": 74781.595648, "reserved_mb": 82780.880896, "deadline_missed": true}, {"step": 650, "t_total_ms": 1016.0084830000073, "kv_cache_mb": 21897.674752, "alloc_mb": 39185.809408, "peak_alloc_mb": 74874.45504, "reserved_mb": 80058.7776, "deadline_missed": true}, {"step": 651, "t_total_ms": 1293.4686699999816, "kv_cache_mb": 21931.360256, "alloc_mb": 39223.602176, "peak_alloc_mb": 74967.292928, "reserved_mb": 81512.103936, "deadline_missed": true}, {"step": 652, "t_total_ms": 1067.8721379999843, "kv_cache_mb": 21965.04576, "alloc_mb": 39260.61056, "peak_alloc_mb": 75059.858432, "reserved_mb": 81545.658368, "deadline_missed": true}, {"step": 653, "t_total_ms": 1280.1526140000306, "kv_cache_mb": 21998.731264, "alloc_mb": 39299.38176, "peak_alloc_mb": 75151.705088, "reserved_mb": 81570.824192, "deadline_missed": true}, {"step": 654, "t_total_ms": 1023.1795160000274, "kv_cache_mb": 22032.416768, "alloc_mb": 39336.402944, "peak_alloc_mb": 75245.249024, "reserved_mb": 81595.990016, "deadline_missed": true}, {"step": 655, "t_total_ms": 1313.5994419999975, "kv_cache_mb": 22066.102272, "alloc_mb": 39374.31552, "peak_alloc_mb": 75337.31072, "reserved_mb": 81629.544448, "deadline_missed": true}, {"step": 656, "t_total_ms": 929.1996439999934, "kv_cache_mb": 22099.787776, "alloc_mb": 39412.939776, "peak_alloc_mb": 75430.455808, "reserved_mb": 81654.710272, "deadline_missed": true}, {"step": 657, "t_total_ms": 1310.4640130000007, "kv_cache_mb": 22133.47328, "alloc_mb": 39450.636288, "peak_alloc_mb": 75523.25632, "reserved_mb": 81688.264704, "deadline_missed": true}]}

==> scripts/modal_validate/v7/results/v7_c1_mistral_l40s.json <==
{"workload": "lm_cliff", "gpu_name": "L40S", "model_id": "mistralai/Mistral-7B-v0.1", "vram_gb": 50.867666944, "load_time_s": 68.48012590408325, "load_failed": false, "n_params": 7241732096, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "bytes_per_token": 131072, "visual_tokens_per_step": 256, "horizon_requested": 400, "horizon_completed": 331, "oom": true, "first_deadline_miss_step": 15, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15020.351488, "attn_impl": "eager", "results": [{"step": 1, "t_total_ms": 54.80642499999533, "kv_cache_mb": 35.782656, "alloc_mb": 15098.211328, "peak_alloc_mb": 15120.909824, "reserved_mb": 15416.164352, "deadline_missed": false}, {"step": 2, "t_total_ms": 39.18182699999306, "kv_cache_mb": 69.46816, "alloc_mb": 15195.429888, "peak_alloc_mb": 15283.46368, "reserved_mb": 15487.46752, "deadline_missed": false}, {"step": 3, "t_total_ms": 39.082339000003685, "kv_cache_mb": 103.153664, "alloc_mb": 15196.1856, "peak_alloc_mb": 15402.689024, "reserved_mb": 15487.46752, "deadline_missed": false}, {"step": 4, "t_total_ms": 43.40399000000161, "kv_cache_mb": 136.839168, "alloc_mb": 15198.609408, "peak_alloc_mb": 15427.778048, "reserved_mb": 15594.422272, "deadline_missed": false}, {"step": 5, "t_total_ms": 45.5611409999932, "kv_cache_mb": 170.524672, "alloc_mb": 15232.386048, "peak_alloc_mb": 15485.23008, "reserved_mb": 15682.502656, "deadline_missed": false}, {"step": 6, "t_total_ms": 46.78575999999168, "kv_cache_mb": 204.210176, "alloc_mb": 15298.960384, "peak_alloc_mb": 15607.112704, "reserved_mb": 15787.360256, "deadline_missed": false}, {"step": 7, "t_total_ms": 48.978938000004746, "kv_cache_mb": 237.89568, "alloc_mb": 15315.890176, "peak_alloc_mb": 15712.099328, "reserved_mb": 15848.177664, "deadline_missed": false}, {"step": 8, "t_total_ms": 50.62893600000962, "kv_cache_mb": 271.581184, "alloc_mb": 15333.351424, "peak_alloc_mb": 15770.511872, "reserved_mb": 15986.589696, "deadline_missed": false}, {"step": 9, "t_total_ms": 55.131137000003605, "kv_cache_mb": 305.266688, "alloc_mb": 15368.103936, "peak_alloc_mb": 15844.582912, "reserved_mb": 16219.373568, "deadline_missed": false}, {"step": 10, "t_total_ms": 56.379700000007915, "kv_cache_mb": 338.952192, "alloc_mb": 15401.314816, "peak_alloc_mb": 15932.769792, "reserved_mb": 16391.340032, "deadline_missed": false}, {"step": 11, "t_total_ms": 60.00806299999795, "kv_cache_mb": 372.637696, "alloc_mb": 15435.9424, "peak_alloc_mb": 16022.127616, "reserved_mb": 16485.711872, "deadline_missed": false}, {"step": 12, "t_total_ms": 61.77601199999572, "kv_cache_mb": 406.3232, "alloc_mb": 15468.225024, "peak_alloc_mb": 16109.017088, "reserved_mb": 16588.47232, "deadline_missed": false}, {"step": 13, "t_total_ms": 66.9062749999938, "kv_cache_mb": 440.008704, "alloc_mb": 15502.465024, "peak_alloc_mb": 16198.675456, "reserved_mb": 16699.621376, "deadline_missed": false}, {"step": 14, "t_total_ms": 67.5772879999954, "kv_cache_mb": 473.694208, "alloc_mb": 15536.570368, "peak_alloc_mb": 16287.177216, "reserved_mb": 16819.15904, "deadline_missed": false}, {"step": 15, "t_total_ms": 72.37432499999841, "kv_cache_mb": 507.379712, "alloc_mb": 15570.360832, "peak_alloc_mb": 16375.863296, "reserved_mb": 16947.085312, "deadline_missed": true}, {"step": 16, "t_total_ms": 70.31126700000812, "kv_cache_mb": 541.065216, "alloc_mb": 15602.835456, "peak_alloc_mb": 16463.42912, "reserved_mb": 17083.400192, "deadline_missed": false}, {"step": 17, "t_total_ms": 78.64321300000654, "kv_cache_mb": 574.75072, "alloc_mb": 15638.3104, "peak_alloc_mb": 16552.13568, "reserved_mb": 17228.10368, "deadline_missed": true}, {"step": 18, "t_total_ms": 80.12977900000351, "kv_cache_mb": 608.436224, "alloc_mb": 15670.206464, "peak_alloc_mb": 16641.211904, "reserved_mb": 17381.195776, "deadline_missed": true}, {"step": 19, "t_total_ms": 84.70636399999876, "kv_cache_mb": 642.121728, "alloc_mb": 15706.109952, "peak_alloc_mb": 16730.781184, "reserved_mb": 17542.67648, "deadline_missed": true}, {"step": 20, "t_total_ms": 86.9765039999919, "kv_cache_mb": 675.807232, "alloc_mb": 15737.577472, "peak_alloc_mb": 16816.949248, "reserved_mb": 17712.545792, "deadline_missed": true}, {"step": 21, "t_total_ms": 91.51631400000326, "kv_cache_mb": 709.492736, "alloc_mb": 15772.474368, "peak_alloc_mb": 16905.30816, "reserved_mb": 17890.803712, "deadline_missed": true}, {"step": 22, "t_total_ms": 94.17201100001193, "kv_cache_mb": 743.17824, "alloc_mb": 15807.47776, "peak_alloc_mb": 16997.21984, "reserved_mb": 18077.45024, "deadline_missed": true}, {"step": 23, "t_total_ms": 97.17548800000486, "kv_cache_mb": 776.863744, "alloc_mb": 15838.758912, "peak_alloc_mb": 17083.055104, "reserved_mb": 18272.485376, "deadline_missed": true}, {"step": 24, "t_total_ms": 94.45880700000941, "kv_cache_mb": 810.549248, "alloc_mb": 15873.333248, "peak_alloc_mb": 17171.116544, "reserved_mb": 18478.006272, "deadline_missed": true}, {"step": 25, "t_total_ms": 102.73880200000463, "kv_cache_mb": 844.234752, "alloc_mb": 15907.045888, "peak_alloc_mb": 17260.524032, "reserved_mb": 18691.915776, "deadline_missed": true}, {"step": 26, "t_total_ms": 103.25577199999714, "kv_cache_mb": 877.920256, "alloc_mb": 15940.308992, "peak_alloc_mb": 17349.599744, "reserved_mb": 18914.213888, "deadline_missed": true}, {"step": 27, "t_total_ms": 107.84170699999152, "kv_cache_mb": 911.60576, "alloc_mb": 15973.376, "peak_alloc_mb": 17436.850176, "reserved_mb": 19144.900608, "deadline_missed": true}, {"step": 28, "t_total_ms": 108.83908799999631, "kv_cache_mb": 945.291264, "alloc_mb": 16007.483392, "peak_alloc_mb": 17524.9152, "reserved_mb": 19383.975936, "deadline_missed": true}, {"step": 29, "t_total_ms": 113.78375600000368, "kv_cache_mb": 978.976768, "alloc_mb": 16041.79456, "peak_alloc_mb": 17614.665216, "reserved_mb": 19631.439872, "deadline_missed": true}, {"step": 30, "t_total_ms": 113.9133029999897, "kv_cache_mb": 1012.662272, "alloc_mb": 16075.841024, "peak_alloc_mb": 17705.567232, "reserved_mb": 19887.292416, "deadline_missed": true}, {"step": 31, "t_total_ms": 119.07686800000761, "kv_cache_mb": 1046.347776, "alloc_mb": 16109.072896, "peak_alloc_mb": 17794.054656, "reserved_mb": 20151.533568, "deadline_missed": true}, {"step": 32, "t_total_ms": 115.24727600000517, "kv_cache_mb": 1080.03328, "alloc_mb": 16141.80352, "peak_alloc_mb": 17880.6016, "reserved_mb": 20424.163328, "deadline_missed": true}, {"step": 33, "t_total_ms": 123.15258299999243, "kv_cache_mb": 1113.718784, "alloc_mb": 16176.560128, "peak_alloc_mb": 17967.662592, "reserved_mb": 20705.181696, "deadline_missed": true}, {"step": 34, "t_total_ms": 121.97693000000243, "kv_cache_mb": 1147.404288, "alloc_mb": 16211.06688, "peak_alloc_mb": 18058.1504, "reserved_mb": 20994.588672, "deadline_missed": true}, {"step": 35, "t_total_ms": 128.5236679999997, "kv_cache_mb": 1181.089792, "alloc_mb": 16242.860032, "peak_alloc_mb": 18146.63936, "reserved_mb": 21292.384256, "deadline_missed": true}, {"step": 36, "t_total_ms": 127.59341899999299, "kv_cache_mb": 1214.775296, "alloc_mb": 16276.545536, "peak_alloc_mb": 18232.431104, "reserved_mb": 21598.568448, "deadline_missed": true}, {"step": 37, "t_total_ms": 132.71481600000357, "kv_cache_mb": 1248.4608, "alloc_mb": 16310.23104, "peak_alloc_mb": 18322.550784, "reserved_mb": 21913.141248, "deadline_missed": true}, {"step": 38, "t_total_ms": 132.8352710000047, "kv_cache_mb": 1282.146304, "alloc_mb": 16345.442304, "peak_alloc_mb": 18412.40576, "reserved_mb": 22236.102656, "deadline_missed": true}, {"step": 39, "t_total_ms": 138.2456110000021, "kv_cache_mb": 1315.831808, "alloc_mb": 16377.761792, "peak_alloc_mb": 18502.500864, "reserved_mb": 22567.452672, "deadline_missed": true}, {"step": 40, "t_total_ms": 136.53279199999702, "kv_cache_mb": 1349.517312, "alloc_mb": 16411.316224, "peak_alloc_mb": 18588.964864, "reserved_mb": 22907.191296, "deadline_missed": true}, {"step": 41, "t_total_ms": 143.71655399999383, "kv_cache_mb": 1383.202816, "alloc_mb": 16446.144512, "peak_alloc_mb": 18678.467072, "reserved_mb": 23255.318528, "deadline_missed": true}, {"step": 42, "t_total_ms": 143.06055499999104, "kv_cache_mb": 1416.88832, "alloc_mb": 16479.113216, "peak_alloc_mb": 18767.61088, "reserved_mb": 23611.834368, "deadline_missed": true}, {"step": 43, "t_total_ms": 148.85223100000644, "kv_cache_mb": 1450.573824, "alloc_mb": 16512.344064, "peak_alloc_mb": 18855.391232, "reserved_mb": 23976.738816, "deadline_missed": true}, {"step": 44, "t_total_ms": 148.56091100000413, "kv_cache_mb": 1484.259328, "alloc_mb": 16546.029568, "peak_alloc_mb": 18942.188544, "reserved_mb": 24350.031872, "deadline_missed": true}, {"step": 45, "t_total_ms": 154.49447400000338, "kv_cache_mb": 1517.944832, "alloc_mb": 16580.663296, "peak_alloc_mb": 19031.693312, "reserved_mb": 24731.713536, "deadline_missed": true}, {"step": 46, "t_total_ms": 154.18826500000193, "kv_cache_mb": 1551.630336, "alloc_mb": 16613.823488, "peak_alloc_mb": 19120.540672, "reserved_mb": 25121.783808, "deadline_missed": true}, {"step": 47, "t_total_ms": 159.87925400000336, "kv_cache_mb": 1585.31584, "alloc_mb": 16647.08608, "peak_alloc_mb": 19209.268736, "reserved_mb": 25520.242688, "deadline_missed": true}, {"step": 48, "t_total_ms": 156.9998840000011, "kv_cache_mb": 1619.001344, "alloc_mb": 16680.771584, "peak_alloc_mb": 19297.197056, "reserved_mb": 25927.090176, "deadline_missed": true}, {"step": 49, "t_total_ms": 165.2688220000016, "kv_cache_mb": 1652.686848, "alloc_mb": 16716.017664, "peak_alloc_mb": 19386.532864, "reserved_mb": 26342.326272, "deadline_missed": true}, {"step": 50, "t_total_ms": 164.55539899999394, "kv_cache_mb": 1686.372352, "alloc_mb": 16748.142592, "peak_alloc_mb": 19475.089408, "reserved_mb": 26765.950976, "deadline_missed": true}, {"step": 51, "t_total_ms": 170.77340400000196, "kv_cache_mb": 1720.057856, "alloc_mb": 16782.053376, "peak_alloc_mb": 19563.120128, "reserved_mb": 27197.964288, "deadline_missed": true}, {"step": 52, "t_total_ms": 169.9229400000064, "kv_cache_mb": 1753.74336, "alloc_mb": 16815.5136, "peak_alloc_mb": 19650.8672, "reserved_mb": 27638.366208, "deadline_missed": true}, {"step": 53, "t_total_ms": 176.0441030000095, "kv_cache_mb": 1787.428864, "alloc_mb": 16849.199104, "peak_alloc_mb": 19739.198464, "reserved_mb": 28087.156736, "deadline_missed": true}, {"step": 54, "t_total_ms": 175.3135470000018, "kv_cache_mb": 1821.114368, "alloc_mb": 16884.1216, "peak_alloc_mb": 19829.865984, "reserved_mb": 28544.335872, "deadline_missed": true}, {"step": 55, "t_total_ms": 181.6353979999974, "kv_cache_mb": 1854.799872, "alloc_mb": 16916.570112, "peak_alloc_mb": 19917.548544, "reserved_mb": 29009.903616, "deadline_missed": true}, {"step": 56, "t_total_ms": 177.79038599999808, "kv_cache_mb": 1888.485376, "alloc_mb": 16950.255616, "peak_alloc_mb": 20005.62688, "reserved_mb": 29485.95712, "deadline_missed": true}, {"step": 57, "t_total_ms": 186.91321800000082, "kv_cache_mb": 1922.17088, "alloc_mb": 16985.447424, "peak_alloc_mb": 20095.55456, "reserved_mb": 29970.399232, "deadline_missed": true}, {"step": 58, "t_total_ms": 186.1043499999937, "kv_cache_mb": 1955.856384, "alloc_mb": 17017.626624, "peak_alloc_mb": 20185.335296, "reserved_mb": 30463.229952, "deadline_missed": true}, {"step": 59, "t_total_ms": 192.58552700000564, "kv_cache_mb": 1989.541888, "alloc_mb": 17051.312128, "peak_alloc_mb": 20272.219648, "reserved_mb": 30964.44928, "deadline_missed": true}, {"step": 60, "t_total_ms": 191.7517969999949, "kv_cache_mb": 2023.227392, "alloc_mb": 17085.984768, "peak_alloc_mb": 20360.7168, "reserved_mb": 31474.057216, "deadline_missed": true}, {"step": 61, "t_total_ms": 197.91821000001164, "kv_cache_mb": 2056.912896, "alloc_mb": 17119.46752, "peak_alloc_mb": 20449.76128, "reserved_mb": 31992.05376, "deadline_missed": true}, {"step": 62, "t_total_ms": 196.82869700000083, "kv_cache_mb": 2090.5984, "alloc_mb": 17153.257472, "peak_alloc_mb": 20540.140032, "reserved_mb": 32518.438912, "deadline_missed": true}, {"step": 63, "t_total_ms": 203.3408750000092, "kv_cache_mb": 2124.283904, "alloc_mb": 17186.919424, "peak_alloc_mb": 20629.305856, "reserved_mb": 33053.212672, "deadline_missed": true}, {"step": 64, "t_total_ms": 198.8110009999957, "kv_cache_mb": 2157.969408, "alloc_mb": 17220.39808, "peak_alloc_mb": 20716.434944, "reserved_mb": 33596.37504, "deadline_missed": true}, {"step": 65, "t_total_ms": 208.79776200000322, "kv_cache_mb": 2191.654912, "alloc_mb": 17254.491136, "peak_alloc_mb": 20804.850176, "reserved_mb": 34147.926016, "deadline_missed": true}, {"step": 66, "t_total_ms": 207.43605799999898, "kv_cache_mb": 2225.340416, "alloc_mb": 17289.194496, "peak_alloc_mb": 20893.92896, "reserved_mb": 34707.8656, "deadline_missed": true}, {"step": 67, "t_total_ms": 214.1869860000014, "kv_cache_mb": 2259.02592, "alloc_mb": 17321.4464, "peak_alloc_mb": 20982.708736, "reserved_mb": 35276.193792, "deadline_missed": true}, {"step": 68, "t_total_ms": 213.0988039999977, "kv_cache_mb": 2292.711424, "alloc_mb": 17354.968064, "peak_alloc_mb": 21069.215232, "reserved_mb": 35852.910592, "deadline_missed": true}, {"step": 69, "t_total_ms": 219.6009580000009, "kv_cache_mb": 2326.396928, "alloc_mb": 17389.175808, "peak_alloc_mb": 21158.167552, "reserved_mb": 36438.016, "deadline_missed": true}, {"step": 70, "t_total_ms": 218.1353870000038, "kv_cache_mb": 2360.082432, "alloc_mb": 17422.68928, "peak_alloc_mb": 21247.967232, "reserved_mb": 37031.510016, "deadline_missed": true}, {"step": 71, "t_total_ms": 225.09992300000192, "kv_cache_mb": 2393.767936, "alloc_mb": 17455.657984, "peak_alloc_mb": 21335.946752, "reserved_mb": 37633.39264, "deadline_missed": true}, {"step": 72, "t_total_ms": 219.66580999999508, "kv_cache_mb": 2427.45344, "alloc_mb": 17490.725888, "peak_alloc_mb": 21425.519616, "reserved_mb": 38243.663872, "deadline_missed": true}, {"step": 73, "t_total_ms": 230.7018879999987, "kv_cache_mb": 2461.138944, "alloc_mb": 17524.251648, "peak_alloc_mb": 21515.089408, "reserved_mb": 38862.323712, "deadline_missed": true}, {"step": 74, "t_total_ms": 228.53253200000267, "kv_cache_mb": 2494.824448, "alloc_mb": 17556.88448, "peak_alloc_mb": 21602.981888, "reserved_mb": 39489.37216, "deadline_missed": true}, {"step": 75, "t_total_ms": 235.91893500000083, "kv_cache_mb": 2528.509952, "alloc_mb": 17591.952384, "peak_alloc_mb": 21690.846208, "reserved_mb": 40124.809216, "deadline_missed": true}, {"step": 76, "t_total_ms": 234.10518599999364, "kv_cache_mb": 2562.195456, "alloc_mb": 17624.624128, "peak_alloc_mb": 21779.771392, "reserved_mb": 40768.63488, "deadline_missed": true}, {"step": 77, "t_total_ms": 241.42281999999682, "kv_cache_mb": 2595.88096, "alloc_mb": 17658.309632, "peak_alloc_mb": 21867.926528, "reserved_mb": 41420.849152, "deadline_missed": true}, {"step": 78, "t_total_ms": 239.7119459999999, "kv_cache_mb": 2629.566464, "alloc_mb": 17691.995136, "peak_alloc_mb": 21957.330944, "reserved_mb": 42081.452032, "deadline_missed": true}, {"step": 79, "t_total_ms": 246.93525300000374, "kv_cache_mb": 2663.251968, "alloc_mb": 17725.68064, "peak_alloc_mb": 22046.256128, "reserved_mb": 42750.44352, "deadline_missed": true}, {"step": 80, "t_total_ms": 241.0453690000054, "kv_cache_mb": 2696.937472, "alloc_mb": 17759.366144, "peak_alloc_mb": 22134.286336, "reserved_mb": 43427.823616, "deadline_missed": true}, {"step": 81, "t_total_ms": 251.93950000000598, "kv_cache_mb": 2730.622976, "alloc_mb": 17793.166336, "peak_alloc_mb": 22221.727744, "reserved_mb": 44113.59232, "deadline_missed": true}, {"step": 82, "t_total_ms": 250.20742799999596, "kv_cache_mb": 2764.30848, "alloc_mb": 17827.585024, "peak_alloc_mb": 22311.06048, "reserved_mb": 44807.749632, "deadline_missed": true}, {"step": 83, "t_total_ms": 257.6224799999949, "kv_cache_mb": 2797.993984, "alloc_mb": 17860.744192, "peak_alloc_mb": 22400.623104, "reserved_mb": 45510.295552, "deadline_missed": true}, {"step": 84, "t_total_ms": 255.5328170000024, "kv_cache_mb": 2831.679488, "alloc_mb": 17893.90336, "peak_alloc_mb": 22487.532544, "reserved_mb": 46221.23008, "deadline_missed": true}, {"step": 85, "t_total_ms": 262.9653900000051, "kv_cache_mb": 2865.364992, "alloc_mb": 17927.588864, "peak_alloc_mb": 22575.993344, "reserved_mb": 46940.553216, "deadline_missed": true}, {"step": 86, "t_total_ms": 260.8276609999933, "kv_cache_mb": 2899.050496, "alloc_mb": 17961.901056, "peak_alloc_mb": 22665.188352, "reserved_mb": 47668.26496, "deadline_missed": true}, {"step": 87, "t_total_ms": 268.72466099999315, "kv_cache_mb": 2932.736, "alloc_mb": 17995.164672, "peak_alloc_mb": 22754.253312, "reserved_mb": 48404.365312, "deadline_missed": true}, {"step": 88, "t_total_ms": 261.61611399999174, "kv_cache_mb": 2966.421504, "alloc_mb": 18028.850176, "peak_alloc_mb": 22843.311104, "reserved_mb": 49150.951424, "deadline_missed": true}, {"step": 89, "t_total_ms": 273.7581849999913, "kv_cache_mb": 3000.107008, "alloc_mb": 18062.53568, "peak_alloc_mb": 22930.074112, "reserved_mb": 49905.926144, "deadline_missed": true}, {"step": 90, "t_total_ms": 435.17753300000095, "kv_cache_mb": 3033.792512, "alloc_mb": 18097.087488, "peak_alloc_mb": 23022.488576, "reserved_mb": 24194.842624, "deadline_missed": true}, {"step": 91, "t_total_ms": 288.0738089999966, "kv_cache_mb": 3067.478016, "alloc_mb": 18130.250752, "peak_alloc_mb": 23111.099904, "reserved_mb": 25352.470528, "deadline_missed": true}, {"step": 92, "t_total_ms": 276.9117720000054, "kv_cache_mb": 3101.16352, "alloc_mb": 18163.592192, "peak_alloc_mb": 23197.010944, "reserved_mb": 26132.611072, "deadline_missed": true}, {"step": 93, "t_total_ms": 284.2357539999938, "kv_cache_mb": 3134.849024, "alloc_mb": 18196.619264, "peak_alloc_mb": 23284.562944, "reserved_mb": 26921.140224, "deadline_missed": true}, {"step": 94, "t_total_ms": 282.75670499999705, "kv_cache_mb": 3168.534528, "alloc_mb": 18231.708672, "peak_alloc_mb": 23373.326336, "reserved_mb": 27718.057984, "deadline_missed": true}, {"step": 95, "t_total_ms": 289.56701600000656, "kv_cache_mb": 3202.220032, "alloc_mb": 18264.044544, "peak_alloc_mb": 23464.250368, "reserved_mb": 28523.364352, "deadline_missed": true}, {"step": 96, "t_total_ms": 281.8357299999974, "kv_cache_mb": 3235.905536, "alloc_mb": 18298.323968, "peak_alloc_mb": 23550.113792, "reserved_mb": 29337.059328, "deadline_missed": true}, {"step": 97, "t_total_ms": 295.384392999992, "kv_cache_mb": 3269.59104, "alloc_mb": 18332.435456, "peak_alloc_mb": 23639.458304, "reserved_mb": 30159.142912, "deadline_missed": true}, {"step": 98, "t_total_ms": 292.48323199999504, "kv_cache_mb": 3303.276544, "alloc_mb": 18365.861888, "peak_alloc_mb": 23728.905728, "reserved_mb": 30989.615104, "deadline_missed": true}, {"step": 99, "t_total_ms": 300.9593960000103, "kv_cache_mb": 3336.962048, "alloc_mb": 18399.679488, "peak_alloc_mb": 23816.7424, "reserved_mb": 31828.475904, "deadline_missed": true}, {"step": 100, "t_total_ms": 298.49506799999403, "kv_cache_mb": 3370.647552, "alloc_mb": 18432.417792, "peak_alloc_mb": 23905.207808, "reserved_mb": 32675.725312, "deadline_missed": true}, {"step": 101, "t_total_ms": 306.4676719999966, "kv_cache_mb": 3404.333056, "alloc_mb": 18466.761728, "peak_alloc_mb": 23993.60256, "reserved_mb": 33531.363328, "deadline_missed": true}, {"step": 102, "t_total_ms": 304.00363200000413, "kv_cache_mb": 3438.01856, "alloc_mb": 18499.7888, "peak_alloc_mb": 24082.163712, "reserved_mb": 34395.389952, "deadline_missed": true}, {"step": 103, "t_total_ms": 311.9794010000021, "kv_cache_mb": 3471.704064, "alloc_mb": 18534.132736, "peak_alloc_mb": 24170.58304, "reserved_mb": 35267.805184, "deadline_missed": true}, {"step": 104, "t_total_ms": 302.56820599998946, "kv_cache_mb": 3505.389568, "alloc_mb": 18567.159808, "peak_alloc_mb": 24261.25824, "reserved_mb": 36148.609024, "deadline_missed": true}, {"step": 105, "t_total_ms": 317.11024199999827, "kv_cache_mb": 3539.075072, "alloc_mb": 18601.503744, "peak_alloc_mb": 24348.954624, "reserved_mb": 37037.801472, "deadline_missed": true}, {"step": 106, "t_total_ms": 313.94025799998815, "kv_cache_mb": 3572.760576, "alloc_mb": 18635.215872, "peak_alloc_mb": 24437.5552, "reserved_mb": 37935.382528, "deadline_missed": true}, {"step": 107, "t_total_ms": 323.1207879999971, "kv_cache_mb": 3606.44608, "alloc_mb": 18669.691904, "peak_alloc_mb": 24526.95552, "reserved_mb": 38841.352192, "deadline_missed": true}, {"step": 108, "t_total_ms": 320.0389050000041, "kv_cache_mb": 3640.131584, "alloc_mb": 18701.901824, "peak_alloc_mb": 24615.48544, "reserved_mb": 39755.710464, "deadline_missed": true}, {"step": 109, "t_total_ms": 327.69408600000816, "kv_cache_mb": 3673.817088, "alloc_mb": 18736.24576, "peak_alloc_mb": 24702.5664, "reserved_mb": 40678.457344, "deadline_missed": true}, {"step": 110, "t_total_ms": 324.5116119999949, "kv_cache_mb": 3707.502592, "alloc_mb": 18769.272832, "peak_alloc_mb": 24791.781376, "reserved_mb": 41609.592832, "deadline_missed": true}, {"step": 111, "t_total_ms": 332.6773000000003, "kv_cache_mb": 3741.188096, "alloc_mb": 18803.11296, "peak_alloc_mb": 24880.984064, "reserved_mb": 42549.116928, "deadline_missed": true}, {"step": 112, "t_total_ms": 323.45468299999425, "kv_cache_mb": 3774.8736, "alloc_mb": 18837.302272, "peak_alloc_mb": 24970.20928, "reserved_mb": 43497.029632, "deadline_missed": true}, {"step": 113, "t_total_ms": 338.82275099999504, "kv_cache_mb": 3808.559104, "alloc_mb": 18870.849536, "peak_alloc_mb": 25058.750464, "reserved_mb": 44453.330944, "deadline_missed": true}, {"step": 114, "t_total_ms": 334.7487710000081, "kv_cache_mb": 3842.244608, "alloc_mb": 18904.67328, "peak_alloc_mb": 25146.783232, "reserved_mb": 45418.020864, "deadline_missed": true}, {"step": 115, "t_total_ms": 344.13039599999706, "kv_cache_mb": 3875.930112, "alloc_mb": 18938.86464, "peak_alloc_mb": 25234.82112, "reserved_mb": 46391.099392, "deadline_missed": true}, {"step": 116, "t_total_ms": 340.66783699999803, "kv_cache_mb": 3909.615616, "alloc_mb": 18972.044288, "peak_alloc_mb": 25323.62752, "reserved_mb": 47372.566528, "deadline_missed": true}, {"step": 117, "t_total_ms": 349.8848849999945, "kv_cache_mb": 3943.30112, "alloc_mb": 19005.07136, "peak_alloc_mb": 25411.678208, "reserved_mb": 48362.422272, "deadline_missed": true}, {"step": 118, "t_total_ms": 346.1785510000084, "kv_cache_mb": 3976.986624, "alloc_mb": 19039.415296, "peak_alloc_mb": 25499.960832, "reserved_mb": 49360.666624, "deadline_missed": true}, {"step": 119, "t_total_ms": 478.4363529999922, "kv_cache_mb": 4010.672128, "alloc_mb": 19072.442368, "peak_alloc_mb": 25588.839424, "reserved_mb": 26990.34624, "deadline_missed": true}, {"step": 120, "t_total_ms": 349.44824299999766, "kv_cache_mb": 4044.357632, "alloc_mb": 19106.786304, "peak_alloc_mb": 25678.41792, "reserved_mb": 28007.46496, "deadline_missed": true}, {"step": 121, "t_total_ms": 360.8816299999944, "kv_cache_mb": 4078.043136, "alloc_mb": 19140.788224, "peak_alloc_mb": 25768.079872, "reserved_mb": 29032.972288, "deadline_missed": true}, {"step": 122, "t_total_ms": 357.367042000007, "kv_cache_mb": 4111.72864, "alloc_mb": 19174.157312, "peak_alloc_mb": 25854.92736, "reserved_mb": 30066.868224, "deadline_missed": true}, {"step": 123, "t_total_ms": 365.99390099999596, "kv_cache_mb": 4145.414144, "alloc_mb": 19207.184384, "peak_alloc_mb": 25943.425536, "reserved_mb": 31109.152768, "deadline_missed": true}, {"step": 124, "t_total_ms": 362.0184690000059, "kv_cache_mb": 4179.099648, "alloc_mb": 19240.920064, "peak_alloc_mb": 26031.196672, "reserved_mb": 32159.82592, "deadline_missed": true}, {"step": 125, "t_total_ms": 371.6744450000107, "kv_cache_mb": 4212.785152, "alloc_mb": 19275.213824, "peak_alloc_mb": 26120.51456, "reserved_mb": 33218.88768, "deadline_missed": true}, {"step": 126, "t_total_ms": 367.589750999997, "kv_cache_mb": 4246.470656, "alloc_mb": 19308.240896, "peak_alloc_mb": 26209.099776, "reserved_mb": 34286.338048, "deadline_missed": true}, {"step": 127, "t_total_ms": 377.86163500000214, "kv_cache_mb": 4280.15616, "alloc_mb": 19342.584832, "peak_alloc_mb": 26298.584064, "reserved_mb": 35362.177024, "deadline_missed": true}, {"step": 128, "t_total_ms": 367.9768610000025, "kv_cache_mb": 4313.841664, "alloc_mb": 19378.85696, "peak_alloc_mb": 26389.239808, "reserved_mb": 36446.404608, "deadline_missed": true}, {"step": 129, "t_total_ms": 385.6352600000008, "kv_cache_mb": 4347.527168, "alloc_mb": 19415.97184, "peak_alloc_mb": 26481.869312, "reserved_mb": 37539.0208, "deadline_missed": true}, {"step": 130, "t_total_ms": 380.8017239999941, "kv_cache_mb": 4381.212672, "alloc_mb": 19454.664704, "peak_alloc_mb": 26574.701056, "reserved_mb": 38640.0256, "deadline_missed": true}, {"step": 131, "t_total_ms": 391.11380100000304, "kv_cache_mb": 4414.898176, "alloc_mb": 19491.899392, "peak_alloc_mb": 26667.685376, "reserved_mb": 39749.419008, "deadline_missed": true}, {"step": 132, "t_total_ms": 386.67806300000507, "kv_cache_mb": 4448.58368, "alloc_mb": 19530.124288, "peak_alloc_mb": 26760.16896, "reserved_mb": 40867.201024, "deadline_missed": true}, {"step": 133, "t_total_ms": 397.16278900000646, "kv_cache_mb": 4482.269184, "alloc_mb": 19567.970816, "peak_alloc_mb": 26852.729344, "reserved_mb": 41993.371648, "deadline_missed": true}, {"step": 134, "t_total_ms": 392.4182860000087, "kv_cache_mb": 4515.954688, "alloc_mb": 19605.348352, "peak_alloc_mb": 26945.043456, "reserved_mb": 43127.93088, "deadline_missed": true}, {"step": 135, "t_total_ms": 402.73599799999715, "kv_cache_mb": 4549.640192, "alloc_mb": 19643.906048, "peak_alloc_mb": 27039.581184, "reserved_mb": 44270.87872, "deadline_missed": true}, {"step": 136, "t_total_ms": 389.2488380000003, "kv_cache_mb": 4583.325696, "alloc_mb": 19682.53952, "peak_alloc_mb": 27135.32928, "reserved_mb": 45422.215168, "deadline_missed": true}, {"step": 137, "t_total_ms": 408.21659700000623, "kv_cache_mb": 4617.0112, "alloc_mb": 19719.053312, "peak_alloc_mb": 27227.953152, "reserved_mb": 46581.940224, "deadline_missed": true}, {"step": 138, "t_total_ms": 402.88929999999823, "kv_cache_mb": 4650.696704, "alloc_mb": 19757.984768, "peak_alloc_mb": 27321.253888, "reserved_mb": 47750.053888, "deadline_missed": true}, {"step": 139, "t_total_ms": 413.94940400000735, "kv_cache_mb": 4684.382208, "alloc_mb": 19794.957312, "peak_alloc_mb": 27413.330944, "reserved_mb": 48926.55616, "deadline_missed": true}, {"step": 140, "t_total_ms": 408.38366900000267, "kv_cache_mb": 4718.067712, "alloc_mb": 19832.725504, "peak_alloc_mb": 27504.723456, "reserved_mb": 50111.44704, "deadline_missed": true}, {"step": 141, "t_total_ms": 523.7478909999993, "kv_cache_mb": 4751.753216, "alloc_mb": 19870.63808, "peak_alloc_mb": 27597.640704, "reserved_mb": 29408.362496, "deadline_missed": true}, {"step": 142, "t_total_ms": 413.56875900000034, "kv_cache_mb": 4785.43872, "alloc_mb": 19908.517888, "peak_alloc_mb": 27689.165824, "reserved_mb": 30610.030592, "deadline_missed": true}, {"step": 143, "t_total_ms": 424.9085730000104, "kv_cache_mb": 4819.124224, "alloc_mb": 19946.430464, "peak_alloc_mb": 27781.42208, "reserved_mb": 31820.087296, "deadline_missed": true}, {"step": 144, "t_total_ms": 410.671373999989, "kv_cache_mb": 4852.809728, "alloc_mb": 19984.968704, "peak_alloc_mb": 27876.129792, "reserved_mb": 33038.532608, "deadline_missed": true}, {"step": 145, "t_total_ms": 430.5897269999974, "kv_cache_mb": 4886.495232, "alloc_mb": 20023.167488, "peak_alloc_mb": 27969.023488, "reserved_mb": 34265.366528, "deadline_missed": true}, {"step": 146, "t_total_ms": 424.2319789999982, "kv_cache_mb": 4920.180736, "alloc_mb": 20060.102656, "peak_alloc_mb": 28061.92896, "reserved_mb": 35500.589056, "deadline_missed": true}, {"step": 147, "t_total_ms": 435.24579800001106, "kv_cache_mb": 4953.86624, "alloc_mb": 20098.357248, "peak_alloc_mb": 28153.208832, "reserved_mb": 36744.200192, "deadline_missed": true}, {"step": 148, "t_total_ms": 429.4941809999955, "kv_cache_mb": 4987.551744, "alloc_mb": 20136.553472, "peak_alloc_mb": 28247.40864, "reserved_mb": 37996.199936, "deadline_missed": true}, {"step": 149, "t_total_ms": 440.84355300000766, "kv_cache_mb": 5021.237248, "alloc_mb": 20176.130048, "peak_alloc_mb": 28341.62944, "reserved_mb": 39256.588288, "deadline_missed": true}, {"step": 150, "t_total_ms": 436.1697129999982, "kv_cache_mb": 5054.922752, "alloc_mb": 20212.711424, "peak_alloc_mb": 28431.386112, "reserved_mb": 40525.365248, "deadline_missed": true}, {"step": 151, "t_total_ms": 446.93963699999983, "kv_cache_mb": 5088.608256, "alloc_mb": 20249.6, "peak_alloc_mb": 28525.875712, "reserved_mb": 41802.530816, "deadline_missed": true}, {"step": 152, "t_total_ms": 431.69887500000925, "kv_cache_mb": 5122.29376, "alloc_mb": 20310.646784, "peak_alloc_mb": 28640.496128, "reserved_mb": 43090.182144, "deadline_missed": true}, {"step": 153, "t_total_ms": 452.00221400000373, "kv_cache_mb": 5155.979264, "alloc_mb": 20344.625152, "peak_alloc_mb": 28729.509888, "reserved_mb": 44386.22208, "deadline_missed": true}, {"step": 154, "t_total_ms": 443.8721790000102, "kv_cache_mb": 5189.664768, "alloc_mb": 20379.48928, "peak_alloc_mb": 28819.858432, "reserved_mb": 45690.650624, "deadline_missed": true}, {"step": 155, "t_total_ms": 457.9147409999962, "kv_cache_mb": 5223.350272, "alloc_mb": 20415.671808, "peak_alloc_mb": 28911.145984, "reserved_mb": 47003.467776, "deadline_missed": true}, {"step": 156, "t_total_ms": 448.99188700000536, "kv_cache_mb": 5257.035776, "alloc_mb": 20450.33984, "peak_alloc_mb": 29000.697856, "reserved_mb": 48324.673536, "deadline_missed": true}, {"step": 157, "t_total_ms": 463.63666099999534, "kv_cache_mb": 5290.72128, "alloc_mb": 20483.972096, "peak_alloc_mb": 29088.647168, "reserved_mb": 49654.267904, "deadline_missed": true}, {"step": 158, "t_total_ms": 551.0672650000004, "kv_cache_mb": 5324.406784, "alloc_mb": 20519.136256, "peak_alloc_mb": 29178.006528, "reserved_mb": 30333.206528, "deadline_missed": true}, {"step": 159, "t_total_ms": 469.13716500000646, "kv_cache_mb": 5358.092288, "alloc_mb": 20553.736704, "peak_alloc_mb": 29267.510272, "reserved_mb": 31679.578112, "deadline_missed": true}, {"step": 160, "t_total_ms": 452.9987720000008, "kv_cache_mb": 5391.777792, "alloc_mb": 20590.649344, "peak_alloc_mb": 29359.168512, "reserved_mb": 33034.338304, "deadline_missed": true}, {"step": 161, "t_total_ms": 474.3975020000022, "kv_cache_mb": 5425.463296, "alloc_mb": 20629.209088, "peak_alloc_mb": 29452.950016, "reserved_mb": 34397.487104, "deadline_missed": true}, {"step": 162, "t_total_ms": 465.6186489999925, "kv_cache_mb": 5459.1488, "alloc_mb": 20666.72128, "peak_alloc_mb": 29545.371136, "reserved_mb": 35769.024512, "deadline_missed": true}, {"step": 163, "t_total_ms": 479.88191700000016, "kv_cache_mb": 5492.834304, "alloc_mb": 20704.354304, "peak_alloc_mb": 29637.640704, "reserved_mb": 37148.950528, "deadline_missed": true}, {"step": 164, "t_total_ms": 471.2681459999999, "kv_cache_mb": 5526.519808, "alloc_mb": 20742.234112, "peak_alloc_mb": 29730.908672, "reserved_mb": 38537.265152, "deadline_missed": true}, {"step": 165, "t_total_ms": 486.25000700000953, "kv_cache_mb": 5560.205312, "alloc_mb": 20780.824064, "peak_alloc_mb": 29823.561216, "reserved_mb": 39933.968384, "deadline_missed": true}, {"step": 166, "t_total_ms": 476.9335440000049, "kv_cache_mb": 5593.890816, "alloc_mb": 20818.026496, "peak_alloc_mb": 29915.902464, "reserved_mb": 41339.060224, "deadline_missed": true}, {"step": 167, "t_total_ms": 491.951928000006, "kv_cache_mb": 5627.57632, "alloc_mb": 20855.939072, "peak_alloc_mb": 30009.598464, "reserved_mb": 42752.540672, "deadline_missed": true}, {"step": 168, "t_total_ms": 474.3125100000043, "kv_cache_mb": 5661.261824, "alloc_mb": 20894.222336, "peak_alloc_mb": 30103.45984, "reserved_mb": 44174.409728, "deadline_missed": true}, {"step": 169, "t_total_ms": 497.0659669999975, "kv_cache_mb": 5694.947328, "alloc_mb": 20932.553728, "peak_alloc_mb": 30196.153344, "reserved_mb": 45604.667392, "deadline_missed": true}, {"step": 170, "t_total_ms": 487.45106099998736, "kv_cache_mb": 5728.632832, "alloc_mb": 20969.611264, "peak_alloc_mb": 30288.3072, "reserved_mb": 47043.313664, "deadline_missed": true}, {"step": 171, "t_total_ms": 502.771096999993, "kv_cache_mb": 5762.318336, "alloc_mb": 21007.52384, "peak_alloc_mb": 30381.825024, "reserved_mb": 48490.348544, "deadline_missed": true}, {"step": 172, "t_total_ms": 492.63327399999923, "kv_cache_mb": 5796.00384, "alloc_mb": 21045.403648, "peak_alloc_mb": 30474.338304, "reserved_mb": 49945.772032, "deadline_missed": true}, {"step": 173, "t_total_ms": 606.3309860000032, "kv_cache_mb": 5829.689344, "alloc_mb": 21084.2112, "peak_alloc_mb": 30568.32, "reserved_mb": 31922.847744, "deadline_missed": true}, {"step": 174, "t_total_ms": 498.62383900000395, "kv_cache_mb": 5863.374848, "alloc_mb": 21122.195968, "peak_alloc_mb": 30660.367872, "reserved_mb": 33395.048448, "deadline_missed": true}, {"step": 175, "t_total_ms": 513.178271000001, "kv_cache_mb": 5897.060352, "alloc_mb": 21161.04192, "peak_alloc_mb": 30754.216448, "reserved_mb": 34875.63776, "deadline_missed": true}, {"step": 176, "t_total_ms": 498.1648929999949, "kv_cache_mb": 5930.745856, "alloc_mb": 21197.856768, "peak_alloc_mb": 30845.902336, "reserved_mb": 36364.61568, "deadline_missed": true}, {"step": 177, "t_total_ms": 519.8886020000089, "kv_cache_mb": 5964.43136, "alloc_mb": 21236.826112, "peak_alloc_mb": 30938.580992, "reserved_mb": 37861.982208, "deadline_missed": true}, {"step": 178, "t_total_ms": 510.03702100000226, "kv_cache_mb": 5998.116864, "alloc_mb": 21273.328128, "peak_alloc_mb": 31032.15104, "reserved_mb": 39367.737344, "deadline_missed": true}, {"step": 179, "t_total_ms": 525.5708459999937, "kv_cache_mb": 6031.802368, "alloc_mb": 21312.013824, "peak_alloc_mb": 31124.390912, "reserved_mb": 40881.881088, "deadline_missed": true}, {"step": 180, "t_total_ms": 514.7698869999999, "kv_cache_mb": 6065.487872, "alloc_mb": 21348.573184, "peak_alloc_mb": 31218.184704, "reserved_mb": 42404.41344, "deadline_missed": true}, {"step": 181, "t_total_ms": 531.136759000006, "kv_cache_mb": 6099.173376, "alloc_mb": 21388.276224, "peak_alloc_mb": 31311.580672, "reserved_mb": 43935.3344, "deadline_missed": true}, {"step": 182, "t_total_ms": 521.478712000004, "kv_cache_mb": 6132.85888, "alloc_mb": 21425.983488, "peak_alloc_mb": 31403.893248, "reserved_mb": 45474.643968, "deadline_missed": true}, {"step": 183, "t_total_ms": 538.055075999992, "kv_cache_mb": 6166.544384, "alloc_mb": 21464.492032, "peak_alloc_mb": 31498.834944, "reserved_mb": 47022.342144, "deadline_missed": true}, {"step": 184, "t_total_ms": 516.8627759999964, "kv_cache_mb": 6200.229888, "alloc_mb": 21501.942784, "peak_alloc_mb": 31591.07072, "reserved_mb": 48580.52608, "deadline_missed": true}, {"step": 185, "t_total_ms": 543.3412489999938, "kv_cache_mb": 6233.915392, "alloc_mb": 21538.070528, "peak_alloc_mb": 31681.971712, "reserved_mb": 50147.098624, "deadline_missed": true}, {"step": 186, "t_total_ms": 680.294392999997, "kv_cache_mb": 6267.600896, "alloc_mb": 21575.950336, "peak_alloc_mb": 31772.9024, "reserved_mb": 33606.8608, "deadline_missed": true}, {"step": 187, "t_total_ms": 548.8497620000032, "kv_cache_mb": 6301.2864, "alloc_mb": 21613.862912, "peak_alloc_mb": 31865.219072, "reserved_mb": 35190.21056, "deadline_missed": true}, {"step": 188, "t_total_ms": 536.9282010000092, "kv_cache_mb": 6334.971904, "alloc_mb": 21652.473856, "peak_alloc_mb": 31959.02464, "reserved_mb": 36781.948928, "deadline_missed": true}, {"step": 189, "t_total_ms": 553.3928170000024, "kv_cache_mb": 6368.657408, "alloc_mb": 21690.188288, "peak_alloc_mb": 32052.245504, "reserved_mb": 38382.075904, "deadline_missed": true}, {"step": 190, "t_total_ms": 543.354131000001, "kv_cache_mb": 6402.342912, "alloc_mb": 21727.871488, "peak_alloc_mb": 32144.63744, "reserved_mb": 39990.591488, "deadline_missed": true}, {"step": 191, "t_total_ms": 560.4554989999997, "kv_cache_mb": 6436.028416, "alloc_mb": 21767.109632, "peak_alloc_mb": 32239.145984, "reserved_mb": 41607.49568, "deadline_missed": true}, {"step": 192, "t_total_ms": 538.3321869999804, "kv_cache_mb": 6469.71392, "alloc_mb": 21803.343872, "peak_alloc_mb": 32332.032512, "reserved_mb": 43232.78848, "deadline_missed": true}, {"step": 193, "t_total_ms": 565.4950939999992, "kv_cache_mb": 6503.399424, "alloc_mb": 21841.240064, "peak_alloc_mb": 32422.594048, "reserved_mb": 44866.469888, "deadline_missed": true}, {"step": 194, "t_total_ms": 554.1266660000019, "kv_cache_mb": 6537.084928, "alloc_mb": 21879.348224, "peak_alloc_mb": 32515.613184, "reserved_mb": 46508.539904, "deadline_missed": true}, {"step": 195, "t_total_ms": 571.4673920000166, "kv_cache_mb": 6570.770432, "alloc_mb": 21917.032448, "peak_alloc_mb": 32608.274432, "reserved_mb": 48158.998528, "deadline_missed": true}, {"step": 196, "t_total_ms": 559.6551129999909, "kv_cache_mb": 6604.455936, "alloc_mb": 21955.113984, "peak_alloc_mb": 32702.63808, "reserved_mb": 49817.84576, "deadline_missed": true}, {"step": 197, "t_total_ms": 675.0628580000182, "kv_cache_mb": 6638.14144, "alloc_mb": 21992.824832, "peak_alloc_mb": 32794.447872, "reserved_mb": 34418.458624, "deadline_missed": true}, {"step": 198, "t_total_ms": 565.8621009999933, "kv_cache_mb": 6671.826944, "alloc_mb": 22030.70464, "peak_alloc_mb": 32887.21664, "reserved_mb": 36094.083072, "deadline_missed": true}, {"step": 199, "t_total_ms": 584.5404190000068, "kv_cache_mb": 6705.512448, "alloc_mb": 22070.345216, "peak_alloc_mb": 32982.429184, "reserved_mb": 37778.096128, "deadline_missed": true}, {"step": 200, "t_total_ms": 563.1710090000013, "kv_cache_mb": 6739.197952, "alloc_mb": 22107.155456, "peak_alloc_mb": 33074.729472, "reserved_mb": 39470.497792, "deadline_missed": true}, {"step": 201, "t_total_ms": 589.78150599998, "kv_cache_mb": 6772.883456, "alloc_mb": 22144.4096, "peak_alloc_mb": 33167.207424, "reserved_mb": 41171.288064, "deadline_missed": true}, {"step": 202, "t_total_ms": 577.9492620000042, "kv_cache_mb": 6806.56896, "alloc_mb": 22182.365696, "peak_alloc_mb": 33258.655232, "reserved_mb": 42880.466944, "deadline_missed": true}, {"step": 203, "t_total_ms": 594.1338410000014, "kv_cache_mb": 6840.254464, "alloc_mb": 22220.201984, "peak_alloc_mb": 33351.36256, "reserved_mb": 44598.034432, "deadline_missed": true}, {"step": 204, "t_total_ms": 582.0937830000048, "kv_cache_mb": 6873.939968, "alloc_mb": 22258.081792, "peak_alloc_mb": 33444.113408, "reserved_mb": 46323.990528, "deadline_missed": true}, {"step": 205, "t_total_ms": 601.4727759999801, "kv_cache_mb": 6907.625472, "alloc_mb": 22295.994368, "peak_alloc_mb": 33537.152, "reserved_mb": 48058.335232, "deadline_missed": true}, {"step": 206, "t_total_ms": 589.4919899999991, "kv_cache_mb": 6941.310976, "alloc_mb": 22333.874176, "peak_alloc_mb": 33630.04672, "reserved_mb": 49801.068544, "deadline_missed": true}, {"step": 207, "t_total_ms": 715.062558999989, "kv_cache_mb": 6974.99648, "alloc_mb": 22372.844032, "peak_alloc_mb": 33723.638272, "reserved_mb": 36679.18848, "deadline_missed": true}, {"step": 208, "t_total_ms": 585.2687670000023, "kv_cache_mb": 7008.681984, "alloc_mb": 22411.585536, "peak_alloc_mb": 33818.158592, "reserved_mb": 38438.699008, "deadline_missed": true}, {"step": 209, "t_total_ms": 612.8472259999853, "kv_cache_mb": 7042.367488, "alloc_mb": 22447.579136, "peak_alloc_mb": 33907.966976, "reserved_mb": 40206.598144, "deadline_missed": true}, {"step": 210, "t_total_ms": 601.2020439999901, "kv_cache_mb": 7076.052992, "alloc_mb": 22485.458944, "peak_alloc_mb": 34001.153024, "reserved_mb": 41982.885888, "deadline_missed": true}, {"step": 211, "t_total_ms": 619.500262999992, "kv_cache_mb": 7109.738496, "alloc_mb": 22523.37152, "peak_alloc_mb": 34093.50144, "reserved_mb": 43767.56224, "deadline_missed": true}, {"step": 212, "t_total_ms": 605.3333199999997, "kv_cache_mb": 7143.424, "alloc_mb": 22561.251328, "peak_alloc_mb": 34186.252288, "reserved_mb": 45560.6272, "deadline_missed": true}, {"step": 213, "t_total_ms": 625.1191270000049, "kv_cache_mb": 7177.109504, "alloc_mb": 22600.907264, "peak_alloc_mb": 34280.587776, "reserved_mb": 47362.080768, "deadline_missed": true}, {"step": 214, "t_total_ms": 612.103143000013, "kv_cache_mb": 7210.795008, "alloc_mb": 22637.043712, "peak_alloc_mb": 34371.97824, "reserved_mb": 49171.922944, "deadline_missed": true}, {"step": 215, "t_total_ms": 780.0116269999933, "kv_cache_mb": 7244.480512, "alloc_mb": 22674.956288, "peak_alloc_mb": 34465.43872, "reserved_mb": 36813.406208, "deadline_missed": true}, {"step": 216, "t_total_ms": 608.124537000009, "kv_cache_mb": 7278.166016, "alloc_mb": 22713.494528, "peak_alloc_mb": 34559.339008, "reserved_mb": 38642.122752, "deadline_missed": true}, {"step": 217, "t_total_ms": 637.7501749999794, "kv_cache_mb": 7311.85152, "alloc_mb": 22750.748672, "peak_alloc_mb": 34651.832832, "reserved_mb": 40479.227904, "deadline_missed": true}, {"step": 218, "t_total_ms": 623.5781899999893, "kv_cache_mb": 7345.537024, "alloc_mb": 22788.62848, "peak_alloc_mb": 34744.735232, "reserved_mb": 42324.721664, "deadline_missed": true}, {"step": 219, "t_total_ms": 643.4884479999994, "kv_cache_mb": 7379.222528, "alloc_mb": 22828.450304, "peak_alloc_mb": 34838.889472, "reserved_mb": 44178.604032, "deadline_missed": true}, {"step": 220, "t_total_ms": 629.3508299999928, "kv_cache_mb": 7412.908032, "alloc_mb": 22865.34144, "peak_alloc_mb": 34931.198464, "reserved_mb": 46040.875008, "deadline_missed": true}, {"step": 221, "t_total_ms": 649.3689280000012, "kv_cache_mb": 7446.593536, "alloc_mb": 22902.33344, "peak_alloc_mb": 35021.981696, "reserved_mb": 47911.534592, "deadline_missed": true}, {"step": 222, "t_total_ms": 636.6855039999848, "kv_cache_mb": 7480.27904, "alloc_mb": 22940.213248, "peak_alloc_mb": 35114.79808, "reserved_mb": 49790.582784, "deadline_missed": true}, {"step": 223, "t_total_ms": 802.8187230000015, "kv_cache_mb": 7513.964544, "alloc_mb": 22978.960896, "peak_alloc_mb": 35208.57344, "reserved_mb": 38319.161344, "deadline_missed": true}, {"step": 224, "t_total_ms": 632.4537300000088, "kv_cache_mb": 7547.650048, "alloc_mb": 23016.005632, "peak_alloc_mb": 35300.413952, "reserved_mb": 40214.986752, "deadline_missed": true}, {"step": 225, "t_total_ms": 662.4971130000006, "kv_cache_mb": 7581.335552, "alloc_mb": 23054.847488, "peak_alloc_mb": 35394.609664, "reserved_mb": 42119.200768, "deadline_missed": true}, {"step": 226, "t_total_ms": 647.394227999996, "kv_cache_mb": 7615.021056, "alloc_mb": 23092.061696, "peak_alloc_mb": 35487.141888, "reserved_mb": 44031.803392, "deadline_missed": true}, {"step": 227, "t_total_ms": 669.7800510000036, "kv_cache_mb": 7648.70656, "alloc_mb": 23130.107904, "peak_alloc_mb": 35579.19232, "reserved_mb": 45952.794624, "deadline_missed": true}, {"step": 228, "t_total_ms": 653.2897110000135, "kv_cache_mb": 7682.392064, "alloc_mb": 23167.5904, "peak_alloc_mb": 35671.745024, "reserved_mb": 47882.174464, "deadline_missed": true}, {"step": 229, "t_total_ms": 675.0530289999972, "kv_cache_mb": 7716.077568, "alloc_mb": 23205.963264, "peak_alloc_mb": 35764.924928, "reserved_mb": 49819.942912, "deadline_missed": true}, {"step": 230, "t_total_ms": 818.8656309999942, "kv_cache_mb": 7749.763072, "alloc_mb": 23243.382784, "peak_alloc_mb": 35857.01376, "reserved_mb": 37501.272064, "deadline_missed": true}, {"step": 231, "t_total_ms": 682.2619810000106, "kv_cache_mb": 7783.448576, "alloc_mb": 23282.101248, "peak_alloc_mb": 35950.753792, "reserved_mb": 39455.817728, "deadline_missed": true}, {"step": 232, "t_total_ms": 656.9848640000089, "kv_cache_mb": 7817.13408, "alloc_mb": 23319.180288, "peak_alloc_mb": 36044.507136, "reserved_mb": 41418.752, "deadline_missed": true}, {"step": 233, "t_total_ms": 688.2871280000131, "kv_cache_mb": 7850.819584, "alloc_mb": 23358.782976, "peak_alloc_mb": 36138.734592, "reserved_mb": 43390.07488, "deadline_missed": true}, {"step": 234, "t_total_ms": 672.6243520000139, "kv_cache_mb": 7884.505088, "alloc_mb": 23395.581952, "peak_alloc_mb": 36230.80192, "reserved_mb": 45369.786368, "deadline_missed": true}, {"step": 235, "t_total_ms": 693.8508819999925, "kv_cache_mb": 7918.190592, "alloc_mb": 23432.880128, "peak_alloc_mb": 36322.629632, "reserved_mb": 47357.886464, "deadline_missed": true}, {"step": 236, "t_total_ms": 679.0556420000087, "kv_cache_mb": 7951.876096, "alloc_mb": 23471.118336, "peak_alloc_mb": 36415.708672, "reserved_mb": 49354.375168, "deadline_missed": true}, {"step": 237, "t_total_ms": 794.2381339999827, "kv_cache_mb": 7985.5616, "alloc_mb": 23509.511168, "peak_alloc_mb": 36509.07648, "reserved_mb": 40185.626624, "deadline_missed": true}, {"step": 238, "t_total_ms": 688.8102640000113, "kv_cache_mb": 8019.247104, "alloc_mb": 23546.55232, "peak_alloc_mb": 36600.621568, "reserved_mb": 42198.892544, "deadline_missed": true}, {"step": 239, "t_total_ms": 711.2060579999877, "kv_cache_mb": 8052.932608, "alloc_mb": 23585.19296, "peak_alloc_mb": 36693.712896, "reserved_mb": 44220.547072, "deadline_missed": true}, {"step": 240, "t_total_ms": 686.4388239999926, "kv_cache_mb": 8086.618112, "alloc_mb": 23623.015424, "peak_alloc_mb": 36787.605504, "reserved_mb": 46250.590208, "deadline_missed": true}, {"step": 241, "t_total_ms": 715.5135980000011, "kv_cache_mb": 8120.303616, "alloc_mb": 23660.915712, "peak_alloc_mb": 36879.29088, "reserved_mb": 48289.021952, "deadline_missed": true}, {"step": 242, "t_total_ms": 810.734095999976, "kv_cache_mb": 8153.98912, "alloc_mb": 23698.137088, "peak_alloc_mb": 36972.81536, "reserved_mb": 39397.097472, "deadline_missed": true}, {"step": 243, "t_total_ms": 721.4450580000005, "kv_cache_mb": 8187.674624, "alloc_mb": 23737.862656, "peak_alloc_mb": 37065.782784, "reserved_mb": 41452.306432, "deadline_missed": true}, {"step": 244, "t_total_ms": 705.875686000013, "kv_cache_mb": 8221.360128, "alloc_mb": 23774.6432, "peak_alloc_mb": 37159.346688, "reserved_mb": 43515.904, "deadline_missed": true}, {"step": 245, "t_total_ms": 727.8881290000072, "kv_cache_mb": 8255.045632, "alloc_mb": 23812.50048, "peak_alloc_mb": 37249.851904, "reserved_mb": 45587.890176, "deadline_missed": true}, {"step": 246, "t_total_ms": 712.3019549999867, "kv_cache_mb": 8288.731136, "alloc_mb": 23850.489856, "peak_alloc_mb": 37343.965184, "reserved_mb": 47668.26496, "deadline_missed": true}, {"step": 247, "t_total_ms": 734.8099289999936, "kv_cache_mb": 8322.41664, "alloc_mb": 23890.042368, "peak_alloc_mb": 37437.631488, "reserved_mb": 49757.028352, "deadline_missed": true}, {"step": 248, "t_total_ms": 802.0662729999799, "kv_cache_mb": 8356.102144, "alloc_mb": 23926.343168, "peak_alloc_mb": 37529.522688, "reserved_mb": 39501.955072, "deadline_missed": true}, {"step": 249, "t_total_ms": 743.8846539999986, "kv_cache_mb": 8389.787648, "alloc_mb": 23963.531264, "peak_alloc_mb": 37621.838848, "reserved_mb": 41609.592832, "deadline_missed": true}, {"step": 250, "t_total_ms": 726.0651470000141, "kv_cache_mb": 8423.473152, "alloc_mb": 24001.965056, "peak_alloc_mb": 37714.33728, "reserved_mb": 43725.6192, "deadline_missed": true}, {"step": 251, "t_total_ms": 748.4787150000045, "kv_cache_mb": 8457.158656, "alloc_mb": 24039.358976, "peak_alloc_mb": 37808.20224, "reserved_mb": 45850.034176, "deadline_missed": true}, {"step": 252, "t_total_ms": 732.8388130000008, "kv_cache_mb": 8490.84416, "alloc_mb": 24077.677568, "peak_alloc_mb": 37899.821568, "reserved_mb": 47982.83776, "deadline_missed": true}, {"step": 253, "t_total_ms": 755.0279830000193, "kv_cache_mb": 8524.529664, "alloc_mb": 24116.583424, "peak_alloc_mb": 37993.682432, "reserved_mb": 50124.029952, "deadline_missed": true}, {"step": 254, "t_total_ms": 939.9008540000011, "kv_cache_mb": 8558.215168, "alloc_mb": 24153.806848, "peak_alloc_mb": 38086.046208, "reserved_mb": 41236.299776, "deadline_missed": true}, {"step": 255, "t_total_ms": 761.0744129999887, "kv_cache_mb": 8591.900672, "alloc_mb": 24191.239168, "peak_alloc_mb": 38178.771456, "reserved_mb": 43394.269184, "deadline_missed": true}, {"step": 256, "t_total_ms": 734.6850680000045, "kv_cache_mb": 8625.586176, "alloc_mb": 24230.27456, "peak_alloc_mb": 38271.900672, "reserved_mb": 45560.6272, "deadline_missed": true}, {"step": 257, "t_total_ms": 770.1179979999893, "kv_cache_mb": 8659.27168, "alloc_mb": 24268.517376, "peak_alloc_mb": 38365.312512, "reserved_mb": 47735.373824, "deadline_missed": true}, {"step": 258, "t_total_ms": 751.8640119999986, "kv_cache_mb": 8692.957184, "alloc_mb": 24304.47616, "peak_alloc_mb": 38457.634816, "reserved_mb": 49918.509056, "deadline_missed": true}, {"step": 259, "t_total_ms": 917.0620950000057, "kv_cache_mb": 8726.642688, "alloc_mb": 24344.142336, "peak_alloc_mb": 38550.211584, "reserved_mb": 41362.128896, "deadline_missed": true}, {"step": 260, "t_total_ms": 759.2516069999817, "kv_cache_mb": 8760.328192, "alloc_mb": 24380.268544, "peak_alloc_mb": 38643.46368, "reserved_mb": 43562.041344, "deadline_missed": true}, {"step": 261, "t_total_ms": 783.0482880000034, "kv_cache_mb": 8794.013696, "alloc_mb": 24419.040768, "peak_alloc_mb": 38735.714304, "reserved_mb": 45770.3424, "deadline_missed": true}, {"step": 262, "t_total_ms": 765.4225510000003, "kv_cache_mb": 8827.6992, "alloc_mb": 24456.060928, "peak_alloc_mb": 38828.24704, "reserved_mb": 47987.032064, "deadline_missed": true}, {"step": 263, "t_total_ms": 790.6782749999763, "kv_cache_mb": 8861.384704, "alloc_mb": 24493.973504, "peak_alloc_mb": 38920.584192, "reserved_mb": 50212.110336, "deadline_missed": true}, {"step": 264, "t_total_ms": 879.2406199999903, "kv_cache_mb": 8895.070208, "alloc_mb": 24533.292032, "peak_alloc_mb": 39017.499136, "reserved_mb": 42561.69984, "deadline_missed": true}, {"step": 265, "t_total_ms": 797.3130850000132, "kv_cache_mb": 8928.755712, "alloc_mb": 24569.769984, "peak_alloc_mb": 39108.491264, "reserved_mb": 44803.555328, "deadline_missed": true}, {"step": 266, "t_total_ms": 779.4087119999915, "kv_cache_mb": 8962.441216, "alloc_mb": 24608.645632, "peak_alloc_mb": 39203.00288, "reserved_mb": 47053.799424, "deadline_missed": true}, {"step": 267, "t_total_ms": 804.3174550000174, "kv_cache_mb": 8996.12672, "alloc_mb": 24646.022144, "peak_alloc_mb": 39293.14048, "reserved_mb": 49312.432128, "deadline_missed": true}, {"step": 268, "t_total_ms": 964.7550619999947, "kv_cache_mb": 9029.812224, "alloc_mb": 24684.100096, "peak_alloc_mb": 39386.970624, "reserved_mb": 42641.391616, "deadline_missed": true}, {"step": 269, "t_total_ms": 809.3995019999909, "kv_cache_mb": 9063.497728, "alloc_mb": 24721.946624, "peak_alloc_mb": 39479.77984, "reserved_mb": 44916.801536, "deadline_missed": true}, {"step": 270, "t_total_ms": 791.465015, "kv_cache_mb": 9097.183232, "alloc_mb": 24759.34464, "peak_alloc_mb": 39572.45184, "reserved_mb": 47200.600064, "deadline_missed": true}, {"step": 271, "t_total_ms": 817.1015920000002, "kv_cache_mb": 9130.868736, "alloc_mb": 24798.121984, "peak_alloc_mb": 39668.347392, "reserved_mb": 49492.7872, "deadline_missed": true}, {"step": 272, "t_total_ms": 945.8630400000061, "kv_cache_mb": 9164.55424, "alloc_mb": 24835.022848, "peak_alloc_mb": 39760.541696, "reserved_mb": 42853.203968, "deadline_missed": true}, {"step": 273, "t_total_ms": 823.0776050000088, "kv_cache_mb": 9198.239744, "alloc_mb": 24874.491904, "peak_alloc_mb": 39853.823488, "reserved_mb": 45162.16832, "deadline_missed": true}, {"step": 274, "t_total_ms": 804.3622870000036, "kv_cache_mb": 9231.925248, "alloc_mb": 24910.815232, "peak_alloc_mb": 39946.157056, "reserved_mb": 47479.52128, "deadline_missed": true}, {"step": 275, "t_total_ms": 828.7628709999808, "kv_cache_mb": 9265.610752, "alloc_mb": 24949.643264, "peak_alloc_mb": 40038.864896, "reserved_mb": 49805.262848, "deadline_missed": true}, {"step": 276, "t_total_ms": 937.5514749999923, "kv_cache_mb": 9299.296256, "alloc_mb": 24986.607616, "peak_alloc_mb": 40130.551808, "reserved_mb": 43937.431552, "deadline_missed": true}, {"step": 277, "t_total_ms": 835.8000370000127, "kv_cache_mb": 9332.98176, "alloc_mb": 25024.520192, "peak_alloc_mb": 40222.324736, "reserved_mb": 46279.950336, "deadline_missed": true}, {"step": 278, "t_total_ms": 816.9011049999995, "kv_cache_mb": 9366.667264, "alloc_mb": 25062.4, "peak_alloc_mb": 40315.44576, "reserved_mb": 48630.857728, "deadline_missed": true}, {"step": 279, "t_total_ms": 1000.5056560000014, "kv_cache_mb": 9400.352768, "alloc_mb": 25100.312576, "peak_alloc_mb": 40407.563264, "reserved_mb": 42792.38656, "deadline_missed": true}, {"step": 280, "t_total_ms": 810.608349000006, "kv_cache_mb": 9434.038272, "alloc_mb": 25138.192384, "peak_alloc_mb": 40500.491776, "reserved_mb": 45162.16832, "deadline_missed": true}, {"step": 281, "t_total_ms": 848.6606459999848, "kv_cache_mb": 9467.723776, "alloc_mb": 25176.10496, "peak_alloc_mb": 40593.078784, "reserved_mb": 47540.338688, "deadline_missed": true}, {"step": 282, "t_total_ms": 828.9984630000049, "kv_cache_mb": 9501.40928, "alloc_mb": 25213.984768, "peak_alloc_mb": 40685.632512, "reserved_mb": 49926.897664, "deadline_missed": true}, {"step": 283, "t_total_ms": 1032.0926939999993, "kv_cache_mb": 9535.094784, "alloc_mb": 25251.897344, "peak_alloc_mb": 40778.217984, "reserved_mb": 44056.969216, "deadline_missed": true}, {"step": 284, "t_total_ms": 833.2552770000063, "kv_cache_mb": 9568.780288, "alloc_mb": 25289.777152, "peak_alloc_mb": 40870.771712, "reserved_mb": 46460.305408, "deadline_missed": true}, {"step": 285, "t_total_ms": 860.6934929999852, "kv_cache_mb": 9602.465792, "alloc_mb": 25327.94368, "peak_alloc_mb": 40963.611648, "reserved_mb": 48872.030208, "deadline_missed": true}, {"step": 286, "t_total_ms": 991.0706210000058, "kv_cache_mb": 9636.151296, "alloc_mb": 25365.569536, "peak_alloc_mb": 41055.911424, "reserved_mb": 44111.495168, "deadline_missed": true}, {"step": 287, "t_total_ms": 866.2399979999975, "kv_cache_mb": 9669.8368, "alloc_mb": 25403.482112, "peak_alloc_mb": 41148.558336, "reserved_mb": 46539.997184, "deadline_missed": true}, {"step": 288, "t_total_ms": 833.6713700000189, "kv_cache_mb": 9703.522304, "alloc_mb": 25442.015232, "peak_alloc_mb": 41242.071552, "reserved_mb": 48976.887808, "deadline_missed": true}, {"step": 289, "t_total_ms": 1027.1103819999894, "kv_cache_mb": 9737.207808, "alloc_mb": 25479.274496, "peak_alloc_mb": 41334.833152, "reserved_mb": 44145.0496, "deadline_missed": true}, {"step": 290, "t_total_ms": 853.8854970000216, "kv_cache_mb": 9770.893312, "alloc_mb": 25517.154304, "peak_alloc_mb": 41426.996224, "reserved_mb": 46598.71744, "deadline_missed": true}, {"step": 291, "t_total_ms": 879.9343409999949, "kv_cache_mb": 9804.578816, "alloc_mb": 25555.06688, "peak_alloc_mb": 41520.838656, "reserved_mb": 49060.773888, "deadline_missed": true}, {"step": 292, "t_total_ms": 1003.734508000008, "kv_cache_mb": 9838.26432, "alloc_mb": 25593.938944, "peak_alloc_mb": 41615.468544, "reserved_mb": 44153.438208, "deadline_missed": true}, {"step": 293, "t_total_ms": 884.5523439999852, "kv_cache_mb": 9871.949824, "alloc_mb": 25630.859264, "peak_alloc_mb": 41705.511424, "reserved_mb": 46632.271872, "deadline_missed": true}, {"step": 294, "t_total_ms": 863.4545099999968, "kv_cache_mb": 9905.635328, "alloc_mb": 25669.656064, "peak_alloc_mb": 41800.440832, "reserved_mb": 49119.494144, "deadline_missed": true}, {"step": 295, "t_total_ms": 1041.1300750000123, "kv_cache_mb": 9939.320832, "alloc_mb": 25707.502592, "peak_alloc_mb": 41892.471808, "reserved_mb": 44254.101504, "deadline_missed": true}, {"step": 296, "t_total_ms": 855.763536000012, "kv_cache_mb": 9973.006336, "alloc_mb": 25745.983488, "peak_alloc_mb": 41987.12832, "reserved_mb": 46758.100992, "deadline_missed": true}, {"step": 297, "t_total_ms": 899.8498429999984, "kv_cache_mb": 10006.69184, "alloc_mb": 25783.064064, "peak_alloc_mb": 42078.406656, "reserved_mb": 49270.489088, "deadline_missed": true}, {"step": 298, "t_total_ms": 1049.7122999999817, "kv_cache_mb": 10040.377344, "alloc_mb": 25820.32384, "peak_alloc_mb": 42172.194304, "reserved_mb": 44283.461632, "deadline_missed": true}, {"step": 299, "t_total_ms": 903.7802320000026, "kv_cache_mb": 10074.062848, "alloc_mb": 25858.772992, "peak_alloc_mb": 42264.872448, "reserved_mb": 46812.626944, "deadline_missed": true}, {"step": 300, "t_total_ms": 881.6717670000003, "kv_cache_mb": 10107.748352, "alloc_mb": 25896.116224, "peak_alloc_mb": 42356.608512, "reserved_mb": 49350.180864, "deadline_missed": true}, {"step": 301, "t_total_ms": 1057.3062480000033, "kv_cache_mb": 10141.433856, "alloc_mb": 25934.0288, "peak_alloc_mb": 42450.328576, "reserved_mb": 45940.211712, "deadline_missed": true}, {"step": 302, "t_total_ms": 888.2603840000058, "kv_cache_mb": 10175.11936, "alloc_mb": 25972.56704, "peak_alloc_mb": 42542.399488, "reserved_mb": 48494.542848, "deadline_missed": true}, {"step": 303, "t_total_ms": 1064.4091369999842, "kv_cache_mb": 10208.804864, "alloc_mb": 26018.697728, "peak_alloc_mb": 42644.473856, "reserved_mb": 44971.327488, "deadline_missed": true}, {"step": 304, "t_total_ms": 878.4803920000002, "kv_cache_mb": 10242.490368, "alloc_mb": 26054.467584, "peak_alloc_mb": 42734.7328, "reserved_mb": 47542.43584, "deadline_missed": true}, {"step": 305, "t_total_ms": 922.7780960000018, "kv_cache_mb": 10276.175872, "alloc_mb": 26091.017216, "peak_alloc_mb": 42825.329152, "reserved_mb": 50121.9328, "deadline_missed": true}, {"step": 306, "t_total_ms": 1040.5233259999989, "kv_cache_mb": 10309.861376, "alloc_mb": 26128.503808, "peak_alloc_mb": 42918.33856, "reserved_mb": 47131.394048, "deadline_missed": true}, {"step": 307, "t_total_ms": 926.8829349999805, "kv_cache_mb": 10343.54688, "alloc_mb": 26166.020096, "peak_alloc_mb": 43010.28608, "reserved_mb": 49727.668224, "deadline_missed": true}, {"step": 308, "t_total_ms": 1037.8216059999943, "kv_cache_mb": 10377.232384, "alloc_mb": 26203.632128, "peak_alloc_mb": 43102.989312, "reserved_mb": 47148.171264, "deadline_missed": true}, {"step": 309, "t_total_ms": 935.2828370000168, "kv_cache_mb": 10410.917888, "alloc_mb": 26240.385536, "peak_alloc_mb": 43194.580992, "reserved_mb": 49761.222656, "deadline_missed": true}, {"step": 310, "t_total_ms": 1045.122077000002, "kv_cache_mb": 10444.603392, "alloc_mb": 26277.937664, "peak_alloc_mb": 43287.4752, "reserved_mb": 47206.89152, "deadline_missed": true}, {"step": 311, "t_total_ms": 940.60040399998, "kv_cache_mb": 10478.288896, "alloc_mb": 26315.52, "peak_alloc_mb": 43379.839488, "reserved_mb": 49836.720128, "deadline_missed": true}, {"step": 312, "t_total_ms": 1047.2276520000037, "kv_cache_mb": 10511.9744, "alloc_mb": 26352.631808, "peak_alloc_mb": 43471.083008, "reserved_mb": 47255.126016, "deadline_missed": true}, {"step": 313, "t_total_ms": 946.7811940000104, "kv_cache_mb": 10545.659904, "alloc_mb": 26390.654464, "peak_alloc_mb": 43564.99712, "reserved_mb": 49903.828992, "deadline_missed": true}, {"step": 314, "t_total_ms": 1042.8488020000088, "kv_cache_mb": 10579.345408, "alloc_mb": 26430.093824, "peak_alloc_mb": 43658.443264, "reserved_mb": 47332.72064, "deadline_missed": true}, {"step": 315, "t_total_ms": 951.2610450000238, "kv_cache_mb": 10613.030912, "alloc_mb": 26465.788928, "peak_alloc_mb": 43749.981184, "reserved_mb": 49998.200832, "deadline_missed": true}, {"step": 316, "t_total_ms": 1077.1015290000037, "kv_cache_mb": 10646.716416, "alloc_mb": 26503.593984, "peak_alloc_mb": 43842.023424, "reserved_mb": 47374.66368, "deadline_missed": true}, {"step": 317, "t_total_ms": 956.8256219999967, "kv_cache_mb": 10680.40192, "alloc_mb": 26541.41184, "peak_alloc_mb": 43934.559744, "reserved_mb": 50056.921088, "deadline_missed": true}, {"step": 318, "t_total_ms": 1089.31105100001, "kv_cache_mb": 10714.087424, "alloc_mb": 26579.257344, "peak_alloc_mb": 44027.9296, "reserved_mb": 48733.618176, "deadline_missed": true}, {"step": 319, "t_total_ms": 1110.9263630000044, "kv_cache_mb": 10747.772928, "alloc_mb": 26616.804352, "peak_alloc_mb": 44120.641024, "reserved_mb": 47703.916544, "deadline_missed": true}, {"step": 320, "t_total_ms": 1082.962019000007, "kv_cache_mb": 10781.458432, "alloc_mb": 26654.040064, "peak_alloc_mb": 44211.98592, "reserved_mb": 49041.89952, "deadline_missed": true}, {"step": 321, "t_total_ms": 1098.0715240000052, "kv_cache_mb": 10815.143936, "alloc_mb": 26692.581888, "peak_alloc_mb": 44305.465856, "reserved_mb": 49136.27136, "deadline_missed": true}, {"step": 322, "t_total_ms": 1102.2203659999832, "kv_cache_mb": 10848.82944, "alloc_mb": 26729.832448, "peak_alloc_mb": 44397.652992, "reserved_mb": 47802.482688, "deadline_missed": true}, {"step": 323, "t_total_ms": 1080.170838999976, "kv_cache_mb": 10882.514944, "alloc_mb": 26767.745024, "peak_alloc_mb": 44490.529792, "reserved_mb": 49186.603008, "deadline_missed": true}, {"step": 324, "t_total_ms": 1084.2032500000016, "kv_cache_mb": 10916.200448, "alloc_mb": 26806.520832, "peak_alloc_mb": 44584.214528, "reserved_mb": 49245.323264, "deadline_missed": true}, {"step": 325, "t_total_ms": 1095.165479000002, "kv_cache_mb": 10949.885952, "alloc_mb": 26843.537408, "peak_alloc_mb": 44676.168192, "reserved_mb": 49444.552704, "deadline_missed": true}, {"step": 326, "t_total_ms": 1043.1143589999863, "kv_cache_mb": 10983.571456, "alloc_mb": 26881.417216, "peak_alloc_mb": 44769.737216, "reserved_mb": 49469.718528, "deadline_missed": true}, {"step": 327, "t_total_ms": 1145.250448000013, "kv_cache_mb": 11017.25696, "alloc_mb": 26919.848448, "peak_alloc_mb": 44862.6048, "reserved_mb": 48129.6384, "deadline_missed": true}, {"step": 328, "t_total_ms": 1079.668718999983, "kv_cache_mb": 11050.942464, "alloc_mb": 26957.2096, "peak_alloc_mb": 44956.6592, "reserved_mb": 48158.998528, "deadline_missed": true}, {"step": 329, "t_total_ms": 1138.1078900000148, "kv_cache_mb": 11084.627968, "alloc_mb": 26996.531712, "peak_alloc_mb": 45050.786816, "reserved_mb": 48911.876096, "deadline_missed": true}, {"step": 330, "t_total_ms": 1098.1375659999912, "kv_cache_mb": 11118.313472, "alloc_mb": 27033.238016, "peak_alloc_mb": 45142.298624, "reserved_mb": 48941.236224, "deadline_missed": true}, {"step": 331, "t_total_ms": 1133.7552340000059, "kv_cache_mb": 11151.998976, "alloc_mb": 27071.561728, "peak_alloc_mb": 45235.634688, "reserved_mb": 47578.087424, "deadline_missed": true}]}

==> scripts/modal_validate/v7/results/v7_c2_bw_fa2_a100.json <==
{"workload": "bandwidth_gap_fa2", "gpu_name": "A100-80GB", "vram_gb": 85.094825984, "datasheet_bw_gbs": 2039.0, "points": [{"context_len": 1024, "ms_iter": 0.03645440101623535, "bytes_per_iter": 16777216, "eff_bw_gbs": 460.2247062714895, "ratio_vs_datasheet": 0.2257109888531091, "oom": false}, {"context_len": 4096, "ms_iter": 0.05849088191986084, "bytes_per_iter": 67108864, "eff_bw_gbs": 1147.338897914837, "ratio_vs_datasheet": 0.5626968601838337, "oom": false}, {"context_len": 16384, "ms_iter": 0.1783296012878418, "bytes_per_iter": 268435456, "eff_bw_gbs": 1505.277049135092, "ratio_vs_datasheet": 0.7382427901594371, "oom": false}, {"context_len": 65536, "ms_iter": 0.6564761352539062, "bytes_per_iter": 1073741824, "eff_bw_gbs": 1635.6144059748756, "ratio_vs_datasheet": 0.8021649857650199, "oom": false}], "bandwidth_gap_constant": 0.8021649857650199, "bandwidth_gap_at_L": 65536, "n_heads": 32, "head_dim": 128, "kernel": "flash_attn_func_v2"}

==> scripts/modal_validate/v7/results/v7_c2_bw_xformers_a100.json <==
{"workload": "bandwidth_gap_xformers", "gpu_name": "A100-80GB", "vram_gb": 85.094825984, "datasheet_bw_gbs": 2039.0, "points": [{"context_len": 1024, "ms_iter": 0.10583040237426758, "bytes_per_iter": 16777216, "eff_bw_gbs": 158.5292659161177, "ratio_vs_datasheet": 0.07774853649637946, "oom": false}, {"context_len": 4096, "ms_iter": 0.10556415557861328, "bytes_per_iter": 67108864, "eff_bw_gbs": 635.7163909678059, "ratio_vs_datasheet": 0.3117785144520872, "oom": false}, {"context_len": 16384, "ms_iter": 0.17156095504760743, "bytes_per_iter": 268435456, "eff_bw_gbs": 1564.6651997566132, "ratio_vs_datasheet": 0.767368906207265, "oom": false}, {"context_len": 65536, "ms_iter": 0.6392832183837891, "bytes_per_iter": 1073741824, "eff_bw_gbs": 1679.6027067855657, "ratio_vs_datasheet": 0.8237384535485854, "oom": false}], "bandwidth_gap_constant": 0.8237384535485854, "bandwidth_gap_at_L": 65536, "n_heads": 32, "head_dim": 128, "kernel": "xformers_mem_eff_attn"}

==> scripts/modal_validate/v7/results/v7_c3_mistral_l4.json <==
{"workload": "lm_cliff", "gpu_name": "L4", "model_id": "mistralai/Mistral-7B-v0.1", "vram_gb": 23.65915136, "load_time_s": 141.0189402103424, "load_failed": false, "n_params": 7241732096, "arch": {"n_layers": 32, "n_heads": 32, "n_kv_heads": 8, "head_dim": 128}, "bytes_per_token": 131072, "visual_tokens_per_step": 256, "horizon_requested": 200, "horizon_completed": 82, "oom": true, "first_deadline_miss_step": 1, "deadline_ms": 71.42857142857143, "weight_mem_mb": 15020.351488, "attn_impl": "eager", "results": [{"step": 1, "t_total_ms": 146.0887039999932, "kv_cache_mb": 35.782656, "alloc_mb": 15098.211328, "peak_alloc_mb": 15120.909824, "reserved_mb": 15416.164352, "deadline_missed": true}, {"step": 2, "t_total_ms": 127.43842200001154, "kv_cache_mb": 69.46816, "alloc_mb": 15195.429888, "peak_alloc_mb": 15283.46368, "reserved_mb": 15487.46752, "deadline_missed": true}, {"step": 3, "t_total_ms": 132.3840539999992, "kv_cache_mb": 103.153664, "alloc_mb": 15196.1856, "peak_alloc_mb": 15402.689024, "reserved_mb": 15487.46752, "deadline_missed": true}, {"step": 4, "t_total_ms": 145.15888500000074, "kv_cache_mb": 136.839168, "alloc_mb": 15198.609408, "peak_alloc_mb": 15427.778048, "reserved_mb": 15594.422272, "deadline_missed": true}, {"step": 5, "t_total_ms": 156.5988859999834, "kv_cache_mb": 170.524672, "alloc_mb": 15232.386048, "peak_alloc_mb": 15485.23008, "reserved_mb": 15682.502656, "deadline_missed": true}, {"step": 6, "t_total_ms": 166.29847900000527, "kv_cache_mb": 204.210176, "alloc_mb": 15298.960384, "peak_alloc_mb": 15607.112704, "reserved_mb": 15787.360256, "deadline_missed": true}, {"step": 7, "t_total_ms": 183.65503300000796, "kv_cache_mb": 237.89568, "alloc_mb": 15315.890176, "peak_alloc_mb": 15712.099328, "reserved_mb": 15848.177664, "deadline_missed": true}, {"step": 8, "t_total_ms": 179.77417599999512, "kv_cache_mb": 271.581184, "alloc_mb": 15333.351424, "peak_alloc_mb": 15770.511872, "reserved_mb": 15986.589696, "deadline_missed": true}, {"step": 9, "t_total_ms": 198.06033799997635, "kv_cache_mb": 305.266688, "alloc_mb": 15368.103936, "peak_alloc_mb": 15844.582912, "reserved_mb": 16219.373568, "deadline_missed": true}, {"step": 10, "t_total_ms": 202.25527299999158, "kv_cache_mb": 338.952192, "alloc_mb": 15401.314816, "peak_alloc_mb": 15932.769792, "reserved_mb": 16391.340032, "deadline_missed": true}, {"step": 11, "t_total_ms": 215.87297599998578, "kv_cache_mb": 372.637696, "alloc_mb": 15435.9424, "peak_alloc_mb": 16022.127616, "reserved_mb": 16485.711872, "deadline_missed": true}, {"step": 12, "t_total_ms": 225.50513299998443, "kv_cache_mb": 406.3232, "alloc_mb": 15468.225024, "peak_alloc_mb": 16109.017088, "reserved_mb": 16588.47232, "deadline_missed": true}, {"step": 13, "t_total_ms": 235.07506600000738, "kv_cache_mb": 440.008704, "alloc_mb": 15502.465024, "peak_alloc_mb": 16198.675456, "reserved_mb": 16699.621376, "deadline_missed": true}, {"step": 14, "t_total_ms": 236.1907449999876, "kv_cache_mb": 473.694208, "alloc_mb": 15536.570368, "peak_alloc_mb": 16287.177216, "reserved_mb": 16819.15904, "deadline_missed": true}, {"step": 15, "t_total_ms": 252.19010299997535, "kv_cache_mb": 507.379712, "alloc_mb": 15570.360832, "peak_alloc_mb": 16375.863296, "reserved_mb": 16947.085312, "deadline_missed": true}, {"step": 16, "t_total_ms": 246.27304099999492, "kv_cache_mb": 541.065216, "alloc_mb": 15602.835456, "peak_alloc_mb": 16463.42912, "reserved_mb": 17083.400192, "deadline_missed": true}, {"step": 17, "t_total_ms": 270.81742799998665, "kv_cache_mb": 574.75072, "alloc_mb": 15638.3104, "peak_alloc_mb": 16552.13568, "reserved_mb": 17228.10368, "deadline_missed": true}, {"step": 18, "t_total_ms": 271.140465000002, "kv_cache_mb": 608.436224, "alloc_mb": 15670.206464, "peak_alloc_mb": 16641.211904, "reserved_mb": 17381.195776, "deadline_missed": true}, {"step": 19, "t_total_ms": 286.51302800000167, "kv_cache_mb": 642.121728, "alloc_mb": 15706.109952, "peak_alloc_mb": 16730.781184, "reserved_mb": 17542.67648, "deadline_missed": true}, {"step": 20, "t_total_ms": 295.0581040000202, "kv_cache_mb": 675.807232, "alloc_mb": 15737.577472, "peak_alloc_mb": 16816.949248, "reserved_mb": 17712.545792, "deadline_missed": true}, {"step": 21, "t_total_ms": 312.1645450000017, "kv_cache_mb": 709.492736, "alloc_mb": 15772.474368, "peak_alloc_mb": 16905.30816, "reserved_mb": 17890.803712, "deadline_missed": true}, {"step": 22, "t_total_ms": 309.15830800000776, "kv_cache_mb": 743.17824, "alloc_mb": 15807.47776, "peak_alloc_mb": 16997.21984, "reserved_mb": 18077.45024, "deadline_missed": true}, {"step": 23, "t_total_ms": 333.41832400000726, "kv_cache_mb": 776.863744, "alloc_mb": 15838.758912, "peak_alloc_mb": 17083.055104, "reserved_mb": 18272.485376, "deadline_missed": true}, {"step": 24, "t_total_ms": 308.7819389999993, "kv_cache_mb": 810.549248, "alloc_mb": 15873.333248, "peak_alloc_mb": 17171.116544, "reserved_mb": 18478.006272, "deadline_missed": true}, {"step": 25, "t_total_ms": 347.4384429999873, "kv_cache_mb": 844.234752, "alloc_mb": 15907.045888, "peak_alloc_mb": 17260.524032, "reserved_mb": 18691.915776, "deadline_missed": true}, {"step": 26, "t_total_ms": 346.06555600001343, "kv_cache_mb": 877.920256, "alloc_mb": 15940.308992, "peak_alloc_mb": 17349.599744, "reserved_mb": 18914.213888, "deadline_missed": true}, {"step": 27, "t_total_ms": 367.4451440000155, "kv_cache_mb": 911.60576, "alloc_mb": 15973.376, "peak_alloc_mb": 17436.850176, "reserved_mb": 19144.900608, "deadline_missed": true}, {"step": 28, "t_total_ms": 361.16871600000877, "kv_cache_mb": 945.291264, "alloc_mb": 16007.483392, "peak_alloc_mb": 17524.9152, "reserved_mb": 19383.975936, "deadline_missed": true}, {"step": 29, "t_total_ms": 387.6580080000167, "kv_cache_mb": 978.976768, "alloc_mb": 16041.79456, "peak_alloc_mb": 17614.665216, "reserved_mb": 19631.439872, "deadline_missed": true}, {"step": 30, "t_total_ms": 378.1439589999991, "kv_cache_mb": 1012.662272, "alloc_mb": 16075.841024, "peak_alloc_mb": 17705.567232, "reserved_mb": 19887.292416, "deadline_missed": true}, {"step": 31, "t_total_ms": 405.28112900000224, "kv_cache_mb": 1046.347776, "alloc_mb": 16109.072896, "peak_alloc_mb": 17794.054656, "reserved_mb": 20151.533568, "deadline_missed": true}, {"step": 32, "t_total_ms": 376.52398000000176, "kv_cache_mb": 1080.03328, "alloc_mb": 16141.80352, "peak_alloc_mb": 17880.6016, "reserved_mb": 20424.163328, "deadline_missed": true}, {"step": 33, "t_total_ms": 420.1740470000175, "kv_cache_mb": 1113.718784, "alloc_mb": 16176.560128, "peak_alloc_mb": 17967.662592, "reserved_mb": 20705.181696, "deadline_missed": true}, {"step": 34, "t_total_ms": 407.6190990000157, "kv_cache_mb": 1147.404288, "alloc_mb": 16211.06688, "peak_alloc_mb": 18058.1504, "reserved_mb": 20994.588672, "deadline_missed": true}, {"step": 35, "t_total_ms": 437.5749520000056, "kv_cache_mb": 1181.089792, "alloc_mb": 16242.860032, "peak_alloc_mb": 18146.63936, "reserved_mb": 21292.384256, "deadline_missed": true}, {"step": 36, "t_total_ms": 418.49915599999576, "kv_cache_mb": 1214.775296, "alloc_mb": 16276.545536, "peak_alloc_mb": 18232.431104, "reserved_mb": 21598.568448, "deadline_missed": true}, {"step": 37, "t_total_ms": 446.372714000006, "kv_cache_mb": 1248.4608, "alloc_mb": 16310.23104, "peak_alloc_mb": 18322.550784, "reserved_mb": 21913.141248, "deadline_missed": true}, {"step": 38, "t_total_ms": 433.9128229999858, "kv_cache_mb": 1282.146304, "alloc_mb": 16345.442304, "peak_alloc_mb": 18412.40576, "reserved_mb": 22236.102656, "deadline_missed": true}, {"step": 39, "t_total_ms": 466.6593329999955, "kv_cache_mb": 1315.831808, "alloc_mb": 16377.761792, "peak_alloc_mb": 18502.500864, "reserved_mb": 22567.452672, "deadline_missed": true}, {"step": 40, "t_total_ms": 444.6162349999838, "kv_cache_mb": 1349.517312, "alloc_mb": 16411.316224, "peak_alloc_mb": 18588.964864, "reserved_mb": 22907.191296, "deadline_missed": true}, {"step": 41, "t_total_ms": 484.28432999997995, "kv_cache_mb": 1383.202816, "alloc_mb": 16446.144512, "peak_alloc_mb": 18678.467072, "reserved_mb": 23255.318528, "deadline_missed": true}, {"step": 42, "t_total_ms": 542.1717490000049, "kv_cache_mb": 1416.88832, "alloc_mb": 16479.567872, "peak_alloc_mb": 18768.290816, "reserved_mb": 19532.873728, "deadline_missed": true}, {"step": 43, "t_total_ms": 501.52794000001677, "kv_cache_mb": 1450.573824, "alloc_mb": 16512.344064, "peak_alloc_mb": 18854.729728, "reserved_mb": 19897.778176, "deadline_missed": true}, {"step": 44, "t_total_ms": 485.3309179999883, "kv_cache_mb": 1484.259328, "alloc_mb": 16546.029568, "peak_alloc_mb": 18942.188544, "reserved_mb": 20271.071232, "deadline_missed": true}, {"step": 45, "t_total_ms": 521.038276000013, "kv_cache_mb": 1517.944832, "alloc_mb": 16580.663296, "peak_alloc_mb": 19031.693312, "reserved_mb": 20652.752896, "deadline_missed": true}, {"step": 46, "t_total_ms": 505.375679999986, "kv_cache_mb": 1551.630336, "alloc_mb": 16613.630976, "peak_alloc_mb": 19120.771072, "reserved_mb": 21042.823168, "deadline_missed": true}, {"step": 47, "t_total_ms": 538.9308530000108, "kv_cache_mb": 1585.31584, "alloc_mb": 16647.08608, "peak_alloc_mb": 19208.870912, "reserved_mb": 21441.282048, "deadline_missed": true}, {"step": 48, "t_total_ms": 510.548655000008, "kv_cache_mb": 1619.001344, "alloc_mb": 16680.771584, "peak_alloc_mb": 19297.197056, "reserved_mb": 21848.129536, "deadline_missed": true}, {"step": 49, "t_total_ms": 557.2431900000083, "kv_cache_mb": 1652.686848, "alloc_mb": 16715.364352, "peak_alloc_mb": 19385.879552, "reserved_mb": 22263.365632, "deadline_missed": true}, {"step": 50, "t_total_ms": 537.2741219999853, "kv_cache_mb": 1686.372352, "alloc_mb": 16748.142592, "peak_alloc_mb": 19475.324928, "reserved_mb": 22686.990336, "deadline_missed": true}, {"step": 51, "t_total_ms": 578.3104390000062, "kv_cache_mb": 1720.057856, "alloc_mb": 16782.053376, "peak_alloc_mb": 19563.918336, "reserved_mb": 23119.003648, "deadline_missed": true}, {"step": 52, "t_total_ms": 606.8371560000116, "kv_cache_mb": 1753.74336, "alloc_mb": 16815.5136, "peak_alloc_mb": 19652.094976, "reserved_mb": 20451.426304, "deadline_missed": true}, {"step": 53, "t_total_ms": 598.9191430000176, "kv_cache_mb": 1787.428864, "alloc_mb": 16849.199104, "peak_alloc_mb": 19740.173312, "reserved_mb": 20900.216832, "deadline_missed": true}, {"step": 54, "t_total_ms": 568.351956999976, "kv_cache_mb": 1821.114368, "alloc_mb": 16882.884608, "peak_alloc_mb": 19828.43648, "reserved_mb": 21357.395968, "deadline_missed": true}, {"step": 55, "t_total_ms": 618.3128590000138, "kv_cache_mb": 1854.799872, "alloc_mb": 16916.570112, "peak_alloc_mb": 19916.365312, "reserved_mb": 21822.963712, "deadline_missed": true}, {"step": 56, "t_total_ms": 579.1889589999926, "kv_cache_mb": 1888.485376, "alloc_mb": 16950.255616, "peak_alloc_mb": 20005.62688, "reserved_mb": 22299.017216, "deadline_missed": true}, {"step": 57, "t_total_ms": 642.1333399999867, "kv_cache_mb": 1922.17088, "alloc_mb": 16985.010176, "peak_alloc_mb": 20094.569984, "reserved_mb": 22783.459328, "deadline_missed": true}, {"step": 58, "t_total_ms": 610.3006710000045, "kv_cache_mb": 1955.856384, "alloc_mb": 17017.626624, "peak_alloc_mb": 20184.009216, "reserved_mb": 23276.290048, "deadline_missed": true}, {"step": 59, "t_total_ms": 710.8905610000136, "kv_cache_mb": 1989.541888, "alloc_mb": 17051.312128, "peak_alloc_mb": 20271.63392, "reserved_mb": 21063.794688, "deadline_missed": true}, {"step": 60, "t_total_ms": 632.7867990000016, "kv_cache_mb": 2023.227392, "alloc_mb": 17086.005248, "peak_alloc_mb": 20360.73728, "reserved_mb": 21573.402624, "deadline_missed": true}, {"step": 61, "t_total_ms": 668.531492999989, "kv_cache_mb": 2056.912896, "alloc_mb": 17118.683136, "peak_alloc_mb": 20448.997376, "reserved_mb": 22091.399168, "deadline_missed": true}, {"step": 62, "t_total_ms": 637.0853219999901, "kv_cache_mb": 2090.5984, "alloc_mb": 17153.257472, "peak_alloc_mb": 20538.381312, "reserved_mb": 22617.78432, "deadline_missed": true}, {"step": 63, "t_total_ms": 689.6320129999935, "kv_cache_mb": 2124.283904, "alloc_mb": 17186.41664, "peak_alloc_mb": 20627.720192, "reserved_mb": 23152.55808, "deadline_missed": true}, {"step": 64, "t_total_ms": 690.3808760000061, "kv_cache_mb": 2157.969408, "alloc_mb": 17219.739648, "peak_alloc_mb": 20715.35104, "reserved_mb": 21512.585216, "deadline_missed": true}, {"step": 65, "t_total_ms": 709.3991979999998, "kv_cache_mb": 2191.654912, "alloc_mb": 17253.476352, "peak_alloc_mb": 20803.257856, "reserved_mb": 22064.136192, "deadline_missed": true}, {"step": 66, "t_total_ms": 677.1883199999991, "kv_cache_mb": 2225.340416, "alloc_mb": 17288.649728, "peak_alloc_mb": 20892.033536, "reserved_mb": 22624.075776, "deadline_missed": true}, {"step": 67, "t_total_ms": 725.0213019999876, "kv_cache_mb": 2259.02592, "alloc_mb": 17321.150464, "peak_alloc_mb": 20981.617152, "reserved_mb": 23192.403968, "deadline_missed": true}, {"step": 68, "t_total_ms": 749.5556030000046, "kv_cache_mb": 2292.711424, "alloc_mb": 17355.303936, "peak_alloc_mb": 21068.70016, "reserved_mb": 21814.575104, "deadline_missed": true}, {"step": 69, "t_total_ms": 752.5508250000144, "kv_cache_mb": 2326.396928, "alloc_mb": 17388.167168, "peak_alloc_mb": 21158.00576, "reserved_mb": 22399.680512, "deadline_missed": true}, {"step": 70, "t_total_ms": 718.8919119999753, "kv_cache_mb": 2360.082432, "alloc_mb": 17422.16704, "peak_alloc_mb": 21245.590528, "reserved_mb": 22993.174528, "deadline_missed": true}, {"step": 71, "t_total_ms": 823.8722030000076, "kv_cache_mb": 2393.767936, "alloc_mb": 17455.538176, "peak_alloc_mb": 21334.526976, "reserved_mb": 22158.508032, "deadline_missed": true}, {"step": 72, "t_total_ms": 717.2429000000022, "kv_cache_mb": 2427.45344, "alloc_mb": 17490.045952, "peak_alloc_mb": 21423.872, "reserved_mb": 22768.779264, "deadline_missed": true}, {"step": 73, "t_total_ms": 789.9305289999745, "kv_cache_mb": 2461.138944, "alloc_mb": 17522.909184, "peak_alloc_mb": 21513.25184, "reserved_mb": 23387.439104, "deadline_missed": true}, {"step": 74, "t_total_ms": 791.6717119999817, "kv_cache_mb": 2494.824448, "alloc_mb": 17556.890624, "peak_alloc_mb": 21601.891328, "reserved_mb": 22749.904896, "deadline_missed": true}, {"step": 75, "t_total_ms": 807.8884360000131, "kv_cache_mb": 2528.509952, "alloc_mb": 17591.934976, "peak_alloc_mb": 21691.493376, "reserved_mb": 23385.341952, "deadline_missed": true}, {"step": 76, "t_total_ms": 817.6340230000108, "kv_cache_mb": 2562.195456, "alloc_mb": 17623.965696, "peak_alloc_mb": 21780.528128, "reserved_mb": 22800.236544, "deadline_missed": true}, {"step": 77, "t_total_ms": 861.0756570000149, "kv_cache_mb": 2595.88096, "alloc_mb": 17657.6512, "peak_alloc_mb": 21867.364352, "reserved_mb": 22764.58496, "deadline_missed": true}, {"step": 78, "t_total_ms": 818.7920310000152, "kv_cache_mb": 2629.566464, "alloc_mb": 17692.158976, "peak_alloc_mb": 21956.702208, "reserved_mb": 22781.362176, "deadline_missed": true}, {"step": 79, "t_total_ms": 883.1275209999774, "kv_cache_mb": 2663.251968, "alloc_mb": 17725.022208, "peak_alloc_mb": 22045.16864, "reserved_mb": 22831.693824, "deadline_missed": true}, {"step": 80, "t_total_ms": 830.0555240000165, "kv_cache_mb": 2696.937472, "alloc_mb": 17759.32416, "peak_alloc_mb": 22132.837376, "reserved_mb": 23085.449216, "deadline_missed": true}, {"step": 81, "t_total_ms": 906.87591599999, "kv_cache_mb": 2730.622976, "alloc_mb": 17792.393216, "peak_alloc_mb": 22222.918144, "reserved_mb": 23119.003648, "deadline_missed": true}, {"step": 82, "t_total_ms": 873.1230440000104, "kv_cache_mb": 2764.30848, "alloc_mb": 17826.07872, "peak_alloc_mb": 22309.819392, "reserved_mb": 23158.849536, "deadline_missed": true}]}

==> scripts/modal_validate/v8/analysis_v8.json <==
{
  "n_cells": 17,
  "deadline_ms_10hz": 100.0,
  "deadline_ms_30hz": 33.333333333333336,
  "cells": [
    {
      "file": "v8_c1_a100_80gb_vjepa2_vitg.json",
      "workload": "vjepa2",
      "gpu_name": "A100-80GB",
      "model_id": "facebook/vjepa2-vitg-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 85.094825984,
      "n_params": 1034555264,
      "weight_mem_mb": 2090.17088,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 40,
        "n_layers_pred": 12,
        "hidden_size_enc": 1408,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 292.3177257788946,
      "p50_ms_per_step": 292.37943799999755,
      "p99_ms_per_step": 294.5556429600026,
      "mean_encode_ms": 231.22708370854176,
      "mean_predict_ms": 60.88273185929645,
      "effective_hz": 3.4209352078648396,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 2253.879808,
      "alloc_mb_last": 2253.879808,
      "est_wall_s": 96.19067639923448,
      "est_cost_usd": 0.056111227899553445
    },
    {
      "file": "v8_c1_a100_80gb_vjepa2_vith.json",
      "workload": "vjepa2",
      "gpu_name": "A100-80GB",
      "model_id": "facebook/vjepa2-vith-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 85.094825984,
      "n_params": 653930880,
      "weight_mem_mb": 1311.691264,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 32,
        "n_layers_pred": 12,
        "hidden_size_enc": 1280,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 249.8971801005029,
      "p50_ms_per_step": 250.0261379999955,
      "p99_ms_per_step": 253.55828597999846,
      "mean_encode_ms": 185.55300356281418,
      "mean_predict_ms": 64.23233957286413,
      "effective_hz": 4.001645795273972,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 1471.33696,
      "alloc_mb_last": 1471.33696,
      "est_wall_s": 69.86569646412003,
      "est_cost_usd": 0.04075498960407003
    },
    {
      "file": "v8_c1_a100_80gb_vjepa2_vitl.json",
      "workload": "vjepa2",
      "gpu_name": "A100-80GB",
      "model_id": "facebook/vjepa2-vitl-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 85.094825984,
      "n_params": 325971328,
      "weight_mem_mb": 653.937152,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 24,
        "n_layers_pred": 12,
        "hidden_size_enc": 1024,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 150.85599476884408,
      "p50_ms_per_step": 150.76665299999803,
      "p99_ms_per_step": 154.0663414799984,
      "mean_encode_ms": 90.38061258793998,
      "mean_predict_ms": 60.30770663316599,
      "effective_hz": 6.6288383271231295,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 788.417024,
      "alloc_mb_last": 788.417024,
      "est_wall_s": 43.78264420264625,
      "est_cost_usd": 0.025539875784876983
    },
    {
      "file": "v8_c1_h100_vjepa2_vitg.json",
      "workload": "vjepa2",
      "gpu_name": "H100",
      "model_id": "facebook/vjepa2-vitg-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 85.017624576,
      "n_params": 1034555264,
      "weight_mem_mb": 2115.336704,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 40,
        "n_layers_pred": 12,
        "hidden_size_enc": 1408,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 151.3420370351753,
      "p50_ms_per_step": 151.25269700000388,
      "p99_ms_per_step": 152.3832795600012,
      "mean_encode_ms": 116.13471982914614,
      "mean_predict_ms": 35.11770752763794,
      "effective_hz": 6.607549492462411,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 2279.045632,
      "alloc_mb_last": 2279.045632,
      "est_wall_s": 61.84972274890357,
      "est_cost_usd": 0.0678628902383803
    },
    {
      "file": "v8_c1_h100_vjepa2_vith.json",
      "workload": "vjepa2",
      "gpu_name": "H100",
      "model_id": "facebook/vjepa2-vith-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 85.017624576,
      "n_params": 653930880,
      "weight_mem_mb": 1311.691264,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 32,
        "n_layers_pred": 12,
        "hidden_size_enc": 1280,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 124.43291266331629,
      "p50_ms_per_step": 124.34415100000251,
      "p99_ms_per_step": 125.01076919999996,
      "mean_encode_ms": 88.94641151256286,
      "mean_predict_ms": 35.39453488944733,
      "effective_hz": 8.036458993013728,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 1496.371712,
      "alloc_mb_last": 1496.371712,
      "est_wall_s": 46.63496580594556,
      "est_cost_usd": 0.05116892081485694
    },
    {
      "file": "v8_c1_h100_vjepa2_vitl.json",
      "workload": "vjepa2",
      "gpu_name": "H100",
      "model_id": "facebook/vjepa2-vitl-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 85.017624576,
      "n_params": 325971328,
      "weight_mem_mb": 653.937152,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 24,
        "n_layers_pred": 12,
        "hidden_size_enc": 1024,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 84.78535049748734,
      "p50_ms_per_step": 84.74023499999817,
      "p99_ms_per_step": 85.39276883999919,
      "mean_encode_ms": 49.766389140703446,
      "mean_predict_ms": 34.938439537688105,
      "effective_hz": 11.794490370475446,
      "meets_10hz": true,
      "meets_30hz": false,
      "first_miss_10hz": null,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 813.451776,
      "alloc_mb_last": 813.451776,
      "est_wall_s": 30.033785784973283,
      "est_cost_usd": 0.03295373718073458
    },
    {
      "file": "v8_c1_l40s_vjepa2_vitg.json",
      "workload": "vjepa2",
      "gpu_name": "L40S",
      "model_id": "facebook/vjepa2-vitg-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 47.665709056,
      "n_params": 1034555264,
      "weight_mem_mb": 2090.17088,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 40,
        "n_layers_pred": 12,
        "hidden_size_enc": 1408,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 252.9515552110558,
      "p50_ms_per_step": 252.3735590000058,
      "p99_ms_per_step": 278.7756237800029,
      "mean_encode_ms": 206.38497046231174,
      "mean_predict_ms": 46.27935228140724,
      "effective_hz": 3.9533261583057975,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 2253.879808,
      "alloc_mb_last": 2253.879808,
      "est_wall_s": 79.9736368823859,
      "est_cost_usd": 0.04331905331129236
    },
    {
      "file": "v8_c1_l40s_vjepa2_vith.json",
      "workload": "vjepa2",
      "gpu_name": "L40S",
      "model_id": "facebook/vjepa2-vith-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 47.665709056,
      "n_params": 653930880,
      "weight_mem_mb": 1311.691264,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 32,
        "n_layers_pred": 12,
        "hidden_size_enc": 1280,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 200.894915592965,
      "p50_ms_per_step": 199.8570000000015,
      "p99_ms_per_step": 237.77602248000343,
      "mean_encode_ms": 157.42229351758786,
      "mean_predict_ms": 43.186694150753844,
      "effective_hz": 4.9777267734645365,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 1471.33696,
      "alloc_mb_last": 1471.33696,
      "est_wall_s": 60.06965980253588,
      "est_cost_usd": 0.03253773239304027
    },
    {
      "file": "v8_c1_l40s_vjepa2_vitl.json",
      "workload": "vjepa2",
      "gpu_name": "L40S",
      "model_id": "facebook/vjepa2-vitl-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 47.665709056,
      "n_params": 325971328,
      "weight_mem_mb": 653.937152,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 24,
        "n_layers_pred": 12,
        "hidden_size_enc": 1024,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 121.96967507035181,
      "p50_ms_per_step": 122.08608999999981,
      "p99_ms_per_step": 125.26155181999741,
      "mean_encode_ms": 79.75659011055276,
      "mean_predict_ms": 42.05891673366817,
      "effective_hz": 8.198759236041274,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 788.417024,
      "alloc_mb_last": 788.417024,
      "est_wall_s": 38.55691662792015,
      "est_cost_usd": 0.02088499650679008
    },
    {
      "file": "v8_c1_l4_vjepa2_vitg.json",
      "workload": "vjepa2",
      "gpu_name": "L4",
      "model_id": "facebook/vjepa2-vitg-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 23.65915136,
      "n_params": 1034555264,
      "weight_mem_mb": 2079.586816,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 40,
        "n_layers_pred": 12,
        "hidden_size_enc": 1408,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 900.3039387386933,
      "p50_ms_per_step": 896.3401360000063,
      "p99_ms_per_step": 945.8918840999787,
      "mean_encode_ms": 750.8759532964823,
      "mean_predict_ms": 149.2281502512563,
      "effective_hz": 1.1107360047774297,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 2251.815424,
      "alloc_mb_last": 2251.815424,
      "est_wall_s": 223.93242160564094,
      "est_cost_usd": 0.0497627603568091
    },
    {
      "file": "v8_c1_l4_vjepa2_vith.json",
      "workload": "vjepa2",
      "gpu_name": "L4",
      "model_id": "facebook/vjepa2-vith-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 23.65915136,
      "n_params": 653930880,
      "weight_mem_mb": 1311.691264,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 32,
        "n_layers_pred": 12,
        "hidden_size_enc": 1280,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 682.3172585075376,
      "p50_ms_per_step": 682.4859879999963,
      "p99_ms_per_step": 696.0359335199945,
      "mean_encode_ms": 537.90391218593,
      "mean_predict_ms": 144.15318812562776,
      "effective_hz": 1.4655938825105255,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 1471.33696,
      "alloc_mb_last": 1471.33696,
      "est_wall_s": 167.05784391181325,
      "est_cost_usd": 0.037123965313736275
    },
    {
      "file": "v8_c1_l4_vjepa2_vitl.json",
      "workload": "vjepa2",
      "gpu_name": "L4",
      "model_id": "facebook/vjepa2-vitl-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 23.65915136,
      "n_params": 325971328,
      "weight_mem_mb": 653.937152,
      "horizon_completed": 200,
      "horizon_requested": 200,
      "arch": {
        "n_layers_enc": 24,
        "n_layers_pred": 12,
        "hidden_size_enc": 1024,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 425.5178079045226,
      "p50_ms_per_step": 425.6714919999993,
      "p99_ms_per_step": 432.0028978600021,
      "mean_encode_ms": 278.46038861809046,
      "mean_predict_ms": 146.83526343718594,
      "effective_hz": 2.350077908430049,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 788.417024,
      "alloc_mb_last": 788.417024,
      "est_wall_s": 101.81275281433962,
      "est_cost_usd": 0.02262505618096436
    },
    {
      "file": "v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-12B.json",
      "workload": "cosmos_ar",
      "gpu_name": "L4",
      "model_id": "nvidia/Cosmos-1.0-Autoregressive-12B",
      "load_failed": true,
      "oom": "load",
      "vram_gb": 23.65915136,
      "n_params": null,
      "weight_mem_mb": null,
      "horizon_completed": 0,
      "horizon_requested": 200,
      "arch": null,
      "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-31a4f1005d66ed7f3194a64f;44cfd579-2e94-4f91-b875-b4a1a854638f)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-12B/resolve/60a739b3d336130fe1ee48188eab93dde99453ad/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-12B is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call last):\n  File \"/usr/local"
    },
    {
      "file": "v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-13B-Video2World.json",
      "workload": "cosmos_ar",
      "gpu_name": "L4",
      "model_id": "nvidia/Cosmos-1.0-Autoregressive-13B-Video2World",
      "load_failed": true,
      "oom": "load",
      "vram_gb": 23.65915136,
      "n_params": null,
      "weight_mem_mb": null,
      "horizon_completed": 0,
      "horizon_requested": 200,
      "arch": null,
      "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-345b27b05f37aac656106c96;94f13493-d346-4b18-aec7-9bcf698fe764)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-13B-Video2World/resolve/a3a3dbdd0bed8b55ff9ac36c73c6e2a460f73378/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-13B-Video2World is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call l"
    },
    {
      "file": "v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-4B.json",
      "workload": "cosmos_ar",
      "gpu_name": "L4",
      "model_id": "nvidia/Cosmos-1.0-Autoregressive-4B",
      "load_failed": true,
      "oom": "load",
      "vram_gb": 23.65915136,
      "n_params": null,
      "weight_mem_mb": null,
      "horizon_completed": 0,
      "horizon_requested": 200,
      "arch": null,
      "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-6c84599d3868eb71682fc766;5ff7bd5a-8a2a-467a-89fe-dd3572e9dce4)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-4B/resolve/0b168630ad2400affefe460f2743c071de1fb257/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-4B is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call last):\n  File \"/usr/local/l"
    },
    {
      "file": "v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-5B-Video2World.json",
      "workload": "cosmos_ar",
      "gpu_name": "L4",
      "model_id": "nvidia/Cosmos-1.0-Autoregressive-5B-Video2World",
      "load_failed": true,
      "oom": "load",
      "vram_gb": 23.65915136,
      "n_params": null,
      "weight_mem_mb": null,
      "horizon_completed": 0,
      "horizon_requested": 200,
      "arch": null,
      "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-16ac8cb73c95d95b70878882;c3fdc230-0040-4964-9eb7-afcfa12f0f6b)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-5B-Video2World/resolve/f01be8aaaa18704d1fec4e917992aec1074c94a3/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-5B-Video2World is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call las"
    },
    {
      "file": "v8_smoke_l4_vjepa2_vitl.json",
      "workload": "vjepa2",
      "gpu_name": "L4",
      "model_id": "facebook/vjepa2-vitl-fpc64-256",
      "load_failed": false,
      "oom": false,
      "vram_gb": 23.65915136,
      "n_params": 325971328,
      "weight_mem_mb": 653.937152,
      "horizon_completed": 20,
      "horizon_requested": 20,
      "arch": {
        "n_layers_enc": 24,
        "n_layers_pred": 12,
        "hidden_size_enc": 1024,
        "pred_hidden_size": 384,
        "n_frames": 64,
        "resolution": 256
      },
      "mean_ms_per_step": 411.43464747368415,
      "p50_ms_per_step": 411.5924330000027,
      "p99_ms_per_step": 415.0391277400021,
      "mean_encode_ms": 269.48625736842195,
      "mean_predict_ms": 141.7729865789472,
      "effective_hz": 2.4305196612396656,
      "meets_10hz": false,
      "meets_30hz": false,
      "first_miss_10hz": 1,
      "first_miss_30hz": 1,
      "oom_step": null,
      "memory_growth_mb_per_step": 0.0,
      "alloc_mb_first": 788.417024,
      "alloc_mb_last": 788.417024,
      "est_wall_s": 19.137404976278063,
      "est_cost_usd": 0.004252756661395125
    }
  ]
}

==> scripts/modal_validate/v8/results/v8_c1_a100_80gb_vjepa2_vitg.json <==
{"workload": "vjepa2", "gpu_name": "A100-80GB", "model_id": "facebook/vjepa2-vitg-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 85.094825984, "load_time_s": 29.274842023849487, "load_failed": false, "n_params": 1034555264, "weight_mem_mb": 2090.17088, "arch": {"n_layers_enc": 40, "n_layers_pred": 12, "hidden_size_enc": 1408, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 229.85947499999781, "t_predict_ms": 61.591669999998544, "t_total_ms": 291.68302499999754, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 229.57831300000464, "t_predict_ms": 60.75688800000023, "t_total_ms": 290.5620540000058, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 230.22002200001168, "t_predict_ms": 60.565306000000874, "t_total_ms": 291.014969999992, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 229.55633200000136, "t_predict_ms": 60.69682599999737, "t_total_ms": 290.5010860000061, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 230.11850000000322, "t_predict_ms": 60.678531999997176, "t_total_ms": 291.06583600000135, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 230.09312799999293, "t_predict_ms": 60.87366799999927, "t_total_ms": 291.1994570000047, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 229.7412329999986, "t_predict_ms": 61.02144299998713, "t_total_ms": 291.015869000006, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 230.27122300000258, "t_predict_ms": 60.83472000000256, "t_total_ms": 291.38599800000975, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 229.41401799999994, "t_predict_ms": 60.75676599999724, "t_total_ms": 290.4237319999936, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 230.21893400000693, "t_predict_ms": 60.69017300001178, "t_total_ms": 291.09173800000576, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 229.92678900000385, "t_predict_ms": 60.80069499999752, "t_total_ms": 290.9636580000097, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 229.4989689999909, "t_predict_ms": 60.69171999999412, "t_total_ms": 290.41861900000754, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 229.43958099999406, "t_predict_ms": 60.89062399999534, "t_total_ms": 290.59023100001014, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 229.3556000000052, "t_predict_ms": 61.38964299999827, "t_total_ms": 290.99265600000024, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 229.678002, "t_predict_ms": 60.49518300000045, "t_total_ms": 290.38937299999645, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 229.9889009999987, "t_predict_ms": 60.76938600000403, "t_total_ms": 290.99125199999776, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 230.0932189999969, "t_predict_ms": 60.78549500000463, "t_total_ms": 291.10013200001106, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 229.77210000000525, "t_predict_ms": 60.85813099998916, "t_total_ms": 290.89679099999444, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 229.53757899999516, "t_predict_ms": 61.01588999999308, "t_total_ms": 290.78991299999757, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 228.98234099999115, "t_predict_ms": 60.800491999998485, "t_total_ms": 290.02296699999874, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 230.70850199999882, "t_predict_ms": 60.5205600000005, "t_total_ms": 291.40514300000575, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 230.69527399999856, "t_predict_ms": 61.04113799999311, "t_total_ms": 291.920116, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 230.27092899999957, "t_predict_ms": 61.18044500000508, "t_total_ms": 291.64364000000376, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 229.69732100000329, "t_predict_ms": 60.54107799999997, "t_total_ms": 290.4036899999909, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 230.78107400000647, "t_predict_ms": 63.51801899999998, "t_total_ms": 294.52442800000256, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 230.26367200000664, "t_predict_ms": 60.80521399999839, "t_total_ms": 291.28863300000774, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 229.49183000000062, "t_predict_ms": 60.62005000001136, "t_total_ms": 290.3167369999977, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 229.70686099999682, "t_predict_ms": 60.5275069999891, "t_total_ms": 290.44009600001175, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 231.37587000000792, "t_predict_ms": 60.657516999995664, "t_total_ms": 292.25775300000123, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 230.70298900000807, "t_predict_ms": 60.719801000004736, "t_total_ms": 291.61948600000187, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 231.30749199999912, "t_predict_ms": 60.539031000004684, "t_total_ms": 291.9906169999962, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 230.551253999991, "t_predict_ms": 60.780950000008716, "t_total_ms": 291.5136419999982, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 229.99618000000055, "t_predict_ms": 60.53793200000257, "t_total_ms": 290.73313900001096, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 230.96016399999542, "t_predict_ms": 60.67267299999912, "t_total_ms": 291.77417100000014, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 231.26886399998625, "t_predict_ms": 60.76307700000427, "t_total_ms": 292.2424329999984, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 230.82796799999983, "t_predict_ms": 60.68363800000043, "t_total_ms": 291.68789399999184, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 231.05203000000074, "t_predict_ms": 60.614587999992864, "t_total_ms": 291.8544249999968, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 229.54756600000792, "t_predict_ms": 60.41242800000646, "t_total_ms": 290.1640050000083, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 229.81367399999897, "t_predict_ms": 60.584880999996926, "t_total_ms": 290.61569299999235, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 229.67544200000134, "t_predict_ms": 60.62714000000824, "t_total_ms": 290.4987349999999, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 229.63365499998645, "t_predict_ms": 60.5794359999976, "t_total_ms": 290.39817099999254, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 229.51112799999862, "t_predict_ms": 60.67176700000232, "t_total_ms": 290.38625700000864, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 231.21563799999478, "t_predict_ms": 60.88219099999037, "t_total_ms": 292.29181099999835, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 231.2940019999985, "t_predict_ms": 60.657175000002894, "t_total_ms": 292.1495579999913, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 231.48205799999744, "t_predict_ms": 61.19372599999906, "t_total_ms": 292.913489, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 231.2873489999987, "t_predict_ms": 60.6795730000016, "t_total_ms": 292.1926520000113, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 231.35297999999693, "t_predict_ms": 60.9193490000024, "t_total_ms": 292.4998839999944, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 231.10434899999177, "t_predict_ms": 60.565060000001836, "t_total_ms": 291.84363900000676, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 230.54818900000384, "t_predict_ms": 60.501545999997575, "t_total_ms": 291.2568090000036, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 231.23099099998967, "t_predict_ms": 60.48153700000114, "t_total_ms": 291.87625800000205, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 229.63428500000305, "t_predict_ms": 60.74253699999588, "t_total_ms": 290.6090050000074, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 229.34197700000425, "t_predict_ms": 60.71973699999944, "t_total_ms": 290.28068200000234, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 230.0448729999971, "t_predict_ms": 60.700068000002716, "t_total_ms": 290.97234600000377, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 229.6615230000043, "t_predict_ms": 60.545091999998135, "t_total_ms": 290.4130489999943, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 229.57481499999233, "t_predict_ms": 60.61806200000319, "t_total_ms": 290.40397299999654, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 231.42802699999265, "t_predict_ms": 60.92583000000218, "t_total_ms": 292.6069839999883, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 230.07644000000482, "t_predict_ms": 60.62492699999211, "t_total_ms": 290.92782799999384, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 229.68735399999218, "t_predict_ms": 60.64467099999149, "t_total_ms": 290.5623790000078, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 229.92879999999616, "t_predict_ms": 60.66758200000777, "t_total_ms": 290.81069400000104, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 229.94287600000973, "t_predict_ms": 60.59225799999979, "t_total_ms": 290.7227200000051, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 230.84777999999062, "t_predict_ms": 60.75547799999015, "t_total_ms": 291.80120899999906, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 231.32095700000832, "t_predict_ms": 60.53927700000372, "t_total_ms": 292.0329550000105, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 231.55120999999212, "t_predict_ms": 60.625694999998814, "t_total_ms": 292.37312500001167, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 230.51020000001188, "t_predict_ms": 60.54240100000641, "t_total_ms": 291.22426499999676, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 230.94596900000397, "t_predict_ms": 60.773090000012076, "t_total_ms": 291.9194309999966, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 230.0605289999993, "t_predict_ms": 60.77136200001121, "t_total_ms": 291.0314949999986, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 231.40051100000392, "t_predict_ms": 60.94522899999788, "t_total_ms": 292.57203399998843, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 231.1390680000045, "t_predict_ms": 62.16536400000905, "t_total_ms": 293.54625599999906, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 230.01419000000567, "t_predict_ms": 60.963686999997435, "t_total_ms": 291.2102529999885, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 230.79697400000043, "t_predict_ms": 60.58560900000032, "t_total_ms": 291.5950200000026, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 230.31047900001056, "t_predict_ms": 60.72049499999821, "t_total_ms": 291.26072499998656, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 230.87054900000226, "t_predict_ms": 60.44464600000765, "t_total_ms": 291.4986349999964, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 230.86917700000242, "t_predict_ms": 68.58218600000043, "t_total_ms": 299.67719699999407, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 231.17731000000674, "t_predict_ms": 60.715036999994254, "t_total_ms": 292.1066749999994, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 231.45759899999518, "t_predict_ms": 60.755888000002756, "t_total_ms": 292.41019600000584, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 230.67188800000338, "t_predict_ms": 60.747477999996136, "t_total_ms": 291.65148699999577, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 231.29229599999235, "t_predict_ms": 60.7501239999948, "t_total_ms": 292.241611999998, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 232.13980900000308, "t_predict_ms": 60.51419100000999, "t_total_ms": 292.81131400000504, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 231.36188699999138, "t_predict_ms": 61.012110999996594, "t_total_ms": 292.60668299998827, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 231.0989540000037, "t_predict_ms": 60.64720999999906, "t_total_ms": 291.90657899999906, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 230.43980199999226, "t_predict_ms": 60.609772999995926, "t_total_ms": 291.25332099999923, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 229.69781000000467, "t_predict_ms": 60.5758219999899, "t_total_ms": 290.447106000002, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 229.61141599999735, "t_predict_ms": 60.18548300001214, "t_total_ms": 289.9502979999937, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 229.55732900000214, "t_predict_ms": 60.499103000012155, "t_total_ms": 290.22858199999746, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 232.45648199998925, "t_predict_ms": 60.54989099999375, "t_total_ms": 293.2174409999959, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 232.23646900000006, "t_predict_ms": 60.69262000001174, "t_total_ms": 293.1054530000097, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 231.72790499999962, "t_predict_ms": 60.976895000010245, "t_total_ms": 292.8696199999905, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 232.00220500000057, "t_predict_ms": 61.193363999990424, "t_total_ms": 293.3844309999927, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 231.36353300000678, "t_predict_ms": 60.57145200000491, "t_total_ms": 292.1044550000005, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 232.54572199999757, "t_predict_ms": 61.057696999995414, "t_total_ms": 293.78156399999966, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 232.68170900000484, "t_predict_ms": 60.64274700000283, "t_total_ms": 293.46209899999565, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 232.38435099999322, "t_predict_ms": 61.13472699999534, "t_total_ms": 293.7187450000067, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 231.95316199999638, "t_predict_ms": 60.63694400000941, "t_total_ms": 292.7537950000101, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 231.00727500001028, "t_predict_ms": 61.09090900000069, "t_total_ms": 292.3077439999986, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 231.44442999999626, "t_predict_ms": 60.40878800000371, "t_total_ms": 292.0133060000012, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 231.1121440000079, "t_predict_ms": 60.561272000001054, "t_total_ms": 291.842453000001, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 231.1478170000072, "t_predict_ms": 60.775496999994516, "t_total_ms": 292.13691399999675, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 232.3182490000022, "t_predict_ms": 60.81845399999963, "t_total_ms": 293.26801800000624, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 232.3621609999975, "t_predict_ms": 60.803105000005075, "t_total_ms": 293.3800590000004, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 231.61413299999367, "t_predict_ms": 60.42606099998693, "t_total_ms": 292.19548399998985, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 232.34422500000562, "t_predict_ms": 60.76329199999009, "t_total_ms": 293.33432500000356, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 231.07200500000147, "t_predict_ms": 60.87205999999412, "t_total_ms": 292.0792859999892, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 231.62135699999453, "t_predict_ms": 60.62671799999464, "t_total_ms": 292.4340769999958, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 231.80511899998635, "t_predict_ms": 60.495647999999846, "t_total_ms": 292.4638679999987, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 231.17195599999718, "t_predict_ms": 60.67743599999176, "t_total_ms": 292.02123999999685, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 230.5647860000022, "t_predict_ms": 60.474739, "t_total_ms": 291.19363799999576, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 230.11251100000152, "t_predict_ms": 60.386188999999035, "t_total_ms": 290.63069100000405, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 232.1987929999949, "t_predict_ms": 60.524635000007265, "t_total_ms": 292.8858479999974, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 231.51903599999457, "t_predict_ms": 61.01822399999435, "t_total_ms": 292.6756009999991, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 230.73320899999317, "t_predict_ms": 60.70759199999998, "t_total_ms": 291.6683680000034, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 232.1043809999992, "t_predict_ms": 61.00373099999956, "t_total_ms": 293.2914529999948, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 231.54262099998846, "t_predict_ms": 60.55633599999055, "t_total_ms": 292.26399899999933, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 231.98526899999194, "t_predict_ms": 60.54221600000176, "t_total_ms": 292.6729659999978, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 231.9739349999992, "t_predict_ms": 60.469220000001656, "t_total_ms": 292.5949779999968, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 231.5752380000049, "t_predict_ms": 60.75245600000301, "t_total_ms": 292.52987899999994, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 231.15027100000418, "t_predict_ms": 60.71545300000025, "t_total_ms": 292.0796949999982, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 231.45813700000417, "t_predict_ms": 61.038331000005996, "t_total_ms": 292.66393000000335, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 231.88575000000355, "t_predict_ms": 61.10117499999035, "t_total_ms": 293.1895180000055, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 231.6900769999961, "t_predict_ms": 60.8585970000064, "t_total_ms": 292.78233700000555, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 232.18732200000147, "t_predict_ms": 60.792798000008474, "t_total_ms": 293.2138820000034, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 232.09728999999868, "t_predict_ms": 60.82840099999487, "t_total_ms": 293.1482359999933, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 231.1627759999908, "t_predict_ms": 61.076432999996655, "t_total_ms": 292.4548160000029, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 231.75261800000158, "t_predict_ms": 60.900406000001794, "t_total_ms": 292.8809979999869, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 232.0940709999917, "t_predict_ms": 60.62001599998723, "t_total_ms": 292.93333200000404, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 231.37812100000588, "t_predict_ms": 60.83277700000167, "t_total_ms": 292.37943799999755, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 231.5344970000126, "t_predict_ms": 60.44212799999116, "t_total_ms": 292.16548799999487, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 231.98424100000636, "t_predict_ms": 61.21043099999213, "t_total_ms": 293.4016149999934, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 231.6885099999979, "t_predict_ms": 60.917828000000895, "t_total_ms": 292.81238800000153, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 231.10136799999736, "t_predict_ms": 60.4676390000094, "t_total_ms": 291.753221999997, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 231.6062410000086, "t_predict_ms": 60.5991040000049, "t_total_ms": 292.36021900000253, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 231.22718399999087, "t_predict_ms": 60.994124000004035, "t_total_ms": 292.4354790000052, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 232.50062500000013, "t_predict_ms": 60.59398299998975, "t_total_ms": 293.32099799999867, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 231.3875170000017, "t_predict_ms": 61.12590700000453, "t_total_ms": 292.7120349999939, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 232.95925700000453, "t_predict_ms": 60.60875400000043, "t_total_ms": 293.7086149999999, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 231.53224400000738, "t_predict_ms": 60.50732500000322, "t_total_ms": 292.2023920000072, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 231.2573709999981, "t_predict_ms": 64.67627700000378, "t_total_ms": 296.0851760000054, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 231.70316099999866, "t_predict_ms": 60.65007499999808, "t_total_ms": 292.55875900000206, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 231.73613599999499, "t_predict_ms": 61.487933999998745, "t_total_ms": 293.4290230000016, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 231.47155200000213, "t_predict_ms": 60.89464599999417, "t_total_ms": 292.5771929999996, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 232.12854700000207, "t_predict_ms": 60.97599999999659, "t_total_ms": 293.31998700000383, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 231.90958899999714, "t_predict_ms": 60.65801700000861, "t_total_ms": 292.78485899999396, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 231.0715320000014, "t_predict_ms": 61.057804000000715, "t_total_ms": 292.34018199998957, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 232.1615799999961, "t_predict_ms": 61.19891500000563, "t_total_ms": 293.5617299999933, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 232.45926700001007, "t_predict_ms": 60.649678000004315, "t_total_ms": 293.3114480000114, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 232.30273500000465, "t_predict_ms": 61.248075999998264, "t_total_ms": 293.7834310000085, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 231.31460799999104, "t_predict_ms": 60.8832260000014, "t_total_ms": 292.4001509999954, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 231.65124899999512, "t_predict_ms": 60.61302400001978, "t_total_ms": 292.4741880000141, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 232.51535400001444, "t_predict_ms": 60.628564000012375, "t_total_ms": 293.3763220000003, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 231.52991499998166, "t_predict_ms": 61.16132599998991, "t_total_ms": 292.9401490000032, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 231.66356300001212, "t_predict_ms": 60.89889399999038, "t_total_ms": 292.80269099999146, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 232.78172700000255, "t_predict_ms": 60.82381800001713, "t_total_ms": 293.83255300001565, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 232.12179000000788, "t_predict_ms": 61.36647499999981, "t_total_ms": 293.7241799999981, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 232.25961399998596, "t_predict_ms": 60.95250800001395, "t_total_ms": 293.43885599999453, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 231.91265299999486, "t_predict_ms": 61.1939509999786, "t_total_ms": 293.3290940000006, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 232.19345700002236, "t_predict_ms": 60.680305999994744, "t_total_ms": 293.1160660000103, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 231.06247900000199, "t_predict_ms": 60.86088600000039, "t_total_ms": 292.14837799997895, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 232.19504200000074, "t_predict_ms": 60.7652230000042, "t_total_ms": 293.19373799998516, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 232.2888899999782, "t_predict_ms": 61.918594999980314, "t_total_ms": 294.44401700001777, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 231.95713999999157, "t_predict_ms": 61.18858400000704, "t_total_ms": 293.37938999998414, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 231.41297099999747, "t_predict_ms": 60.706972999980735, "t_total_ms": 292.3508620000064, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 232.40058700000077, "t_predict_ms": 61.22253699999192, "t_total_ms": 293.86587999999847, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 232.11688000000663, "t_predict_ms": 60.744775000017626, "t_total_ms": 293.09229599999753, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 231.7440260000012, "t_predict_ms": 61.13495600001784, "t_total_ms": 293.1212979999884, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 232.42891800001075, "t_predict_ms": 60.854229999989684, "t_total_ms": 293.4906719999901, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 232.196292999987, "t_predict_ms": 60.76977099999681, "t_total_ms": 293.1982519999963, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 232.68275699999208, "t_predict_ms": 61.13539400001855, "t_total_ms": 294.03261000001635, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 231.9524030000082, "t_predict_ms": 60.85910600000943, "t_total_ms": 293.0278430000044, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 231.74040699998955, "t_predict_ms": 60.93640299999947, "t_total_ms": 292.90135600001577, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 232.0900130000041, "t_predict_ms": 61.68746199998054, "t_total_ms": 294.077193000021, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 231.7632070000002, "t_predict_ms": 60.647915000004105, "t_total_ms": 292.637405000022, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 232.7039099999979, "t_predict_ms": 60.75359499999422, "t_total_ms": 293.67263700001445, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 232.52086599998734, "t_predict_ms": 60.83486400001448, "t_total_ms": 293.581128999989, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 232.25833000000762, "t_predict_ms": 60.83008500002052, "t_total_ms": 293.3182870000053, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 230.9381450000103, "t_predict_ms": 60.81235100000981, "t_total_ms": 291.95913899999937, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 231.5829039999926, "t_predict_ms": 60.812803999994, "t_total_ms": 292.61639800000694, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 232.69894099999533, "t_predict_ms": 60.950742000017044, "t_total_ms": 293.85555799998997, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 231.90574899999206, "t_predict_ms": 61.09844400000952, "t_total_ms": 293.22399099999075, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 232.298706999984, "t_predict_ms": 60.60112899999126, "t_total_ms": 293.14350399999967, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 232.701201999987, "t_predict_ms": 61.07580399998369, "t_total_ms": 294.0083660000141, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 232.7556799999968, "t_predict_ms": 60.840783000003285, "t_total_ms": 293.8242159999902, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 231.62326700000335, "t_predict_ms": 61.38336600000116, "t_total_ms": 293.2265780000023, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 232.1115690000113, "t_predict_ms": 61.31133299999192, "t_total_ms": 293.6669219999999, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 231.4611219999847, "t_predict_ms": 60.679889999988745, "t_total_ms": 292.35874799999806, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 232.3422419999872, "t_predict_ms": 60.75881499998559, "t_total_ms": 293.33273299999973, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 230.53849499999046, "t_predict_ms": 61.039700000009134, "t_total_ms": 291.80779499998266, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 231.0275289999879, "t_predict_ms": 60.53398800000309, "t_total_ms": 291.7733980000037, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 232.04174999997917, "t_predict_ms": 61.126707999989094, "t_total_ms": 293.39551699999333, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 231.5014559999895, "t_predict_ms": 61.042463999996244, "t_total_ms": 292.770116000014, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 232.09190000000035, "t_predict_ms": 60.86399699998424, "t_total_ms": 293.1792679999887, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 230.62826899999322, "t_predict_ms": 60.68481699998074, "t_total_ms": 291.5375170000232, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 232.55970700000717, "t_predict_ms": 60.88047900001925, "t_total_ms": 293.6648509999884, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 231.68792100000246, "t_predict_ms": 60.9317700000247, "t_total_ms": 292.8325990000076, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 232.7578739999865, "t_predict_ms": 61.196741000003385, "t_total_ms": 294.17315500000996, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 232.42812899999876, "t_predict_ms": 60.69106299997884, "t_total_ms": 293.3353429999954, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 232.25322399997594, "t_predict_ms": 61.18594099999086, "t_total_ms": 293.669752999989, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 231.7479339999977, "t_predict_ms": 60.93506799999204, "t_total_ms": 292.9265199999804, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 232.34626999999364, "t_predict_ms": 60.70202099999733, "t_total_ms": 293.27336700001183, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 231.315163000005, "t_predict_ms": 61.274402999998756, "t_total_ms": 292.8186750000066, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 230.7488200000023, "t_predict_ms": 60.71671899999842, "t_total_ms": 291.69448299998635, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 232.07012299999974, "t_predict_ms": 61.480796000012106, "t_total_ms": 293.773759000004, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_a100_80gb_vjepa2_vith.json <==
{"workload": "vjepa2", "gpu_name": "A100-80GB", "model_id": "facebook/vjepa2-vith-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 85.094825984, "load_time_s": 13.784730672836304, "load_failed": false, "n_params": 653930880, "weight_mem_mb": 1311.691264, "arch": {"n_layers_enc": 32, "n_layers_pred": 12, "hidden_size_enc": 1280, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 183.4180019999998, "t_predict_ms": 63.862929999999096, "t_total_ms": 247.37684299999785, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 184.19315899999944, "t_predict_ms": 63.39981100000003, "t_total_ms": 247.74206900000095, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 183.58081799999937, "t_predict_ms": 63.0973819999987, "t_total_ms": 246.77214599999786, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 183.4334559999995, "t_predict_ms": 63.671510999999015, "t_total_ms": 247.21539499999778, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 183.31233099999977, "t_predict_ms": 63.75284499999978, "t_total_ms": 247.18389999999957, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 184.45400599999928, "t_predict_ms": 63.31235899999754, "t_total_ms": 247.89444500000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 183.30973100000136, "t_predict_ms": 63.83157399999817, "t_total_ms": 247.23304699999815, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 183.70062099999984, "t_predict_ms": 64.4380929999997, "t_total_ms": 248.26345800000027, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 183.21316100000118, "t_predict_ms": 63.7150639999966, "t_total_ms": 247.03755000000172, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 183.9820490000008, "t_predict_ms": 63.696018000001686, "t_total_ms": 247.79640899999933, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 184.17244800000176, "t_predict_ms": 63.831070999999184, "t_total_ms": 248.0920950000005, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 184.3000169999982, "t_predict_ms": 63.81564200000156, "t_total_ms": 248.2228690000028, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 184.29193500000096, "t_predict_ms": 63.385114999999104, "t_total_ms": 247.79675299999937, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 183.50204600000097, "t_predict_ms": 63.53120800000056, "t_total_ms": 247.12389499999787, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 183.51808999999975, "t_predict_ms": 64.18377399999997, "t_total_ms": 248.00667799999943, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 185.19597799999943, "t_predict_ms": 63.76603100000011, "t_total_ms": 249.09913600000166, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 184.3988259999989, "t_predict_ms": 64.13692699999984, "t_total_ms": 248.66990499999986, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 184.83298700000006, "t_predict_ms": 64.2890929999993, "t_total_ms": 249.23052300000137, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 184.49545300000025, "t_predict_ms": 63.18404700000002, "t_total_ms": 247.76999999999916, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 184.1653480000005, "t_predict_ms": 63.83217400000163, "t_total_ms": 248.10322100000093, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 184.50810299999887, "t_predict_ms": 63.98440999999977, "t_total_ms": 248.61080599999852, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 184.14330400000267, "t_predict_ms": 63.29646800000077, "t_total_ms": 247.56561699999935, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 183.57463499999938, "t_predict_ms": 63.615185999999824, "t_total_ms": 247.3304760000019, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 184.26621900000129, "t_predict_ms": 63.890432999997415, "t_total_ms": 248.27922300000083, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 184.84696100000164, "t_predict_ms": 63.65310800000046, "t_total_ms": 248.60310300000066, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 184.2530310000008, "t_predict_ms": 63.30430199999881, "t_total_ms": 247.67627700000006, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 184.69460500000068, "t_predict_ms": 64.09756300000069, "t_total_ms": 248.90076300000175, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 184.4123900000021, "t_predict_ms": 64.19540200000284, "t_total_ms": 248.69651799999914, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 185.45124299999927, "t_predict_ms": 63.61663300000231, "t_total_ms": 249.17378600000362, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 183.57614299999625, "t_predict_ms": 63.61187499999943, "t_total_ms": 247.29581999999795, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 184.52195900000135, "t_predict_ms": 63.684601000005614, "t_total_ms": 248.2948159999978, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 183.5918339999978, "t_predict_ms": 63.62985799999876, "t_total_ms": 247.33754900000093, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 185.1824589999964, "t_predict_ms": 64.18748299999777, "t_total_ms": 249.47972700000065, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 184.6225050000001, "t_predict_ms": 63.675922000001606, "t_total_ms": 248.38879699999694, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 184.19490299999808, "t_predict_ms": 63.430230999998116, "t_total_ms": 247.73808600000535, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 183.48464399999642, "t_predict_ms": 63.82218699999953, "t_total_ms": 247.41851099999934, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 185.53400499999384, "t_predict_ms": 63.7107260000036, "t_total_ms": 249.35140199999495, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 184.40413399999755, "t_predict_ms": 64.04695700000218, "t_total_ms": 248.55133000000507, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 183.83718100000124, "t_predict_ms": 64.58185199999633, "t_total_ms": 248.5096720000044, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 185.44507400000043, "t_predict_ms": 64.148007, "t_total_ms": 249.7093779999986, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 183.82376299999947, "t_predict_ms": 63.35457000000133, "t_total_ms": 247.30117299999677, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 184.44966999999934, "t_predict_ms": 63.44459799999669, "t_total_ms": 248.01402199999956, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 185.2335459999992, "t_predict_ms": 63.85370599999618, "t_total_ms": 249.19972400000034, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 184.61566599999912, "t_predict_ms": 63.34202600000083, "t_total_ms": 248.05045499999778, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 183.82278599999324, "t_predict_ms": 63.745693000001324, "t_total_ms": 247.67823599999872, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 183.82798600000427, "t_predict_ms": 63.51314600000535, "t_total_ms": 247.45636000000104, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 183.76629000000122, "t_predict_ms": 64.19384499999836, "t_total_ms": 248.06276800000404, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 183.8260530000042, "t_predict_ms": 63.31426400000595, "t_total_ms": 247.2497620000027, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 184.0029959999967, "t_predict_ms": 64.29649700000084, "t_total_ms": 248.40503200000086, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 185.3375270000015, "t_predict_ms": 64.01509999999888, "t_total_ms": 249.4651769999976, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 185.5319719999997, "t_predict_ms": 63.86387599999921, "t_total_ms": 249.507126999994, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 184.34712700000233, "t_predict_ms": 63.81030499999696, "t_total_ms": 248.24899400000078, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 184.54983200000186, "t_predict_ms": 63.98301799999473, "t_total_ms": 248.63983100000553, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 183.5980740000025, "t_predict_ms": 63.38645800000364, "t_total_ms": 247.10307400000175, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 185.38159300000245, "t_predict_ms": 64.0179130000007, "t_total_ms": 249.4922599999967, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 184.84770099999537, "t_predict_ms": 64.0642910000011, "t_total_ms": 249.01706800000056, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 183.76109999999812, "t_predict_ms": 63.29470400000048, "t_total_ms": 247.1795570000026, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 183.5818699999976, "t_predict_ms": 63.59651200000371, "t_total_ms": 247.2700540000048, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 185.5909149999988, "t_predict_ms": 64.39727500000458, "t_total_ms": 250.10362700000144, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 185.7142610000011, "t_predict_ms": 64.22571299999902, "t_total_ms": 250.05991900000168, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 185.9615130000023, "t_predict_ms": 64.58425099999943, "t_total_ms": 250.6661500000007, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 184.0974039999992, "t_predict_ms": 63.3257080000007, "t_total_ms": 247.51532500000195, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 183.819622999998, "t_predict_ms": 63.833891999998116, "t_total_ms": 247.76949299999984, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 185.76047300000198, "t_predict_ms": 64.274048999998, "t_total_ms": 250.14473800000303, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 186.30084600000174, "t_predict_ms": 63.73949599999662, "t_total_ms": 250.15354399999978, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 185.53336900000517, "t_predict_ms": 64.20935799999938, "t_total_ms": 249.87693999999294, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 185.0105679999956, "t_predict_ms": 63.83956399999846, "t_total_ms": 248.9563110000006, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 185.06975399999703, "t_predict_ms": 63.82619899999753, "t_total_ms": 248.99670199999946, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 185.82842400000033, "t_predict_ms": 64.1733210000055, "t_total_ms": 250.105008999995, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 185.83031299999675, "t_predict_ms": 64.17732799999953, "t_total_ms": 250.11469300000044, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 184.95974900000078, "t_predict_ms": 64.24808100000234, "t_total_ms": 249.3226860000064, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 184.00063100000352, "t_predict_ms": 63.91246999999822, "t_total_ms": 248.02328900000248, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 184.91202999999956, "t_predict_ms": 64.08961399999669, "t_total_ms": 249.12944500000123, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 186.94601600000027, "t_predict_ms": 64.41191000000401, "t_total_ms": 251.46713000000176, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 185.7644460000003, "t_predict_ms": 63.24460700000145, "t_total_ms": 249.11978100000454, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 185.11929000000293, "t_predict_ms": 64.39497799999572, "t_total_ms": 249.64156699999762, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 184.177640999998, "t_predict_ms": 63.878467999998634, "t_total_ms": 248.16590400000393, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 186.6795039999971, "t_predict_ms": 64.40984599999666, "t_total_ms": 251.19239299999663, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 186.07477399999794, "t_predict_ms": 64.04625199999714, "t_total_ms": 250.2313729999983, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 184.4693429999964, "t_predict_ms": 63.67214999999504, "t_total_ms": 248.2717480000005, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 185.3536089999963, "t_predict_ms": 64.09893200000027, "t_total_ms": 249.56459100000217, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 185.67613500000135, "t_predict_ms": 63.85296999999923, "t_total_ms": 249.6388610000011, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 184.94594399999897, "t_predict_ms": 64.26421300000129, "t_total_ms": 249.3173980000023, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 184.0193439999993, "t_predict_ms": 64.23586900000089, "t_total_ms": 248.36449899999735, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 184.5960219999938, "t_predict_ms": 63.77007399999712, "t_total_ms": 248.4554540000019, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 185.8395629999947, "t_predict_ms": 64.35818799999993, "t_total_ms": 250.3273750000048, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 185.52934999999593, "t_predict_ms": 64.22871600000235, "t_total_ms": 249.8667599999962, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 186.2403010000051, "t_predict_ms": 63.68331100000546, "t_total_ms": 250.0327870000021, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 185.40807699999817, "t_predict_ms": 64.04167200000188, "t_total_ms": 249.54248299999904, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 183.97766999999732, "t_predict_ms": 63.97699100000409, "t_total_ms": 248.0952330000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 184.73421499999887, "t_predict_ms": 64.07514500000389, "t_total_ms": 248.90191400000106, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 185.6697370000049, "t_predict_ms": 64.13372600000145, "t_total_ms": 249.92167399999943, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 185.94028500000093, "t_predict_ms": 63.925625999999625, "t_total_ms": 249.9737740000043, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 185.92865399999425, "t_predict_ms": 64.20914799999622, "t_total_ms": 250.24559599999918, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 185.70966299999725, "t_predict_ms": 63.51078699999846, "t_total_ms": 249.32086900000172, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 185.59155599999855, "t_predict_ms": 64.490708000001, "t_total_ms": 250.2087909999986, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 185.93022299999973, "t_predict_ms": 64.35020800000046, "t_total_ms": 250.38849399999918, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 186.06714399999902, "t_predict_ms": 64.66070099999399, "t_total_ms": 250.82137100000068, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 186.81230800000037, "t_predict_ms": 64.4468699999976, "t_total_ms": 251.38188900000102, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 185.5897060000018, "t_predict_ms": 64.32912900000076, "t_total_ms": 250.0261379999955, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 185.18016899999878, "t_predict_ms": 64.2325580000005, "t_total_ms": 249.50923899999822, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 186.0556580000008, "t_predict_ms": 63.879645000000096, "t_total_ms": 250.03666299999594, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 185.79477800000177, "t_predict_ms": 64.74820700000095, "t_total_ms": 250.6619879999974, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 187.08065399999896, "t_predict_ms": 64.34047100000129, "t_total_ms": 251.5293860000014, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 185.39899900000023, "t_predict_ms": 64.2941730000004, "t_total_ms": 249.78561600000404, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 185.86465199999935, "t_predict_ms": 64.06552300000357, "t_total_ms": 250.03793900000204, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 185.3796970000019, "t_predict_ms": 64.23793700000147, "t_total_ms": 249.72335300000026, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 185.53213300000237, "t_predict_ms": 64.5676359999996, "t_total_ms": 250.18837499999336, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 185.74542700000052, "t_predict_ms": 63.930941999998936, "t_total_ms": 249.7843720000006, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 185.22309700000505, "t_predict_ms": 64.27482800000206, "t_total_ms": 249.6045250000023, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 185.53476199999608, "t_predict_ms": 64.23508300000691, "t_total_ms": 249.87766800000344, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 185.14302599999866, "t_predict_ms": 64.53089899999753, "t_total_ms": 249.78527400000416, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 185.91308599999934, "t_predict_ms": 64.29548699999543, "t_total_ms": 250.31571499999927, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 185.09683799999976, "t_predict_ms": 64.12691899999601, "t_total_ms": 249.31255500000304, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 185.97812299999816, "t_predict_ms": 64.22210899999925, "t_total_ms": 250.30311499999414, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 185.82132899999948, "t_predict_ms": 64.38085700000329, "t_total_ms": 250.2912429999995, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 187.12890999999843, "t_predict_ms": 64.40311800000131, "t_total_ms": 251.6448299999965, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 185.47848400000078, "t_predict_ms": 64.25658299999526, "t_total_ms": 249.88653199999789, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 186.29176700000016, "t_predict_ms": 64.90324799999314, "t_total_ms": 251.31063100000262, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 185.85914899999523, "t_predict_ms": 65.15088300000116, "t_total_ms": 251.12150100000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 185.17909699999535, "t_predict_ms": 63.982727999999156, "t_total_ms": 249.27095999999693, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 185.70196900000013, "t_predict_ms": 63.97540500000076, "t_total_ms": 249.76849500000498, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 186.47042699999616, "t_predict_ms": 64.86139900000154, "t_total_ms": 251.4581739999997, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 186.12723900000105, "t_predict_ms": 64.66750499999563, "t_total_ms": 250.90299599999355, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 185.89109199999854, "t_predict_ms": 64.22765499999628, "t_total_ms": 250.21985600000107, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 185.65593400000324, "t_predict_ms": 64.48666799999359, "t_total_ms": 250.2527480000012, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 186.91284500000194, "t_predict_ms": 64.26885199999788, "t_total_ms": 251.2925350000046, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 185.84737300000143, "t_predict_ms": 64.41642700000472, "t_total_ms": 250.368954999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 184.32886700000495, "t_predict_ms": 64.17214500000057, "t_total_ms": 248.62428200000153, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 186.0317000000009, "t_predict_ms": 64.7310590000032, "t_total_ms": 250.8854379999974, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 185.94532299999855, "t_predict_ms": 64.31927999999942, "t_total_ms": 250.3722140000022, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 186.7311669999978, "t_predict_ms": 64.37832000000299, "t_total_ms": 251.21913099999915, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 185.34197900000038, "t_predict_ms": 64.32017800000267, "t_total_ms": 249.76875799999476, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 186.45079200000225, "t_predict_ms": 65.07079700000418, "t_total_ms": 251.64400900000317, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 186.41945800000315, "t_predict_ms": 64.38772500000312, "t_total_ms": 250.91749000000618, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 185.15098599999646, "t_predict_ms": 64.42040599999643, "t_total_ms": 249.69944200000072, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 186.31378100000262, "t_predict_ms": 64.43649500000248, "t_total_ms": 250.85971099999682, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 184.22087700000134, "t_predict_ms": 63.779360999994594, "t_total_ms": 248.10830999999922, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 187.1838650000015, "t_predict_ms": 64.51016399999787, "t_total_ms": 251.8013800000034, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 185.90973199999894, "t_predict_ms": 64.1891209999983, "t_total_ms": 250.22254499999974, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 187.1353659999997, "t_predict_ms": 64.42865100000006, "t_total_ms": 251.6712490000046, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 186.283447000001, "t_predict_ms": 64.44529200000204, "t_total_ms": 250.8396779999984, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 187.34143900000078, "t_predict_ms": 64.17765999999858, "t_total_ms": 251.64934300000397, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 184.89536999999956, "t_predict_ms": 64.28043200000388, "t_total_ms": 249.2822329999953, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 185.55337699999797, "t_predict_ms": 64.8311870000029, "t_total_ms": 250.474202999996, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 186.80461699999995, "t_predict_ms": 64.90798100000461, "t_total_ms": 251.82360700000572, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 185.6139859999999, "t_predict_ms": 64.52811800000546, "t_total_ms": 250.25254199999836, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 186.7990459999973, "t_predict_ms": 64.67819000000219, "t_total_ms": 251.58356600000076, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 186.96489199999888, "t_predict_ms": 64.53147299999529, "t_total_ms": 251.61230199999807, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 186.13759800000196, "t_predict_ms": 64.5384749999991, "t_total_ms": 250.78600000000506, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 187.339350000002, "t_predict_ms": 64.44352700000167, "t_total_ms": 251.90923599999593, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 185.68977700000033, "t_predict_ms": 64.650376000003, "t_total_ms": 250.44800599999917, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 186.83269699999983, "t_predict_ms": 64.33601900000241, "t_total_ms": 251.27408299999843, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 185.5632780000036, "t_predict_ms": 64.94260699999899, "t_total_ms": 250.63288400000516, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 186.86267900000075, "t_predict_ms": 64.469840000001, "t_total_ms": 251.46298399999978, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 186.1180049999973, "t_predict_ms": 64.84353600000503, "t_total_ms": 251.06916300000393, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 186.90192399999717, "t_predict_ms": 64.84550400000444, "t_total_ms": 251.86575099999686, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 187.0870759999974, "t_predict_ms": 64.82164899999532, "t_total_ms": 252.02256000000034, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 184.33577099999354, "t_predict_ms": 64.10230699999886, "t_total_ms": 248.54769499999918, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 186.26816299999405, "t_predict_ms": 64.86598300000423, "t_total_ms": 251.23935300000255, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 187.4645070000014, "t_predict_ms": 65.15693400000089, "t_total_ms": 252.74092499999767, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 187.35445400000117, "t_predict_ms": 64.86596700000291, "t_total_ms": 252.3557760000017, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 185.86405599999978, "t_predict_ms": 64.55529200000854, "t_total_ms": 250.5331119999994, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 185.785549000002, "t_predict_ms": 64.46701899999141, "t_total_ms": 250.3601500000059, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 185.92823699999883, "t_predict_ms": 64.79124900000954, "t_total_ms": 250.83702700000288, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 186.09944000000667, "t_predict_ms": 64.36613900000054, "t_total_ms": 250.57503499999711, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 186.00021700000013, "t_predict_ms": 65.05560600000138, "t_total_ms": 251.16364600000907, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 186.73298999999588, "t_predict_ms": 64.2606020000045, "t_total_ms": 251.10167599999045, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 186.45489300000406, "t_predict_ms": 65.00876700000902, "t_total_ms": 251.5773029999906, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 186.01633299999776, "t_predict_ms": 64.50026099999207, "t_total_ms": 250.62411600001155, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 186.31324599999743, "t_predict_ms": 64.94828399999619, "t_total_ms": 251.373650000005, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 187.01927800000817, "t_predict_ms": 64.5450149999931, "t_total_ms": 251.67168600000878, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 185.62370099999725, "t_predict_ms": 65.02431699999534, "t_total_ms": 250.75674199999298, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 185.38787300001047, "t_predict_ms": 64.63523499999724, "t_total_ms": 250.1368020000001, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 186.45975300000828, "t_predict_ms": 64.72471299998972, "t_total_ms": 251.30469200000505, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 188.26530600000524, "t_predict_ms": 64.28111599998942, "t_total_ms": 252.65794199999903, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 184.91825700000675, "t_predict_ms": 64.58772399999191, "t_total_ms": 249.61504700000603, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 187.04607899999814, "t_predict_ms": 64.91086100000132, "t_total_ms": 252.06943199999898, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 187.3650280000021, "t_predict_ms": 64.4492539999959, "t_total_ms": 251.90827899999135, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 186.04599600000427, "t_predict_ms": 64.47324100000174, "t_total_ms": 250.62642899999332, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 188.06430400000806, "t_predict_ms": 64.59696900000722, "t_total_ms": 252.7686850000066, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 186.6330800000071, "t_predict_ms": 65.01999500000011, "t_total_ms": 251.7684120000041, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 187.5155030000002, "t_predict_ms": 64.49970699999596, "t_total_ms": 252.12721100000124, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 186.31750400000158, "t_predict_ms": 64.68233000001078, "t_total_ms": 251.10548199999982, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 186.51994799999727, "t_predict_ms": 64.67138900001146, "t_total_ms": 251.30039300000817, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 187.37790999999504, "t_predict_ms": 65.16100900000765, "t_total_ms": 252.64991599999576, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 187.94068200000424, "t_predict_ms": 64.48036999999829, "t_total_ms": 252.5304579999954, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 187.35291400000165, "t_predict_ms": 64.41790699999217, "t_total_ms": 251.86347599999692, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 187.1768600000081, "t_predict_ms": 64.81661600000166, "t_total_ms": 252.10523600000556, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 188.4975250000025, "t_predict_ms": 64.94646899999168, "t_total_ms": 253.55207799999846, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 187.4656029999926, "t_predict_ms": 65.31572299999766, "t_total_ms": 252.90486700001225, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 186.46637700000213, "t_predict_ms": 64.55779599998834, "t_total_ms": 251.14058100000136, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 185.9582390000014, "t_predict_ms": 64.62140499999691, "t_total_ms": 250.70290500001136, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 186.23834299999942, "t_predict_ms": 64.86888899999599, "t_total_ms": 251.21439400000156, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 188.48149400000125, "t_predict_ms": 65.52421899999672, "t_total_ms": 254.12167999999724, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 188.0068159999979, "t_predict_ms": 65.01673199998947, "t_total_ms": 253.14808099999198, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 188.4549910000004, "t_predict_ms": 65.28820199999075, "t_total_ms": 253.86247699999842, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 187.5821090000045, "t_predict_ms": 64.49405200000058, "t_total_ms": 252.186346000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 187.55439600001012, "t_predict_ms": 64.70791200000292, "t_total_ms": 252.3524280000089, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 187.37108199999852, "t_predict_ms": 64.89170599999738, "t_total_ms": 252.40033699999742, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_a100_80gb_vjepa2_vitl.json <==
{"workload": "vjepa2", "gpu_name": "A100-80GB", "model_id": "facebook/vjepa2-vitl-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 85.094825984, "load_time_s": 9.782060861587524, "load_failed": false, "n_params": 325971328, "weight_mem_mb": 653.937152, "arch": {"n_layers_enc": 24, "n_layers_pred": 12, "hidden_size_enc": 1024, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 93.56616399999851, "t_predict_ms": 59.66959000000216, "t_total_ms": 153.36104200000023, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 90.03174400000091, "t_predict_ms": 59.63400800000329, "t_total_ms": 149.85665100000034, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 89.92097000000143, "t_predict_ms": 59.780104000001444, "t_total_ms": 149.87383200000082, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 89.89751100000021, "t_predict_ms": 59.72676999999749, "t_total_ms": 149.75854100000063, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 89.89384300000225, "t_predict_ms": 59.703897999998645, "t_total_ms": 149.75595499999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 89.86999300000065, "t_predict_ms": 59.6804490000018, "t_total_ms": 149.68613600000324, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 89.90780799999953, "t_predict_ms": 59.87362700000176, "t_total_ms": 149.9661990000014, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 89.9077809999973, "t_predict_ms": 59.7173799999986, "t_total_ms": 149.79192999999924, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 89.88957300000067, "t_predict_ms": 59.77770099999802, "t_total_ms": 149.83854300000132, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 89.90800200000137, "t_predict_ms": 59.67347600000039, "t_total_ms": 149.76477900000162, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 89.89609500000029, "t_predict_ms": 59.94823600000032, "t_total_ms": 150.00853300000117, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 89.9316540000008, "t_predict_ms": 60.00124099999837, "t_total_ms": 150.15724599999913, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 89.919407, "t_predict_ms": 59.81856100000016, "t_total_ms": 149.9320019999999, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 89.93919599999955, "t_predict_ms": 59.771331000000316, "t_total_ms": 149.87092199999807, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 89.91605399999969, "t_predict_ms": 59.843444000001966, "t_total_ms": 149.9429550000002, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 89.90358099999796, "t_predict_ms": 59.890930000001674, "t_total_ms": 149.98839799999786, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 89.92124400000279, "t_predict_ms": 59.87274199999959, "t_total_ms": 149.98529500000046, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 89.9280030000007, "t_predict_ms": 60.948483000000664, "t_total_ms": 151.02114400000133, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 89.91894900000119, "t_predict_ms": 60.39167600000184, "t_total_ms": 150.48896500000097, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 90.20907799999733, "t_predict_ms": 59.872407000000294, "t_total_ms": 150.24518199999903, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 89.90519500000005, "t_predict_ms": 59.67787199999819, "t_total_ms": 149.7562049999992, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 89.94920099999959, "t_predict_ms": 60.11547000000306, "t_total_ms": 150.31067500000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 89.94322399999888, "t_predict_ms": 59.867103000001975, "t_total_ms": 149.98694999999884, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 89.94686100000138, "t_predict_ms": 61.32269800000145, "t_total_ms": 151.49322899999973, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 89.95597699999891, "t_predict_ms": 60.453266999999755, "t_total_ms": 150.59498100000113, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 90.0619849999984, "t_predict_ms": 59.89115999999939, "t_total_ms": 150.15804900000163, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 90.00656799999973, "t_predict_ms": 60.497148999999695, "t_total_ms": 150.67842300000223, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 90.20878800000176, "t_predict_ms": 60.28523300000188, "t_total_ms": 150.74327700000012, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 89.96472700000169, "t_predict_ms": 59.89482500000065, "t_total_ms": 150.06710799999823, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 89.98536400000035, "t_predict_ms": 59.98313499999952, "t_total_ms": 150.1999629999986, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 89.95891999999728, "t_predict_ms": 59.98870800000233, "t_total_ms": 150.1718479999994, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 89.9657650000023, "t_predict_ms": 59.84876599999822, "t_total_ms": 150.03682900000115, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 90.00363499999864, "t_predict_ms": 60.54401600000148, "t_total_ms": 150.7682199999998, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 90.06309199999762, "t_predict_ms": 59.882242000000474, "t_total_ms": 150.16799699999694, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 89.97341700000305, "t_predict_ms": 60.20330000000129, "t_total_ms": 150.2945500000017, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 90.21733900000228, "t_predict_ms": 59.90597100000272, "t_total_ms": 150.30389900000074, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 89.99635700000042, "t_predict_ms": 60.30971899999926, "t_total_ms": 150.46950900000056, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 90.05816600000216, "t_predict_ms": 59.899126999997776, "t_total_ms": 150.11541999999878, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 90.14655400000038, "t_predict_ms": 60.266801999997455, "t_total_ms": 150.58789900000136, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 90.09090500000028, "t_predict_ms": 60.383630000000466, "t_total_ms": 150.62975000000023, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 89.99530199999839, "t_predict_ms": 60.59059700000091, "t_total_ms": 150.78257199999712, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 90.16073500000132, "t_predict_ms": 59.750077000000346, "t_total_ms": 150.05936800000086, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 89.97126499999908, "t_predict_ms": 60.125567000000046, "t_total_ms": 150.35624100000078, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 89.95363200000028, "t_predict_ms": 60.088617999998206, "t_total_ms": 150.23924400000155, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 89.91402200000209, "t_predict_ms": 59.78241800000106, "t_total_ms": 149.87086799999716, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 89.96847699999933, "t_predict_ms": 59.75739399999824, "t_total_ms": 149.88473400000046, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 89.95582300000038, "t_predict_ms": 59.88060100000325, "t_total_ms": 150.02247000000324, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 89.95870200000056, "t_predict_ms": 59.8309379999975, "t_total_ms": 149.93349799999933, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 89.93233500000031, "t_predict_ms": 60.487080999998, "t_total_ms": 150.63269400000223, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 90.19084199999838, "t_predict_ms": 59.742505999999196, "t_total_ms": 150.09881499999977, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 89.98527300000347, "t_predict_ms": 60.28187100000082, "t_total_ms": 150.44918699999954, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 90.83791300000144, "t_predict_ms": 60.41555200000204, "t_total_ms": 151.4221160000062, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 90.04290299999695, "t_predict_ms": 59.45482100000277, "t_total_ms": 149.611041, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 89.99287500000008, "t_predict_ms": 60.327441999994846, "t_total_ms": 150.49783300000286, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 90.18202700000444, "t_predict_ms": 60.24581900000214, "t_total_ms": 150.57322399999862, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 90.19147400000094, "t_predict_ms": 60.33685399999911, "t_total_ms": 150.69021400000082, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 90.70252200000084, "t_predict_ms": 60.355178999998316, "t_total_ms": 151.2136739999974, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 90.31557000000134, "t_predict_ms": 60.513057000001425, "t_total_ms": 151.01416899999975, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 90.22451899999595, "t_predict_ms": 60.28795499999973, "t_total_ms": 150.66686499999804, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 90.63389599999994, "t_predict_ms": 60.38143800000029, "t_total_ms": 151.17970100000377, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 90.25582099999951, "t_predict_ms": 60.37926000000482, "t_total_ms": 150.81893199999996, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 90.60230600000097, "t_predict_ms": 60.3858970000033, "t_total_ms": 151.10595499999846, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 90.38600999999602, "t_predict_ms": 63.53866799999963, "t_total_ms": 154.0592779999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 90.57054900000594, "t_predict_ms": 59.74974900000518, "t_total_ms": 150.47927899999536, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 90.29120699999993, "t_predict_ms": 60.21128100000084, "t_total_ms": 150.63879299999883, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 90.3541489999995, "t_predict_ms": 60.639739999999165, "t_total_ms": 151.16079700000284, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 90.40970499999901, "t_predict_ms": 60.34276100000113, "t_total_ms": 150.90432499999906, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 90.40908099999712, "t_predict_ms": 60.32921199999919, "t_total_ms": 150.89239000000276, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 90.2298269999946, "t_predict_ms": 60.36982399999857, "t_total_ms": 150.76665299999803, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 90.20946600000457, "t_predict_ms": 60.32138399999809, "t_total_ms": 150.68928800000236, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 90.69930599999765, "t_predict_ms": 60.2992740000019, "t_total_ms": 151.14862899999792, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 90.42528100000169, "t_predict_ms": 60.726809999998466, "t_total_ms": 151.37910800000043, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 90.40512900000408, "t_predict_ms": 60.43431999999882, "t_total_ms": 151.04029799999807, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 90.3731930000049, "t_predict_ms": 60.70995700000026, "t_total_ms": 151.3019090000043, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 90.15743599999837, "t_predict_ms": 60.238349999998775, "t_total_ms": 150.5338440000017, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 90.36258400000463, "t_predict_ms": 60.38653300000618, "t_total_ms": 150.92977100000127, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 90.32323899999994, "t_predict_ms": 60.243321000001515, "t_total_ms": 150.6875200000053, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 91.00348999999852, "t_predict_ms": 60.40945099999817, "t_total_ms": 151.5917970000018, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 90.18231000000299, "t_predict_ms": 60.27339100000262, "t_total_ms": 150.61173900000568, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 90.3564380000006, "t_predict_ms": 60.41192200000012, "t_total_ms": 150.9571180000009, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 90.33751500000164, "t_predict_ms": 60.2484129999965, "t_total_ms": 150.7134769999965, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 90.35407400000395, "t_predict_ms": 60.48744399999606, "t_total_ms": 151.06038499999386, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 90.50742700000569, "t_predict_ms": 60.1973619999967, "t_total_ms": 150.83024500000164, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 90.34807100000108, "t_predict_ms": 60.29906100000204, "t_total_ms": 150.79907700000206, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 90.6275480000005, "t_predict_ms": 60.166784999999834, "t_total_ms": 150.95966599999855, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 90.31957700000248, "t_predict_ms": 60.10199800000038, "t_total_ms": 150.53316899999913, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 90.16718400000201, "t_predict_ms": 60.68807999999848, "t_total_ms": 150.99447000000055, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 90.20997399999686, "t_predict_ms": 60.32637300000232, "t_total_ms": 150.72309199999978, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 90.19421600000044, "t_predict_ms": 60.41275300000137, "t_total_ms": 150.80454599999626, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 90.15340699999541, "t_predict_ms": 60.345847999997204, "t_total_ms": 150.69172700000166, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 90.3524750000031, "t_predict_ms": 60.27075800000148, "t_total_ms": 150.77493799999786, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 90.83996300000052, "t_predict_ms": 60.34001599999783, "t_total_ms": 151.357198999996, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 90.34629399999972, "t_predict_ms": 60.14548499999961, "t_total_ms": 150.63835800000192, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 90.34386400000471, "t_predict_ms": 60.238648999998645, "t_total_ms": 150.72196200000576, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 90.3651110000041, "t_predict_ms": 60.380047000002435, "t_total_ms": 150.94186500000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 90.36765000000457, "t_predict_ms": 60.305301999996175, "t_total_ms": 150.85983800000236, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 90.19350100000167, "t_predict_ms": 60.321064000000035, "t_total_ms": 150.67362599999967, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 90.37256599999921, "t_predict_ms": 60.21097899999717, "t_total_ms": 150.73480499999903, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 90.77571299999931, "t_predict_ms": 60.08287800000289, "t_total_ms": 150.987121, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 90.18054200000591, "t_predict_ms": 60.06875300000303, "t_total_ms": 150.4190389999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 90.20069999999691, "t_predict_ms": 60.40209900000093, "t_total_ms": 150.78013000000112, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 91.70882099999744, "t_predict_ms": 60.421621000003256, "t_total_ms": 152.32761100000403, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 90.37512500000133, "t_predict_ms": 60.18747600000296, "t_total_ms": 150.7372680000003, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 90.3494180000024, "t_predict_ms": 60.225387000002684, "t_total_ms": 150.72070699999784, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 90.55035299999759, "t_predict_ms": 60.69499400000211, "t_total_ms": 151.47164399999724, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 90.5283410000024, "t_predict_ms": 59.99041599999799, "t_total_ms": 150.64458399999836, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 90.3221699999932, "t_predict_ms": 60.28901200000547, "t_total_ms": 150.75817099999966, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 90.18788700000613, "t_predict_ms": 60.18887399999784, "t_total_ms": 150.53150499999646, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 90.34004099999748, "t_predict_ms": 60.238599000001614, "t_total_ms": 150.7276680000018, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 90.32729500000158, "t_predict_ms": 60.19545599999532, "t_total_ms": 150.65415299999785, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 90.19614099999984, "t_predict_ms": 60.30473700000272, "t_total_ms": 150.66913999999798, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 90.34408000000127, "t_predict_ms": 60.26378399999999, "t_total_ms": 150.7567249999937, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 90.63277500000311, "t_predict_ms": 60.25038500000335, "t_total_ms": 151.00904399999848, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 90.3237699999977, "t_predict_ms": 60.26555100000053, "t_total_ms": 150.73374899999692, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 90.22690400000499, "t_predict_ms": 60.367392000003406, "t_total_ms": 150.8011350000018, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 90.3601380000012, "t_predict_ms": 60.12074699999914, "t_total_ms": 150.59039599999835, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 90.31638000000441, "t_predict_ms": 60.214989000002106, "t_total_ms": 150.68930399999658, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 90.42240499999821, "t_predict_ms": 60.11205800000141, "t_total_ms": 150.66808299999934, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 90.38469200000065, "t_predict_ms": 60.13865599999946, "t_total_ms": 150.6536710000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 90.8073860000016, "t_predict_ms": 60.13126500000254, "t_total_ms": 151.08168100000086, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 90.41076900000178, "t_predict_ms": 60.10091300000653, "t_total_ms": 150.64180099999902, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 90.40077400000257, "t_predict_ms": 60.114708000000405, "t_total_ms": 150.6505190000027, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 90.3830590000041, "t_predict_ms": 60.36176299999596, "t_total_ms": 150.9198050000009, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 90.39297599999685, "t_predict_ms": 60.15133199999667, "t_total_ms": 150.6756620000047, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 90.43347699999771, "t_predict_ms": 60.50359500000013, "t_total_ms": 151.14633099999963, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 90.62081999999805, "t_predict_ms": 60.19040500000017, "t_total_ms": 150.97478300000233, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 90.7447000000019, "t_predict_ms": 61.58979199999948, "t_total_ms": 152.50091899999774, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 90.55889199999712, "t_predict_ms": 60.284040999995625, "t_total_ms": 150.97151799999864, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 92.90996200000023, "t_predict_ms": 60.25153000000216, "t_total_ms": 153.3040289999974, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 90.42621400000428, "t_predict_ms": 60.48417400000261, "t_total_ms": 151.11612599999802, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 90.41289600000368, "t_predict_ms": 60.31582800000024, "t_total_ms": 150.90870099999876, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 90.36778400000145, "t_predict_ms": 60.06451900000087, "t_total_ms": 150.53900600000247, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 90.43102399999725, "t_predict_ms": 60.460804999998174, "t_total_ms": 151.10348400000362, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 90.71773400000183, "t_predict_ms": 60.31101800000016, "t_total_ms": 151.16647400000005, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 90.45622600000058, "t_predict_ms": 60.49936200000161, "t_total_ms": 151.16329099999604, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 90.24916399999938, "t_predict_ms": 60.22227400000446, "t_total_ms": 150.6302020000021, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 90.25692399999485, "t_predict_ms": 60.33324300000231, "t_total_ms": 150.74672200000094, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 90.56870399999895, "t_predict_ms": 60.2437980000019, "t_total_ms": 150.9413519999967, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 90.35422999999554, "t_predict_ms": 60.26792099999767, "t_total_ms": 150.79203199999824, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 93.9043919999989, "t_predict_ms": 60.33950900000207, "t_total_ms": 154.41245200000253, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 90.9764949999996, "t_predict_ms": 60.23118599999577, "t_total_ms": 151.36027499999472, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 90.25479499999989, "t_predict_ms": 60.21998299999609, "t_total_ms": 150.63033500000245, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 90.64141000000348, "t_predict_ms": 60.29337000000368, "t_total_ms": 151.04531400000099, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 90.25153599999669, "t_predict_ms": 60.277390000003095, "t_total_ms": 150.6779199999997, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 90.2615400000002, "t_predict_ms": 60.106056000002184, "t_total_ms": 150.49101799999676, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 90.64423499999918, "t_predict_ms": 60.45514600000246, "t_total_ms": 151.29656199999886, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 90.39421199999964, "t_predict_ms": 60.19514900000189, "t_total_ms": 150.7328579999978, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 90.9236199999981, "t_predict_ms": 60.27502799999951, "t_total_ms": 151.3417050000001, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 90.43900599999688, "t_predict_ms": 60.42735900000196, "t_total_ms": 151.06835000000274, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 90.23712999999844, "t_predict_ms": 60.31831199999971, "t_total_ms": 150.69347000000022, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 90.42930599999721, "t_predict_ms": 60.149808999995, "t_total_ms": 150.70586699999922, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 90.2265799999995, "t_predict_ms": 60.17261400000251, "t_total_ms": 150.54316699999504, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 90.3929959999985, "t_predict_ms": 60.36474399999747, "t_total_ms": 150.9407089999968, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 90.30567399999967, "t_predict_ms": 60.55193100000622, "t_total_ms": 151.07126900000623, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 90.76566800000307, "t_predict_ms": 60.39189899999542, "t_total_ms": 151.3163780000042, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 90.58501100000171, "t_predict_ms": 60.31937799999554, "t_total_ms": 151.0845349999954, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 90.47223400000348, "t_predict_ms": 60.48556500000046, "t_total_ms": 151.15155600000207, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 90.42842000000206, "t_predict_ms": 60.439693999995825, "t_total_ms": 151.0784749999985, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 90.30341400000452, "t_predict_ms": 60.51634399999983, "t_total_ms": 151.03255500000046, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 90.46559299999757, "t_predict_ms": 60.624801000003, "t_total_ms": 151.31280899999666, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 90.6267860000014, "t_predict_ms": 60.453887999997846, "t_total_ms": 151.27036100000169, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 91.03119299999918, "t_predict_ms": 60.63685999999535, "t_total_ms": 151.88444599999684, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 90.78274599999503, "t_predict_ms": 60.608893999997804, "t_total_ms": 151.58249899999987, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 90.6449760000001, "t_predict_ms": 60.45459300000289, "t_total_ms": 151.2959539999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 90.43951400000338, "t_predict_ms": 60.47535999999809, "t_total_ms": 151.07522099999926, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 90.62419500000374, "t_predict_ms": 60.24978199999964, "t_total_ms": 150.99957199999636, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 90.42700399999859, "t_predict_ms": 60.344718999999714, "t_total_ms": 150.9404339999989, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 90.46923200000379, "t_predict_ms": 60.11958500000247, "t_total_ms": 150.73384400000123, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 90.96408199999928, "t_predict_ms": 60.29416499999485, "t_total_ms": 151.39785499999903, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 90.73454499999656, "t_predict_ms": 60.70722799999828, "t_total_ms": 151.65031000000084, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 90.4064640000044, "t_predict_ms": 60.3223849999992, "t_total_ms": 150.8748280000063, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 90.48320399999454, "t_predict_ms": 60.33040300000181, "t_total_ms": 150.96709899999894, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 90.27765800000509, "t_predict_ms": 62.0953719999946, "t_total_ms": 152.52786199999946, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 90.77939199999463, "t_predict_ms": 60.30867599999823, "t_total_ms": 151.27535399999914, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 90.65306299999776, "t_predict_ms": 60.445407999999645, "t_total_ms": 151.2959179999953, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 90.90622200000098, "t_predict_ms": 60.46073299999932, "t_total_ms": 151.49403000000206, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 90.79436400000418, "t_predict_ms": 60.11061899999959, "t_total_ms": 151.03497899999496, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 90.41746900000192, "t_predict_ms": 60.15642900000273, "t_total_ms": 150.7048380000029, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 90.61918399999769, "t_predict_ms": 60.31784199999635, "t_total_ms": 151.10518599999523, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 90.44870800000382, "t_predict_ms": 60.06922899999978, "t_total_ms": 150.638519999994, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 90.58803300000307, "t_predict_ms": 60.3676030000031, "t_total_ms": 151.10953299999608, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 90.43154399999764, "t_predict_ms": 60.118170000002635, "t_total_ms": 150.66494300000244, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 90.87123400000507, "t_predict_ms": 60.32070700000247, "t_total_ms": 151.3317409999999, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 90.59135600000445, "t_predict_ms": 60.351507000000026, "t_total_ms": 151.10733099999862, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 90.8316109999987, "t_predict_ms": 60.271716999999114, "t_total_ms": 151.22351899999842, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 90.62389300000007, "t_predict_ms": 60.29049099999639, "t_total_ms": 151.02771400000137, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 90.6107259999942, "t_predict_ms": 60.144938000000536, "t_total_ms": 150.90027499999792, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 90.46577099999809, "t_predict_ms": 60.147948000000895, "t_total_ms": 150.7470909999995, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 90.48046099999851, "t_predict_ms": 60.44880199999625, "t_total_ms": 151.1282350000016, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 90.96754199999424, "t_predict_ms": 60.10050300000103, "t_total_ms": 151.17913199999578, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 90.5885880000028, "t_predict_ms": 60.1819260000056, "t_total_ms": 150.91263400000088, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 90.44993799999901, "t_predict_ms": 60.14384299999875, "t_total_ms": 150.72237100000052, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 90.60630199999764, "t_predict_ms": 60.17433299999908, "t_total_ms": 150.9016519999946, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 90.64099199999731, "t_predict_ms": 60.5089709999973, "t_total_ms": 151.33992500000204, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 90.58216999999757, "t_predict_ms": 60.61842599999778, "t_total_ms": 151.42593700000617, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 90.31983300000235, "t_predict_ms": 61.24204500000019, "t_total_ms": 151.7816850000031, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 91.15447699999635, "t_predict_ms": 60.3940589999965, "t_total_ms": 151.72557799999709, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 90.53444499999586, "t_predict_ms": 60.501350000002674, "t_total_ms": 151.23146500000217, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 90.49907400000023, "t_predict_ms": 66.62347600000373, "t_total_ms": 157.35989299999886, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 90.48366400000418, "t_predict_ms": 60.589253999999926, "t_total_ms": 151.30394500000222, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_h100_vjepa2_vitg.json <==
{"workload": "vjepa2", "gpu_name": "H100", "model_id": "facebook/vjepa2-vitg-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 85.017624576, "load_time_s": 26.109955310821533, "load_failed": false, "n_params": 1034555264, "weight_mem_mb": 2115.336704, "arch": {"n_layers_enc": 40, "n_layers_pred": 12, "hidden_size_enc": 1408, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 116.63811300000049, "t_predict_ms": 35.38436699999892, "t_total_ms": 152.13176900000036, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 116.56281199999796, "t_predict_ms": 35.55889100000087, "t_total_ms": 152.2515539999958, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 116.59039100000967, "t_predict_ms": 35.379191000004084, "t_total_ms": 152.0737480000065, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 116.5182470000019, "t_predict_ms": 35.52858500000866, "t_total_ms": 152.14421700000003, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 116.40272699999343, "t_predict_ms": 35.18546700000513, "t_total_ms": 151.6847700000028, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 116.07840199999941, "t_predict_ms": 35.06086599999492, "t_total_ms": 151.22990300000083, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 116.04061299999557, "t_predict_ms": 35.08995699999673, "t_total_ms": 151.21029400000907, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 115.99837200000707, "t_predict_ms": 34.995395999999346, "t_total_ms": 151.0741909999922, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 116.02771899998743, "t_predict_ms": 34.86716599999795, "t_total_ms": 150.9751000000108, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 116.05670499999121, "t_predict_ms": 35.05024400000423, "t_total_ms": 151.18717100000367, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 116.04417300000591, "t_predict_ms": 34.892477000013855, "t_total_ms": 151.00804600000117, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 116.10054000000503, "t_predict_ms": 35.183079999995925, "t_total_ms": 151.39976100000752, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 116.13651300000072, "t_predict_ms": 34.9697190000029, "t_total_ms": 151.18344299999364, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 116.15506100000061, "t_predict_ms": 35.166845999995644, "t_total_ms": 151.40594100000726, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 116.07798000000003, "t_predict_ms": 35.07901799999047, "t_total_ms": 151.2503200000026, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 116.09018800000115, "t_predict_ms": 34.858005999993225, "t_total_ms": 151.02131800000507, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 116.16900500000327, "t_predict_ms": 35.15773600000216, "t_total_ms": 151.42769500000952, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 116.14107600000523, "t_predict_ms": 34.82113700000866, "t_total_ms": 151.03197399999146, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 116.07062500000609, "t_predict_ms": 35.09395300000051, "t_total_ms": 151.25147199999844, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 116.0872609999899, "t_predict_ms": 35.09984200000815, "t_total_ms": 151.2737159999915, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 116.09254799999746, "t_predict_ms": 35.0712609999988, "t_total_ms": 151.24212599999964, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 116.05564500000298, "t_predict_ms": 35.20592099999931, "t_total_ms": 151.35325200000693, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 116.07810700000698, "t_predict_ms": 35.143106000006696, "t_total_ms": 151.30346200000133, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 116.05761399999892, "t_predict_ms": 35.18546700000513, "t_total_ms": 151.33180600000173, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 116.09339900000748, "t_predict_ms": 35.19028699999183, "t_total_ms": 151.36678500000755, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 116.07806600000004, "t_predict_ms": 34.85208600000078, "t_total_ms": 151.0049560000084, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 116.08495199999425, "t_predict_ms": 35.112959000002775, "t_total_ms": 151.281345000001, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 116.04494799999543, "t_predict_ms": 35.006733999992434, "t_total_ms": 151.13463799998783, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 116.05941199999847, "t_predict_ms": 35.09586899998851, "t_total_ms": 151.23860700001046, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 116.14149099999338, "t_predict_ms": 35.265404000000444, "t_total_ms": 151.4882290000088, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 116.04537899999912, "t_predict_ms": 35.07053699999574, "t_total_ms": 151.2018579999932, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 116.06751700000473, "t_predict_ms": 35.14617199999748, "t_total_ms": 151.30708399999548, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 116.06243399999983, "t_predict_ms": 34.92541599999299, "t_total_ms": 151.0599819999925, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 116.16006299999526, "t_predict_ms": 35.107568999990235, "t_total_ms": 151.34684800000286, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 116.08701800000176, "t_predict_ms": 34.86750800000493, "t_total_ms": 151.02760699998896, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 116.07139800000255, "t_predict_ms": 35.08820499999388, "t_total_ms": 151.2406589999955, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 116.04234200000008, "t_predict_ms": 35.12979399999949, "t_total_ms": 151.25422299999514, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 116.07093499999621, "t_predict_ms": 34.86141500000883, "t_total_ms": 150.99990800000285, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 116.08550600000456, "t_predict_ms": 35.10553499999958, "t_total_ms": 151.27079500000207, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 116.04267999999252, "t_predict_ms": 35.083243999991964, "t_total_ms": 151.21542299999646, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 116.1779359999997, "t_predict_ms": 35.162489000001074, "t_total_ms": 151.42113199999585, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 116.28407399999219, "t_predict_ms": 35.484111999991796, "t_total_ms": 151.90976899999953, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 116.66005099999666, "t_predict_ms": 35.23219499999186, "t_total_ms": 151.98955300000705, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 116.14970799999469, "t_predict_ms": 35.27641099999812, "t_total_ms": 151.51902200000222, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 116.10214300000621, "t_predict_ms": 34.99931999999717, "t_total_ms": 151.19541699999672, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 116.13119300000108, "t_predict_ms": 35.28020499999229, "t_total_ms": 151.52136999999755, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 116.12158100000158, "t_predict_ms": 35.12734500000647, "t_total_ms": 151.32562799999505, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 116.24117900001352, "t_predict_ms": 35.81753400000309, "t_total_ms": 152.23486600000058, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 116.25565899998946, "t_predict_ms": 35.5025559999973, "t_total_ms": 151.86462500000175, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 116.67167100000597, "t_predict_ms": 35.48656700000663, "t_total_ms": 152.2660810000076, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 116.32157900000095, "t_predict_ms": 35.68120500000305, "t_total_ms": 152.1476100000001, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 116.15278800000794, "t_predict_ms": 35.72610199999815, "t_total_ms": 152.02379500000518, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 116.18788999999197, "t_predict_ms": 35.50756299999591, "t_total_ms": 151.80955599998924, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 116.16787799999884, "t_predict_ms": 35.83093299999973, "t_total_ms": 152.1561450000064, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 116.28853700000263, "t_predict_ms": 35.575688000008654, "t_total_ms": 151.9844689999985, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 116.18891000000531, "t_predict_ms": 35.74949999999433, "t_total_ms": 152.0892510000067, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 116.82853000000648, "t_predict_ms": 35.63507299999458, "t_total_ms": 152.58371699999884, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 116.24984299999142, "t_predict_ms": 35.570297999996114, "t_total_ms": 151.9688459999884, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 116.26330699999698, "t_predict_ms": 35.53118199999972, "t_total_ms": 151.93480599999987, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 116.21157500000834, "t_predict_ms": 35.801359999993565, "t_total_ms": 152.2261570000012, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 116.21675400000697, "t_predict_ms": 35.48900399999866, "t_total_ms": 151.82770100000198, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 116.26060599999732, "t_predict_ms": 35.35804700000256, "t_total_ms": 151.7225300000007, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 116.26142400000106, "t_predict_ms": 35.36275599999783, "t_total_ms": 151.71903499999928, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 116.75005500001134, "t_predict_ms": 35.35176900000181, "t_total_ms": 152.19287200000053, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 116.24368300000754, "t_predict_ms": 35.665098999999145, "t_total_ms": 152.024591, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 116.3557419999961, "t_predict_ms": 35.63900700000033, "t_total_ms": 152.09001099999853, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 116.32439800000327, "t_predict_ms": 35.348760000005086, "t_total_ms": 151.76682599999936, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 116.14986899999735, "t_predict_ms": 35.31277099999386, "t_total_ms": 151.56565099999852, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 116.18008500001054, "t_predict_ms": 34.936133999991625, "t_total_ms": 151.19321400000274, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 116.18992000001072, "t_predict_ms": 35.13541300000611, "t_total_ms": 151.41368099999397, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 116.63160599999856, "t_predict_ms": 35.22017500000629, "t_total_ms": 151.93975900000112, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 116.19176300000333, "t_predict_ms": 34.81687499998998, "t_total_ms": 151.07886500000234, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 116.15726899999856, "t_predict_ms": 35.20664500000237, "t_total_ms": 151.49327199999618, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 116.14623700000948, "t_predict_ms": 35.26582300000314, "t_total_ms": 151.52438100000154, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 116.22371299999656, "t_predict_ms": 35.4794570000081, "t_total_ms": 151.85142400000018, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 116.27696699999035, "t_predict_ms": 35.29524399999673, "t_total_ms": 151.66868699999725, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 116.15845999999408, "t_predict_ms": 35.59677399999828, "t_total_ms": 151.87392400000022, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 116.82553100000348, "t_predict_ms": 35.65742899999691, "t_total_ms": 152.60129600000027, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 116.34275200000843, "t_predict_ms": 35.83082699999807, "t_total_ms": 152.28076299999316, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 116.32322600000577, "t_predict_ms": 35.48125000000368, "t_total_ms": 151.9091070000087, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 116.27048600000478, "t_predict_ms": 35.64936700000487, "t_total_ms": 152.06152499999348, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 116.32546199999183, "t_predict_ms": 35.6459039999919, "t_total_ms": 152.07374999999956, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 116.31165100000374, "t_predict_ms": 35.63027400001317, "t_total_ms": 152.03775499999495, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 116.24811299999749, "t_predict_ms": 35.13445400000137, "t_total_ms": 151.4749689999917, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 116.62505099999976, "t_predict_ms": 35.20317099999204, "t_total_ms": 151.91405199999508, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 116.18118399999844, "t_predict_ms": 34.91833900000074, "t_total_ms": 151.18337300000917, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 116.16032300000256, "t_predict_ms": 34.97057500000267, "t_total_ms": 151.21156600000063, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 116.21805699999754, "t_predict_ms": 35.64548399999978, "t_total_ms": 151.96270999999228, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 116.18527800000322, "t_predict_ms": 35.000345000000266, "t_total_ms": 151.2650610000037, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 116.16660100000331, "t_predict_ms": 35.60886500000038, "t_total_ms": 151.87514400000168, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 116.23592399999438, "t_predict_ms": 34.96062799999322, "t_total_ms": 151.27720000000977, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 116.80099000000155, "t_predict_ms": 35.47850200000369, "t_total_ms": 152.37918900000125, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 116.3292159999969, "t_predict_ms": 35.431188999993424, "t_total_ms": 151.85763499999894, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 116.1915140000076, "t_predict_ms": 35.07739100000151, "t_total_ms": 151.34769299999107, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 116.18423900000607, "t_predict_ms": 34.83330600001011, "t_total_ms": 151.10067199999833, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 116.14004899999486, "t_predict_ms": 35.12686099999485, "t_total_ms": 151.36573899999917, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 116.22103700000253, "t_predict_ms": 34.91380799999888, "t_total_ms": 151.20946700000104, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 116.240918999992, "t_predict_ms": 35.56279400000051, "t_total_ms": 151.8976400000014, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 116.78340299999945, "t_predict_ms": 35.2846210000024, "t_total_ms": 152.1629020000006, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 116.11223299999551, "t_predict_ms": 34.94389300000478, "t_total_ms": 151.13490100000604, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 116.25259400000232, "t_predict_ms": 35.039346999994336, "t_total_ms": 151.36540099999252, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 116.12712400000191, "t_predict_ms": 35.01537000001065, "t_total_ms": 151.22561999999107, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 116.1827310000092, "t_predict_ms": 34.9868930000099, "t_total_ms": 151.2554399999999, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 116.16192599998953, "t_predict_ms": 35.06918899999789, "t_total_ms": 151.31958300000292, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 116.14949599999136, "t_predict_ms": 34.90913599999601, "t_total_ms": 151.13218100000836, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 116.82903700000224, "t_predict_ms": 34.92089299999179, "t_total_ms": 151.82889699998725, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 116.13330800000199, "t_predict_ms": 35.03467500000568, "t_total_ms": 151.24619600000244, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 116.109028000011, "t_predict_ms": 35.04665600000578, "t_total_ms": 151.24506300000462, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 116.16465999999548, "t_predict_ms": 35.04155199999559, "t_total_ms": 151.28709899998682, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 116.2317440000038, "t_predict_ms": 35.11869599999784, "t_total_ms": 151.43626599999038, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 116.14095999999563, "t_predict_ms": 35.234310000006985, "t_total_ms": 151.47059500000637, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 116.1649329999932, "t_predict_ms": 34.97866800000793, "t_total_ms": 151.22408199999882, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 116.66979400000344, "t_predict_ms": 34.86926099999721, "t_total_ms": 151.61058600000388, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 116.14281399999982, "t_predict_ms": 34.832833000010055, "t_total_ms": 151.044481999989, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 116.10940299999584, "t_predict_ms": 35.02184699999589, "t_total_ms": 151.211607999997, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 116.13843000000657, "t_predict_ms": 35.078577999996696, "t_total_ms": 151.31782799998916, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 116.1793250000045, "t_predict_ms": 35.30166400000212, "t_total_ms": 151.58042600000954, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 115.99759199999937, "t_predict_ms": 35.314685999992435, "t_total_ms": 151.41099900000654, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 116.00664099999847, "t_predict_ms": 35.04344699999251, "t_total_ms": 151.1529950000039, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 116.47246799999778, "t_predict_ms": 34.823845999994774, "t_total_ms": 151.36756899998716, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 115.93925399999705, "t_predict_ms": 34.94086399999219, "t_total_ms": 150.95078199999534, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 115.90537200000028, "t_predict_ms": 34.8564290000013, "t_total_ms": 150.83205699998814, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 115.92163299999925, "t_predict_ms": 35.06743299999471, "t_total_ms": 151.07432499999618, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 115.97919400000478, "t_predict_ms": 35.427498999993645, "t_total_ms": 151.57882999999117, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 115.98566699998969, "t_predict_ms": 35.36784199999943, "t_total_ms": 151.45491100000186, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 115.99586799999884, "t_predict_ms": 35.251068999997415, "t_total_ms": 151.34645300000216, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 116.41079999999704, "t_predict_ms": 34.92143500000111, "t_total_ms": 151.40607800000794, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 115.95405399999947, "t_predict_ms": 34.93621900000221, "t_total_ms": 150.96876200000509, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 115.96110899999701, "t_predict_ms": 35.05153800000471, "t_total_ms": 151.0927939999931, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 115.95853900000463, "t_predict_ms": 35.06135699998936, "t_total_ms": 151.10486799999023, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 115.92096900000115, "t_predict_ms": 34.870224999991706, "t_total_ms": 150.8660119999945, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 115.93074900000033, "t_predict_ms": 35.482637000001205, "t_total_ms": 151.55543699999896, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 116.08108300001163, "t_predict_ms": 35.0930500000004, "t_total_ms": 151.2571170000001, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 116.41186100000311, "t_predict_ms": 34.96432600000787, "t_total_ms": 151.45015800000294, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 115.97438799999793, "t_predict_ms": 35.061516999988385, "t_total_ms": 151.11650000000054, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 115.95939000000044, "t_predict_ms": 34.87616199998911, "t_total_ms": 150.90836000000252, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 115.93129499999577, "t_predict_ms": 34.89169899999922, "t_total_ms": 150.90422799998748, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 115.89879200001008, "t_predict_ms": 34.82359699999904, "t_total_ms": 150.7922969999953, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 115.8950689999898, "t_predict_ms": 34.84882899999775, "t_total_ms": 150.81067200000575, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 115.90428200000247, "t_predict_ms": 34.79056099999411, "t_total_ms": 150.76502300000527, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 116.33080500000403, "t_predict_ms": 34.858479999996916, "t_total_ms": 151.25868500000195, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 115.93016599999828, "t_predict_ms": 34.91047699999683, "t_total_ms": 150.9105869999985, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 115.90215200000387, "t_predict_ms": 35.12828100001286, "t_total_ms": 151.11446199999534, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 115.97770299999866, "t_predict_ms": 34.90474300001267, "t_total_ms": 150.95048199999894, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 115.95893099999444, "t_predict_ms": 35.229641999990235, "t_total_ms": 151.2788569999941, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 115.9791120000051, "t_predict_ms": 34.86393999999393, "t_total_ms": 150.9096879999987, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 115.94373300000882, "t_predict_ms": 34.81930300000613, "t_total_ms": 150.83962100000292, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 116.32456799999602, "t_predict_ms": 34.9113970000019, "t_total_ms": 151.3105089999982, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 115.90426399999387, "t_predict_ms": 34.804053000002, "t_total_ms": 150.77862500000094, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 115.91208300001199, "t_predict_ms": 35.10056799999006, "t_total_ms": 151.09088299999485, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 116.01527300000214, "t_predict_ms": 34.954655999996476, "t_total_ms": 151.04753800000026, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 115.93171399999846, "t_predict_ms": 34.79263700000956, "t_total_ms": 150.79394199999285, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 115.9161140000009, "t_predict_ms": 34.84590899999773, "t_total_ms": 150.83361199999956, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 115.89107099999296, "t_predict_ms": 34.84832600000232, "t_total_ms": 150.80958200000794, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 116.39346200000489, "t_predict_ms": 34.919876999992994, "t_total_ms": 151.38906900000393, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 115.93326700000262, "t_predict_ms": 34.82466500000214, "t_total_ms": 150.82683400000008, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 115.93803899999955, "t_predict_ms": 34.89703300000713, "t_total_ms": 150.91358799999455, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 115.93400900000006, "t_predict_ms": 34.824698000008425, "t_total_ms": 150.82862900000293, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 115.95373699999811, "t_predict_ms": 35.13492999999812, "t_total_ms": 151.17764999999395, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 115.90892300000633, "t_predict_ms": 34.83251299999779, "t_total_ms": 150.81148900000585, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 115.9298879999966, "t_predict_ms": 34.883935000010524, "t_total_ms": 150.88129600000855, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 116.35064600000078, "t_predict_ms": 34.84700099998861, "t_total_ms": 151.2685529999942, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 115.93861999999433, "t_predict_ms": 34.91301500000077, "t_total_ms": 150.93002800000477, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 115.922065999996, "t_predict_ms": 34.81810200000268, "t_total_ms": 150.82002999999133, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 115.91984899999375, "t_predict_ms": 34.85110900000166, "t_total_ms": 150.84041399998682, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 115.91047299999957, "t_predict_ms": 34.865400000001046, "t_total_ms": 150.84543399999006, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 115.93704400000604, "t_predict_ms": 34.84811500000262, "t_total_ms": 150.8575809999968, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 116.00164099999688, "t_predict_ms": 35.39842100001067, "t_total_ms": 151.4893340000043, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 116.37949400000025, "t_predict_ms": 34.80359299999236, "t_total_ms": 151.25269700000388, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 115.92614100000276, "t_predict_ms": 34.89720400000351, "t_total_ms": 150.8978079999963, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 115.91602800000089, "t_predict_ms": 34.87211700000614, "t_total_ms": 150.85837299999127, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 115.97809100000234, "t_predict_ms": 34.903116000009504, "t_total_ms": 150.96314800000243, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 115.89814399999909, "t_predict_ms": 34.834002000010855, "t_total_ms": 150.80189300000768, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 115.88649899999837, "t_predict_ms": 34.84257499999899, "t_total_ms": 150.80158700000368, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 115.94630100000813, "t_predict_ms": 35.048664000001395, "t_total_ms": 151.07968799999583, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 116.3246959999924, "t_predict_ms": 34.858266000000526, "t_total_ms": 151.2585669999993, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 115.89995700001055, "t_predict_ms": 34.871578999997155, "t_total_ms": 150.84317699999872, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 115.91442099999938, "t_predict_ms": 34.89660700000741, "t_total_ms": 150.88308999999356, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 115.9144920000017, "t_predict_ms": 35.06704999999499, "t_total_ms": 151.06668900000386, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 115.96957999999802, "t_predict_ms": 34.92396699999745, "t_total_ms": 150.96873899999252, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 115.94237600000667, "t_predict_ms": 34.86827800000469, "t_total_ms": 150.88097500000686, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 115.92229300001122, "t_predict_ms": 35.06349999999259, "t_total_ms": 151.07009199999766, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 116.40161100000057, "t_predict_ms": 34.84898400000702, "t_total_ms": 151.3252960000102, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 115.93034499999533, "t_predict_ms": 34.86271300000965, "t_total_ms": 150.8625600000073, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 115.93898200000297, "t_predict_ms": 34.92520899999363, "t_total_ms": 150.9509609999924, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 116.0198009999931, "t_predict_ms": 35.0425529999967, "t_total_ms": 151.15603800001054, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 115.95060799999146, "t_predict_ms": 35.15522200000021, "t_total_ms": 151.18930299999533, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 115.909213000009, "t_predict_ms": 34.872050999993576, "t_total_ms": 150.85660900000164, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 115.90968299999815, "t_predict_ms": 35.17191599999592, "t_total_ms": 151.19463399999233, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 116.35613400000011, "t_predict_ms": 34.85030599999561, "t_total_ms": 151.2809439999927, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 115.89562300000011, "t_predict_ms": 34.863384999994196, "t_total_ms": 150.8295579999981, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 115.93629499999736, "t_predict_ms": 35.074705999988964, "t_total_ms": 151.0941410000015, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 115.92951300001175, "t_predict_ms": 35.11609600001009, "t_total_ms": 151.14030300000536, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 115.9711739999949, "t_predict_ms": 35.064744999999675, "t_total_ms": 151.1182090000034, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 115.9113859999934, "t_predict_ms": 34.88205499999708, "t_total_ms": 150.86850400000174, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 115.91482900000472, "t_predict_ms": 35.14602700001035, "t_total_ms": 151.147342999991, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 116.37348600000053, "t_predict_ms": 34.813565999996854, "t_total_ms": 151.26236999999776, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 115.9813090000057, "t_predict_ms": 35.031187000001296, "t_total_ms": 151.09184699998934, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 115.90678099999252, "t_predict_ms": 34.90693199999839, "t_total_ms": 150.8897930000046, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 115.91354499999795, "t_predict_ms": 34.94983199999524, "t_total_ms": 150.9482769999977, "alloc_mb": 2279.045632, "peak_alloc_mb": 2526.378496, "reserved_mb": 2805.989376, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_h100_vjepa2_vith.json <==
{"workload": "vjepa2", "gpu_name": "H100", "model_id": "facebook/vjepa2-vith-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 85.017624576, "load_time_s": 17.63327383995056, "load_failed": false, "n_params": 653930880, "weight_mem_mb": 1311.691264, "arch": {"n_layers_enc": 32, "n_layers_pred": 12, "hidden_size_enc": 1280, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 89.98400299999787, "t_predict_ms": 35.73825299999811, "t_total_ms": 125.82481400000134, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 89.08724100000143, "t_predict_ms": 35.6480490000024, "t_total_ms": 124.8320480000018, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 89.22328699999937, "t_predict_ms": 35.53442999999845, "t_total_ms": 124.84654899999725, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 89.0921750000011, "t_predict_ms": 35.46596500000021, "t_total_ms": 124.64951300000138, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 89.03689499999956, "t_predict_ms": 35.526176000001186, "t_total_ms": 124.64927699999961, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 89.2009800000011, "t_predict_ms": 35.51771000000059, "t_total_ms": 124.81252699999956, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 89.07534799999794, "t_predict_ms": 35.52768000000128, "t_total_ms": 124.69820400000131, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 89.0550999999995, "t_predict_ms": 35.4865800000006, "t_total_ms": 124.62965299999951, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 89.1159619999975, "t_predict_ms": 35.62166699999736, "t_total_ms": 124.82939099999868, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 89.11026299999847, "t_predict_ms": 35.55968799999931, "t_total_ms": 124.79297800000211, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 89.07501299999865, "t_predict_ms": 35.43280299999907, "t_total_ms": 124.59562499999777, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 89.08836500000206, "t_predict_ms": 35.54818299999951, "t_total_ms": 124.72443400000088, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 89.0403130000017, "t_predict_ms": 35.50340800000029, "t_total_ms": 124.63078300000063, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 89.20949399999856, "t_predict_ms": 35.61851099999913, "t_total_ms": 124.92444600000141, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 89.0985079999993, "t_predict_ms": 35.60997499999985, "t_total_ms": 124.82141299999938, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 89.11648799999838, "t_predict_ms": 35.54731400000222, "t_total_ms": 124.77007100000037, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 89.12960099999978, "t_predict_ms": 35.556742000000696, "t_total_ms": 124.79171500000064, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 89.09009899999987, "t_predict_ms": 35.4306479999984, "t_total_ms": 124.60617400000018, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 89.06545099999974, "t_predict_ms": 35.47433499999997, "t_total_ms": 124.62589800000146, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 89.10518000000067, "t_predict_ms": 35.530097999998844, "t_total_ms": 124.72692000000052, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 89.02786000000162, "t_predict_ms": 35.47072399999962, "t_total_ms": 124.58433899999832, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 89.15940300000003, "t_predict_ms": 35.41809499999715, "t_total_ms": 124.68048399999887, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 89.12318299999811, "t_predict_ms": 35.48657900000052, "t_total_ms": 124.69261600000081, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 89.07536699999952, "t_predict_ms": 35.50824599999913, "t_total_ms": 124.67051500000181, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 89.14367000000212, "t_predict_ms": 35.547093000001695, "t_total_ms": 124.77901899999821, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 89.16120000000305, "t_predict_ms": 35.415289999999544, "t_total_ms": 124.65788899999808, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 89.06106399999913, "t_predict_ms": 35.4510399999981, "t_total_ms": 124.59958100000179, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 89.06426300000092, "t_predict_ms": 35.48534300000128, "t_total_ms": 124.63218299999923, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 89.13729900000078, "t_predict_ms": 35.51529699999989, "t_total_ms": 124.74598700000072, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 89.18730899999971, "t_predict_ms": 35.5409129999984, "t_total_ms": 124.82075900000211, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 89.09860900000055, "t_predict_ms": 35.45520700000182, "t_total_ms": 124.64428899999902, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 89.07431300000113, "t_predict_ms": 35.401470999996576, "t_total_ms": 124.55932299999972, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 89.14699799999681, "t_predict_ms": 35.74032699999918, "t_total_ms": 125.01052000000001, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 89.10291399999792, "t_predict_ms": 35.620372000000344, "t_total_ms": 124.83620600000123, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 89.10707299999743, "t_predict_ms": 35.5557200000014, "t_total_ms": 124.766975, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 89.10340199999922, "t_predict_ms": 35.57458600000274, "t_total_ms": 124.77330200000125, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 89.05815500000003, "t_predict_ms": 35.54256800000033, "t_total_ms": 124.69029700000078, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 89.19452499999991, "t_predict_ms": 35.61141299999804, "t_total_ms": 124.91009699999722, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 89.1277059999993, "t_predict_ms": 35.528331999998386, "t_total_ms": 124.76026499999904, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 89.09106400000155, "t_predict_ms": 35.57047900000043, "t_total_ms": 124.75648400000239, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 89.11484600000108, "t_predict_ms": 35.53450700000127, "t_total_ms": 124.73561699999891, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 89.1020090000012, "t_predict_ms": 35.549932000002116, "t_total_ms": 124.7441089999981, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 89.11644900000226, "t_predict_ms": 35.50649900000025, "t_total_ms": 124.70948899999712, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 89.03067100000328, "t_predict_ms": 35.52822099999986, "t_total_ms": 124.65537299999596, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 89.12772300000427, "t_predict_ms": 35.485505000004025, "t_total_ms": 124.70044400000546, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 89.0861600000008, "t_predict_ms": 35.432255000003465, "t_total_ms": 124.60465500000595, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 89.08635400000264, "t_predict_ms": 35.637977999996906, "t_total_ms": 124.82703299999542, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 89.09876400000627, "t_predict_ms": 35.47383699999784, "t_total_ms": 124.66120900000277, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 89.11184299999775, "t_predict_ms": 35.57923700000032, "t_total_ms": 124.82826899999822, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 89.09990400000112, "t_predict_ms": 35.415563000000816, "t_total_ms": 124.6043569999955, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 89.15900399999543, "t_predict_ms": 35.57003699999939, "t_total_ms": 124.82429900000369, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 89.1320449999995, "t_predict_ms": 35.61695900000217, "t_total_ms": 124.85951899999748, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 89.15657400000043, "t_predict_ms": 35.52356199999451, "t_total_ms": 124.76557200000116, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 89.10535599999747, "t_predict_ms": 35.34509699999688, "t_total_ms": 124.54528699999656, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 88.7651070000004, "t_predict_ms": 35.396065000000476, "t_total_ms": 124.246626999998, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 88.76511200000436, "t_predict_ms": 35.279019000000744, "t_total_ms": 124.12838299999862, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 89.24835199999848, "t_predict_ms": 35.33411000000086, "t_total_ms": 124.67179200000089, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 88.69362699999783, "t_predict_ms": 35.22219999999976, "t_total_ms": 124.02176199999815, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 88.73868600000634, "t_predict_ms": 35.28940599999686, "t_total_ms": 124.11318299999863, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 88.89911999999356, "t_predict_ms": 35.367112000002976, "t_total_ms": 124.35230399999853, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 88.86333400000268, "t_predict_ms": 35.22296199999886, "t_total_ms": 124.17345800000135, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 88.89144500000157, "t_predict_ms": 35.26942199999894, "t_total_ms": 124.24283800000069, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 88.74761300000245, "t_predict_ms": 35.32225400000044, "t_total_ms": 124.15492200000244, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 89.29027700000347, "t_predict_ms": 35.30442899999997, "t_total_ms": 124.6786960000037, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 88.84059600000427, "t_predict_ms": 35.380579999994666, "t_total_ms": 124.3119509999957, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 88.75955700000304, "t_predict_ms": 35.23508600000014, "t_total_ms": 124.07905800000663, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 88.79800799999771, "t_predict_ms": 35.41925100000043, "t_total_ms": 124.31056100000148, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 88.87200200000223, "t_predict_ms": 35.38077199999634, "t_total_ms": 124.34148100000186, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 88.76108200000488, "t_predict_ms": 35.30645200000038, "t_total_ms": 124.16132199999907, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 88.90314399999966, "t_predict_ms": 35.291958999998485, "t_total_ms": 124.28658199999632, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 89.2405090000068, "t_predict_ms": 35.34503499999886, "t_total_ms": 124.67098899999485, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 88.87120500000378, "t_predict_ms": 35.32381200000145, "t_total_ms": 124.28353699999661, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 88.8168190000016, "t_predict_ms": 35.24521899999655, "t_total_ms": 124.14531600000345, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 88.73365500000574, "t_predict_ms": 35.30177300000048, "t_total_ms": 124.12060100000133, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 88.83995300000436, "t_predict_ms": 35.1998400000042, "t_total_ms": 124.14989300000201, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 88.79659100000481, "t_predict_ms": 35.318908000000704, "t_total_ms": 124.20084100000395, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 88.7102949999985, "t_predict_ms": 35.248737999999946, "t_total_ms": 124.0497309999995, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 89.33092999999559, "t_predict_ms": 35.19548199999889, "t_total_ms": 124.61007000000279, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 88.78321699999958, "t_predict_ms": 35.28490000000062, "t_total_ms": 124.15108500000116, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 88.85408100000092, "t_predict_ms": 35.421785000004036, "t_total_ms": 124.40399499999444, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 88.79249700000003, "t_predict_ms": 35.3080410000004, "t_total_ms": 124.19731800000022, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 88.72338100000121, "t_predict_ms": 35.34668500000038, "t_total_ms": 124.15554600000434, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 88.86390499999663, "t_predict_ms": 35.384634999999776, "t_total_ms": 124.33768500000042, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 88.79445999999547, "t_predict_ms": 35.38778499999751, "t_total_ms": 124.26690499999893, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 89.38749299999671, "t_predict_ms": 35.3644839999987, "t_total_ms": 124.8480559999976, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 88.86689700000261, "t_predict_ms": 35.2713150000028, "t_total_ms": 124.23039299999772, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 88.75722300000177, "t_predict_ms": 35.491884999999, "t_total_ms": 124.3338469999955, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 88.79564000000073, "t_predict_ms": 35.27168400000136, "t_total_ms": 124.15398999999638, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 88.88424199999889, "t_predict_ms": 35.418532000001335, "t_total_ms": 124.39407700000515, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 88.74191200000325, "t_predict_ms": 35.30587000000196, "t_total_ms": 124.1755499999968, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 88.73992999999558, "t_predict_ms": 35.408312000001274, "t_total_ms": 124.23490999999842, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 89.41227999999768, "t_predict_ms": 35.513503999993645, "t_total_ms": 125.02297999999712, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 88.91436899999405, "t_predict_ms": 35.39543700000536, "t_total_ms": 124.40640299999473, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 88.84768400000098, "t_predict_ms": 35.36456800000565, "t_total_ms": 124.29809799999703, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 88.70500800000514, "t_predict_ms": 35.38094599999653, "t_total_ms": 124.17978799999929, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 88.8601029999947, "t_predict_ms": 35.15305999999896, "t_total_ms": 124.10134699999986, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 88.80956400000173, "t_predict_ms": 35.29868699999383, "t_total_ms": 124.19671700000379, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 88.73400400000264, "t_predict_ms": 35.25178399999618, "t_total_ms": 124.07185600000048, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 89.29711599999735, "t_predict_ms": 35.264688999994576, "t_total_ms": 124.64393000000484, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 88.75457800000675, "t_predict_ms": 35.276577999994174, "t_total_ms": 124.1132280000059, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 88.7685100000013, "t_predict_ms": 35.27497999999696, "t_total_ms": 124.12971100000192, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 88.7869020000025, "t_predict_ms": 35.284040999997046, "t_total_ms": 124.15957399999655, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 88.772677999998, "t_predict_ms": 35.327414000001056, "t_total_ms": 124.18797599999465, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 88.8292129999968, "t_predict_ms": 35.23795299999932, "t_total_ms": 124.15282499999591, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 88.79642700000545, "t_predict_ms": 35.272627000004775, "t_total_ms": 124.16888699999618, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 89.26529899999736, "t_predict_ms": 35.37508300000525, "t_total_ms": 124.74349299999687, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 88.74404699999872, "t_predict_ms": 35.4627209999947, "t_total_ms": 124.29920900000013, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 88.87185200000403, "t_predict_ms": 35.345952000000125, "t_total_ms": 124.30073300000544, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 88.90803100000255, "t_predict_ms": 35.461947000001715, "t_total_ms": 124.46279699999963, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 88.81456799999654, "t_predict_ms": 35.32554099999885, "t_total_ms": 124.22407699999383, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 88.7416810000019, "t_predict_ms": 35.271292999993875, "t_total_ms": 124.1016479999999, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 88.68858299999971, "t_predict_ms": 35.244655999996155, "t_total_ms": 124.0267179999961, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 89.25518899999929, "t_predict_ms": 35.395226000005664, "t_total_ms": 124.74306499999699, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 88.8552340000004, "t_predict_ms": 35.33175400000488, "t_total_ms": 124.29557200000119, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 88.76384499999546, "t_predict_ms": 35.31361400000321, "t_total_ms": 124.16679999999758, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 88.74009800000238, "t_predict_ms": 35.33444699999677, "t_total_ms": 124.15966300000036, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 88.8748199999938, "t_predict_ms": 35.33183800000472, "t_total_ms": 124.293870999999, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 88.97000300000002, "t_predict_ms": 35.410396000003175, "t_total_ms": 124.4718210000002, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 88.73714299999591, "t_predict_ms": 35.39536699999957, "t_total_ms": 124.22998599999602, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 89.37780300000497, "t_predict_ms": 35.38131299999492, "t_total_ms": 124.84339999999605, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 88.82733899999806, "t_predict_ms": 35.30429199999929, "t_total_ms": 124.21356499999803, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 88.82084200000406, "t_predict_ms": 35.306485999996085, "t_total_ms": 124.2113730000014, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 88.67264099999517, "t_predict_ms": 35.38432899999577, "t_total_ms": 124.14344599999794, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 88.82228299999895, "t_predict_ms": 35.28984300000104, "t_total_ms": 124.20151399999924, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 88.78854800000369, "t_predict_ms": 35.441828000003284, "t_total_ms": 124.3176549999987, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 88.86085199999627, "t_predict_ms": 35.38905900000344, "t_total_ms": 124.33747399999362, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 89.22882499999929, "t_predict_ms": 35.36152200000231, "t_total_ms": 124.67728900000452, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 88.70214499999918, "t_predict_ms": 35.32421199999902, "t_total_ms": 124.11670800000252, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 88.76776099999972, "t_predict_ms": 35.18057300000521, "t_total_ms": 124.03289299999898, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 88.88000500000004, "t_predict_ms": 35.46999999999656, "t_total_ms": 124.44334799999979, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 88.73218999999466, "t_predict_ms": 35.37734900000089, "t_total_ms": 124.20165300000008, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 88.69326899999663, "t_predict_ms": 35.390753999998026, "t_total_ms": 124.18617699999857, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 88.81258300000638, "t_predict_ms": 35.3266410000046, "t_total_ms": 124.23142400000131, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 89.36331200000325, "t_predict_ms": 35.36561399999982, "t_total_ms": 124.81704700000051, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 88.75983499999762, "t_predict_ms": 35.334615000003566, "t_total_ms": 124.1833809999946, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 88.677232000002, "t_predict_ms": 35.41053400000038, "t_total_ms": 124.19225000000012, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 88.7982830000027, "t_predict_ms": 35.36355199999974, "t_total_ms": 124.24519800000411, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 88.88341199999417, "t_predict_ms": 35.49806500000585, "t_total_ms": 124.47152800000083, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 88.74310200000224, "t_predict_ms": 35.3396319999959, "t_total_ms": 124.16883499999898, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 88.80606800000379, "t_predict_ms": 35.351241000000755, "t_total_ms": 124.24308199999956, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 89.17691499999592, "t_predict_ms": 35.41013200000265, "t_total_ms": 124.67947599999718, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 88.85599500000296, "t_predict_ms": 35.375155999993524, "t_total_ms": 124.31766299999936, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 88.8303209999961, "t_predict_ms": 35.23349499999995, "t_total_ms": 124.1779399999956, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 88.72608300000451, "t_predict_ms": 35.40566299999881, "t_total_ms": 124.2272799999995, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 88.87165999999525, "t_predict_ms": 35.297012000000905, "t_total_ms": 124.25923600000033, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 89.05891999999938, "t_predict_ms": 35.33195099999631, "t_total_ms": 124.4753950000046, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 88.74357400000576, "t_predict_ms": 35.33443899999611, "t_total_ms": 124.16740999999831, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 89.32669099999657, "t_predict_ms": 35.33673000000448, "t_total_ms": 124.75568600000031, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 88.76074700000203, "t_predict_ms": 35.29406900000254, "t_total_ms": 124.1412629999985, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 88.86512299999794, "t_predict_ms": 35.393640999998865, "t_total_ms": 124.36690300000208, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 88.7214499999942, "t_predict_ms": 35.346404000001996, "t_total_ms": 124.15450800000372, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 88.77959999999518, "t_predict_ms": 35.310060999997006, "t_total_ms": 124.17174099999784, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 88.81993800000032, "t_predict_ms": 35.39382099999955, "t_total_ms": 124.3014419999966, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 88.74164599999546, "t_predict_ms": 35.2807129999988, "t_total_ms": 124.10733499999793, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 88.85953800000124, "t_predict_ms": 35.32433400000201, "t_total_ms": 124.267451999998, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 88.767390000001, "t_predict_ms": 35.32127600000479, "t_total_ms": 124.17319600000098, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 88.82639900000555, "t_predict_ms": 35.33720700000487, "t_total_ms": 124.2522670000028, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 89.00840500000129, "t_predict_ms": 35.45718500000561, "t_total_ms": 124.55328699999768, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 88.76720599999999, "t_predict_ms": 35.315789999998515, "t_total_ms": 124.16945000000368, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 88.70695599999578, "t_predict_ms": 35.387921000001654, "t_total_ms": 124.18321599999871, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 88.9239580000023, "t_predict_ms": 35.38620100000145, "t_total_ms": 124.39815100000118, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 89.30931100000095, "t_predict_ms": 35.29689700000205, "t_total_ms": 124.69391300000154, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 88.84591799999697, "t_predict_ms": 35.28488199999913, "t_total_ms": 124.21327100000212, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 88.77594399999822, "t_predict_ms": 35.38311099999447, "t_total_ms": 124.27239499999843, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 88.8691919999971, "t_predict_ms": 35.45687999999814, "t_total_ms": 124.4246409999974, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 88.96667100000144, "t_predict_ms": 35.444783999999174, "t_total_ms": 124.49956300000053, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 88.78108399999718, "t_predict_ms": 35.50947800000159, "t_total_ms": 124.39823200000433, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 88.85617299999637, "t_predict_ms": 35.33221100000361, "t_total_ms": 124.27877399999687, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 89.39556900000412, "t_predict_ms": 35.35684599999911, "t_total_ms": 124.8399280000001, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 88.86864000000116, "t_predict_ms": 35.401260000000434, "t_total_ms": 124.36593199999635, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 89.07205899999582, "t_predict_ms": 35.39866000000558, "t_total_ms": 124.55708600000293, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 88.83485399999813, "t_predict_ms": 35.4229499999974, "t_total_ms": 124.34415100000251, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 88.84382899999821, "t_predict_ms": 35.36367800000306, "t_total_ms": 124.29308500000502, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 88.96255500000194, "t_predict_ms": 35.37655200000245, "t_total_ms": 124.42559999999503, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 88.76116199999728, "t_predict_ms": 35.29421800000421, "t_total_ms": 124.14652799999715, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 89.32242200000218, "t_predict_ms": 35.30578199999468, "t_total_ms": 124.74890600000066, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 88.79214499999932, "t_predict_ms": 35.416542999996636, "t_total_ms": 124.29952400000133, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 88.84200099999617, "t_predict_ms": 35.48817800000137, "t_total_ms": 124.42388299999863, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 89.08426499999678, "t_predict_ms": 35.350501000003476, "t_total_ms": 124.52291199999621, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 88.8188569999997, "t_predict_ms": 35.31703099999817, "t_total_ms": 124.22078999999542, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 88.86453600000266, "t_predict_ms": 35.40222699999873, "t_total_ms": 124.38041600000105, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 89.03927599999406, "t_predict_ms": 35.49750699999521, "t_total_ms": 124.62951999999916, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 89.2611140000028, "t_predict_ms": 35.48984100000041, "t_total_ms": 124.84855699999997, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 88.73484400000109, "t_predict_ms": 35.3464530000025, "t_total_ms": 124.19477000000256, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 88.8996139999989, "t_predict_ms": 35.405302999997446, "t_total_ms": 124.38974699999505, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 88.85647800000385, "t_predict_ms": 35.305469000000755, "t_total_ms": 124.24718500000154, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 88.86179699999985, "t_predict_ms": 35.33137800000219, "t_total_ms": 124.28164100000316, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 88.74695899999807, "t_predict_ms": 35.3399530000047, "t_total_ms": 124.1688540000041, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 88.88655700000214, "t_predict_ms": 35.39883399999866, "t_total_ms": 124.37724699999819, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 89.51684399999493, "t_predict_ms": 35.5076450000027, "t_total_ms": 125.12706999999779, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 88.79708300000289, "t_predict_ms": 35.3216009999997, "t_total_ms": 124.20592200000158, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 88.84349799999569, "t_predict_ms": 35.27656600000029, "t_total_ms": 124.21155600000588, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 88.81236199999876, "t_predict_ms": 35.31919899999991, "t_total_ms": 124.21514100000053, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 88.85996299999732, "t_predict_ms": 35.28836699999971, "t_total_ms": 124.23145000000346, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 89.03346900000031, "t_predict_ms": 35.39500400000151, "t_total_ms": 124.52877299999443, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 88.69987100000287, "t_predict_ms": 35.361860000001855, "t_total_ms": 124.14565899999985, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 89.26953800000348, "t_predict_ms": 35.314366000001485, "t_total_ms": 124.68563599999527, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 89.00740400000018, "t_predict_ms": 35.541714000004276, "t_total_ms": 124.64229900000134, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 88.8008690000035, "t_predict_ms": 35.3711950000033, "t_total_ms": 124.25927700000017, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 88.91475099999724, "t_predict_ms": 35.29271600000072, "t_total_ms": 124.29423999999756, "alloc_mb": 1496.371712, "peak_alloc_mb": 1705.95584, "reserved_mb": 1914.699776, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_h100_vjepa2_vitl.json <==
{"workload": "vjepa2", "gpu_name": "H100", "model_id": "facebook/vjepa2-vitl-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 85.017624576, "load_time_s": 10.431156873703003, "load_failed": false, "n_params": 325971328, "weight_mem_mb": 653.937152, "arch": {"n_layers_enc": 24, "n_layers_pred": 12, "hidden_size_enc": 1024, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 50.2107049999978, "t_predict_ms": 35.196675000001676, "t_total_ms": 85.5065770000003, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 49.909734999999955, "t_predict_ms": 36.532342000000995, "t_total_ms": 86.56177599999992, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 49.91251100000227, "t_predict_ms": 35.3792619999993, "t_total_ms": 85.38839699999912, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 49.848465000000175, "t_predict_ms": 35.195266999998864, "t_total_ms": 85.13718000000026, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 49.9021300000031, "t_predict_ms": 35.156606000001034, "t_total_ms": 85.14303699999815, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 49.94055699999933, "t_predict_ms": 35.193242999998375, "t_total_ms": 85.21864599999773, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 49.84598900000137, "t_predict_ms": 35.20985100000118, "t_total_ms": 85.14543900000149, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 49.92074799999813, "t_predict_ms": 35.185857000001874, "t_total_ms": 85.20067799999964, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 49.87511799999922, "t_predict_ms": 35.25203799999943, "t_total_ms": 85.21071999999918, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 49.85465700000091, "t_predict_ms": 35.33813299999977, "t_total_ms": 85.2852740000003, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 49.842851000001076, "t_predict_ms": 35.23503399999939, "t_total_ms": 85.17721299999792, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 49.90021100000064, "t_predict_ms": 35.338283000001525, "t_total_ms": 85.3272650000001, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 49.88135700000029, "t_predict_ms": 35.16785500000097, "t_total_ms": 85.13419099999808, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 49.84092100000126, "t_predict_ms": 35.28776099999931, "t_total_ms": 85.21687899999719, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 49.95342799999847, "t_predict_ms": 35.22422500000033, "t_total_ms": 85.2704089999996, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 49.87693400000026, "t_predict_ms": 35.143541999996586, "t_total_ms": 85.09777400000118, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 49.862551000000366, "t_predict_ms": 35.190698999997494, "t_total_ms": 85.13415899999899, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 49.92671299999785, "t_predict_ms": 35.222695000001636, "t_total_ms": 85.23174099999764, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 49.86013999999983, "t_predict_ms": 35.19672499999871, "t_total_ms": 85.15199800000062, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 49.89336899999941, "t_predict_ms": 35.31108900000035, "t_total_ms": 85.29174000000239, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 49.85398400000207, "t_predict_ms": 35.36168900000192, "t_total_ms": 85.30050399999922, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 49.976499999999646, "t_predict_ms": 35.231932999998605, "t_total_ms": 85.29742099999993, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 49.698366999997745, "t_predict_ms": 35.18169700000229, "t_total_ms": 84.963032000001, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 49.75717599999996, "t_predict_ms": 35.141747000000834, "t_total_ms": 84.98246299999934, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 49.756969000000595, "t_predict_ms": 35.01932900000071, "t_total_ms": 84.8643899999999, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 49.762355999998675, "t_predict_ms": 35.15196600000081, "t_total_ms": 85.02954299999743, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 49.73003899999995, "t_predict_ms": 35.05300900000208, "t_total_ms": 84.87917500000108, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 49.79728500000036, "t_predict_ms": 35.196925999997575, "t_total_ms": 85.0861260000002, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 49.69581599999984, "t_predict_ms": 35.0415919999989, "t_total_ms": 84.82699199999999, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 49.77742099999816, "t_predict_ms": 35.00894899999807, "t_total_ms": 84.87528599999905, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 49.792776999996846, "t_predict_ms": 35.196899999998976, "t_total_ms": 85.07922200000095, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 49.87203700000009, "t_predict_ms": 35.208478000001264, "t_total_ms": 85.16968399999669, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 49.78604500000117, "t_predict_ms": 35.00748800000153, "t_total_ms": 84.88253199999818, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 49.702609999997094, "t_predict_ms": 35.22563599999984, "t_total_ms": 85.01805799999929, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 49.78336499999969, "t_predict_ms": 34.968863999999655, "t_total_ms": 84.84738299999961, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 49.6918639999997, "t_predict_ms": 34.951195000001434, "t_total_ms": 84.72669100000019, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 49.70180100000121, "t_predict_ms": 35.06315799999982, "t_total_ms": 84.88086899999914, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 49.71401599999936, "t_predict_ms": 35.021490999998406, "t_total_ms": 84.81218800000079, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 49.65945400000038, "t_predict_ms": 34.926087000002326, "t_total_ms": 84.6621369999987, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 49.68557299999787, "t_predict_ms": 34.972382999999496, "t_total_ms": 84.7326389999985, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 49.71965200000028, "t_predict_ms": 35.09024299999908, "t_total_ms": 84.89095700000249, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 49.85714100000038, "t_predict_ms": 35.26549200000062, "t_total_ms": 85.21853999999962, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 50.45393099999984, "t_predict_ms": 35.069028999998864, "t_total_ms": 85.60698900000219, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 49.664236999998224, "t_predict_ms": 34.72831699999901, "t_total_ms": 84.47149399999887, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 49.72459300000054, "t_predict_ms": 34.68429099999781, "t_total_ms": 84.48132999999913, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 49.740119000002636, "t_predict_ms": 35.05971299999899, "t_total_ms": 84.90064100000083, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 49.699816000000396, "t_predict_ms": 34.958091000000024, "t_total_ms": 84.74186299999786, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 49.66655199999792, "t_predict_ms": 34.924017999998114, "t_total_ms": 84.66806399999882, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 49.743032000002074, "t_predict_ms": 35.15966000000148, "t_total_ms": 85.0410470000007, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 49.62164999999885, "t_predict_ms": 34.911142999998646, "t_total_ms": 84.61474299999949, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 49.750399000000556, "t_predict_ms": 34.902479999999514, "t_total_ms": 84.73166799999987, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 49.61086000000137, "t_predict_ms": 34.68996299999816, "t_total_ms": 84.37293799999779, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 49.68904400000085, "t_predict_ms": 34.828514000000865, "t_total_ms": 84.59031900000014, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 49.6963060000013, "t_predict_ms": 34.8690189999985, "t_total_ms": 84.64835299999862, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 49.6741820000004, "t_predict_ms": 34.99555199999804, "t_total_ms": 84.75252599999905, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 49.71487699999955, "t_predict_ms": 34.92755099999911, "t_total_ms": 84.71988400000185, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 50.033137999999866, "t_predict_ms": 34.90804899999844, "t_total_ms": 85.02206000000001, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 49.71386900000141, "t_predict_ms": 35.150981999997555, "t_total_ms": 84.95633100000077, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 49.707621999999674, "t_predict_ms": 34.71831699999939, "t_total_ms": 84.49758500000115, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 49.683906000002054, "t_predict_ms": 34.89925999999954, "t_total_ms": 84.67341300000086, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 49.68570400000161, "t_predict_ms": 35.08517999999938, "t_total_ms": 84.85871899999964, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 49.71520300000165, "t_predict_ms": 34.83065700000054, "t_total_ms": 84.62691500000119, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 49.62353599999858, "t_predict_ms": 34.89013400000118, "t_total_ms": 84.59705799999995, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 50.13099900000029, "t_predict_ms": 34.868836999997654, "t_total_ms": 85.07482600000316, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 49.72653699999796, "t_predict_ms": 34.896149000001486, "t_total_ms": 84.7046729999974, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 49.68184999999892, "t_predict_ms": 35.13657199999898, "t_total_ms": 84.90390400000081, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 49.70287399999762, "t_predict_ms": 34.925960999999006, "t_total_ms": 84.70598500000293, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 49.693854000000925, "t_predict_ms": 34.66810400000142, "t_total_ms": 84.43293500000237, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 49.67766300000065, "t_predict_ms": 35.03332200000031, "t_total_ms": 84.8050640000011, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 49.718686999998596, "t_predict_ms": 35.0402729999999, "t_total_ms": 84.83216599999821, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 50.26456299999893, "t_predict_ms": 34.95667800000035, "t_total_ms": 85.29629599999922, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 49.68270699999877, "t_predict_ms": 34.716960999997326, "t_total_ms": 84.46538100000112, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 49.69336799999979, "t_predict_ms": 34.92543199999787, "t_total_ms": 84.70959299999947, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 49.734471000000724, "t_predict_ms": 34.66126599999697, "t_total_ms": 84.47313799999989, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 49.664169999999785, "t_predict_ms": 34.96193000000147, "t_total_ms": 84.71044799999916, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 49.681123999999244, "t_predict_ms": 34.791453000000416, "t_total_ms": 84.54870599999964, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 49.581806999999145, "t_predict_ms": 34.92527899999942, "t_total_ms": 84.58819899999881, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 50.02449999999925, "t_predict_ms": 34.82417600000076, "t_total_ms": 84.91680500000243, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 49.76413600000029, "t_predict_ms": 34.7295729999999, "t_total_ms": 84.56233399999746, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 49.691881999997634, "t_predict_ms": 34.64146900000031, "t_total_ms": 84.41397899999714, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 49.67072299999842, "t_predict_ms": 34.78745099999969, "t_total_ms": 84.52713099999798, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 49.68378600000278, "t_predict_ms": 34.951595999999086, "t_total_ms": 84.71679099999818, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 49.64464800000101, "t_predict_ms": 34.73550000000003, "t_total_ms": 84.45055999999695, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 49.71253500000117, "t_predict_ms": 34.68998600000006, "t_total_ms": 84.47213600000225, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 50.03709900000075, "t_predict_ms": 34.96124899999842, "t_total_ms": 85.07985500000004, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 49.605749999997784, "t_predict_ms": 35.096389999999644, "t_total_ms": 84.78867099999832, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 49.689345999997414, "t_predict_ms": 34.772036999999756, "t_total_ms": 84.53044100000184, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 49.69343000000137, "t_predict_ms": 34.65602800000056, "t_total_ms": 84.4163739999999, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 49.72428700000009, "t_predict_ms": 34.97307199999966, "t_total_ms": 84.7813319999986, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 49.689678000000015, "t_predict_ms": 34.906193999997726, "t_total_ms": 84.67496999999824, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 49.64716199999941, "t_predict_ms": 34.853596000001374, "t_total_ms": 84.57238999999817, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 50.008107000000024, "t_predict_ms": 34.6700129999995, "t_total_ms": 84.74930000000214, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 49.67939699999846, "t_predict_ms": 34.93323700000062, "t_total_ms": 84.68894000000304, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 49.720774000000745, "t_predict_ms": 34.86533399999914, "t_total_ms": 84.66491700000134, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 49.63520599999782, "t_predict_ms": 34.72007099999885, "t_total_ms": 84.4214860000001, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 49.70010599999952, "t_predict_ms": 34.79354299999926, "t_total_ms": 84.56684900000155, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 49.707558000001484, "t_predict_ms": 34.95270799999872, "t_total_ms": 84.74570999999997, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 49.63951099999875, "t_predict_ms": 34.898475000002094, "t_total_ms": 84.61782399999862, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 50.150328000000854, "t_predict_ms": 34.75829299999944, "t_total_ms": 84.9758439999988, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 49.678374000002634, "t_predict_ms": 34.77754000000033, "t_total_ms": 84.52218200000061, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 49.720524000001376, "t_predict_ms": 34.95378399999893, "t_total_ms": 84.75631399999983, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 49.64162499999958, "t_predict_ms": 35.075681000002135, "t_total_ms": 84.79997899999958, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 49.69223700000214, "t_predict_ms": 34.83460900000068, "t_total_ms": 84.59631400000234, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 49.71685400000325, "t_predict_ms": 34.70614500000124, "t_total_ms": 84.4960119999989, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 49.645866999998844, "t_predict_ms": 34.85364499999832, "t_total_ms": 84.57969099999829, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 50.04210899999961, "t_predict_ms": 35.01350999999886, "t_total_ms": 85.13266799999997, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 49.72865899999945, "t_predict_ms": 34.65394499999874, "t_total_ms": 84.4515680000022, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 49.69433899999842, "t_predict_ms": 34.7224439999998, "t_total_ms": 84.48487800000137, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 49.78758600000077, "t_predict_ms": 35.042818000000864, "t_total_ms": 84.91754599999979, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 49.67389499999797, "t_predict_ms": 35.020971999998096, "t_total_ms": 84.78061100000289, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 49.672028999999895, "t_predict_ms": 34.72876400000047, "t_total_ms": 84.46906100000007, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 49.70966699999835, "t_predict_ms": 34.7364050000003, "t_total_ms": 84.51313299999796, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 49.98074099999883, "t_predict_ms": 34.9351690000006, "t_total_ms": 84.99375000000242, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 49.73917999999955, "t_predict_ms": 34.940659000000096, "t_total_ms": 84.75961799999965, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 49.72255800000269, "t_predict_ms": 34.91009100000042, "t_total_ms": 84.72234099999909, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 49.67785400000224, "t_predict_ms": 35.165985000002564, "t_total_ms": 84.9355910000007, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 49.737613000001346, "t_predict_ms": 35.15630300000083, "t_total_ms": 84.97423000000026, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 49.73062199999845, "t_predict_ms": 34.82531499999908, "t_total_ms": 84.63422000000165, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 49.74575099999967, "t_predict_ms": 35.03767900000199, "t_total_ms": 84.86380899999801, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 50.02892599999953, "t_predict_ms": 35.03017799999952, "t_total_ms": 85.13188800000293, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 49.660445999997194, "t_predict_ms": 35.018565999997975, "t_total_ms": 84.75532399999963, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 49.700323999999796, "t_predict_ms": 34.951913000000445, "t_total_ms": 84.75048200000046, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 49.63329899999991, "t_predict_ms": 34.67350999999752, "t_total_ms": 84.38326399999951, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 49.772821000001244, "t_predict_ms": 34.731654999998085, "t_total_ms": 84.57053900000133, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 49.695950000000266, "t_predict_ms": 34.73024400000213, "t_total_ms": 84.49346300000116, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 49.830991000000324, "t_predict_ms": 34.93774300000041, "t_total_ms": 84.84824299999971, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 50.10094299999679, "t_predict_ms": 34.73047700000009, "t_total_ms": 84.90520100000154, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 49.67362600000058, "t_predict_ms": 35.02537299999986, "t_total_ms": 84.78025100000153, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 49.75419600000208, "t_predict_ms": 34.97108800000248, "t_total_ms": 84.8084, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 49.63536200000007, "t_predict_ms": 34.701745999999645, "t_total_ms": 84.41035200000258, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 49.711720000001236, "t_predict_ms": 35.134834999997366, "t_total_ms": 84.93561200000244, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 49.60329700000088, "t_predict_ms": 34.90604499999961, "t_total_ms": 84.59041200000073, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 49.68981300000053, "t_predict_ms": 34.73745400000183, "t_total_ms": 84.49488200000133, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 49.7594019999994, "t_predict_ms": 34.81865500000225, "t_total_ms": 84.65168300000059, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 49.682842999999366, "t_predict_ms": 34.744563999996814, "t_total_ms": 84.4972559999988, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 49.69265600000128, "t_predict_ms": 34.96367400000011, "t_total_ms": 84.73758699999934, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 49.647088999996924, "t_predict_ms": 34.948147000001484, "t_total_ms": 84.67832400000219, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 49.66516200000015, "t_predict_ms": 34.66498499999915, "t_total_ms": 84.39826700000097, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 49.82163600000078, "t_predict_ms": 34.68543299999993, "t_total_ms": 84.57854599999948, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 49.647786000001304, "t_predict_ms": 34.971758000001074, "t_total_ms": 84.69902299999887, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 49.68690800000175, "t_predict_ms": 35.06022399999864, "t_total_ms": 84.82646400000249, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 49.72921000000241, "t_predict_ms": 34.74929800000126, "t_total_ms": 84.5551649999976, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 49.64081399999998, "t_predict_ms": 34.72831799999909, "t_total_ms": 84.43785499999734, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 49.82027999999872, "t_predict_ms": 34.91517100000152, "t_total_ms": 84.816588999999, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 49.71289099999865, "t_predict_ms": 34.933068000000844, "t_total_ms": 84.72487599999567, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 49.817044000000976, "t_predict_ms": 35.04204000000044, "t_total_ms": 84.93733100000611, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 49.71558300000112, "t_predict_ms": 34.66410099999706, "t_total_ms": 84.45566600000376, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 50.04150199999913, "t_predict_ms": 35.00733299999581, "t_total_ms": 85.15022600000322, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 49.80577299999567, "t_predict_ms": 35.35420600000094, "t_total_ms": 85.26781300000152, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 49.72812200000476, "t_predict_ms": 34.85566299999476, "t_total_ms": 84.66699599999572, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 49.79463000000095, "t_predict_ms": 34.93903999999759, "t_total_ms": 84.81705199999823, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 49.74171100000291, "t_predict_ms": 34.99891500000274, "t_total_ms": 84.82244500000036, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 49.695479999996905, "t_predict_ms": 34.936213000001715, "t_total_ms": 84.7162499999996, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 49.77881199999956, "t_predict_ms": 34.86920599999621, "t_total_ms": 84.71674699999454, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 50.12575199999958, "t_predict_ms": 34.857495000004235, "t_total_ms": 85.05897999999945, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 49.65972000000107, "t_predict_ms": 35.0788350000002, "t_total_ms": 84.82692300000139, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 49.76769999999675, "t_predict_ms": 34.74604199999476, "t_total_ms": 84.60337399999673, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 49.651036000000204, "t_predict_ms": 34.63177199999734, "t_total_ms": 84.3503460000008, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 49.78723300000354, "t_predict_ms": 34.77850099999813, "t_total_ms": 84.6442180000011, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 49.62734800000135, "t_predict_ms": 34.95787399999983, "t_total_ms": 84.6636870000026, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 49.678736000004164, "t_predict_ms": 34.91158799999994, "t_total_ms": 84.67031600000041, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 50.08560099999926, "t_predict_ms": 34.69817999999947, "t_total_ms": 84.86709600000353, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 49.65722400000061, "t_predict_ms": 34.774491999996826, "t_total_ms": 84.49720499999813, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 49.78283399999839, "t_predict_ms": 35.008263999998235, "t_total_ms": 84.86839799999757, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 49.832454000004134, "t_predict_ms": 34.83528800000357, "t_total_ms": 84.7438439999948, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 49.675263999994, "t_predict_ms": 34.74750400000204, "t_total_ms": 84.48984300000006, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 49.67741100000467, "t_predict_ms": 34.75835499999391, "t_total_ms": 84.51307400000019, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 49.671603000000175, "t_predict_ms": 34.86753600000014, "t_total_ms": 84.61861800000037, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 50.06402699999768, "t_predict_ms": 34.99608299999579, "t_total_ms": 85.14292800000334, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 49.73655899999585, "t_predict_ms": 34.66779199999337, "t_total_ms": 84.4745059999994, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 49.62104899999531, "t_predict_ms": 34.70664099999965, "t_total_ms": 84.39455300000276, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 49.72578400000316, "t_predict_ms": 34.81103299999688, "t_total_ms": 84.60545500000194, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 49.59757499999995, "t_predict_ms": 34.94684600000397, "t_total_ms": 84.62533699999852, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 49.73260199999885, "t_predict_ms": 34.74031199999672, "t_total_ms": 84.54043799999766, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 49.698638999998934, "t_predict_ms": 34.86308299999763, "t_total_ms": 84.65130899999451, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 50.119675000004804, "t_predict_ms": 35.0884810000025, "t_total_ms": 85.31272799999812, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 49.86416299999519, "t_predict_ms": 34.70646599999583, "t_total_ms": 84.63862900000407, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 49.65591799999913, "t_predict_ms": 35.181143999999165, "t_total_ms": 84.93393599999877, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 49.80806100000024, "t_predict_ms": 35.2154380000016, "t_total_ms": 85.11624100000148, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 49.73862899999659, "t_predict_ms": 35.07599099999936, "t_total_ms": 84.8995339999945, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 49.68534600000396, "t_predict_ms": 34.79502000000423, "t_total_ms": 84.54703600000357, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 49.68422299999986, "t_predict_ms": 34.73972799999814, "t_total_ms": 84.48851400000024, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 50.14433299999865, "t_predict_ms": 34.72407099999941, "t_total_ms": 84.9346529999977, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 49.68800299999998, "t_predict_ms": 34.70288099999408, "t_total_ms": 84.45873400000181, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 49.660680000002344, "t_predict_ms": 34.69282000000362, "t_total_ms": 84.43055400000077, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 49.70222000000035, "t_predict_ms": 34.74375699999399, "t_total_ms": 84.51363799999712, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 49.673710000000426, "t_predict_ms": 34.70115599999701, "t_total_ms": 84.4452229999959, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 49.65623300000033, "t_predict_ms": 34.99083900000244, "t_total_ms": 84.7279489999977, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 49.79385499999722, "t_predict_ms": 34.76424699999825, "t_total_ms": 84.62991799999742, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 50.06437699999822, "t_predict_ms": 34.67499500000315, "t_total_ms": 84.80558299999785, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 49.71870600000017, "t_predict_ms": 34.942081000004066, "t_total_ms": 84.74023499999817, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 49.751993000000994, "t_predict_ms": 34.977290000000494, "t_total_ms": 84.80315799999971, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 49.823158999998896, "t_predict_ms": 34.754304000003344, "t_total_ms": 84.64210999999722, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 49.74699099999924, "t_predict_ms": 34.637607999997044, "t_total_ms": 84.44983800000472, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 49.64921699999536, "t_predict_ms": 34.71539200000251, "t_total_ms": 84.43150200000105, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 49.69665599999473, "t_predict_ms": 34.998264999998696, "t_total_ms": 84.77460600000342, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 49.96020700000514, "t_predict_ms": 34.71543399999888, "t_total_ms": 84.75137700000346, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 49.693353000002105, "t_predict_ms": 34.76006600000403, "t_total_ms": 84.52905600000094, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 49.77008599999522, "t_predict_ms": 34.9977509999988, "t_total_ms": 84.8485989999972, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 49.662529999999094, "t_predict_ms": 34.9335379999971, "t_total_ms": 84.67671900000084, "alloc_mb": 813.451776, "peak_alloc_mb": 981.092864, "reserved_mb": 1096.810496, "miss_10hz": false, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_l40s_vjepa2_vitg.json <==
{"workload": "vjepa2", "gpu_name": "L40S", "model_id": "facebook/vjepa2-vitg-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 47.665709056, "load_time_s": 22.365946769714355, "load_failed": false, "n_params": 1034555264, "weight_mem_mb": 2090.17088, "arch": {"n_layers_enc": 40, "n_layers_pred": 12, "hidden_size_enc": 1408, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 198.82872499999849, "t_predict_ms": 43.269395000010036, "t_total_ms": 242.19575200000065, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 197.9667260000042, "t_predict_ms": 42.88230599999565, "t_total_ms": 240.95332500000666, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 196.24119000000917, "t_predict_ms": 45.26704699999584, "t_total_ms": 241.65896099999884, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 204.85963199999446, "t_predict_ms": 44.07968200000312, "t_total_ms": 249.0388460000048, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 199.36550500000294, "t_predict_ms": 43.73241399999017, "t_total_ms": 243.20000299999833, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 200.58485199999154, "t_predict_ms": 43.15305199999386, "t_total_ms": 243.83229599999368, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 200.32916600000306, "t_predict_ms": 44.6615740000027, "t_total_ms": 245.08818200000348, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 199.7607739999978, "t_predict_ms": 44.497399999997356, "t_total_ms": 244.38023700000144, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 199.9317159999947, "t_predict_ms": 44.14022299999942, "t_total_ms": 244.1777120000097, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 200.66180199999906, "t_predict_ms": 43.22534400000677, "t_total_ms": 243.9880080000023, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 200.941947000004, "t_predict_ms": 44.57537199999706, "t_total_ms": 245.62932300000284, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 199.93446600000198, "t_predict_ms": 44.240806000004795, "t_total_ms": 244.27381400001025, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 200.4085190000069, "t_predict_ms": 43.31326599999841, "t_total_ms": 243.84427699999378, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 200.85692800000743, "t_predict_ms": 43.10661200000254, "t_total_ms": 244.06430199999818, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 201.10437399999626, "t_predict_ms": 44.3113080000046, "t_total_ms": 245.51556299999788, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 200.5907230000048, "t_predict_ms": 43.85403700000268, "t_total_ms": 244.54016199999273, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 201.00775299999896, "t_predict_ms": 43.331566000006205, "t_total_ms": 244.43687200000852, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 199.8044770000007, "t_predict_ms": 43.184194000005505, "t_total_ms": 243.09647299999426, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 201.6338459999929, "t_predict_ms": 44.42096900000081, "t_total_ms": 246.16380700000207, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 200.48516100000313, "t_predict_ms": 44.22989500000085, "t_total_ms": 244.83912899999893, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 200.6234030000087, "t_predict_ms": 43.788336000005756, "t_total_ms": 244.5210709999941, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 202.05875300000287, "t_predict_ms": 44.84415800000363, "t_total_ms": 247.01482399999009, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 200.90274899999372, "t_predict_ms": 44.35193700000184, "t_total_ms": 245.48894199999438, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 200.59833199999844, "t_predict_ms": 43.92889899999375, "t_total_ms": 244.7566059999957, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 200.35980700001232, "t_predict_ms": 44.14411300000154, "t_total_ms": 244.62102299999344, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 200.9980109999958, "t_predict_ms": 44.21123499999169, "t_total_ms": 245.30800800000918, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 201.99011200000427, "t_predict_ms": 44.20071500000233, "t_total_ms": 246.3022689999974, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 202.08854400000575, "t_predict_ms": 43.77714599999649, "t_total_ms": 246.03820299999768, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 199.43176800001083, "t_predict_ms": 50.66296100000045, "t_total_ms": 250.6737209999983, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 217.55187099999773, "t_predict_ms": 58.16127100000301, "t_total_ms": 278.5288310000027, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 201.51207199999988, "t_predict_ms": 43.58831200001134, "t_total_ms": 245.58905399999276, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 202.02997300000902, "t_predict_ms": 62.13619400000425, "t_total_ms": 264.48004300000605, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 211.69892599999685, "t_predict_ms": 58.88374499998861, "t_total_ms": 290.8684700000066, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 207.35558399999832, "t_predict_ms": 50.2195919999906, "t_total_ms": 257.96046400000705, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 207.4969359999983, "t_predict_ms": 46.20262699999955, "t_total_ms": 258.0927969999891, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 208.19041199999333, "t_predict_ms": 46.94935300000225, "t_total_ms": 255.46595199999445, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 202.13369500000056, "t_predict_ms": 45.79467800000714, "t_total_ms": 248.283401000009, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 215.22046100000125, "t_predict_ms": 45.6502060000048, "t_total_ms": 261.8730389999939, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 202.04077299999312, "t_predict_ms": 44.92890000000216, "t_total_ms": 247.34359100000347, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 220.3125799999981, "t_predict_ms": 179.1534790000071, "t_total_ms": 399.7558449999872, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 205.2632820000042, "t_predict_ms": 50.18240100000071, "t_total_ms": 255.92856200000824, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 203.76485899998897, "t_predict_ms": 54.986063000001195, "t_total_ms": 259.0729490000001, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 204.1018070000007, "t_predict_ms": 44.23045499999034, "t_total_ms": 248.61595800000202, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 203.47675099999663, "t_predict_ms": 45.70295599999952, "t_total_ms": 249.47992299999555, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 205.87633200000255, "t_predict_ms": 44.28027600000917, "t_total_ms": 250.28951000000177, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 207.94109499999536, "t_predict_ms": 45.20585500000607, "t_total_ms": 253.36429500001145, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 205.86395099999777, "t_predict_ms": 45.06105299999774, "t_total_ms": 251.04130700000837, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 204.2614020000002, "t_predict_ms": 44.30597800001124, "t_total_ms": 248.66306100000202, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 206.0169490000021, "t_predict_ms": 46.06981399999199, "t_total_ms": 252.19266599999912, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 209.2486669999971, "t_predict_ms": 44.334517999999434, "t_total_ms": 253.70207800000344, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 206.01919899999643, "t_predict_ms": 45.14230399999519, "t_total_ms": 251.42476899999622, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 205.65824700000235, "t_predict_ms": 45.66591500000072, "t_total_ms": 251.43428499998777, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 205.95845300000803, "t_predict_ms": 44.84698800000331, "t_total_ms": 250.90884300000482, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 205.89305200000751, "t_predict_ms": 45.516321999997444, "t_total_ms": 251.63571900000647, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 206.60147700000664, "t_predict_ms": 44.342467999996416, "t_total_ms": 251.18967000000225, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 205.98236700000427, "t_predict_ms": 45.56269400001156, "t_total_ms": 251.65731399999913, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 205.82221400000833, "t_predict_ms": 45.904630999999085, "t_total_ms": 251.90976899999384, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 206.91538700000933, "t_predict_ms": 44.60643400000208, "t_total_ms": 251.62770300001114, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 207.37203699999895, "t_predict_ms": 45.75015700000051, "t_total_ms": 253.29259699999795, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 204.53586399999324, "t_predict_ms": 44.1870439999974, "t_total_ms": 248.83310000001302, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 204.6405659999948, "t_predict_ms": 45.5910240000037, "t_total_ms": 250.45179499998937, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 205.0044740000061, "t_predict_ms": 44.57194200000458, "t_total_ms": 249.7515299999975, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 206.23486099999866, "t_predict_ms": 45.32611900000916, "t_total_ms": 251.82061499999975, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 207.35562699999832, "t_predict_ms": 46.562754999996514, "t_total_ms": 254.08381600000496, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 205.15455000000316, "t_predict_ms": 44.528423000002704, "t_total_ms": 249.9663589999983, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 208.18537499999934, "t_predict_ms": 45.1222840000014, "t_total_ms": 253.4469020000074, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 206.27199399999085, "t_predict_ms": 45.89767100000586, "t_total_ms": 252.3735590000058, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 208.76652600000511, "t_predict_ms": 45.00827200000401, "t_total_ms": 253.9413719999999, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 207.29478500000198, "t_predict_ms": 44.87028900000212, "t_total_ms": 252.27508599999737, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 206.87972599999682, "t_predict_ms": 45.665855999999394, "t_total_ms": 252.66862499999831, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 205.36555299999293, "t_predict_ms": 44.34961799999826, "t_total_ms": 249.81345300000157, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 207.38276200000882, "t_predict_ms": 45.63896499999487, "t_total_ms": 253.1200990000002, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 208.5673870000022, "t_predict_ms": 46.00553299999888, "t_total_ms": 254.66806200000747, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 209.54047799999387, "t_predict_ms": 44.65987399998994, "t_total_ms": 254.3069639999942, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 206.01883500000895, "t_predict_ms": 45.01677199999676, "t_total_ms": 251.1401599999914, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 205.11290900000745, "t_predict_ms": 45.28656799999453, "t_total_ms": 250.49923100000626, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 206.17019200000186, "t_predict_ms": 44.74526699999615, "t_total_ms": 251.01638099999946, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 205.09735000000262, "t_predict_ms": 45.652536999995164, "t_total_ms": 250.85003799999583, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 205.33603200000528, "t_predict_ms": 44.48405100001196, "t_total_ms": 249.9177649999922, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 205.06513500001233, "t_predict_ms": 44.7449960000057, "t_total_ms": 249.91912299999797, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 205.85149199999364, "t_predict_ms": 44.499031000000855, "t_total_ms": 250.5651470000032, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 205.32050999999285, "t_predict_ms": 45.544272000000774, "t_total_ms": 251.00488600000403, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 206.0037250000022, "t_predict_ms": 44.286967000005006, "t_total_ms": 250.39934400000163, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 204.80725299999847, "t_predict_ms": 45.128994999998895, "t_total_ms": 250.05806100000427, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 207.27058499998918, "t_predict_ms": 45.93917200000419, "t_total_ms": 253.32520899999622, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 206.65551199999754, "t_predict_ms": 45.10516400000597, "t_total_ms": 251.98711100000537, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 205.46412599999542, "t_predict_ms": 45.53343300000279, "t_total_ms": 251.11736200000223, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 203.6573470000036, "t_predict_ms": 44.61890400000357, "t_total_ms": 248.46546499999533, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 206.61031899999216, "t_predict_ms": 45.22330599999691, "t_total_ms": 251.9492690000078, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 204.5029249999999, "t_predict_ms": 44.50975099999255, "t_total_ms": 249.1240090000133, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 207.18457200000273, "t_predict_ms": 45.34304899999597, "t_total_ms": 252.74207500000045, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 206.16748999999857, "t_predict_ms": 45.43042099999184, "t_total_ms": 251.704413000013, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 207.9289169999896, "t_predict_ms": 44.63126400000306, "t_total_ms": 252.68007399999703, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 204.75917099999208, "t_predict_ms": 45.377830000006725, "t_total_ms": 250.30271400000004, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 208.00078700000313, "t_predict_ms": 46.207505999987575, "t_total_ms": 254.414268000005, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 207.04869700000472, "t_predict_ms": 44.368468000001826, "t_total_ms": 251.53444699999739, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 207.58279800000423, "t_predict_ms": 45.37817900001073, "t_total_ms": 253.07473899999877, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 206.11279700000296, "t_predict_ms": 45.97554200000786, "t_total_ms": 252.29301299999918, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 207.89023699998666, "t_predict_ms": 44.73407700000109, "t_total_ms": 252.84576800000025, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 206.95379900000432, "t_predict_ms": 45.58532400000104, "t_total_ms": 252.64766599998723, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 207.99360100001252, "t_predict_ms": 46.02934400000436, "t_total_ms": 254.12577699999872, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 207.12041200000897, "t_predict_ms": 44.44736099999602, "t_total_ms": 251.80425800000705, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 207.67891100000213, "t_predict_ms": 45.1055539999885, "t_total_ms": 252.90073699999027, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 206.8752419999953, "t_predict_ms": 46.22384700000737, "t_total_ms": 253.22828200000913, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 208.84161399999357, "t_predict_ms": 44.65584400000466, "t_total_ms": 253.61782999999605, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 208.1663299999974, "t_predict_ms": 45.61589399999377, "t_total_ms": 253.8928369999951, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 207.5192570000013, "t_predict_ms": 45.634336000006215, "t_total_ms": 253.26266499999406, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 206.51854800000535, "t_predict_ms": 44.56614199999365, "t_total_ms": 251.19518200000357, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 207.58356100000697, "t_predict_ms": 45.69246600000554, "t_total_ms": 253.4956819999934, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 206.79597400000205, "t_predict_ms": 46.180796999991, "t_total_ms": 253.09426299999416, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 207.71969199999774, "t_predict_ms": 45.50346299998864, "t_total_ms": 253.33062699999687, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 208.88617699999656, "t_predict_ms": 45.39145900000108, "t_total_ms": 254.38393900000733, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 209.67332299998986, "t_predict_ms": 45.73123699999826, "t_total_ms": 255.63270499999646, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 207.41551599999752, "t_predict_ms": 46.43915300000856, "t_total_ms": 253.9621909999994, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 209.1090339999937, "t_predict_ms": 45.67617699999005, "t_total_ms": 254.91076299999804, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 208.1923450000005, "t_predict_ms": 45.075314000001754, "t_total_ms": 253.39232199999628, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 209.00552199999822, "t_predict_ms": 45.88848199999518, "t_total_ms": 255.00102499999855, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 208.15897500000347, "t_predict_ms": 46.26286900000309, "t_total_ms": 254.53422600000408, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 209.11647200000516, "t_predict_ms": 45.7502179999949, "t_total_ms": 254.96734200000049, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 207.5044489999982, "t_predict_ms": 45.300217999994175, "t_total_ms": 252.90569899999582, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 206.2975630000068, "t_predict_ms": 46.31006000001037, "t_total_ms": 252.70793400000002, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 208.04738900000075, "t_predict_ms": 46.3737909999935, "t_total_ms": 254.66388499999937, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 207.91572599999597, "t_predict_ms": 44.961020999991774, "t_total_ms": 253.12382200000627, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 209.35857700000327, "t_predict_ms": 45.6598459999924, "t_total_ms": 255.13266499999077, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 208.25575400000673, "t_predict_ms": 45.78416900000093, "t_total_ms": 254.14582500000904, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 208.00226800000132, "t_predict_ms": 46.194436999996924, "t_total_ms": 254.31518799999253, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 207.66065200000128, "t_predict_ms": 45.14355499999567, "t_total_ms": 252.91654000000108, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 208.27731500000368, "t_predict_ms": 46.552055000006476, "t_total_ms": 254.9347019999999, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 208.98611100000153, "t_predict_ms": 45.685525999999754, "t_total_ms": 254.7740090000019, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 209.51517100000672, "t_predict_ms": 46.194546000009495, "t_total_ms": 255.80544900000746, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 208.4225949999876, "t_predict_ms": 45.09698299999343, "t_total_ms": 253.7900740000083, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 205.6253570000024, "t_predict_ms": 46.5140630000036, "t_total_ms": 252.24816200000078, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 204.66654599999856, "t_predict_ms": 45.00262100000896, "t_total_ms": 249.8729209999908, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 204.84693999999593, "t_predict_ms": 44.52316200000439, "t_total_ms": 249.4747340000032, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 205.29552299998954, "t_predict_ms": 45.79985899999883, "t_total_ms": 251.23175499999206, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 204.83701399999177, "t_predict_ms": 45.30004899999085, "t_total_ms": 250.3224969999991, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 203.30187099999364, "t_predict_ms": 45.80703899999605, "t_total_ms": 249.220593000004, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 205.60487900000624, "t_predict_ms": 44.728394999992815, "t_total_ms": 250.54844900000717, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 205.3721009999947, "t_predict_ms": 45.440510999995354, "t_total_ms": 250.9248140000011, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 206.44473400000152, "t_predict_ms": 44.749616000004266, "t_total_ms": 251.30605199998968, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 203.80145800000093, "t_predict_ms": 45.9312309999973, "t_total_ms": 249.96465300000636, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 206.14255700000683, "t_predict_ms": 45.16882500000463, "t_total_ms": 251.49973599999953, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 205.38233300000286, "t_predict_ms": 45.05232300000728, "t_total_ms": 250.6522599999954, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 205.64965900000232, "t_predict_ms": 46.01592299999879, "t_total_ms": 251.79275499999676, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 206.10015799999815, "t_predict_ms": 45.009722000003194, "t_total_ms": 251.2180030000053, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 205.41657300000793, "t_predict_ms": 45.583104000002095, "t_total_ms": 251.1271999999991, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 206.39826600000788, "t_predict_ms": 45.089673999996194, "t_total_ms": 251.62573200000793, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 207.350224999999, "t_predict_ms": 45.51663300000541, "t_total_ms": 252.99777100001108, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 206.70143200000268, "t_predict_ms": 45.75028799999359, "t_total_ms": 252.5556920000014, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 204.9908350000038, "t_predict_ms": 44.98346100000106, "t_total_ms": 250.08400800000175, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 206.1961500000109, "t_predict_ms": 45.677895000011404, "t_total_ms": 251.98390900000334, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 206.7418219999979, "t_predict_ms": 46.16513599999905, "t_total_ms": 253.02422999999408, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 207.03531799999553, "t_predict_ms": 44.847617999991485, "t_total_ms": 252.01103899999566, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 205.84203399999979, "t_predict_ms": 45.809008999995626, "t_total_ms": 251.75821400000586, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 205.8542449999976, "t_predict_ms": 44.97407099999862, "t_total_ms": 250.93986000000257, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 207.09894200000178, "t_predict_ms": 45.36477000000616, "t_total_ms": 252.57037400000115, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 206.1311110000048, "t_predict_ms": 46.364541000002646, "t_total_ms": 252.74511700000346, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 207.68932299999676, "t_predict_ms": 44.40611800001193, "t_total_ms": 252.21778400000971, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 207.74472200000105, "t_predict_ms": 45.37703900000167, "t_total_ms": 253.22719300000074, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 207.80836299999805, "t_predict_ms": 45.59918399999674, "t_total_ms": 253.5110289999949, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 206.9737449999991, "t_predict_ms": 44.701545000009446, "t_total_ms": 251.7819019999905, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 207.02574699998877, "t_predict_ms": 44.84798900000442, "t_total_ms": 251.98059900000658, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 207.58665199998916, "t_predict_ms": 46.300138999995966, "t_total_ms": 253.99021400001232, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 207.3667070000056, "t_predict_ms": 44.777546999995366, "t_total_ms": 252.33510900000056, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 208.459359999992, "t_predict_ms": 45.66655600000047, "t_total_ms": 254.23564900000883, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 207.34583700000542, "t_predict_ms": 45.44177100000013, "t_total_ms": 252.89127899999642, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 207.71506299999487, "t_predict_ms": 45.65538599999286, "t_total_ms": 253.4722009999939, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 207.9920090000087, "t_predict_ms": 45.566543999996156, "t_total_ms": 253.6655649999915, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 207.9121069999985, "t_predict_ms": 45.81071900000211, "t_total_ms": 253.82479799999658, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 208.6616819999989, "t_predict_ms": 46.101614999997764, "t_total_ms": 254.87069900000847, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 209.36836699999617, "t_predict_ms": 45.349259000005304, "t_total_ms": 254.8163680000073, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 209.95684999999753, "t_predict_ms": 45.43849099999875, "t_total_ms": 255.5682849999954, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 208.30071500000713, "t_predict_ms": 45.651864999996405, "t_total_ms": 254.08051300000523, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 207.98183899999856, "t_predict_ms": 46.76087900000425, "t_total_ms": 254.85431999999264, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 208.05537900000104, "t_predict_ms": 45.8966900000064, "t_total_ms": 254.0609819999986, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 210.14861400000484, "t_predict_ms": 45.47545199999092, "t_total_ms": 255.72469799999453, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 209.3423769999987, "t_predict_ms": 46.046493999995164, "t_total_ms": 255.48776300000497, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 205.75721199999464, "t_predict_ms": 46.3091799999944, "t_total_ms": 252.16375300000493, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 208.46535900000163, "t_predict_ms": 45.18671600000346, "t_total_ms": 253.7901379999994, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 209.3548290000058, "t_predict_ms": 45.46859200000597, "t_total_ms": 254.94083299999204, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 209.2035950000053, "t_predict_ms": 46.14805600000693, "t_total_ms": 255.46590300000105, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 207.85181600000158, "t_predict_ms": 46.49697300000355, "t_total_ms": 254.45224100000985, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 207.5408689999989, "t_predict_ms": 45.84333999999046, "t_total_ms": 253.4830800000094, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 209.26869499999157, "t_predict_ms": 45.29989799999612, "t_total_ms": 254.68428599999982, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 208.95396799998878, "t_predict_ms": 45.85520899999551, "t_total_ms": 254.91535000000454, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 210.232603999998, "t_predict_ms": 46.21520600001361, "t_total_ms": 256.5576939999943, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 210.33494699999267, "t_predict_ms": 46.64630599999953, "t_total_ms": 257.0842449999873, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 210.26560399999994, "t_predict_ms": 47.12053599999422, "t_total_ms": 257.48423200001014, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 209.90022699999145, "t_predict_ms": 45.69582599999933, "t_total_ms": 255.69138500000577, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 210.4315990000032, "t_predict_ms": 45.632664999999406, "t_total_ms": 256.1809760000102, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 210.63312300000803, "t_predict_ms": 46.03005299999552, "t_total_ms": 256.76122900000564, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 210.29175699999314, "t_predict_ms": 45.570683000008216, "t_total_ms": 255.95991199999446, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 209.57491100000425, "t_predict_ms": 46.379220000005716, "t_total_ms": 256.0541130000047, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 210.1706469999982, "t_predict_ms": 46.74956000000918, "t_total_ms": 257.0170390000044, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 212.0734279999965, "t_predict_ms": 46.96195399999681, "t_total_ms": 259.1338630000024, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 211.25363000000164, "t_predict_ms": 46.43724299999974, "t_total_ms": 257.78825500000835, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 210.47318399999426, "t_predict_ms": 45.19271600000252, "t_total_ms": 255.76563199999214, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 211.97082300000147, "t_predict_ms": 45.55081299999131, "t_total_ms": 257.6213969999941, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 210.14338400000554, "t_predict_ms": 46.169315999989635, "t_total_ms": 256.4157020000124, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 210.7294070000023, "t_predict_ms": 46.645337000001064, "t_total_ms": 257.48480499999005, "alloc_mb": 2253.879808, "peak_alloc_mb": 2501.212672, "reserved_mb": 2776.629248, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_l40s_vjepa2_vith.json <==
{"workload": "vjepa2", "gpu_name": "L40S", "model_id": "facebook/vjepa2-vith-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 47.665709056, "load_time_s": 14.630693435668945, "load_failed": false, "n_params": 653930880, "weight_mem_mb": 1311.691264, "arch": {"n_layers_enc": 32, "n_layers_pred": 12, "hidden_size_enc": 1280, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 150.4558849999995, "t_predict_ms": 40.96761499999957, "t_total_ms": 191.5334520000016, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 152.1727850000012, "t_predict_ms": 41.38964599999895, "t_total_ms": 193.7669150000012, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 152.22233600000123, "t_predict_ms": 41.182429999999215, "t_total_ms": 193.51836900000308, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 153.88546600000197, "t_predict_ms": 40.619836999997716, "t_total_ms": 194.6314359999981, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 152.36402999999754, "t_predict_ms": 41.983218999998684, "t_total_ms": 194.45893199999986, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 153.1474579999994, "t_predict_ms": 41.218251000000095, "t_total_ms": 194.47834200000003, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 153.85961399999815, "t_predict_ms": 42.13877200000127, "t_total_ms": 196.10080799999707, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 153.48179400000106, "t_predict_ms": 41.47406699999934, "t_total_ms": 195.0609820000011, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 154.40010600000065, "t_predict_ms": 41.72719299999983, "t_total_ms": 196.23228999999753, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 153.7378000000018, "t_predict_ms": 42.51443100000074, "t_total_ms": 196.37398400000095, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 154.67679200000006, "t_predict_ms": 41.65889099999731, "t_total_ms": 196.45652600000219, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 152.37142900000222, "t_predict_ms": 41.6706419999997, "t_total_ms": 194.15550400000114, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 153.69358199999894, "t_predict_ms": 41.53853000000041, "t_total_ms": 195.33668399999726, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 153.40677600000063, "t_predict_ms": 41.7698640000026, "t_total_ms": 195.29670300000035, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 154.0108300000007, "t_predict_ms": 40.806652000000554, "t_total_ms": 194.9237349999997, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 153.85700599999907, "t_predict_ms": 42.469071000002856, "t_total_ms": 196.43920000000037, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 153.92450799999935, "t_predict_ms": 41.81661500000189, "t_total_ms": 195.85116400000047, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 153.30651000000017, "t_predict_ms": 40.873532999999185, "t_total_ms": 194.30627599999895, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 153.80015199999875, "t_predict_ms": 42.29588600000156, "t_total_ms": 196.2146709999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 155.2257250000011, "t_predict_ms": 41.58318900000069, "t_total_ms": 196.92896699999807, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 154.61969000000053, "t_predict_ms": 42.35607700000088, "t_total_ms": 197.19531299999815, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 154.9474679999996, "t_predict_ms": 41.542309000000444, "t_total_ms": 196.60507000000038, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 154.43606999999915, "t_predict_ms": 42.219655000000245, "t_total_ms": 196.75997699999925, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 154.70328600000016, "t_predict_ms": 42.16464399999964, "t_total_ms": 196.99240300000298, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 153.61651099999918, "t_predict_ms": 41.34641499999958, "t_total_ms": 195.06772799999794, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 152.5911459999989, "t_predict_ms": 40.689808999999855, "t_total_ms": 193.39191799999966, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 154.53368200000028, "t_predict_ms": 42.475469999999405, "t_total_ms": 197.1293860000003, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 154.58073099999936, "t_predict_ms": 42.2721260000003, "t_total_ms": 196.96881900000207, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 154.97554899999955, "t_predict_ms": 42.729666000003164, "t_total_ms": 197.80862800000065, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 155.23278499999904, "t_predict_ms": 42.22783400000196, "t_total_ms": 197.64963400000113, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 154.2318019999982, "t_predict_ms": 43.16710599999851, "t_total_ms": 197.65242400000105, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 154.02872700000003, "t_predict_ms": 41.88986799999839, "t_total_ms": 196.04577799999845, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 153.19852000000012, "t_predict_ms": 40.84665299999912, "t_total_ms": 194.17281599999825, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 154.80432800000088, "t_predict_ms": 42.354457999998374, "t_total_ms": 197.42362299999883, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 154.29626699999943, "t_predict_ms": 41.93077800000111, "t_total_ms": 196.34970800000318, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 155.8163229999998, "t_predict_ms": 42.209364999997945, "t_total_ms": 198.25793300000072, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 154.27731599999817, "t_predict_ms": 42.36717799999923, "t_total_ms": 196.77707700000013, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 155.08009100000208, "t_predict_ms": 42.72332600000084, "t_total_ms": 197.93021999999993, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 156.46663500000102, "t_predict_ms": 42.810667999997776, "t_total_ms": 199.38259499999944, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 155.83602999999968, "t_predict_ms": 42.16858300000226, "t_total_ms": 198.1428059999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 155.06061199999976, "t_predict_ms": 41.26040200000247, "t_total_ms": 196.42617599999923, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 155.44390100000172, "t_predict_ms": 41.79510400000197, "t_total_ms": 197.37187699999836, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 155.14970699999964, "t_predict_ms": 41.13485899999958, "t_total_ms": 196.46147999999997, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 155.663827999998, "t_predict_ms": 42.17647400000146, "t_total_ms": 197.9410950000009, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 153.75275300000268, "t_predict_ms": 42.802949000002144, "t_total_ms": 196.65463500000158, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 156.2729730000001, "t_predict_ms": 42.44555999999733, "t_total_ms": 198.82288599999853, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 155.48927400000068, "t_predict_ms": 42.41547899999887, "t_total_ms": 198.0895579999995, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 153.2379370000001, "t_predict_ms": 42.21566399999688, "t_total_ms": 195.57301499999724, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 156.65217800000164, "t_predict_ms": 42.18517399999655, "t_total_ms": 198.94081400000374, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 156.0311839999997, "t_predict_ms": 42.67072500000069, "t_total_ms": 198.81221100000346, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 154.9774389999996, "t_predict_ms": 41.600620000004085, "t_total_ms": 196.67987100000062, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 155.36168799999928, "t_predict_ms": 41.49234700000193, "t_total_ms": 196.97110799999962, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 153.4781570000021, "t_predict_ms": 40.94128500000238, "t_total_ms": 194.59583600000485, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 156.6397120000005, "t_predict_ms": 42.42029000000258, "t_total_ms": 199.25308700000244, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 153.98774900000234, "t_predict_ms": 41.131559000000095, "t_total_ms": 195.22668100000118, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 155.7981220000002, "t_predict_ms": 42.32377799999654, "t_total_ms": 198.23168300000304, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 157.29734800000017, "t_predict_ms": 42.193414999999845, "t_total_ms": 199.59534499999876, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 154.91636999999514, "t_predict_ms": 42.601712999996266, "t_total_ms": 197.6253959999994, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 156.35202300000373, "t_predict_ms": 42.50954100000115, "t_total_ms": 198.96661800000004, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 156.0700360000027, "t_predict_ms": 42.3422179999946, "t_total_ms": 198.66257999999704, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 156.32692300000173, "t_predict_ms": 42.901910999994186, "t_total_ms": 199.34804700000086, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 155.76802999999728, "t_predict_ms": 42.43572899999748, "t_total_ms": 198.31158200000232, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 155.94450400000426, "t_predict_ms": 41.84702599999923, "t_total_ms": 197.89357199999813, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 157.50823999999852, "t_predict_ms": 42.046591000001854, "t_total_ms": 199.78373600000054, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 154.37496700000253, "t_predict_ms": 42.46958000000234, "t_total_ms": 197.1224730000003, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 156.31962199999805, "t_predict_ms": 118.87111000000061, "t_total_ms": 275.5245100000039, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 203.37689000000125, "t_predict_ms": 43.515915000000405, "t_total_ms": 247.43242699999968, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 156.85968399999695, "t_predict_ms": 41.33244299999461, "t_total_ms": 214.59899300000274, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 194.5355510000013, "t_predict_ms": 42.56522200000035, "t_total_ms": 237.57895300000342, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 160.50268899999764, "t_predict_ms": 57.683807999993064, "t_total_ms": 218.5471459999988, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 154.46601699999718, "t_predict_ms": 41.68682200000262, "t_total_ms": 196.50164700000516, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 158.38051999999436, "t_predict_ms": 65.18509600000044, "t_total_ms": 223.90297500000145, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 176.67525199999545, "t_predict_ms": 42.4032390000022, "t_total_ms": 219.4005890000028, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 155.13540499999579, "t_predict_ms": 42.41982899999641, "t_total_ms": 197.96756400000248, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 156.40655500000378, "t_predict_ms": 48.42965999999649, "t_total_ms": 205.12027200000205, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 155.21409699999822, "t_predict_ms": 42.14573299999813, "t_total_ms": 197.63130599999812, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 156.509278999998, "t_predict_ms": 42.043281000005095, "t_total_ms": 198.78034499999586, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 155.6227880000023, "t_predict_ms": 41.80473499999948, "t_total_ms": 197.68226899999775, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 155.90718500000378, "t_predict_ms": 41.9329779999984, "t_total_ms": 198.08800800000625, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 156.4107760000013, "t_predict_ms": 42.78729800000036, "t_total_ms": 199.44162000000176, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 156.25795300000078, "t_predict_ms": 42.313657000001115, "t_total_ms": 198.81417499999543, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 156.36051399999928, "t_predict_ms": 42.220734000004256, "t_total_ms": 198.8487550000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 156.78298299999938, "t_predict_ms": 42.22493500000013, "t_total_ms": 199.2921040000013, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 154.96839099999704, "t_predict_ms": 42.89231100000279, "t_total_ms": 198.33875299999448, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 155.67632800000553, "t_predict_ms": 42.98658300000113, "t_total_ms": 198.9923779999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 155.74317899999812, "t_predict_ms": 42.73093699999464, "t_total_ms": 198.76356299999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 156.80171399999665, "t_predict_ms": 42.865819999995836, "t_total_ms": 199.96771099999933, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 157.02478900000472, "t_predict_ms": 42.046061000000634, "t_total_ms": 199.36301699999603, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 157.7341459999957, "t_predict_ms": 42.21894399999826, "t_total_ms": 200.2404170000034, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 156.8302949999989, "t_predict_ms": 41.79680400000052, "t_total_ms": 198.90599600000058, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 156.93385800000215, "t_predict_ms": 42.00684899999629, "t_total_ms": 199.2763249999996, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 155.19682500000442, "t_predict_ms": 42.616383999998675, "t_total_ms": 198.22982800000233, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 156.31576099999478, "t_predict_ms": 42.88550000000413, "t_total_ms": 199.4882779999969, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 157.3520350000024, "t_predict_ms": 42.84105900000412, "t_total_ms": 200.51282100000378, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 157.23524199999872, "t_predict_ms": 42.02566000000019, "t_total_ms": 199.56390899999832, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 158.90308200000192, "t_predict_ms": 42.075140999997984, "t_total_ms": 201.2676300000038, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 157.14441200000095, "t_predict_ms": 43.00593299999633, "t_total_ms": 200.56261399999897, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 154.417617, "t_predict_ms": 41.295623000003445, "t_total_ms": 195.9565860000012, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 157.62924300000236, "t_predict_ms": 42.43300999999633, "t_total_ms": 200.3320899999963, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 157.264375000004, "t_predict_ms": 43.27287000000268, "t_total_ms": 200.83443099999698, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 157.1645219999951, "t_predict_ms": 43.81562100000025, "t_total_ms": 201.53044700000322, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 158.52329599999848, "t_predict_ms": 61.23872299999533, "t_total_ms": 220.05674600000447, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 155.89607300000097, "t_predict_ms": 44.94751900000438, "t_total_ms": 201.2821229999986, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 157.88512999999682, "t_predict_ms": 48.368940000003136, "t_total_ms": 206.5794879999956, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 156.51420799999727, "t_predict_ms": 42.78610800000138, "t_total_ms": 199.58448300000242, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 158.01654399999876, "t_predict_ms": 42.3754580000022, "t_total_ms": 200.6474480000051, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 158.20768700000087, "t_predict_ms": 44.21137199999947, "t_total_ms": 202.72269600000214, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 157.43696999999912, "t_predict_ms": 42.01829000000146, "t_total_ms": 199.70037599999557, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 156.98947899999638, "t_predict_ms": 42.58142300000145, "t_total_ms": 199.83411799999828, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 156.4732570000018, "t_predict_ms": 42.30166700000382, "t_total_ms": 199.06718999999384, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 154.76033699999903, "t_predict_ms": 42.16836300000182, "t_total_ms": 197.20981599999732, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 156.31495199999534, "t_predict_ms": 43.276808999998195, "t_total_ms": 199.8606079999945, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 158.11162499999654, "t_predict_ms": 42.28777699999853, "t_total_ms": 200.67652699999883, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 158.33620000000082, "t_predict_ms": 42.36738799999529, "t_total_ms": 200.99744499999872, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 158.28982899999744, "t_predict_ms": 42.28275600000586, "t_total_ms": 200.84197099999557, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 156.9933689999985, "t_predict_ms": 42.01025900000133, "t_total_ms": 199.26783399999692, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 157.01748800000104, "t_predict_ms": 42.37301800000637, "t_total_ms": 199.62089100000213, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 157.31945400000313, "t_predict_ms": 42.44994900000165, "t_total_ms": 199.99413900000462, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 155.2190660000008, "t_predict_ms": 42.37602900000326, "t_total_ms": 197.8440590000048, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 157.7598249999994, "t_predict_ms": 42.093981000000724, "t_total_ms": 199.97008900000424, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 158.50805200000195, "t_predict_ms": 42.32580699999744, "t_total_ms": 201.05489500000573, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 157.67071599999838, "t_predict_ms": 42.004820000002496, "t_total_ms": 199.8570000000015, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 155.14034699999968, "t_predict_ms": 42.35784800000175, "t_total_ms": 197.80728199999942, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 158.4430540000028, "t_predict_ms": 42.10159200000163, "t_total_ms": 200.66873900000104, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 158.38171299999715, "t_predict_ms": 42.21653500000144, "t_total_ms": 200.78225200000333, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 156.93163899999973, "t_predict_ms": 42.13530300000201, "t_total_ms": 199.22613600000005, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 158.44447199999934, "t_predict_ms": 42.28413599999925, "t_total_ms": 200.86145199999805, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 156.53594700000184, "t_predict_ms": 42.18648399999836, "t_total_ms": 198.83751399999738, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 156.76520299999908, "t_predict_ms": 42.067131000003144, "t_total_ms": 198.97828699999565, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 158.24905800000266, "t_predict_ms": 42.55521200000345, "t_total_ms": 201.07751699999454, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 157.35849800000068, "t_predict_ms": 42.63765500000005, "t_total_ms": 200.110604999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 158.8925329999995, "t_predict_ms": 42.70318599999712, "t_total_ms": 201.72871199999776, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 157.20315299999754, "t_predict_ms": 43.33635100000066, "t_total_ms": 200.90074299999827, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 159.2195810000021, "t_predict_ms": 42.46884100000159, "t_total_ms": 201.80568399999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 158.35073000000222, "t_predict_ms": 42.638795000002006, "t_total_ms": 201.13950799999714, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 156.654979999999, "t_predict_ms": 43.083754999997836, "t_total_ms": 199.8675180000049, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 157.7738379999971, "t_predict_ms": 42.560503000004246, "t_total_ms": 200.603246, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 159.26821200000063, "t_predict_ms": 42.707255999999916, "t_total_ms": 202.17462300000477, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 159.4316460000016, "t_predict_ms": 42.52867199999599, "t_total_ms": 202.1163419999965, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 159.13338999999382, "t_predict_ms": 41.72283300000146, "t_total_ms": 200.99774599999876, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 157.91738999999438, "t_predict_ms": 42.312656000000004, "t_total_ms": 200.46345200000104, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 159.72799300000418, "t_predict_ms": 42.93836200000101, "t_total_ms": 202.8871000000052, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 158.67385800000022, "t_predict_ms": 43.09325500000227, "t_total_ms": 202.06284000000352, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 157.49768999999958, "t_predict_ms": 43.23460799999879, "t_total_ms": 201.0046050000014, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 158.5688360000006, "t_predict_ms": 42.51582099999496, "t_total_ms": 201.20374900000115, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 159.28981199999726, "t_predict_ms": 43.12256600000097, "t_total_ms": 202.70497500000317, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 156.89428599999644, "t_predict_ms": 42.92299200000116, "t_total_ms": 200.03757300000302, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 158.97687500000046, "t_predict_ms": 43.20347799999524, "t_total_ms": 202.43467899999956, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 159.11455800000596, "t_predict_ms": 42.69609600000024, "t_total_ms": 201.9236169999985, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 157.0428989999968, "t_predict_ms": 42.628684000000305, "t_total_ms": 199.93532000000158, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 158.48059300000017, "t_predict_ms": 42.64897400000223, "t_total_ms": 201.41095400000353, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 159.58189999999917, "t_predict_ms": 43.19276799999727, "t_total_ms": 202.93063100000097, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 157.4548590000049, "t_predict_ms": 43.510345000001394, "t_total_ms": 201.14430900000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 159.1441489999994, "t_predict_ms": 43.159747000004245, "t_total_ms": 202.41503900000168, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 158.7574600000039, "t_predict_ms": 42.664744999996174, "t_total_ms": 201.66766099999478, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 159.56190800000059, "t_predict_ms": 42.74411699999803, "t_total_ms": 202.46485799999903, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 156.45496399999814, "t_predict_ms": 43.02305299999887, "t_total_ms": 199.68639199999672, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 158.09494300000182, "t_predict_ms": 42.63321399999853, "t_total_ms": 200.96929199999636, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 158.63601499999902, "t_predict_ms": 42.70815600000333, "t_total_ms": 201.56222600000007, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 156.92660500000244, "t_predict_ms": 42.57207300000232, "t_total_ms": 199.6346210000013, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 157.9711800000041, "t_predict_ms": 42.54172199999573, "t_total_ms": 200.62819500000018, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 160.67030399999993, "t_predict_ms": 44.76562499999659, "t_total_ms": 205.6432140000055, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 159.52560899999924, "t_predict_ms": 43.06299400000313, "t_total_ms": 202.94892999999803, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 159.40251499999647, "t_predict_ms": 43.00484400000215, "t_total_ms": 202.63855400000352, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 158.58416599999714, "t_predict_ms": 43.10221500000466, "t_total_ms": 201.91250599999933, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 160.0570310000009, "t_predict_ms": 42.70690599999938, "t_total_ms": 202.99218299999922, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 157.78125799999998, "t_predict_ms": 41.76846400000045, "t_total_ms": 199.6497450000021, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 156.61751199999685, "t_predict_ms": 44.64009200000163, "t_total_ms": 201.55111999999775, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 159.66107300000232, "t_predict_ms": 43.73066999999509, "t_total_ms": 203.67919000000256, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 160.0437220000046, "t_predict_ms": 43.158877999999845, "t_total_ms": 203.32492200000019, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 160.871788999998, "t_predict_ms": 42.99248299999903, "t_total_ms": 204.03483599999817, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 159.5356760000044, "t_predict_ms": 42.650044000005494, "t_total_ms": 202.30516300000545, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 159.874214999995, "t_predict_ms": 42.31468700000107, "t_total_ms": 202.36922599999474, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 159.7628220000047, "t_predict_ms": 42.74826700000034, "t_total_ms": 202.7044129999993, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 159.82834399999746, "t_predict_ms": 43.11973499999766, "t_total_ms": 203.11668300000463, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 159.21302999999654, "t_predict_ms": 43.28903999999767, "t_total_ms": 202.70609399999984, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 157.53617200000036, "t_predict_ms": 43.313421000000574, "t_total_ms": 200.96178499999695, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 160.12110199999796, "t_predict_ms": 42.62749400000132, "t_total_ms": 202.90075999999857, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 158.65503799999914, "t_predict_ms": 42.78793799999647, "t_total_ms": 201.63201999999814, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 158.91501400000152, "t_predict_ms": 42.63402499999813, "t_total_ms": 201.72880300000173, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 158.63823699999813, "t_predict_ms": 41.94858799999679, "t_total_ms": 200.71281699999588, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 157.84963800000185, "t_predict_ms": 42.636983999997824, "t_total_ms": 200.648987000001, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 159.76193299999863, "t_predict_ms": 43.66414800000484, "t_total_ms": 203.9118829999964, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 159.5182079999944, "t_predict_ms": 43.79533200000196, "t_total_ms": 203.59193599999514, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 160.55480200000005, "t_predict_ms": 43.207727999998724, "t_total_ms": 203.90479299999953, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 159.20077000000532, "t_predict_ms": 43.570696999999825, "t_total_ms": 202.90839999999832, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 159.04162700000057, "t_predict_ms": 42.43440999999848, "t_total_ms": 201.67531100000247, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 157.8378390000026, "t_predict_ms": 42.68367600000289, "t_total_ms": 200.64213699999556, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 159.8635559999977, "t_predict_ms": 43.314400999996394, "t_total_ms": 203.31757000000295, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 160.02586000000463, "t_predict_ms": 43.55426600000101, "t_total_ms": 203.79156100000273, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 160.97319400000032, "t_predict_ms": 42.79317900000024, "t_total_ms": 203.89220600000613, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 159.5051990000016, "t_predict_ms": 42.71574700000258, "t_total_ms": 202.37930999999776, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 159.6317830000018, "t_predict_ms": 42.48704199999764, "t_total_ms": 202.23615700000153, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 158.72599099999718, "t_predict_ms": 42.85677000000021, "t_total_ms": 201.84119700000025, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 160.41568100000347, "t_predict_ms": 43.03681399999704, "t_total_ms": 203.58489799999546, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 160.93574099999586, "t_predict_ms": 42.923292000004665, "t_total_ms": 203.99531600000387, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 158.99066499999748, "t_predict_ms": 43.078864000001715, "t_total_ms": 202.3147159999965, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 159.1414190000009, "t_predict_ms": 42.78550800000147, "t_total_ms": 202.048609000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 160.67014500000454, "t_predict_ms": 42.81580800000029, "t_total_ms": 203.6249360000042, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 160.4745209999976, "t_predict_ms": 43.26477899999759, "t_total_ms": 203.86222200000503, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_l40s_vjepa2_vitl.json <==
{"workload": "vjepa2", "gpu_name": "L40S", "model_id": "facebook/vjepa2-vitl-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 47.665709056, "load_time_s": 10.77977705001831, "load_failed": false, "n_params": 325971328, "weight_mem_mb": 653.937152, "arch": {"n_layers_enc": 24, "n_layers_pred": 12, "hidden_size_enc": 1024, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 76.20386199999984, "t_predict_ms": 41.11490900000092, "t_total_ms": 117.55608600000045, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 77.66822299999987, "t_predict_ms": 42.81415499999852, "t_total_ms": 120.74833499999826, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 77.30346600000004, "t_predict_ms": 40.677430999998876, "t_total_ms": 118.17762000000087, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 77.98920999999837, "t_predict_ms": 40.576458000000315, "t_total_ms": 118.76520200000229, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 77.62297300000043, "t_predict_ms": 41.16039099999824, "t_total_ms": 118.91764500000335, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 78.07371099999827, "t_predict_ms": 40.77303300000068, "t_total_ms": 118.97897800000123, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 77.91828799999934, "t_predict_ms": 42.293894000000165, "t_total_ms": 120.47006899999957, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 79.06656299999781, "t_predict_ms": 43.058559999998636, "t_total_ms": 122.26027599999867, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 78.13588300000163, "t_predict_ms": 40.45387600000083, "t_total_ms": 118.70342099999931, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 77.92770700000062, "t_predict_ms": 40.42100500000245, "t_total_ms": 118.45722400000014, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 78.6233420000002, "t_predict_ms": 42.58872999999852, "t_total_ms": 121.31660499999697, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 78.4473090000013, "t_predict_ms": 40.355814000001544, "t_total_ms": 118.94330500000194, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 78.53658099999805, "t_predict_ms": 40.86126399999657, "t_total_ms": 119.52323699999923, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 78.59159099999857, "t_predict_ms": 42.33515499999996, "t_total_ms": 121.09763000000129, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 78.53934999999979, "t_predict_ms": 40.91825499999757, "t_total_ms": 119.56346799999906, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 78.94785899999945, "t_predict_ms": 42.96210900000119, "t_total_ms": 122.01372999999904, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 79.13342399999834, "t_predict_ms": 41.33126400000009, "t_total_ms": 120.57112900000178, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 78.14570300000057, "t_predict_ms": 40.26084099999849, "t_total_ms": 118.50317600000082, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 78.09503100000015, "t_predict_ms": 40.60387799999887, "t_total_ms": 118.80803200000045, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 78.86456800000019, "t_predict_ms": 40.17621999999932, "t_total_ms": 119.15619999999905, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 78.33105699999976, "t_predict_ms": 40.20646000000028, "t_total_ms": 118.65105900000117, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 79.02743200000018, "t_predict_ms": 41.838084999998415, "t_total_ms": 120.96563799999771, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 78.80339600000141, "t_predict_ms": 40.06711800000318, "t_total_ms": 118.9742059999972, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 78.26336500000153, "t_predict_ms": 40.142219000003365, "t_total_ms": 118.51078700000173, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 78.165122999998, "t_predict_ms": 42.14340200000066, "t_total_ms": 120.41116700000032, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 79.41288900000032, "t_predict_ms": 42.614142000001465, "t_total_ms": 122.271456, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 78.32060599999835, "t_predict_ms": 41.40672499999809, "t_total_ms": 119.83230399999911, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 79.10622300000014, "t_predict_ms": 40.27458199999856, "t_total_ms": 119.52680799999982, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 78.09503200000023, "t_predict_ms": 40.65313899999978, "t_total_ms": 118.86927399999792, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 79.47187099999908, "t_predict_ms": 42.05072899999962, "t_total_ms": 121.62095200000067, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 78.78610599999902, "t_predict_ms": 42.02458900000039, "t_total_ms": 120.90693699999733, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 78.55977200000197, "t_predict_ms": 40.898435000002564, "t_total_ms": 119.55737899999974, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 78.71898399999822, "t_predict_ms": 41.90031500000302, "t_total_ms": 120.71569299999751, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 78.43883900000037, "t_predict_ms": 40.74772199999899, "t_total_ms": 119.30253200000251, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 78.55940999999689, "t_predict_ms": 40.476744999999426, "t_total_ms": 119.13885799999946, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 78.54348999999772, "t_predict_ms": 40.73770099999763, "t_total_ms": 119.38892299999893, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 78.42079799999979, "t_predict_ms": 41.036537000000095, "t_total_ms": 119.55653700000113, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 78.18891300000175, "t_predict_ms": 42.36907599999995, "t_total_ms": 120.73129199999855, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 79.99667999999716, "t_predict_ms": 42.87640600000131, "t_total_ms": 122.99062900000024, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 78.74101500000208, "t_predict_ms": 42.70836300000269, "t_total_ms": 121.56089899999856, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 79.05736000000019, "t_predict_ms": 41.60232899999983, "t_total_ms": 120.77058199999868, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 79.77101499999861, "t_predict_ms": 42.19144099999994, "t_total_ms": 122.20092300000118, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 79.34558800000246, "t_predict_ms": 42.6756630000007, "t_total_ms": 122.2475249999988, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 78.35407800000027, "t_predict_ms": 40.932617000002836, "t_total_ms": 119.55357999999805, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 78.93290999999891, "t_predict_ms": 41.055168999999836, "t_total_ms": 120.34033599999816, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 78.58523300000186, "t_predict_ms": 42.14335200000008, "t_total_ms": 121.08672200000115, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 78.70427499999977, "t_predict_ms": 40.77764300000197, "t_total_ms": 119.63687100000087, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 78.51642099999978, "t_predict_ms": 42.08925100000016, "t_total_ms": 120.79630599999902, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 80.52088299999838, "t_predict_ms": 42.821245999999036, "t_total_ms": 123.55586400000007, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 80.48640299999832, "t_predict_ms": 42.20740299999903, "t_total_ms": 122.85680900000173, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 79.14533399999968, "t_predict_ms": 42.33551499999777, "t_total_ms": 121.89948900000047, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 79.38049900000266, "t_predict_ms": 42.38465599999941, "t_total_ms": 121.89415799999992, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 79.33402800000167, "t_predict_ms": 41.67908100000162, "t_total_ms": 121.12128100000064, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 79.84082900000189, "t_predict_ms": 41.53852800000024, "t_total_ms": 121.47727800000041, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 78.30057600000018, "t_predict_ms": 40.65655899999854, "t_total_ms": 119.15305999999859, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 78.3331959999991, "t_predict_ms": 40.433724999999754, "t_total_ms": 118.87652400000093, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 78.75182500000122, "t_predict_ms": 40.93551500000103, "t_total_ms": 119.99950799999937, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 79.02677099999877, "t_predict_ms": 40.64882899999844, "t_total_ms": 119.91652499999716, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 78.30310499999982, "t_predict_ms": 40.5242070000007, "t_total_ms": 119.10531799999902, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 78.39857700000152, "t_predict_ms": 40.55159700000033, "t_total_ms": 119.05914699999798, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 78.85322699999975, "t_predict_ms": 41.39795500000076, "t_total_ms": 120.38518499999995, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 78.75517500000129, "t_predict_ms": 40.601578000000416, "t_total_ms": 119.56731800000142, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 79.47200999999993, "t_predict_ms": 43.1546520000019, "t_total_ms": 122.85140699999886, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 81.86994100000078, "t_predict_ms": 43.0130699999971, "t_total_ms": 125.02009299999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 79.10058199999881, "t_predict_ms": 41.57424899999995, "t_total_ms": 120.85494499999783, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 79.33799699999966, "t_predict_ms": 43.89795799999874, "t_total_ms": 123.77574599999974, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 80.13918500000017, "t_predict_ms": 41.79025300000205, "t_total_ms": 122.08608999999981, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 78.74065500000071, "t_predict_ms": 40.80636299999796, "t_total_ms": 119.77671300000026, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 78.34217699999968, "t_predict_ms": 41.01794800000036, "t_total_ms": 119.5762500000015, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 78.79827700000064, "t_predict_ms": 40.63362000000126, "t_total_ms": 119.54507900000166, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 79.01644200000035, "t_predict_ms": 40.90057499999844, "t_total_ms": 120.12252199999907, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 78.83313800000025, "t_predict_ms": 41.560739000001234, "t_total_ms": 120.58654100000155, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 79.3256989999982, "t_predict_ms": 42.38346700000051, "t_total_ms": 121.91963000000072, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 79.09300399999708, "t_predict_ms": 43.263174999999876, "t_total_ms": 122.48054200000169, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 79.02056300000027, "t_predict_ms": 42.69021400000028, "t_total_ms": 121.95219099999832, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 79.72824599999839, "t_predict_ms": 44.17287400000092, "t_total_ms": 124.40445999999739, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 79.4789989999991, "t_predict_ms": 42.443996999999456, "t_total_ms": 122.07993000000172, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 80.26552600000159, "t_predict_ms": 42.659391000000824, "t_total_ms": 123.1657929999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 79.78294599999813, "t_predict_ms": 42.40600600000022, "t_total_ms": 122.30446499999914, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 79.38166699999982, "t_predict_ms": 43.70563399999838, "t_total_ms": 123.42590900000161, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 79.16547399999985, "t_predict_ms": 44.070840999999916, "t_total_ms": 123.42735900000079, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 79.53755099999782, "t_predict_ms": 41.141569000000544, "t_total_ms": 120.79861199999797, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 79.6985939999999, "t_predict_ms": 42.196082000000246, "t_total_ms": 122.12554099999906, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 78.8331549999981, "t_predict_ms": 41.20183100000219, "t_total_ms": 120.28925199999918, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 79.79645800000057, "t_predict_ms": 42.964329000000134, "t_total_ms": 122.97789100000145, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 79.47399100000041, "t_predict_ms": 42.30233499999869, "t_total_ms": 121.92019899999806, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 79.05171200000183, "t_predict_ms": 40.54300700000013, "t_total_ms": 119.69617100000107, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 80.26740799999743, "t_predict_ms": 43.484549999998734, "t_total_ms": 123.97412199999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 80.80774900000165, "t_predict_ms": 43.07702099999844, "t_total_ms": 124.15394599999985, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 80.01097300000026, "t_predict_ms": 41.717543000000745, "t_total_ms": 121.96491000000265, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 79.53169199999977, "t_predict_ms": 43.123022999999705, "t_total_ms": 122.89154999999852, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 79.83888900000125, "t_predict_ms": 42.244632999999254, "t_total_ms": 122.23716500000137, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 79.96134999999782, "t_predict_ms": 42.25245399999977, "t_total_ms": 122.33978700000137, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 81.12428500000135, "t_predict_ms": 43.52581999999927, "t_total_ms": 124.92746100000218, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 80.75275699999906, "t_predict_ms": 43.354166000000305, "t_total_ms": 124.27151800000047, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 80.1095140000001, "t_predict_ms": 42.95807799999807, "t_total_ms": 123.30565699999951, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 79.34665799999863, "t_predict_ms": 41.99201699999833, "t_total_ms": 121.5309299999987, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 80.55603400000066, "t_predict_ms": 41.79138299999963, "t_total_ms": 122.59232299999923, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 79.845308000003, "t_predict_ms": 43.072431000002354, "t_total_ms": 123.15550399999964, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 80.2447459999982, "t_predict_ms": 43.77085499999822, "t_total_ms": 124.21870599999707, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 79.16544399999736, "t_predict_ms": 44.18525400000206, "t_total_ms": 123.56523300000077, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 81.44781300000048, "t_predict_ms": 42.263223999999155, "t_total_ms": 123.83748899999958, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 79.69779600000138, "t_predict_ms": 42.77431499999906, "t_total_ms": 122.81408799999838, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 80.49020200000001, "t_predict_ms": 44.131112999998834, "t_total_ms": 124.88603099999906, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 79.10288299999735, "t_predict_ms": 42.7361640000008, "t_total_ms": 121.97474900000316, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 80.25941700000061, "t_predict_ms": 42.90518799999887, "t_total_ms": 123.31577800000204, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 80.63948499999896, "t_predict_ms": 42.26089300000169, "t_total_ms": 123.00560099999913, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 79.73316600000047, "t_predict_ms": 42.259383999997624, "t_total_ms": 122.20278399999884, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 81.41017199999823, "t_predict_ms": 43.39548799999449, "t_total_ms": 124.95177200000285, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 80.3673300000014, "t_predict_ms": 42.87032700000282, "t_total_ms": 123.40664999999973, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 81.00845300000259, "t_predict_ms": 42.612301999994884, "t_total_ms": 123.79907799999756, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 79.14392400000025, "t_predict_ms": 40.84948399999888, "t_total_ms": 120.16181100000267, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 80.1819160000008, "t_predict_ms": 43.29124499999892, "t_total_ms": 123.68719599999878, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 80.24836700000293, "t_predict_ms": 42.06362900000471, "t_total_ms": 122.42630899999796, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 81.51209400000425, "t_predict_ms": 43.19426300000373, "t_total_ms": 124.80760900000121, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 79.30924700000475, "t_predict_ms": 40.81822299999516, "t_total_ms": 120.23290300000156, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 79.44021099999787, "t_predict_ms": 42.371715999998116, "t_total_ms": 121.92607000000066, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 79.02104099999718, "t_predict_ms": 40.76626199999822, "t_total_ms": 119.8917059999971, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 79.85001999999497, "t_predict_ms": 43.075270999999304, "t_total_ms": 123.18268600000692, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 81.61638699999685, "t_predict_ms": 42.16566199999505, "t_total_ms": 123.88850099999615, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 80.94349299999948, "t_predict_ms": 41.95742800000346, "t_total_ms": 123.00840300000004, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 79.97577199999739, "t_predict_ms": 43.59026199999505, "t_total_ms": 123.68057700000179, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 81.76722999999697, "t_predict_ms": 42.83601600000253, "t_total_ms": 124.70267799999846, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 80.27152800000437, "t_predict_ms": 42.36972700000052, "t_total_ms": 122.75031699999772, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 79.8033370000013, "t_predict_ms": 42.23977399999512, "t_total_ms": 122.16067299999622, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 80.22344700000161, "t_predict_ms": 41.44369699999828, "t_total_ms": 121.77995599999747, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 80.4273809999998, "t_predict_ms": 42.73755300000204, "t_total_ms": 123.26228700000286, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 79.39319900000186, "t_predict_ms": 42.385856999999305, "t_total_ms": 121.88295800000049, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 79.13849399999862, "t_predict_ms": 42.15065100000004, "t_total_ms": 121.39621700000447, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 81.22736699999678, "t_predict_ms": 42.32139500000187, "t_total_ms": 123.66077600000125, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 80.36800900000429, "t_predict_ms": 42.55180000000536, "t_total_ms": 123.04135200000132, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 81.44219200000435, "t_predict_ms": 42.19790200000517, "t_total_ms": 123.91716999999858, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 79.9279100000021, "t_predict_ms": 42.80672499999838, "t_total_ms": 122.87387800000005, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 80.2395770000004, "t_predict_ms": 43.47726900000026, "t_total_ms": 123.87397900000252, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 81.99586399999959, "t_predict_ms": 42.68222299999991, "t_total_ms": 124.77904900000425, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 81.06080400000337, "t_predict_ms": 42.85510700000117, "t_total_ms": 124.00997299999972, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 81.15883699999671, "t_predict_ms": 41.949826999996276, "t_total_ms": 123.20346599999965, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 80.15545500000343, "t_predict_ms": 42.85006699999627, "t_total_ms": 123.10649399999818, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 79.6917850000014, "t_predict_ms": 42.41524700000099, "t_total_ms": 122.21821499999663, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 81.21971799999983, "t_predict_ms": 42.06621899999874, "t_total_ms": 123.45163999999897, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 80.90186000000443, "t_predict_ms": 43.11681200000095, "t_total_ms": 124.2136159999987, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 81.48690399999481, "t_predict_ms": 42.10679999999911, "t_total_ms": 123.8283990000042, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 79.77478699999807, "t_predict_ms": 43.589130999997394, "t_total_ms": 123.60016300000609, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 81.6876370000017, "t_predict_ms": 43.54858100000314, "t_total_ms": 125.4754329999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 80.2715780000014, "t_predict_ms": 43.129880999998704, "t_total_ms": 123.63360499999487, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 79.44355000000058, "t_predict_ms": 42.22789300000329, "t_total_ms": 121.93527899999879, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 79.4171589999948, "t_predict_ms": 43.112770999997, "t_total_ms": 122.64015300000608, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 81.04048399999897, "t_predict_ms": 42.746935000003816, "t_total_ms": 123.88646899999856, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 79.92233899999945, "t_predict_ms": 41.29261300000309, "t_total_ms": 121.31222500000405, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 80.37249899999921, "t_predict_ms": 43.12960099999685, "t_total_ms": 123.59955200000172, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 79.38356799999724, "t_predict_ms": 40.87994400000383, "t_total_ms": 120.35899500000369, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 80.0863630000066, "t_predict_ms": 43.01153900000543, "t_total_ms": 123.19243299999982, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 80.37377899999854, "t_predict_ms": 42.09650899999673, "t_total_ms": 122.56811999999684, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 81.2633470000037, "t_predict_ms": 41.948547000004055, "t_total_ms": 123.30835699999909, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 81.80876000000126, "t_predict_ms": 43.34124600000422, "t_total_ms": 125.25965799999739, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 80.87451000000101, "t_predict_ms": 42.25801300000143, "t_total_ms": 123.24086500000675, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 81.31390999999866, "t_predict_ms": 42.39242599999926, "t_total_ms": 123.89844999999866, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 79.36493799999766, "t_predict_ms": 41.57059899999638, "t_total_ms": 121.04286000000286, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 79.39323899999806, "t_predict_ms": 41.96117699999746, "t_total_ms": 121.47248900000562, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 81.62190699999883, "t_predict_ms": 41.87655499999465, "t_total_ms": 123.59923299999309, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 79.55684199999524, "t_predict_ms": 41.76811399999991, "t_total_ms": 121.4340180000022, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 80.38125899999926, "t_predict_ms": 42.01964900000377, "t_total_ms": 122.49525000000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 79.19735500000513, "t_predict_ms": 42.74050400000107, "t_total_ms": 122.03635099999843, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 81.2159070000007, "t_predict_ms": 42.54951000000062, "t_total_ms": 123.86032899999577, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 80.60101399999553, "t_predict_ms": 42.751093999996215, "t_total_ms": 123.44822000000022, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 80.9374709999986, "t_predict_ms": 42.20606299999474, "t_total_ms": 123.23938600000162, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 79.38885900000514, "t_predict_ms": 40.62509899999611, "t_total_ms": 120.11280000000113, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 80.77001800000261, "t_predict_ms": 43.48163899999946, "t_total_ms": 124.34726099999693, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 81.97245400000241, "t_predict_ms": 43.082241000000465, "t_total_ms": 125.15287699999789, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 79.35090900000574, "t_predict_ms": 41.0648979999948, "t_total_ms": 120.53294900000111, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 80.00944199999793, "t_predict_ms": 42.89402699999556, "t_total_ms": 123.00128100000052, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 80.45805199999734, "t_predict_ms": 42.15234100000487, "t_total_ms": 122.70947500000062, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 81.27039899999744, "t_predict_ms": 42.92311799999737, "t_total_ms": 124.28996899999589, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 81.17614700000075, "t_predict_ms": 43.20262400000274, "t_total_ms": 124.47765299999958, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 79.7321160000024, "t_predict_ms": 40.869274000002065, "t_total_ms": 120.71787400000034, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 80.36154099999493, "t_predict_ms": 41.1384599999991, "t_total_ms": 121.60295300000001, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 79.71270600000224, "t_predict_ms": 41.5498389999982, "t_total_ms": 121.36064700000304, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 82.53336599999983, "t_predict_ms": 42.46103799999901, "t_total_ms": 125.09608599999922, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 81.14454700000095, "t_predict_ms": 42.42226699999918, "t_total_ms": 123.66350599999976, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 79.75237800000201, "t_predict_ms": 41.130629999997836, "t_total_ms": 120.98084899999861, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 80.21132699999356, "t_predict_ms": 43.629643000002716, "t_total_ms": 123.93614199999803, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 81.62349699999538, "t_predict_ms": 42.256582999996795, "t_total_ms": 123.98047199999951, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 80.58730500000166, "t_predict_ms": 43.05268999999612, "t_total_ms": 123.73715700000076, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 79.52830199999994, "t_predict_ms": 40.69906099999798, "t_total_ms": 120.32241500000396, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 80.44299199999472, "t_predict_ms": 41.92045599999972, "t_total_ms": 122.51052100000237, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 79.65463500000425, "t_predict_ms": 41.151500000005115, "t_total_ms": 120.917838000004, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 80.0523330000047, "t_predict_ms": 42.92763699999824, "t_total_ms": 123.0860430000007, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 80.66009600000257, "t_predict_ms": 43.39151700000343, "t_total_ms": 124.16759599999949, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 81.54383400000143, "t_predict_ms": 42.4994989999945, "t_total_ms": 124.14348499999761, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 82.06181500000298, "t_predict_ms": 42.05541900000043, "t_total_ms": 124.21475600000065, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 79.8537880000012, "t_predict_ms": 41.171470000001875, "t_total_ms": 121.1265800000021, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 79.63049300000336, "t_predict_ms": 41.07990800000039, "t_total_ms": 120.80644299999932, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 81.10040400000429, "t_predict_ms": 43.29645499999657, "t_total_ms": 124.49324099999615, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 79.89300900000273, "t_predict_ms": 41.22963100000021, "t_total_ms": 121.21957200000111, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 79.74616599999962, "t_predict_ms": 41.03817700000434, "t_total_ms": 120.88133499999998, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 79.93022899999858, "t_predict_ms": 41.17092999999983, "t_total_ms": 121.20331199999868, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 82.40460099999325, "t_predict_ms": 42.81918499999904, "t_total_ms": 125.35434899999842, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 81.77729999999883, "t_predict_ms": 42.035019000003615, "t_total_ms": 123.91091100000295, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 79.90908099999672, "t_predict_ms": 41.24877299999952, "t_total_ms": 121.26050600000582, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 79.58711500000248, "t_predict_ms": 40.96988699999571, "t_total_ms": 120.65664400000031, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_l4_vjepa2_vitg.json <==
{"workload": "vjepa2", "gpu_name": "L4", "model_id": "facebook/vjepa2-vitg-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 23.65915136, "load_time_s": 24.41444492340088, "load_failed": false, "n_params": 1034555264, "weight_mem_mb": 2079.586816, "arch": {"n_layers_enc": 40, "n_layers_pred": 12, "hidden_size_enc": 1408, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 713.6947669999997, "t_predict_ms": 148.56656399999935, "t_total_ms": 862.3932439999962, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 725.6436699999966, "t_predict_ms": 144.5160340000058, "t_total_ms": 870.4220599999957, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 731.0774409999965, "t_predict_ms": 141.99364099999912, "t_total_ms": 873.3132480000023, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 731.9948900000029, "t_predict_ms": 143.07762900000398, "t_total_ms": 875.318815, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 730.876047999999, "t_predict_ms": 143.21581000000094, "t_total_ms": 874.320044000001, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 729.5331279999999, "t_predict_ms": 144.05793300000624, "t_total_ms": 873.8503679999994, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 726.3421839999965, "t_predict_ms": 144.6441759999999, "t_total_ms": 871.2473969999976, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 725.8020069999986, "t_predict_ms": 145.41393599999708, "t_total_ms": 871.4189079999954, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 725.9144120000017, "t_predict_ms": 143.90252799999814, "t_total_ms": 870.1001979999958, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 728.4132460000023, "t_predict_ms": 145.095898000001, "t_total_ms": 873.6746070000052, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 725.5772139999976, "t_predict_ms": 146.2034450000047, "t_total_ms": 871.9136710000015, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 731.460079999998, "t_predict_ms": 143.38197600000058, "t_total_ms": 875.0428299999982, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 731.9916870000043, "t_predict_ms": 141.95764799999466, "t_total_ms": 874.1921610000034, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 726.9888160000022, "t_predict_ms": 145.06980699999872, "t_total_ms": 872.2775089999999, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 729.4883120000009, "t_predict_ms": 145.01553699999903, "t_total_ms": 874.764485, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 730.989172000001, "t_predict_ms": 144.8042720000018, "t_total_ms": 876.0871419999958, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 727.164646999995, "t_predict_ms": 145.18448100000114, "t_total_ms": 872.6211350000028, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 725.8915319999985, "t_predict_ms": 147.06625600000223, "t_total_ms": 873.2237339999997, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 731.6076659999951, "t_predict_ms": 144.71109800000193, "t_total_ms": 876.5696399999996, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 729.5040100000065, "t_predict_ms": 143.8870970000039, "t_total_ms": 873.5925430000009, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 733.2328219999979, "t_predict_ms": 144.90295499999917, "t_total_ms": 878.4268040000001, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 729.6994589999954, "t_predict_ms": 144.7150790000009, "t_total_ms": 874.6658240000045, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 731.5510070000003, "t_predict_ms": 144.44158000000584, "t_total_ms": 876.227163000003, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 730.9826680000028, "t_predict_ms": 145.00746799999575, "t_total_ms": 876.2476019999995, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 730.6443949999988, "t_predict_ms": 145.78505400000097, "t_total_ms": 876.674856000001, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 731.159028999997, "t_predict_ms": 144.9998739999998, "t_total_ms": 876.410288999999, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 732.696985000004, "t_predict_ms": 145.8574420000005, "t_total_ms": 878.774313000001, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 733.5124390000019, "t_predict_ms": 146.66888400000033, "t_total_ms": 880.3759369999966, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 732.5130300000069, "t_predict_ms": 147.17149500000204, "t_total_ms": 879.8844899999949, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 732.0549279999966, "t_predict_ms": 146.1364039999964, "t_total_ms": 878.4064970000003, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 732.0377690000015, "t_predict_ms": 144.0529340000012, "t_total_ms": 876.2954279999988, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 737.1986869999957, "t_predict_ms": 145.12974000000156, "t_total_ms": 882.4841300000016, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 733.9348430000001, "t_predict_ms": 145.77601599999923, "t_total_ms": 879.9830549999967, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 734.4799960000046, "t_predict_ms": 145.4870580000005, "t_total_ms": 880.2532309999904, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 735.0972409999912, "t_predict_ms": 145.39023400000417, "t_total_ms": 880.7781520000049, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 732.3217149999977, "t_predict_ms": 146.72275799999568, "t_total_ms": 879.2993590000009, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 731.5242399999988, "t_predict_ms": 147.08662799999672, "t_total_ms": 878.8751240000039, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 732.6605580000063, "t_predict_ms": 145.71052499999837, "t_total_ms": 878.6342499999904, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 737.0413160000027, "t_predict_ms": 144.140053000001, "t_total_ms": 881.4544859999955, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 737.2531329999958, "t_predict_ms": 146.15079499999695, "t_total_ms": 883.6508339999938, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 738.7518319999913, "t_predict_ms": 146.57204400000978, "t_total_ms": 885.577043000012, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 736.3530330000003, "t_predict_ms": 147.61868200000094, "t_total_ms": 884.1983310000074, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 736.785777999998, "t_predict_ms": 147.60390200000018, "t_total_ms": 884.5760339999913, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 739.1746840000053, "t_predict_ms": 146.63009599999555, "t_total_ms": 886.0785170000014, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 737.5883320000014, "t_predict_ms": 147.34091299999363, "t_total_ms": 885.0906090000024, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 736.6954820000018, "t_predict_ms": 147.24879599999952, "t_total_ms": 884.1363220000034, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 738.7382830000035, "t_predict_ms": 145.62489699999048, "t_total_ms": 884.5171239999985, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 740.2003429999979, "t_predict_ms": 146.07865199999992, "t_total_ms": 886.4437889999977, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 736.8953130000051, "t_predict_ms": 149.66820200000086, "t_total_ms": 886.7021679999993, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 737.7133950000001, "t_predict_ms": 146.77972999999156, "t_total_ms": 884.7393420000031, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 739.7517179999937, "t_predict_ms": 147.27505300000132, "t_total_ms": 887.2837279999999, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 741.2206770000012, "t_predict_ms": 145.09379700000125, "t_total_ms": 886.5665719999924, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 739.4390090000087, "t_predict_ms": 147.06252700000277, "t_total_ms": 886.6701919999969, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 738.5678529999922, "t_predict_ms": 147.88380899999254, "t_total_ms": 886.7190590000007, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 740.5792520000034, "t_predict_ms": 146.49197100000322, "t_total_ms": 887.2072770000017, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 737.9621689999993, "t_predict_ms": 146.86863500000413, "t_total_ms": 884.9986480000069, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 739.2121699999876, "t_predict_ms": 149.9127560000062, "t_total_ms": 889.3626720000043, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 741.327493, "t_predict_ms": 146.6916480000009, "t_total_ms": 888.2873280000041, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 742.0582179999968, "t_predict_ms": 146.65314900000226, "t_total_ms": 888.926142999992, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 743.3039099999945, "t_predict_ms": 144.62580400000036, "t_total_ms": 888.1039589999915, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 738.4251950000049, "t_predict_ms": 147.17446000000223, "t_total_ms": 885.7671600000003, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 737.1357020000033, "t_predict_ms": 147.51006000000189, "t_total_ms": 884.8060149999952, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 738.9398360000001, "t_predict_ms": 147.68396500001302, "t_total_ms": 886.8313449999903, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 740.6230789999881, "t_predict_ms": 147.03619600000195, "t_total_ms": 887.8441809999913, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 739.7820320000079, "t_predict_ms": 145.79721399999812, "t_total_ms": 885.8439119999986, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 741.6320970000072, "t_predict_ms": 146.82166300001143, "t_total_ms": 888.602273999993, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 739.0619640000011, "t_predict_ms": 147.9377290000059, "t_total_ms": 887.1878379999885, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 739.2142639999975, "t_predict_ms": 146.7747399999979, "t_total_ms": 886.1318980000021, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 740.9907860000118, "t_predict_ms": 147.82674499998905, "t_total_ms": 888.984464999993, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 742.8400969999984, "t_predict_ms": 146.8966540000025, "t_total_ms": 889.8686240000018, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 740.5422089999973, "t_predict_ms": 147.32090500000083, "t_total_ms": 888.1404910000015, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 744.3637719999998, "t_predict_ms": 145.99732199999949, "t_total_ms": 890.5077880000078, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 741.9197480000008, "t_predict_ms": 150.2825469999891, "t_total_ms": 892.3253890000069, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 739.8315150000059, "t_predict_ms": 149.1404679999988, "t_total_ms": 889.1091360000019, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 737.5688609999997, "t_predict_ms": 147.10727899999654, "t_total_ms": 884.8107019999958, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 742.7746019999972, "t_predict_ms": 146.47449299999948, "t_total_ms": 889.409979000007, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 741.7621710000049, "t_predict_ms": 148.16315600000962, "t_total_ms": 890.1316319999921, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 742.0546490000106, "t_predict_ms": 146.40783999999485, "t_total_ms": 888.6566230000028, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 743.5867359999975, "t_predict_ms": 149.44783600000733, "t_total_ms": 893.1765370000022, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 741.8538900000016, "t_predict_ms": 148.63379799999166, "t_total_ms": 890.6298210000045, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 743.37169799999, "t_predict_ms": 146.99905700000215, "t_total_ms": 890.5144799999931, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 741.4808979999918, "t_predict_ms": 146.59862500000997, "t_total_ms": 888.2325969999982, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 746.9690130000117, "t_predict_ms": 146.42049100000065, "t_total_ms": 893.5383470000033, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 742.3729360000095, "t_predict_ms": 148.54334599999675, "t_total_ms": 891.1094970000022, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 745.6273030000062, "t_predict_ms": 146.99266400000965, "t_total_ms": 892.7421399999957, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 743.1352770000075, "t_predict_ms": 147.50577799999576, "t_total_ms": 890.8917409999901, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 744.7831320000091, "t_predict_ms": 148.51538400000663, "t_total_ms": 893.4327389999908, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 746.7508029999976, "t_predict_ms": 147.11987900000167, "t_total_ms": 893.9901050000003, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 748.1697089999955, "t_predict_ms": 148.11762399999395, "t_total_ms": 896.4112259999979, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 746.5295570000023, "t_predict_ms": 148.2831479999902, "t_total_ms": 895.0435109999972, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 743.6877329999874, "t_predict_ms": 149.76979499999743, "t_total_ms": 893.5775919999998, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 743.5904630000039, "t_predict_ms": 148.12706400000764, "t_total_ms": 891.9707740000007, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 746.1871770000101, "t_predict_ms": 147.74730399999214, "t_total_ms": 894.1887579999985, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 748.8074179999984, "t_predict_ms": 146.27198899999883, "t_total_ms": 895.3333830000076, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 746.3599039999878, "t_predict_ms": 147.3348829999992, "t_total_ms": 893.8837220000124, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 744.6228369999943, "t_predict_ms": 149.37739699999497, "t_total_ms": 894.1550779999972, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 746.5659930000044, "t_predict_ms": 149.1833390000039, "t_total_ms": 895.9427070000032, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 748.1151190000048, "t_predict_ms": 147.9633799999931, "t_total_ms": 896.3401360000063, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 747.0161979999972, "t_predict_ms": 146.97966500000348, "t_total_ms": 894.1839480000056, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 746.5316950000016, "t_predict_ms": 149.85492600000327, "t_total_ms": 896.5263750000076, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 744.9107529999992, "t_predict_ms": 149.6538629999975, "t_total_ms": 894.7208010000054, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 751.1785960000026, "t_predict_ms": 150.69556800000328, "t_total_ms": 902.0975990000011, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 751.6530710000069, "t_predict_ms": 150.82825999999727, "t_total_ms": 902.7079279999981, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 742.0325460000043, "t_predict_ms": 149.55880099999774, "t_total_ms": 891.7557409999972, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 745.4888429999897, "t_predict_ms": 148.40906000000587, "t_total_ms": 894.1428600000023, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 749.7851470000114, "t_predict_ms": 147.07687800000713, "t_total_ms": 897.1055109999924, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 752.9445349999833, "t_predict_ms": 148.92080199999214, "t_total_ms": 902.0006009999975, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 750.8668079999836, "t_predict_ms": 149.01888599999324, "t_total_ms": 900.0150280000128, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 750.2968800000076, "t_predict_ms": 148.74080900000308, "t_total_ms": 899.156161999997, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 749.597786999999, "t_predict_ms": 148.94808500000067, "t_total_ms": 898.7342169999977, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 752.9860439999823, "t_predict_ms": 150.09735500001398, "t_total_ms": 903.2215729999962, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 749.7384699999827, "t_predict_ms": 149.26683999999568, "t_total_ms": 899.2053650000003, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 747.7966849999973, "t_predict_ms": 150.09667299997886, "t_total_ms": 898.066061999998, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 748.3360569999888, "t_predict_ms": 148.81967299999133, "t_total_ms": 897.2865719999845, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 751.1564539999824, "t_predict_ms": 149.51219700000706, "t_total_ms": 900.7922940000128, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 751.3813429999914, "t_predict_ms": 149.339475000005, "t_total_ms": 900.8752020000088, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 750.7305139999971, "t_predict_ms": 149.50567799999703, "t_total_ms": 900.3549050000004, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 756.2724999999944, "t_predict_ms": 150.2381669999977, "t_total_ms": 906.7840030000127, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 752.8062259999899, "t_predict_ms": 148.59751599999527, "t_total_ms": 901.6787070000021, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 752.5319369999863, "t_predict_ms": 149.43195699999023, "t_total_ms": 902.0881659999986, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 753.8217600000223, "t_predict_ms": 150.29518899999061, "t_total_ms": 904.332213999993, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 759.7119339999949, "t_predict_ms": 149.99638200001186, "t_total_ms": 909.8370190000082, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 754.0738879999935, "t_predict_ms": 149.52561900000205, "t_total_ms": 903.7959819999912, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 760.1959980000004, "t_predict_ms": 151.2030510000102, "t_total_ms": 911.5534119999893, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 758.3769729999972, "t_predict_ms": 149.41545700000347, "t_total_ms": 907.9263219999802, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 755.2251120000051, "t_predict_ms": 152.0175100000074, "t_total_ms": 907.4109559999783, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 749.7950820000199, "t_predict_ms": 152.58608499999582, "t_total_ms": 902.5663729999849, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 759.761296999983, "t_predict_ms": 154.52083400001015, "t_total_ms": 914.4282939999755, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 750.5635679999898, "t_predict_ms": 152.0099299999913, "t_total_ms": 902.7414530000044, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 761.9898029999774, "t_predict_ms": 150.75934000000757, "t_total_ms": 913.0050389999838, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 752.9973990000087, "t_predict_ms": 152.54665399999112, "t_total_ms": 905.6904370000041, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 755.342206000023, "t_predict_ms": 149.53235899997708, "t_total_ms": 905.0417290000041, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 760.2407660000097, "t_predict_ms": 152.79732199999785, "t_total_ms": 913.3165650000024, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 757.3849209999821, "t_predict_ms": 151.5000079999993, "t_total_ms": 909.0114040000117, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 760.587103000006, "t_predict_ms": 150.9737629999961, "t_total_ms": 911.6857690000018, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 751.3448770000082, "t_predict_ms": 150.64408899999648, "t_total_ms": 902.1440300000165, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 759.9857159999885, "t_predict_ms": 151.7532829999766, "t_total_ms": 911.9811950000098, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 769.4765569999902, "t_predict_ms": 151.92754000000264, "t_total_ms": 921.572781000009, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 763.0238529999929, "t_predict_ms": 151.6415010000003, "t_total_ms": 914.9070409999922, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 752.2112320000076, "t_predict_ms": 152.5805850000097, "t_total_ms": 905.2882299999965, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 755.932381000008, "t_predict_ms": 151.15807000000814, "t_total_ms": 907.3833289999982, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 755.8348310000156, "t_predict_ms": 153.2514630000037, "t_total_ms": 909.3358599999988, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 754.5745460000148, "t_predict_ms": 149.45256699999732, "t_total_ms": 904.2372579999949, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 759.3686780000155, "t_predict_ms": 151.79146499997387, "t_total_ms": 911.4342100000101, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 766.032086000024, "t_predict_ms": 150.50942400000622, "t_total_ms": 916.6833119999751, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 769.5055850000188, "t_predict_ms": 153.13169999998877, "t_total_ms": 922.7731790000178, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 758.5987209999985, "t_predict_ms": 151.4206960000024, "t_total_ms": 910.2647830000024, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 759.4982219999906, "t_predict_ms": 151.6195320000122, "t_total_ms": 911.2974370000018, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 759.2526330000169, "t_predict_ms": 151.54556799998886, "t_total_ms": 911.069187999999, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 769.181457000002, "t_predict_ms": 150.35242899998025, "t_total_ms": 919.6795200000167, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 762.476993000007, "t_predict_ms": 151.93108400001165, "t_total_ms": 914.5583410000029, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 759.1042079999966, "t_predict_ms": 151.7399859999955, "t_total_ms": 911.0087390000103, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 768.470318999988, "t_predict_ms": 151.21037500000511, "t_total_ms": 919.820518000023, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 760.9131950000005, "t_predict_ms": 151.7946570000106, "t_total_ms": 912.8960879999966, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 763.8320410000006, "t_predict_ms": 152.12336199999754, "t_total_ms": 916.1122570000089, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 766.3518220000185, "t_predict_ms": 153.60037100001023, "t_total_ms": 920.1345780000167, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 756.7097069999988, "t_predict_ms": 149.66384400000265, "t_total_ms": 906.6401170000233, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 764.5367660000204, "t_predict_ms": 152.68027699997333, "t_total_ms": 917.4343979999833, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 782.2015589999864, "t_predict_ms": 152.2849289999897, "t_total_ms": 934.6430419999763, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 762.2762230000149, "t_predict_ms": 151.2989130000051, "t_total_ms": 913.7907120000079, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 760.4966769999919, "t_predict_ms": 150.42469200000141, "t_total_ms": 911.0529719999931, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 766.575907999993, "t_predict_ms": 152.59174400000575, "t_total_ms": 919.2973449999897, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 761.6301560000238, "t_predict_ms": 152.24254700001438, "t_total_ms": 914.0114260000018, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 763.0807319999917, "t_predict_ms": 152.30482800001255, "t_total_ms": 915.6383160000132, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 784.207508999998, "t_predict_ms": 153.14941799999815, "t_total_ms": 937.5738109999929, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 758.1017509999981, "t_predict_ms": 150.62228299998992, "t_total_ms": 908.9600610000161, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 782.725806000002, "t_predict_ms": 152.61356900001033, "t_total_ms": 935.6122920000018, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 765.9032589999981, "t_predict_ms": 155.33651600000553, "t_total_ms": 921.4467500000012, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 765.4410159999827, "t_predict_ms": 155.48986600001058, "t_total_ms": 921.093146000004, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 796.3252570000066, "t_predict_ms": 154.26727999999912, "t_total_ms": 950.7198100000096, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 790.8457020000128, "t_predict_ms": 154.7236070000224, "t_total_ms": 945.793354999978, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 769.1373319999855, "t_predict_ms": 153.18605199999524, "t_total_ms": 922.4405669999953, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 768.4055679999915, "t_predict_ms": 151.33524399999487, "t_total_ms": 919.9749680000195, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 775.8349499999895, "t_predict_ms": 152.50170299998445, "t_total_ms": 928.579128999985, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 770.4774439999937, "t_predict_ms": 155.01482400000555, "t_total_ms": 925.6771839999942, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 783.8992169999983, "t_predict_ms": 155.11374999999816, "t_total_ms": 939.2662230000042, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 765.8104139999864, "t_predict_ms": 154.31505800000878, "t_total_ms": 920.3727279999896, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 791.6336990000161, "t_predict_ms": 152.23677700001303, "t_total_ms": 944.0519000000052, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 777.8980719999993, "t_predict_ms": 154.5583850000014, "t_total_ms": 932.6392709999993, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 766.9877339999971, "t_predict_ms": 152.6877089999914, "t_total_ms": 919.9538809999979, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 786.4947299999869, "t_predict_ms": 154.20233599999733, "t_total_ms": 940.8299399999862, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 777.7555170000028, "t_predict_ms": 153.89973499998177, "t_total_ms": 931.8534580000062, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 770.1924579999968, "t_predict_ms": 155.71791400000734, "t_total_ms": 926.1045970000055, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 768.8153409999927, "t_predict_ms": 150.36042199997723, "t_total_ms": 919.319645999991, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 776.2537929999951, "t_predict_ms": 153.43985600000565, "t_total_ms": 929.8237210000195, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 785.2529349999884, "t_predict_ms": 153.89171900000065, "t_total_ms": 939.2950970000129, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 773.5144780000098, "t_predict_ms": 155.07072599999105, "t_total_ms": 928.7225669999941, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 781.971268999996, "t_predict_ms": 156.07559200000765, "t_total_ms": 938.3127879999904, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 765.19290600001, "t_predict_ms": 155.28253400000835, "t_total_ms": 920.6202439999913, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 781.5748769999971, "t_predict_ms": 156.0559410000053, "t_total_ms": 937.7981629999965, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 787.6570710000124, "t_predict_ms": 153.67234199999302, "t_total_ms": 941.5285370000106, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 780.3395189999947, "t_predict_ms": 155.49141799999688, "t_total_ms": 936.0124319999841, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 765.441428999992, "t_predict_ms": 155.3510140000185, "t_total_ms": 921.0692409999979, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 802.5153559999865, "t_predict_ms": 153.80185499998333, "t_total_ms": 956.5931690000014, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 766.2611219999746, "t_predict_ms": 153.11693699999296, "t_total_ms": 919.5995260000132, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 765.7627920000039, "t_predict_ms": 153.8337229999911, "t_total_ms": 919.8475110000004, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 784.6133580000014, "t_predict_ms": 153.4836220000102, "t_total_ms": 938.2734339999956, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 767.2472890000108, "t_predict_ms": 152.7404700000261, "t_total_ms": 920.1170919999981, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 766.7803980000087, "t_predict_ms": 152.37847900002066, "t_total_ms": 919.3960220000008, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 786.2532170000236, "t_predict_ms": 153.87760799998773, "t_total_ms": 940.2772390000109, "alloc_mb": 2251.815424, "peak_alloc_mb": 2499.148288, "reserved_mb": 2743.074816, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_l4_vjepa2_vith.json <==
{"workload": "vjepa2", "gpu_name": "L4", "model_id": "facebook/vjepa2-vith-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 23.65915136, "load_time_s": 16.089632749557495, "load_failed": false, "n_params": 653930880, "weight_mem_mb": 1311.691264, "arch": {"n_layers_enc": 32, "n_layers_pred": 12, "hidden_size_enc": 1280, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 526.6691899999998, "t_predict_ms": 141.4495880000004, "t_total_ms": 668.3424240000022, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 526.367006000001, "t_predict_ms": 144.36128300000206, "t_total_ms": 670.9668260000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 528.0452470000014, "t_predict_ms": 140.02425700000032, "t_total_ms": 668.3258310000007, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 530.1361350000029, "t_predict_ms": 141.96223100000083, "t_total_ms": 672.3706229999991, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 529.8240470000018, "t_predict_ms": 142.15893699999782, "t_total_ms": 672.2683210000007, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 523.345012, "t_predict_ms": 141.18099999999956, "t_total_ms": 664.7688380000005, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 526.9832150000013, "t_predict_ms": 140.45326000000102, "t_total_ms": 667.6496800000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 525.1106529999987, "t_predict_ms": 141.933317000003, "t_total_ms": 667.3050169999967, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 526.4935180000023, "t_predict_ms": 140.13323300000025, "t_total_ms": 666.844306999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 528.6357699999975, "t_predict_ms": 141.94842700000265, "t_total_ms": 670.8352650000045, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 525.9349829999991, "t_predict_ms": 141.2444389999976, "t_total_ms": 667.4287790000051, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 525.0952769999983, "t_predict_ms": 140.50483199999775, "t_total_ms": 665.8434849999963, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 526.5188249999966, "t_predict_ms": 142.7974309999982, "t_total_ms": 669.5635320000051, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 527.963321999998, "t_predict_ms": 141.94290900000084, "t_total_ms": 670.1391569999942, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 525.9177430000009, "t_predict_ms": 142.78037199999716, "t_total_ms": 668.9423219999994, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 528.6599510000017, "t_predict_ms": 141.60516900000175, "t_total_ms": 670.5249370000033, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 527.7674519999991, "t_predict_ms": 141.51879699999625, "t_total_ms": 669.5384949999976, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 526.0263300000006, "t_predict_ms": 141.28680199999621, "t_total_ms": 667.5750590000007, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 530.8150450000041, "t_predict_ms": 141.1652090000004, "t_total_ms": 672.2293400000012, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 529.6015549999993, "t_predict_ms": 141.71358400000145, "t_total_ms": 671.5563749999944, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 527.6395229999978, "t_predict_ms": 141.1406380000031, "t_total_ms": 669.0532779999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 528.0392350000013, "t_predict_ms": 143.13534200000078, "t_total_ms": 671.419794000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 528.2993980000015, "t_predict_ms": 142.66584900000367, "t_total_ms": 671.2023830000007, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 527.5435450000003, "t_predict_ms": 142.72315799999546, "t_total_ms": 670.5082890000042, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 525.580135999995, "t_predict_ms": 142.60287700000163, "t_total_ms": 668.4274289999976, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 528.7501820000032, "t_predict_ms": 141.52665799999653, "t_total_ms": 670.5393970000059, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 528.7977539999957, "t_predict_ms": 141.8294160000002, "t_total_ms": 670.8792069999987, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 531.7705440000041, "t_predict_ms": 141.4304369999968, "t_total_ms": 673.4320570000066, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 527.4376949999962, "t_predict_ms": 143.2544629999981, "t_total_ms": 670.926932999997, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 528.9838020000061, "t_predict_ms": 142.2751460000029, "t_total_ms": 671.4997950000026, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 531.1506050000005, "t_predict_ms": 140.58771500000233, "t_total_ms": 672.0097370000033, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 531.4556690000031, "t_predict_ms": 142.57614600000323, "t_total_ms": 674.3002320000003, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 529.5434879999946, "t_predict_ms": 142.75020899999902, "t_total_ms": 672.568253999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 532.6305939999969, "t_predict_ms": 142.1357549999982, "t_total_ms": 675.0117460000026, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 530.7368599999975, "t_predict_ms": 141.66747200000174, "t_total_ms": 672.6794509999934, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 531.6082969999982, "t_predict_ms": 143.69205399999885, "t_total_ms": 675.5309170000032, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 530.3006039999971, "t_predict_ms": 143.19002200000597, "t_total_ms": 673.7406109999995, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 532.4329290000023, "t_predict_ms": 142.75159900000034, "t_total_ms": 675.4298349999956, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 528.328841000004, "t_predict_ms": 143.1101290000001, "t_total_ms": 671.7029970000042, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 529.735144, "t_predict_ms": 142.34402799999657, "t_total_ms": 672.3570899999984, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 532.4609839999965, "t_predict_ms": 143.83087899999936, "t_total_ms": 676.5710009999992, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 533.570602999994, "t_predict_ms": 143.48362100000145, "t_total_ms": 677.3315009999976, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 531.7777530000001, "t_predict_ms": 141.623850000002, "t_total_ms": 673.6905310000054, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 530.2396200000032, "t_predict_ms": 143.34156399999642, "t_total_ms": 673.8624910000012, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 532.3608100000001, "t_predict_ms": 141.91958700000384, "t_total_ms": 674.546153999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 533.474634000001, "t_predict_ms": 144.46349499999656, "t_total_ms": 678.1806449999976, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 531.5605460000015, "t_predict_ms": 141.90207899999763, "t_total_ms": 673.7276400000028, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 533.7080610000057, "t_predict_ms": 142.43940200000083, "t_total_ms": 676.3630279999973, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 534.1187759999997, "t_predict_ms": 143.23370399999646, "t_total_ms": 677.5974359999992, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 530.0869810000038, "t_predict_ms": 143.1918319999994, "t_total_ms": 673.5312100000001, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 533.1532479999978, "t_predict_ms": 143.940611000005, "t_total_ms": 677.3352050000057, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 534.1783329999998, "t_predict_ms": 143.17124000000092, "t_total_ms": 677.6113900000028, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 532.1606889999941, "t_predict_ms": 142.61990499999655, "t_total_ms": 675.0421210000042, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 534.1618380000028, "t_predict_ms": 143.07722699999914, "t_total_ms": 677.4720209999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 533.2642990000024, "t_predict_ms": 142.14713399999823, "t_total_ms": 675.657348999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 534.0108400000006, "t_predict_ms": 143.35529699999938, "t_total_ms": 677.5764320000021, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 533.2948860000001, "t_predict_ms": 142.12224499999593, "t_total_ms": 675.6687470000031, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 534.4295020000018, "t_predict_ms": 144.41980399999466, "t_total_ms": 679.0971420000034, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 530.2258519999867, "t_predict_ms": 144.62919800000407, "t_total_ms": 675.0963970000043, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 533.6861690000063, "t_predict_ms": 143.47957900000097, "t_total_ms": 677.4098839999994, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 535.8590769999978, "t_predict_ms": 145.19692400000395, "t_total_ms": 681.3087280000047, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 532.4108079999945, "t_predict_ms": 144.72590200000468, "t_total_ms": 677.4137459999992, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 535.3694150000052, "t_predict_ms": 143.47629899999959, "t_total_ms": 679.1324010000039, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 536.6037599999913, "t_predict_ms": 144.02495099999157, "t_total_ms": 680.8949280000007, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 533.5425260000051, "t_predict_ms": 144.075916999995, "t_total_ms": 677.8803089999883, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 535.9882260000006, "t_predict_ms": 143.95597200000054, "t_total_ms": 680.2255670000079, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 535.6733620000114, "t_predict_ms": 143.1610000000063, "t_total_ms": 679.0774389999967, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 534.610315000009, "t_predict_ms": 144.14285600000198, "t_total_ms": 679.0223989999902, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 536.948926000008, "t_predict_ms": 143.47674799999766, "t_total_ms": 680.6627200000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 534.0939060000096, "t_predict_ms": 144.3357099999929, "t_total_ms": 678.6626720000015, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 533.8588449999975, "t_predict_ms": 144.6389090000082, "t_total_ms": 678.7503230000027, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 537.0525200000031, "t_predict_ms": 143.5291989999996, "t_total_ms": 680.8433759999986, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 536.3664750000083, "t_predict_ms": 144.86669400000096, "t_total_ms": 681.5068159999953, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 532.9527540000072, "t_predict_ms": 143.90454200000136, "t_total_ms": 677.1053719999998, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 535.9582939999967, "t_predict_ms": 144.22860699998807, "t_total_ms": 680.4403780000001, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 537.924934000003, "t_predict_ms": 142.3937700000124, "t_total_ms": 680.5510699999928, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 536.440521000003, "t_predict_ms": 144.5631379999952, "t_total_ms": 681.2741759999881, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 542.8946770000067, "t_predict_ms": 144.16559299999676, "t_total_ms": 687.3040459999942, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 537.4993239999952, "t_predict_ms": 144.73617700001284, "t_total_ms": 682.4859879999963, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 535.7603380000029, "t_predict_ms": 144.31920500000217, "t_total_ms": 680.3296299999886, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 539.2144180000003, "t_predict_ms": 145.91027299999837, "t_total_ms": 685.3691270000013, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 533.5663309999887, "t_predict_ms": 143.06953000000533, "t_total_ms": 676.9200879999886, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 540.0467420000012, "t_predict_ms": 143.9178889999937, "t_total_ms": 684.2354279999938, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 531.6248559999934, "t_predict_ms": 143.6825259999921, "t_total_ms": 675.5698679999966, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 539.2562910000009, "t_predict_ms": 141.8411669999955, "t_total_ms": 681.3443049999961, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 534.6684809999971, "t_predict_ms": 143.5940209999984, "t_total_ms": 678.5285789999875, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 535.5049170000115, "t_predict_ms": 142.65937999999778, "t_total_ms": 678.4234129999902, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 535.2706179999984, "t_predict_ms": 142.68519799999524, "t_total_ms": 678.2108029999989, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 535.1367720000013, "t_predict_ms": 144.65784799999426, "t_total_ms": 680.0603469999942, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 533.6161259999983, "t_predict_ms": 142.42049099999576, "t_total_ms": 676.3099859999926, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 538.6010889999966, "t_predict_ms": 143.8479990000019, "t_total_ms": 682.9121600000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 533.5401179999906, "t_predict_ms": 143.1835110000037, "t_total_ms": 676.9753749999978, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 539.0084819999998, "t_predict_ms": 143.04560899999785, "t_total_ms": 682.3047970000005, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 536.8592080000099, "t_predict_ms": 143.2363029999948, "t_total_ms": 680.3427370000037, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 535.014296, "t_predict_ms": 144.07841500000984, "t_total_ms": 679.3482769999883, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 537.600132999998, "t_predict_ms": 142.6955190000001, "t_total_ms": 680.5577279999966, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 535.2593709999951, "t_predict_ms": 144.21541899999113, "t_total_ms": 679.7327170000074, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 539.540443000007, "t_predict_ms": 143.74719600000674, "t_total_ms": 683.5262540000002, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 536.412838000004, "t_predict_ms": 144.44600299999877, "t_total_ms": 681.1323579999993, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 533.9231730000051, "t_predict_ms": 144.89445699999237, "t_total_ms": 679.0919670000051, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 536.8959580000023, "t_predict_ms": 143.6108639999958, "t_total_ms": 680.7828690000122, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 537.9570139999998, "t_predict_ms": 143.3037259999992, "t_total_ms": 681.5179450000102, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 536.9471749999946, "t_predict_ms": 144.63465699999745, "t_total_ms": 681.8349589999997, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 539.5051450000068, "t_predict_ms": 142.69003699999416, "t_total_ms": 682.4599990000024, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 541.3645999999943, "t_predict_ms": 144.0800849999988, "t_total_ms": 685.680251000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 539.5291939999964, "t_predict_ms": 143.92792200000315, "t_total_ms": 683.7276840000044, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 538.5920529999879, "t_predict_ms": 144.76952399999732, "t_total_ms": 683.6025629999938, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 540.4379929999976, "t_predict_ms": 142.9699950000014, "t_total_ms": 683.6887249999961, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 537.8259570000097, "t_predict_ms": 143.0479389999988, "t_total_ms": 681.1442039999918, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 538.8637089999975, "t_predict_ms": 146.0287660000006, "t_total_ms": 685.1626320000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 538.671941000004, "t_predict_ms": 145.48909200000537, "t_total_ms": 684.4274790000071, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 538.2877669999999, "t_predict_ms": 144.69526899999607, "t_total_ms": 683.2616920000021, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 540.7675780000005, "t_predict_ms": 143.83560900000703, "t_total_ms": 684.8716239999959, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 538.5989690000059, "t_predict_ms": 145.49266200000943, "t_total_ms": 684.343136999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 537.3481370000093, "t_predict_ms": 145.32112799999197, "t_total_ms": 682.9402019999975, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 540.3797069999996, "t_predict_ms": 144.3026009999926, "t_total_ms": 684.9540850000011, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 541.0749339999938, "t_predict_ms": 143.5867920000078, "t_total_ms": 684.9149530000034, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 540.9718699999928, "t_predict_ms": 145.4028890000103, "t_total_ms": 686.6553960000061, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 538.6781899999988, "t_predict_ms": 145.17171299999632, "t_total_ms": 684.1055999999952, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 545.7666260000025, "t_predict_ms": 145.20359500001234, "t_total_ms": 691.2345570000014, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 537.8794120000094, "t_predict_ms": 145.35064600001135, "t_total_ms": 683.4851149999963, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 539.628190000002, "t_predict_ms": 144.54402799999855, "t_total_ms": 684.432024000003, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 540.4039980000022, "t_predict_ms": 144.44149499999526, "t_total_ms": 685.1132299999989, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 540.666936000008, "t_predict_ms": 144.9720990000003, "t_total_ms": 685.9048719999947, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 537.2699540000099, "t_predict_ms": 144.92924499998594, "t_total_ms": 682.4665970000012, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 543.0203769999906, "t_predict_ms": 143.25243300000068, "t_total_ms": 686.568507000004, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 545.3745850000047, "t_predict_ms": 145.57029400000943, "t_total_ms": 691.2229859999997, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 540.4333290000096, "t_predict_ms": 145.48003299999834, "t_total_ms": 686.1669680000091, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 541.2756350000052, "t_predict_ms": 143.44129799999905, "t_total_ms": 684.9922699999951, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 540.7862750000021, "t_predict_ms": 145.72894699999495, "t_total_ms": 686.7915790000012, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 537.923776999989, "t_predict_ms": 145.907801000007, "t_total_ms": 684.0901239999937, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 543.5285599999986, "t_predict_ms": 145.77315900000087, "t_total_ms": 689.5662659999999, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 541.0746029999984, "t_predict_ms": 146.8048159999995, "t_total_ms": 688.1247350000024, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 539.636705999996, "t_predict_ms": 146.07303599999, "t_total_ms": 685.9709990000056, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 543.5351769999954, "t_predict_ms": 143.90079000000355, "t_total_ms": 687.6819229999995, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 541.1966449999994, "t_predict_ms": 143.88782899999342, "t_total_ms": 685.3425709999925, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 539.1938030000034, "t_predict_ms": 144.22334800001124, "t_total_ms": 683.6640280000097, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 543.6343679999993, "t_predict_ms": 145.66757699999755, "t_total_ms": 689.5625520000124, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 542.6350259999992, "t_predict_ms": 143.9921429999913, "t_total_ms": 686.9001060000102, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 542.8797779999996, "t_predict_ms": 145.5422920000018, "t_total_ms": 688.6737969999928, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 547.1193209999967, "t_predict_ms": 144.4973979999986, "t_total_ms": 691.8680650000084, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 544.0753769999986, "t_predict_ms": 144.86396600000262, "t_total_ms": 689.1838089999993, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 543.2130320000113, "t_predict_ms": 144.8016620000061, "t_total_ms": 688.2724499999995, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 540.9931309999934, "t_predict_ms": 146.4006770000026, "t_total_ms": 687.6563940000011, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 541.4773490000044, "t_predict_ms": 145.94386199999576, "t_total_ms": 687.6825779999933, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 542.877015000002, "t_predict_ms": 145.40090699999553, "t_total_ms": 688.5223789999912, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 544.2741669999975, "t_predict_ms": 144.30751199999747, "t_total_ms": 688.8638660000055, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 545.7146839999893, "t_predict_ms": 145.41930500000433, "t_total_ms": 691.4216760000045, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 542.8722799999974, "t_predict_ms": 145.40908500001137, "t_total_ms": 688.538041000001, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 543.6397319999884, "t_predict_ms": 145.01634200000524, "t_total_ms": 688.9090399999986, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 548.5084909999927, "t_predict_ms": 146.18878799998924, "t_total_ms": 694.9788160000168, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 541.4253830000177, "t_predict_ms": 144.98197800000412, "t_total_ms": 686.6834870000105, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 544.6618899999862, "t_predict_ms": 144.84654499997873, "t_total_ms": 689.7547320000115, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 543.5574750000001, "t_predict_ms": 145.30180799999926, "t_total_ms": 689.1418099999953, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 540.3141079999898, "t_predict_ms": 145.46916200001192, "t_total_ms": 686.0543469999811, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 548.3220870000025, "t_predict_ms": 145.76634700000568, "t_total_ms": 694.3573510000078, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 543.7406969999756, "t_predict_ms": 144.50228900000184, "t_total_ms": 688.5208630000079, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 542.8706200000022, "t_predict_ms": 145.30104799999322, "t_total_ms": 688.4743049999997, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 545.5453030000115, "t_predict_ms": 146.84291499997926, "t_total_ms": 692.6447250000081, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 543.9249390000214, "t_predict_ms": 143.96085200002062, "t_total_ms": 688.1413969999812, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 545.1519890000043, "t_predict_ms": 145.1309740000113, "t_total_ms": 690.5526200000054, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 546.2056740000207, "t_predict_ms": 144.29916399998888, "t_total_ms": 690.7771549999779, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 542.7126250000072, "t_predict_ms": 144.868506999984, "t_total_ms": 687.8285889999916, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 545.1952979999817, "t_predict_ms": 144.6207129999948, "t_total_ms": 690.0611469999944, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 549.2579560000195, "t_predict_ms": 145.71043999998778, "t_total_ms": 695.2389230000051, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 544.5158609999794, "t_predict_ms": 147.18449899999086, "t_total_ms": 691.9715370000006, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 540.8586849999892, "t_predict_ms": 145.34254900001997, "t_total_ms": 686.4715210000156, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 550.3204439999934, "t_predict_ms": 145.06830100000911, "t_total_ms": 695.6440129999919, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 545.0437849999901, "t_predict_ms": 146.84562000002188, "t_total_ms": 692.1598220000078, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 540.3954239999962, "t_predict_ms": 146.57969099999946, "t_total_ms": 687.2780920000139, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 546.8954709999991, "t_predict_ms": 145.42588199998363, "t_total_ms": 692.5704100000019, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 544.7275809999894, "t_predict_ms": 145.48332399999708, "t_total_ms": 690.4762720000122, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 547.3862780000047, "t_predict_ms": 145.8857249999994, "t_total_ms": 693.5399190000169, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 546.3710020000008, "t_predict_ms": 145.2364300000113, "t_total_ms": 691.8546679999906, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 545.7308599999919, "t_predict_ms": 145.07701499999826, "t_total_ms": 691.0653930000024, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 548.9543089999813, "t_predict_ms": 146.40762799999152, "t_total_ms": 695.6276139999886, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 546.655138999995, "t_predict_ms": 145.921474000005, "t_total_ms": 692.8325990000133, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 545.3979830000151, "t_predict_ms": 144.95343999999477, "t_total_ms": 690.6192390000001, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 545.0843719999909, "t_predict_ms": 148.63856599998826, "t_total_ms": 693.957882999996, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 544.6248690000175, "t_predict_ms": 144.58479000001034, "t_total_ms": 689.469196999994, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 546.8615389999911, "t_predict_ms": 146.0047869999812, "t_total_ms": 693.1392529999982, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 547.1629920000112, "t_predict_ms": 145.31379999999672, "t_total_ms": 692.7514289999976, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 544.7921049999991, "t_predict_ms": 145.20316900001262, "t_total_ms": 690.2602509999838, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 545.2437689999954, "t_predict_ms": 145.2874500000121, "t_total_ms": 690.7587949999936, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 547.005127999995, "t_predict_ms": 147.60038800000075, "t_total_ms": 694.8764130000029, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 544.572033999998, "t_predict_ms": 145.30548900000895, "t_total_ms": 690.1539890000095, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 547.6509690000171, "t_predict_ms": 146.441048999975, "t_total_ms": 694.369375000008, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 546.8904669999972, "t_predict_ms": 148.06533999998805, "t_total_ms": 695.2136729999836, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 547.4128810000138, "t_predict_ms": 146.27366600001324, "t_total_ms": 693.9452940000024, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 544.6356630000082, "t_predict_ms": 146.1037910000016, "t_total_ms": 690.9754990000181, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 545.1303110000083, "t_predict_ms": 148.21129299997438, "t_total_ms": 693.6170310000023, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 547.4681520000217, "t_predict_ms": 147.85759500000495, "t_total_ms": 695.5799630000001, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 543.7253460000022, "t_predict_ms": 146.22934299998747, "t_total_ms": 690.2647280000167, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 548.3527330000015, "t_predict_ms": 145.70616000000314, "t_total_ms": 694.3339399999786, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 547.9714969999918, "t_predict_ms": 147.9242240000076, "t_total_ms": 696.1575279999863, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 543.8014370000133, "t_predict_ms": 146.30005600000118, "t_total_ms": 690.3584689999889, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 549.6141080000143, "t_predict_ms": 144.52553099999932, "t_total_ms": 694.3475040000067, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 550.9687779999979, "t_predict_ms": 145.72421099998678, "t_total_ms": 696.986016000011, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 545.5402019999838, "t_predict_ms": 146.4813300000003, "t_total_ms": 692.2809479999898, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 549.6200160000058, "t_predict_ms": 146.14668900000538, "t_total_ms": 696.0334519999947, "alloc_mb": 1471.33696, "peak_alloc_mb": 1680.921088, "reserved_mb": 1793.06496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c1_l4_vjepa2_vitl.json <==
{"workload": "vjepa2", "gpu_name": "L4", "model_id": "facebook/vjepa2-vitl-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 23.65915136, "load_time_s": 7.879004240036011, "load_failed": false, "n_params": 325971328, "weight_mem_mb": 653.937152, "arch": {"n_layers_enc": 24, "n_layers_pred": 12, "hidden_size_enc": 1024, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 267.18837299999973, "t_predict_ms": 143.50736999999825, "t_total_ms": 410.94225900000225, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 271.6588330000001, "t_predict_ms": 147.08333699999798, "t_total_ms": 418.96491700000024, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 277.3764750000005, "t_predict_ms": 144.44982399999873, "t_total_ms": 422.0430750000013, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 274.95023699999876, "t_predict_ms": 143.95111199999988, "t_total_ms": 419.1430350000012, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 277.01390699999706, "t_predict_ms": 144.78125200000136, "t_total_ms": 422.4396850000005, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 275.0006049999989, "t_predict_ms": 144.4045619999983, "t_total_ms": 419.69019400000104, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 274.90238300000055, "t_predict_ms": 145.41027699999987, "t_total_ms": 420.6071569999992, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 274.62401600000067, "t_predict_ms": 144.913343999999, "t_total_ms": 419.7897459999993, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 275.4747849999966, "t_predict_ms": 145.20584099999923, "t_total_ms": 420.96447299999795, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 276.61126399999955, "t_predict_ms": 144.46745400000083, "t_total_ms": 421.4342269999989, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 275.0275379999998, "t_predict_ms": 144.54535700000193, "t_total_ms": 419.7512190000019, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 275.19151200000283, "t_predict_ms": 144.51183499999942, "t_total_ms": 419.9765739999997, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 274.0620429999972, "t_predict_ms": 144.42858299999983, "t_total_ms": 418.7621730000011, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 274.219126000002, "t_predict_ms": 144.76637099999934, "t_total_ms": 419.2837259999998, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 273.90571799999816, "t_predict_ms": 145.31106299999763, "t_total_ms": 419.4871280000001, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 274.4583110000001, "t_predict_ms": 145.21759199999806, "t_total_ms": 419.94022899999806, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 275.51766699999905, "t_predict_ms": 144.6634710000012, "t_total_ms": 420.4245039999996, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 272.9466709999997, "t_predict_ms": 144.64843100000024, "t_total_ms": 417.8281979999987, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 276.72547299999906, "t_predict_ms": 144.46462699999785, "t_total_ms": 421.442356, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 276.0120310000005, "t_predict_ms": 143.7320849999999, "t_total_ms": 419.97321200000215, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 21, "t_encode_ms": 275.9742499999973, "t_predict_ms": 144.91210399999943, "t_total_ms": 421.1350699999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 22, "t_encode_ms": 277.1548879999983, "t_predict_ms": 144.83945299999945, "t_total_ms": 422.1777160000002, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 23, "t_encode_ms": 275.6415220000008, "t_predict_ms": 145.0769489999999, "t_total_ms": 420.9958379999996, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 24, "t_encode_ms": 272.90063399999906, "t_predict_ms": 144.56980499999972, "t_total_ms": 417.65764400000194, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 25, "t_encode_ms": 276.0610039999989, "t_predict_ms": 143.88481499999983, "t_total_ms": 420.17579500000227, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 26, "t_encode_ms": 274.99541799999963, "t_predict_ms": 144.41763800000018, "t_total_ms": 419.6759229999998, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 27, "t_encode_ms": 274.68027799999817, "t_predict_ms": 146.37445299999996, "t_total_ms": 421.3059870000002, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 28, "t_encode_ms": 276.12629899999774, "t_predict_ms": 145.63355499999986, "t_total_ms": 421.98127800000054, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 29, "t_encode_ms": 275.35515900000007, "t_predict_ms": 145.7507220000025, "t_total_ms": 421.32702600000016, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 30, "t_encode_ms": 276.287718999999, "t_predict_ms": 145.58951700000122, "t_total_ms": 422.0651610000026, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 31, "t_encode_ms": 277.0076370000005, "t_predict_ms": 145.4462939999992, "t_total_ms": 422.6943769999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 32, "t_encode_ms": 276.2842550000002, "t_predict_ms": 144.68145300000046, "t_total_ms": 421.203534, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 33, "t_encode_ms": 275.526407000001, "t_predict_ms": 145.03991199999788, "t_total_ms": 420.73342299999797, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 34, "t_encode_ms": 276.2545120000013, "t_predict_ms": 145.72970599999735, "t_total_ms": 422.2691649999995, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 35, "t_encode_ms": 275.8105190000002, "t_predict_ms": 146.53060600000245, "t_total_ms": 422.5810810000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 36, "t_encode_ms": 276.80802300000096, "t_predict_ms": 144.42281299999848, "t_total_ms": 421.46258199999664, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 37, "t_encode_ms": 276.4249100000029, "t_predict_ms": 145.44013700000136, "t_total_ms": 422.107043000004, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 38, "t_encode_ms": 276.54517299999526, "t_predict_ms": 147.23903100000513, "t_total_ms": 424.01881899999694, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 39, "t_encode_ms": 275.48817499999956, "t_predict_ms": 145.45089700000347, "t_total_ms": 421.1626370000019, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 40, "t_encode_ms": 278.4429180000032, "t_predict_ms": 146.19286500000328, "t_total_ms": 424.85968700000143, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 41, "t_encode_ms": 274.65351600000076, "t_predict_ms": 146.0185540000012, "t_total_ms": 420.8818349999959, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 42, "t_encode_ms": 277.0224589999941, "t_predict_ms": 144.71182199999788, "t_total_ms": 421.9755770000049, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 43, "t_encode_ms": 278.74423100000456, "t_predict_ms": 145.55356999999702, "t_total_ms": 424.4526250000007, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 44, "t_encode_ms": 274.9582810000035, "t_predict_ms": 147.07916499999385, "t_total_ms": 422.23429199999885, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 45, "t_encode_ms": 276.8264770000002, "t_predict_ms": 145.08154700000375, "t_total_ms": 422.1251589999966, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 46, "t_encode_ms": 277.79537500000373, "t_predict_ms": 145.42521799999975, "t_total_ms": 423.4782900000056, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 47, "t_encode_ms": 276.1761269999994, "t_predict_ms": 145.5278910000004, "t_total_ms": 421.9212929999969, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 48, "t_encode_ms": 277.7171239999987, "t_predict_ms": 146.89463199999864, "t_total_ms": 424.7973310000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 49, "t_encode_ms": 276.3390360000031, "t_predict_ms": 146.74335800000193, "t_total_ms": 423.2406289999986, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 50, "t_encode_ms": 277.8327429999976, "t_predict_ms": 144.90584400000017, "t_total_ms": 422.8838909999979, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 51, "t_encode_ms": 276.34071199999966, "t_predict_ms": 146.7402910000004, "t_total_ms": 423.27785799999873, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 52, "t_encode_ms": 277.7790270000011, "t_predict_ms": 146.72103999999564, "t_total_ms": 424.64972100000153, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 53, "t_encode_ms": 279.4080719999954, "t_predict_ms": 146.21806499999934, "t_total_ms": 425.8008719999964, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 54, "t_encode_ms": 277.2475390000011, "t_predict_ms": 146.7764689999953, "t_total_ms": 424.24410200000295, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 55, "t_encode_ms": 279.0779939999979, "t_predict_ms": 145.89610099999817, "t_total_ms": 425.12219800000395, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 56, "t_encode_ms": 277.9678919999995, "t_predict_ms": 145.31694699999775, "t_total_ms": 423.49821399999854, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 57, "t_encode_ms": 276.9425070000011, "t_predict_ms": 147.60800199999835, "t_total_ms": 424.773904999995, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 58, "t_encode_ms": 278.47615099999956, "t_predict_ms": 145.5985519999956, "t_total_ms": 424.27650700000186, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 59, "t_encode_ms": 274.64345699999626, "t_predict_ms": 147.18006000000372, "t_total_ms": 421.95629100000076, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 60, "t_encode_ms": 277.9205479999973, "t_predict_ms": 145.93883999999946, "t_total_ms": 424.12591499999763, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 61, "t_encode_ms": 277.97914899999654, "t_predict_ms": 145.74944499999987, "t_total_ms": 423.9470099999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 62, "t_encode_ms": 277.220241000002, "t_predict_ms": 146.63272399999983, "t_total_ms": 424.08391000000023, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 63, "t_encode_ms": 277.71197800000635, "t_predict_ms": 146.44796000000326, "t_total_ms": 424.3622740000035, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 64, "t_encode_ms": 277.6134650000017, "t_predict_ms": 146.49233100000458, "t_total_ms": 424.2898909999937, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 65, "t_encode_ms": 279.7636969999999, "t_predict_ms": 146.16864799999973, "t_total_ms": 426.1749289999983, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 66, "t_encode_ms": 276.66987099999574, "t_predict_ms": 146.50309599999645, "t_total_ms": 423.36244100000187, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 67, "t_encode_ms": 278.7212989999972, "t_predict_ms": 146.3083189999992, "t_total_ms": 425.20870199999905, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 68, "t_encode_ms": 279.26429999999414, "t_predict_ms": 145.01857700000187, "t_total_ms": 424.51968299999976, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 69, "t_encode_ms": 277.97146799999695, "t_predict_ms": 148.2072750000043, "t_total_ms": 426.48137999999847, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 70, "t_encode_ms": 278.33894500000156, "t_predict_ms": 146.56236399999756, "t_total_ms": 425.0967939999981, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 71, "t_encode_ms": 277.5764359999968, "t_predict_ms": 146.9089129999972, "t_total_ms": 424.68828400000547, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 72, "t_encode_ms": 278.5058740000039, "t_predict_ms": 146.7738919999988, "t_total_ms": 425.47254999999495, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 73, "t_encode_ms": 279.13659000000024, "t_predict_ms": 144.99249800000058, "t_total_ms": 424.34307300000285, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 74, "t_encode_ms": 275.62108099999705, "t_predict_ms": 147.3662440000041, "t_total_ms": 423.1990199999984, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 75, "t_encode_ms": 276.73090500000086, "t_predict_ms": 147.02308500000072, "t_total_ms": 424.03517599999674, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 76, "t_encode_ms": 276.8054070000048, "t_predict_ms": 145.47321900000298, "t_total_ms": 422.5248609999994, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 77, "t_encode_ms": 276.46807300000376, "t_predict_ms": 147.7865960000031, "t_total_ms": 424.50579500000174, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 78, "t_encode_ms": 276.6908179999987, "t_predict_ms": 147.32034499999713, "t_total_ms": 424.24995900000084, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 79, "t_encode_ms": 276.4725509999977, "t_predict_ms": 145.8175759999989, "t_total_ms": 422.52626300000173, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 80, "t_encode_ms": 277.1392869999971, "t_predict_ms": 144.62438700000035, "t_total_ms": 422.00123900000364, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 81, "t_encode_ms": 279.9292950000023, "t_predict_ms": 145.518881000001, "t_total_ms": 425.6714919999993, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 82, "t_encode_ms": 277.6029130000026, "t_predict_ms": 145.23379399999925, "t_total_ms": 423.04813300000177, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 83, "t_encode_ms": 276.8289040000056, "t_predict_ms": 147.71863299999666, "t_total_ms": 424.7389410000011, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 84, "t_encode_ms": 277.0461440000034, "t_predict_ms": 146.79638900000214, "t_total_ms": 423.98690700000685, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 85, "t_encode_ms": 277.2643190000039, "t_predict_ms": 147.99455899999714, "t_total_ms": 425.47815300000025, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 86, "t_encode_ms": 277.8413459999953, "t_predict_ms": 145.71598599999902, "t_total_ms": 423.74800700000037, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 87, "t_encode_ms": 274.8959649999989, "t_predict_ms": 146.58134599999784, "t_total_ms": 421.68825699999957, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 88, "t_encode_ms": 278.182833999999, "t_predict_ms": 144.15776199999897, "t_total_ms": 422.5770709999992, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 89, "t_encode_ms": 278.774159000001, "t_predict_ms": 145.57541700000343, "t_total_ms": 424.5125300000012, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 90, "t_encode_ms": 281.4571050000012, "t_predict_ms": 145.38190300000053, "t_total_ms": 427.09752500000064, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 91, "t_encode_ms": 275.56291500000185, "t_predict_ms": 145.63450600000039, "t_total_ms": 421.43000600000136, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 92, "t_encode_ms": 278.6620010000007, "t_predict_ms": 146.46728599999648, "t_total_ms": 425.3571530000002, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 93, "t_encode_ms": 277.7135039999976, "t_predict_ms": 147.05041700000265, "t_total_ms": 424.97657600000593, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 94, "t_encode_ms": 276.72825799999856, "t_predict_ms": 147.89964799999922, "t_total_ms": 424.8273609999984, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 95, "t_encode_ms": 277.72411200000136, "t_predict_ms": 146.5693760000022, "t_total_ms": 424.52848399999965, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 96, "t_encode_ms": 277.0019860000019, "t_predict_ms": 144.95568599999586, "t_total_ms": 422.1299360000046, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 97, "t_encode_ms": 280.2871159999967, "t_predict_ms": 147.4681170000025, "t_total_ms": 427.9663690000035, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 98, "t_encode_ms": 277.6194810000021, "t_predict_ms": 146.21689300000185, "t_total_ms": 424.05562800000496, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 99, "t_encode_ms": 277.5637200000034, "t_predict_ms": 145.74572000000074, "t_total_ms": 423.5072059999965, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 100, "t_encode_ms": 276.752149999993, "t_predict_ms": 145.51102500000468, "t_total_ms": 422.503681000002, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 101, "t_encode_ms": 281.56280700000025, "t_predict_ms": 146.4475880000009, "t_total_ms": 428.27047300000487, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 102, "t_encode_ms": 279.2367509999991, "t_predict_ms": 148.318107999998, "t_total_ms": 427.7426530000028, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 103, "t_encode_ms": 279.43147500000265, "t_predict_ms": 148.19141499999944, "t_total_ms": 427.81294499999944, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 104, "t_encode_ms": 276.46734199999656, "t_predict_ms": 145.92977000000218, "t_total_ms": 422.6681890000066, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 105, "t_encode_ms": 278.7014230000011, "t_predict_ms": 147.70823199999938, "t_total_ms": 426.59176899999807, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 106, "t_encode_ms": 278.2710030000004, "t_predict_ms": 146.63043499999873, "t_total_ms": 425.0674820000029, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 107, "t_encode_ms": 278.40897899999817, "t_predict_ms": 147.92880000000252, "t_total_ms": 426.53085399999924, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 108, "t_encode_ms": 278.30463999999466, "t_predict_ms": 147.61151300000108, "t_total_ms": 426.1384480000032, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 109, "t_encode_ms": 277.0581800000045, "t_predict_ms": 146.73511799999517, "t_total_ms": 423.9486010000064, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 110, "t_encode_ms": 279.35645000000164, "t_predict_ms": 145.11820900000316, "t_total_ms": 424.647862999997, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 111, "t_encode_ms": 278.14031999999855, "t_predict_ms": 147.39912499999974, "t_total_ms": 425.8112620000034, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 112, "t_encode_ms": 279.71035199999505, "t_predict_ms": 147.02195700000686, "t_total_ms": 426.97683500000494, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 113, "t_encode_ms": 276.69634800000154, "t_predict_ms": 147.7829049999997, "t_total_ms": 424.70685899999694, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 114, "t_encode_ms": 279.5384869999964, "t_predict_ms": 147.60242200000562, "t_total_ms": 427.31374300001335, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 115, "t_encode_ms": 279.58699999999226, "t_predict_ms": 145.97343199999102, "t_total_ms": 425.73230600000045, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 116, "t_encode_ms": 278.64046699998823, "t_predict_ms": 147.78163399999755, "t_total_ms": 426.5960949999936, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 117, "t_encode_ms": 280.67708199999686, "t_predict_ms": 146.29436699999587, "t_total_ms": 427.1662040000024, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 118, "t_encode_ms": 279.3534890000018, "t_predict_ms": 146.28192700000398, "t_total_ms": 425.85258200000453, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 119, "t_encode_ms": 278.6140470000049, "t_predict_ms": 148.30945900000359, "t_total_ms": 427.1335819999962, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 120, "t_encode_ms": 277.50986100001285, "t_predict_ms": 149.59988200000396, "t_total_ms": 427.25939600001084, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 121, "t_encode_ms": 280.8383799999916, "t_predict_ms": 147.82022400000017, "t_total_ms": 428.86008899999695, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 122, "t_encode_ms": 278.1465400000087, "t_predict_ms": 147.51714700000207, "t_total_ms": 425.85340000000826, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 123, "t_encode_ms": 278.12078899999904, "t_predict_ms": 148.41992999998865, "t_total_ms": 426.729643999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 124, "t_encode_ms": 278.6552550000039, "t_predict_ms": 147.9558090000097, "t_total_ms": 426.7829579999898, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 125, "t_encode_ms": 278.03849900000444, "t_predict_ms": 146.9245939999979, "t_total_ms": 425.20943999998906, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 126, "t_encode_ms": 279.615579999998, "t_predict_ms": 146.7755110000013, "t_total_ms": 426.59324599999593, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 127, "t_encode_ms": 281.3875639999992, "t_predict_ms": 145.73057500000175, "t_total_ms": 427.2877029999904, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 128, "t_encode_ms": 280.09425900000906, "t_predict_ms": 147.3033900000047, "t_total_ms": 427.64253500000393, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 129, "t_encode_ms": 279.73527700000034, "t_predict_ms": 147.51396600000533, "t_total_ms": 427.40343599999164, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 130, "t_encode_ms": 277.33601799999974, "t_predict_ms": 148.49934500000472, "t_total_ms": 426.0881189999992, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 131, "t_encode_ms": 278.6097839999968, "t_predict_ms": 148.1500090000054, "t_total_ms": 426.9724079999975, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 132, "t_encode_ms": 278.43106999999634, "t_predict_ms": 149.30121700000143, "t_total_ms": 427.9104009999912, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 133, "t_encode_ms": 279.1925690000028, "t_predict_ms": 148.63844500000312, "t_total_ms": 428.06352000000913, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 134, "t_encode_ms": 279.82378299999766, "t_predict_ms": 147.16880900000717, "t_total_ms": 427.223388999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 135, "t_encode_ms": 281.4845039999909, "t_predict_ms": 147.7081319999911, "t_total_ms": 429.37435999999707, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 136, "t_encode_ms": 279.05946299999584, "t_predict_ms": 148.07603100000222, "t_total_ms": 427.345969000001, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 137, "t_encode_ms": 279.74832000001015, "t_predict_ms": 147.6239720000052, "t_total_ms": 427.5781770000009, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 138, "t_encode_ms": 280.2778869999969, "t_predict_ms": 147.58478199999558, "t_total_ms": 428.0357930000065, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 139, "t_encode_ms": 279.83037699999613, "t_predict_ms": 147.60412200000417, "t_total_ms": 427.66335400000344, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 140, "t_encode_ms": 279.3116490000074, "t_predict_ms": 147.24148000000525, "t_total_ms": 426.81803600000023, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 141, "t_encode_ms": 281.3821689999969, "t_predict_ms": 147.7273219999944, "t_total_ms": 429.39255800000353, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 142, "t_encode_ms": 279.91783599999565, "t_predict_ms": 149.8606680000023, "t_total_ms": 429.96906799999124, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 143, "t_encode_ms": 280.0050819999882, "t_predict_ms": 146.52122599999018, "t_total_ms": 426.79952499999274, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 144, "t_encode_ms": 280.5244449999975, "t_predict_ms": 148.33080900000084, "t_total_ms": 429.12389099998904, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 145, "t_encode_ms": 279.89243599999725, "t_predict_ms": 148.73247799999945, "t_total_ms": 428.8461809999973, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 146, "t_encode_ms": 279.6031490000104, "t_predict_ms": 148.01127100000144, "t_total_ms": 427.8730369999977, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 147, "t_encode_ms": 279.10031700000104, "t_predict_ms": 149.06168699999967, "t_total_ms": 428.4299099999913, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 148, "t_encode_ms": 279.073825999987, "t_predict_ms": 149.000094999991, "t_total_ms": 428.33910799998876, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 149, "t_encode_ms": 279.6862790000034, "t_predict_ms": 148.37996800000042, "t_total_ms": 428.28755200000046, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 150, "t_encode_ms": 279.44870099999264, "t_predict_ms": 147.63442000000282, "t_total_ms": 427.30773600000305, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 151, "t_encode_ms": 280.6317000000007, "t_predict_ms": 147.3633250000006, "t_total_ms": 428.2182609999978, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 152, "t_encode_ms": 278.90210500000023, "t_predict_ms": 147.7818070000012, "t_total_ms": 426.9168569999948, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 153, "t_encode_ms": 279.2963939999993, "t_predict_ms": 147.88378899999088, "t_total_ms": 427.4517399999951, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 154, "t_encode_ms": 280.15159299999937, "t_predict_ms": 147.31712399999708, "t_total_ms": 427.6523910000094, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 155, "t_encode_ms": 281.17384799999456, "t_predict_ms": 146.64797700000065, "t_total_ms": 428.0321399999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 156, "t_encode_ms": 280.312476000006, "t_predict_ms": 147.67754300000036, "t_total_ms": 428.20695400000375, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 157, "t_encode_ms": 281.58487800000387, "t_predict_ms": 147.959838999995, "t_total_ms": 429.7756320000019, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 158, "t_encode_ms": 278.714377, "t_predict_ms": 146.89850300000273, "t_total_ms": 425.792794000003, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 159, "t_encode_ms": 282.19326900000397, "t_predict_ms": 147.1572389999949, "t_total_ms": 429.5807929999995, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 160, "t_encode_ms": 280.1059570000035, "t_predict_ms": 148.79074899999978, "t_total_ms": 429.10561200000075, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 161, "t_encode_ms": 280.2171940000022, "t_predict_ms": 149.68856100000494, "t_total_ms": 430.1549209999962, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 162, "t_encode_ms": 280.38285799999585, "t_predict_ms": 147.69962300000827, "t_total_ms": 428.2580550000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 163, "t_encode_ms": 281.9276710000054, "t_predict_ms": 149.86767999999984, "t_total_ms": 431.9946760000022, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 164, "t_encode_ms": 280.51043899999684, "t_predict_ms": 147.5761039999952, "t_total_ms": 428.347849000005, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 165, "t_encode_ms": 280.72946399998955, "t_predict_ms": 148.5088369999943, "t_total_ms": 429.4450560000058, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 166, "t_encode_ms": 280.2230590000079, "t_predict_ms": 148.52413199999148, "t_total_ms": 428.9367949999985, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 167, "t_encode_ms": 279.83473899999467, "t_predict_ms": 148.04992899999547, "t_total_ms": 428.2063559999898, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 168, "t_encode_ms": 281.45688300000415, "t_predict_ms": 145.8988380000079, "t_total_ms": 427.62699800000803, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 169, "t_encode_ms": 282.3088820000095, "t_predict_ms": 147.87070600000618, "t_total_ms": 430.44691500000454, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 170, "t_encode_ms": 282.96772999999575, "t_predict_ms": 149.5289989999975, "t_total_ms": 432.75727700000743, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 171, "t_encode_ms": 280.4969029999995, "t_predict_ms": 148.42764200000147, "t_total_ms": 429.17970300000263, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 172, "t_encode_ms": 283.75627399999814, "t_predict_ms": 144.88777500000083, "t_total_ms": 428.976636999991, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 173, "t_encode_ms": 278.7915990000016, "t_predict_ms": 149.56498899999815, "t_total_ms": 428.62810399999773, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 174, "t_encode_ms": 279.8948650000028, "t_predict_ms": 149.29515200000765, "t_total_ms": 429.4493740000007, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 175, "t_encode_ms": 280.8370350000047, "t_predict_ms": 147.53939700000274, "t_total_ms": 428.6368490000001, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 176, "t_encode_ms": 282.77052199999275, "t_predict_ms": 146.96359299999529, "t_total_ms": 429.99005199999374, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 177, "t_encode_ms": 280.7086640000023, "t_predict_ms": 146.72874000000036, "t_total_ms": 427.59889700000997, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 178, "t_encode_ms": 281.05732500000613, "t_predict_ms": 149.57212900000627, "t_total_ms": 430.87202000000957, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 179, "t_encode_ms": 279.4447950000034, "t_predict_ms": 147.6241310000006, "t_total_ms": 427.34180299999025, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 180, "t_encode_ms": 282.56924300001174, "t_predict_ms": 147.78781600000457, "t_total_ms": 430.5278030000039, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 181, "t_encode_ms": 282.18194299999766, "t_predict_ms": 147.91118899999844, "t_total_ms": 430.2690160000111, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 182, "t_encode_ms": 280.82967800000347, "t_predict_ms": 148.32721899999513, "t_total_ms": 429.4180330000046, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 183, "t_encode_ms": 281.732360999996, "t_predict_ms": 148.0390509999978, "t_total_ms": 430.01553799999215, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 184, "t_encode_ms": 280.59950400000844, "t_predict_ms": 147.96554199999434, "t_total_ms": 428.7534200000067, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 185, "t_encode_ms": 282.90583300000094, "t_predict_ms": 147.0498890000016, "t_total_ms": 430.1430470000014, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 186, "t_encode_ms": 281.52378900000485, "t_predict_ms": 148.1062320000035, "t_total_ms": 429.80600600000685, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 187, "t_encode_ms": 281.307788999996, "t_predict_ms": 148.8140900000019, "t_total_ms": 430.3254440000046, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 188, "t_encode_ms": 280.7823369999909, "t_predict_ms": 149.21111900000028, "t_total_ms": 430.21090099999526, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 189, "t_encode_ms": 280.70919300000696, "t_predict_ms": 149.77614299999686, "t_total_ms": 430.652259999988, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 190, "t_encode_ms": 281.7180669999999, "t_predict_ms": 149.42621400000178, "t_total_ms": 431.28869599999575, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 191, "t_encode_ms": 283.35573100000033, "t_predict_ms": 148.85094299999935, "t_total_ms": 432.40576899999894, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 192, "t_encode_ms": 281.5823699999953, "t_predict_ms": 147.70731500000522, "t_total_ms": 429.49820999999133, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 193, "t_encode_ms": 281.0423960000037, "t_predict_ms": 148.46127099998796, "t_total_ms": 429.71077200000707, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 194, "t_encode_ms": 281.3532180000067, "t_predict_ms": 148.1842830000062, "t_total_ms": 429.69686600000045, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 195, "t_encode_ms": 281.6055350000113, "t_predict_ms": 148.08144199999163, "t_total_ms": 429.8617809999996, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 196, "t_encode_ms": 281.0730049999961, "t_predict_ms": 148.54755400000386, "t_total_ms": 429.7643829999913, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 197, "t_encode_ms": 280.85243900000023, "t_predict_ms": 149.56464899999844, "t_total_ms": 430.59774299999276, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 198, "t_encode_ms": 282.23630499999786, "t_predict_ms": 148.3743709999885, "t_total_ms": 430.81964099999936, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 199, "t_encode_ms": 282.5825840000107, "t_predict_ms": 147.52239999999972, "t_total_ms": 430.3349609999998, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 200, "t_encode_ms": 280.8949819999924, "t_predict_ms": 149.24415900000554, "t_total_ms": 430.43451900000207, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}

==> scripts/modal_validate/v8/results/v8_c2_a100_80gb_cosmos_reason1_7b.json <==
{"workload": "cosmos_reason1_ar", "gpu_name": "A100-80GB", "model_id": "nvidia/Cosmos-Reason1-7B", "vram_gb": 85.094825984, "load_time_s": 72.1396701335907, "load_failed": false, "n_params": 8292166656, "weight_mem_mb": 16636.220928, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "hidden_size": 3584}, "t_prefill_ms": 1139.6598299999994, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": null, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_total_ms": 29.160433000001262, "t_decode_ms": 29.160433000001262, "kv_cache_mb": 16.285696000000012, "alloc_mb": 16750.026752, "peak_alloc_mb": 16752.050688, "reserved_mb": 17012.097024, "miss_10hz": false, "miss_30hz": false}, {"step": 2, "t_total_ms": 24.432158999999842, "t_decode_ms": 24.432158999999842, "kv_cache_mb": 16.34303999999999, "alloc_mb": 16766.369792, "peak_alloc_mb": 16766.868992, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 3, "t_total_ms": 22.374204000001896, "t_decode_ms": 22.374204000001896, "kv_cache_mb": 16.400383999999992, "alloc_mb": 16766.48448, "peak_alloc_mb": 16766.981632, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 4, "t_total_ms": 22.214148999992744, "t_decode_ms": 22.214148999992744, "kv_cache_mb": 16.457728, "alloc_mb": 16766.599168, "peak_alloc_mb": 16767.094272, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 5, "t_total_ms": 22.13421100000801, "t_decode_ms": 22.13421100000801, "kv_cache_mb": 16.515072, "alloc_mb": 16766.713856, "peak_alloc_mb": 16767.206912, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 6, "t_total_ms": 22.11189599999841, "t_decode_ms": 22.11189599999841, "kv_cache_mb": 16.572416000000008, "alloc_mb": 16766.828544, "peak_alloc_mb": 16767.319552, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 7, "t_total_ms": 22.212059999986877, "t_decode_ms": 22.212059999986877, "kv_cache_mb": 16.629760000000008, "alloc_mb": 16766.943232, "peak_alloc_mb": 16767.432192, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 8, "t_total_ms": 22.11941800000261, "t_decode_ms": 22.11941800000261, "kv_cache_mb": 16.68710399999999, "alloc_mb": 16767.05792, "peak_alloc_mb": 16767.544832, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 9, "t_total_ms": 22.08795100000316, "t_decode_ms": 22.08795100000316, "kv_cache_mb": 16.744447999999995, "alloc_mb": 16767.172608, "peak_alloc_mb": 16767.657472, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 10, "t_total_ms": 21.954831000002173, "t_decode_ms": 21.954831000002173, "kv_cache_mb": 16.801791999999995, "alloc_mb": 16767.287296, "peak_alloc_mb": 16767.770112, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 11, "t_total_ms": 22.480260999998336, "t_decode_ms": 22.480260999998336, "kv_cache_mb": 16.859136, "alloc_mb": 16767.401984, "peak_alloc_mb": 16767.882752, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 12, "t_total_ms": 22.223986000000195, "t_decode_ms": 22.223986000000195, "kv_cache_mb": 16.916480000000004, "alloc_mb": 16767.516672, "peak_alloc_mb": 16767.995392, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 13, "t_total_ms": 22.194085999998947, "t_decode_ms": 22.194085999998947, "kv_cache_mb": 16.973824000000004, "alloc_mb": 16767.63136, "peak_alloc_mb": 16768.108032, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 14, "t_total_ms": 22.10331999999937, "t_decode_ms": 22.10331999999937, "kv_cache_mb": 17.03116800000001, "alloc_mb": 16767.746048, "peak_alloc_mb": 16768.220672, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 15, "t_total_ms": 22.19507800000997, "t_decode_ms": 22.19507800000997, "kv_cache_mb": 17.08851199999999, "alloc_mb": 16767.860736, "peak_alloc_mb": 16768.333312, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 16, "t_total_ms": 22.276360000006434, "t_decode_ms": 22.276360000006434, "kv_cache_mb": 17.145855999999995, "alloc_mb": 16767.975424, "peak_alloc_mb": 16768.445952, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 17, "t_total_ms": 22.276986999997916, "t_decode_ms": 22.276986999997916, "kv_cache_mb": 17.2032, "alloc_mb": 16768.090112, "peak_alloc_mb": 16768.558592, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 18, "t_total_ms": 22.52088499999161, "t_decode_ms": 22.52088499999161, "kv_cache_mb": 17.260543999999996, "alloc_mb": 16768.2048, "peak_alloc_mb": 16768.671232, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 19, "t_total_ms": 22.263469000009195, "t_decode_ms": 22.263469000009195, "kv_cache_mb": 17.317888000000007, "alloc_mb": 16768.319488, "peak_alloc_mb": 16768.783872, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 20, "t_total_ms": 22.199268000008487, "t_decode_ms": 22.199268000008487, "kv_cache_mb": 17.375232000000004, "alloc_mb": 16768.434176, "peak_alloc_mb": 16768.896512, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 21, "t_total_ms": 22.248398000002112, "t_decode_ms": 22.248398000002112, "kv_cache_mb": 17.432576000000015, "alloc_mb": 16768.548864, "peak_alloc_mb": 16769.009152, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 22, "t_total_ms": 22.20588500000531, "t_decode_ms": 22.20588500000531, "kv_cache_mb": 17.489919999999994, "alloc_mb": 16768.663552, "peak_alloc_mb": 16769.121792, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 23, "t_total_ms": 22.209463000010032, "t_decode_ms": 22.209463000010032, "kv_cache_mb": 17.547264, "alloc_mb": 16768.77824, "peak_alloc_mb": 16769.234432, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 24, "t_total_ms": 22.2146769999938, "t_decode_ms": 22.2146769999938, "kv_cache_mb": 17.604608, "alloc_mb": 16768.892928, "peak_alloc_mb": 16769.347072, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 25, "t_total_ms": 22.186720000007654, "t_decode_ms": 22.186720000007654, "kv_cache_mb": 17.661952, "alloc_mb": 16769.007616, "peak_alloc_mb": 16769.459712, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 26, "t_total_ms": 22.147770000003675, "t_decode_ms": 22.147770000003675, "kv_cache_mb": 17.719296000000003, "alloc_mb": 16769.122304, "peak_alloc_mb": 16769.572352, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 27, "t_total_ms": 22.155576000002952, "t_decode_ms": 22.155576000002952, "kv_cache_mb": 17.776640000000008, "alloc_mb": 16769.236992, "peak_alloc_mb": 16769.684992, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 28, "t_total_ms": 22.081620000008684, "t_decode_ms": 22.081620000008684, "kv_cache_mb": 17.833983999999994, "alloc_mb": 16769.35168, "peak_alloc_mb": 16769.797632, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 29, "t_total_ms": 22.1531629999987, "t_decode_ms": 22.1531629999987, "kv_cache_mb": 17.89132799999999, "alloc_mb": 16769.466368, "peak_alloc_mb": 16769.910272, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 30, "t_total_ms": 22.22343300000773, "t_decode_ms": 22.22343300000773, "kv_cache_mb": 17.948672000000002, "alloc_mb": 16769.581056, "peak_alloc_mb": 16770.022912, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 31, "t_total_ms": 22.178601000007347, "t_decode_ms": 22.178601000007347, "kv_cache_mb": 18.006016, "alloc_mb": 16769.695744, "peak_alloc_mb": 16770.135552, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 32, "t_total_ms": 22.179104999992205, "t_decode_ms": 22.179104999992205, "kv_cache_mb": 18.06336, "alloc_mb": 16769.810432, "peak_alloc_mb": 16770.248192, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 33, "t_total_ms": 22.225581000000716, "t_decode_ms": 22.225581000000716, "kv_cache_mb": 18.120704000000007, "alloc_mb": 16769.92512, "peak_alloc_mb": 16770.360832, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 34, "t_total_ms": 22.19579399999816, "t_decode_ms": 22.19579399999816, "kv_cache_mb": 18.178047999999986, "alloc_mb": 16770.039808, "peak_alloc_mb": 16770.473472, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 35, "t_total_ms": 22.204076999997824, "t_decode_ms": 22.204076999997824, "kv_cache_mb": 18.235391999999997, "alloc_mb": 16770.154496, "peak_alloc_mb": 16770.586112, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 36, "t_total_ms": 22.169074999993654, "t_decode_ms": 22.169074999993654, "kv_cache_mb": 18.292735999999994, "alloc_mb": 16770.269184, "peak_alloc_mb": 16770.698752, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 37, "t_total_ms": 22.135015999992902, "t_decode_ms": 22.135015999992902, "kv_cache_mb": 18.350080000000005, "alloc_mb": 16770.383872, "peak_alloc_mb": 16770.811392, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 38, "t_total_ms": 22.232549000008817, "t_decode_ms": 22.232549000008817, "kv_cache_mb": 18.407424000000002, "alloc_mb": 16770.49856, "peak_alloc_mb": 16770.924032, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 39, "t_total_ms": 22.20403799999815, "t_decode_ms": 22.20403799999815, "kv_cache_mb": 18.464768000000003, "alloc_mb": 16770.613248, "peak_alloc_mb": 16771.036672, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 40, "t_total_ms": 22.164549999999394, "t_decode_ms": 22.164549999999394, "kv_cache_mb": 18.52211200000001, "alloc_mb": 16770.727936, "peak_alloc_mb": 16771.149312, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 41, "t_total_ms": 22.12489999999434, "t_decode_ms": 22.12489999999434, "kv_cache_mb": 18.57945599999999, "alloc_mb": 16770.842624, "peak_alloc_mb": 16771.261952, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 42, "t_total_ms": 22.16723299999046, "t_decode_ms": 22.16723299999046, "kv_cache_mb": 18.636799999999997, "alloc_mb": 16770.957312, "peak_alloc_mb": 16771.374592, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 43, "t_total_ms": 22.234018000006017, "t_decode_ms": 22.234018000006017, "kv_cache_mb": 18.694143999999998, "alloc_mb": 16771.072, "peak_alloc_mb": 16771.487232, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 44, "t_total_ms": 22.189509000000385, "t_decode_ms": 22.189509000000385, "kv_cache_mb": 18.75148799999999, "alloc_mb": 16771.186688, "peak_alloc_mb": 16771.599872, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 45, "t_total_ms": 22.262506999993548, "t_decode_ms": 22.262506999993548, "kv_cache_mb": 18.808832000000006, "alloc_mb": 16771.301376, "peak_alloc_mb": 16771.712512, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 46, "t_total_ms": 22.17858600000966, "t_decode_ms": 22.17858600000966, "kv_cache_mb": 18.866176, "alloc_mb": 16771.416064, "peak_alloc_mb": 16771.825152, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 47, "t_total_ms": 22.148430999990865, "t_decode_ms": 22.148430999990865, "kv_cache_mb": 18.923520000000014, "alloc_mb": 16771.530752, "peak_alloc_mb": 16771.937792, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 48, "t_total_ms": 22.17145000000187, "t_decode_ms": 22.17145000000187, "kv_cache_mb": 18.980863999999993, "alloc_mb": 16771.64544, "peak_alloc_mb": 16772.050432, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 49, "t_total_ms": 22.225735999995777, "t_decode_ms": 22.225735999995777, "kv_cache_mb": 19.038208, "alloc_mb": 16771.760128, "peak_alloc_mb": 16772.163072, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 50, "t_total_ms": 22.209934999992242, "t_decode_ms": 22.209934999992242, "kv_cache_mb": 19.095552, "alloc_mb": 16771.874816, "peak_alloc_mb": 16772.275712, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 51, "t_total_ms": 22.210662999995634, "t_decode_ms": 22.210662999995634, "kv_cache_mb": 19.152895999999995, "alloc_mb": 16771.989504, "peak_alloc_mb": 16772.388352, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 52, "t_total_ms": 22.1804540000079, "t_decode_ms": 22.1804540000079, "kv_cache_mb": 19.21024000000001, "alloc_mb": 16772.104192, "peak_alloc_mb": 16772.500992, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 53, "t_total_ms": 22.23815400000717, "t_decode_ms": 22.23815400000717, "kv_cache_mb": 19.267584000000003, "alloc_mb": 16772.21888, "peak_alloc_mb": 16772.613632, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 54, "t_total_ms": 22.190749000003507, "t_decode_ms": 22.190749000003507, "kv_cache_mb": 19.324927999999996, "alloc_mb": 16772.333568, "peak_alloc_mb": 16772.726272, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 55, "t_total_ms": 22.220509999996807, "t_decode_ms": 22.220509999996807, "kv_cache_mb": 19.38227199999999, "alloc_mb": 16772.448256, "peak_alloc_mb": 16772.838912, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 56, "t_total_ms": 22.14558000000011, "t_decode_ms": 22.14558000000011, "kv_cache_mb": 19.439616000000004, "alloc_mb": 16772.562944, "peak_alloc_mb": 16772.951552, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 57, "t_total_ms": 22.2061449999984, "t_decode_ms": 22.2061449999984, "kv_cache_mb": 19.49696, "alloc_mb": 16772.677632, "peak_alloc_mb": 16773.064192, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 58, "t_total_ms": 22.185164999996232, "t_decode_ms": 22.185164999996232, "kv_cache_mb": 19.554304, "alloc_mb": 16772.79232, "peak_alloc_mb": 16773.176832, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 59, "t_total_ms": 22.849430000007942, "t_decode_ms": 22.849430000007942, "kv_cache_mb": 19.611648000000006, "alloc_mb": 16772.907008, "peak_alloc_mb": 16773.289472, "reserved_mb": 17037.262848, "miss_10hz": false, "miss_30hz": false}, {"step": 60, "t_total_ms": 22.324757999996336, "t_decode_ms": 22.324757999996336, "kv_cache_mb": 19.668991999999985, "alloc_mb": 16773.021696, "peak_alloc_mb": 16773.402112, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 61, "t_total_ms": 21.964749999995092, "t_decode_ms": 21.964749999995092, "kv_cache_mb": 19.726336, "alloc_mb": 16773.136384, "peak_alloc_mb": 16773.514752, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 62, "t_total_ms": 21.917506000008302, "t_decode_ms": 21.917506000008302, "kv_cache_mb": 19.783679999999993, "alloc_mb": 16773.251072, "peak_alloc_mb": 16773.627392, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 63, "t_total_ms": 21.913726000008182, "t_decode_ms": 21.913726000008182, "kv_cache_mb": 19.841024000000008, "alloc_mb": 16773.36576, "peak_alloc_mb": 16773.740032, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 64, "t_total_ms": 21.845185000003653, "t_decode_ms": 21.845185000003653, "kv_cache_mb": 19.898368, "alloc_mb": 16773.480448, "peak_alloc_mb": 16773.852672, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 65, "t_total_ms": 21.87720300000251, "t_decode_ms": 21.87720300000251, "kv_cache_mb": 19.955712, "alloc_mb": 16773.595136, "peak_alloc_mb": 16773.965312, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 66, "t_total_ms": 22.397517999991123, "t_decode_ms": 22.397517999991123, "kv_cache_mb": 20.01305600000001, "alloc_mb": 16773.709824, "peak_alloc_mb": 16774.077952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 67, "t_total_ms": 21.953367999998363, "t_decode_ms": 21.953367999998363, "kv_cache_mb": 20.07039999999999, "alloc_mb": 16773.824512, "peak_alloc_mb": 16774.190592, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 68, "t_total_ms": 21.91819100001169, "t_decode_ms": 21.91819100001169, "kv_cache_mb": 20.127744000000003, "alloc_mb": 16773.9392, "peak_alloc_mb": 16774.303232, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 69, "t_total_ms": 22.014187000010565, "t_decode_ms": 22.014187000010565, "kv_cache_mb": 20.185087999999997, "alloc_mb": 16774.053888, "peak_alloc_mb": 16774.415872, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 70, "t_total_ms": 22.131896000004758, "t_decode_ms": 22.131896000004758, "kv_cache_mb": 20.242431999999994, "alloc_mb": 16774.168576, "peak_alloc_mb": 16774.528512, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 71, "t_total_ms": 21.955019000003517, "t_decode_ms": 21.955019000003517, "kv_cache_mb": 20.299776000000005, "alloc_mb": 16774.283264, "peak_alloc_mb": 16774.641152, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 72, "t_total_ms": 22.070040999992102, "t_decode_ms": 22.070040999992102, "kv_cache_mb": 20.35712, "alloc_mb": 16774.397952, "peak_alloc_mb": 16774.753792, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 73, "t_total_ms": 22.019247000002906, "t_decode_ms": 22.019247000002906, "kv_cache_mb": 20.414464000000013, "alloc_mb": 16774.51264, "peak_alloc_mb": 16774.866432, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 74, "t_total_ms": 21.98068900000294, "t_decode_ms": 21.98068900000294, "kv_cache_mb": 20.471807999999992, "alloc_mb": 16774.627328, "peak_alloc_mb": 16774.979072, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 75, "t_total_ms": 22.026292999996144, "t_decode_ms": 22.026292999996144, "kv_cache_mb": 20.529152000000003, "alloc_mb": 16774.742016, "peak_alloc_mb": 16775.091712, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 76, "t_total_ms": 21.977520999996614, "t_decode_ms": 21.977520999996614, "kv_cache_mb": 20.586496, "alloc_mb": 16774.856704, "peak_alloc_mb": 16775.204352, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 77, "t_total_ms": 22.01800999999648, "t_decode_ms": 22.01800999999648, "kv_cache_mb": 20.64383999999999, "alloc_mb": 16774.971392, "peak_alloc_mb": 16775.316992, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 78, "t_total_ms": 22.03692199999807, "t_decode_ms": 22.03692199999807, "kv_cache_mb": 20.70118400000001, "alloc_mb": 16775.08608, "peak_alloc_mb": 16775.429632, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 79, "t_total_ms": 22.115588999994884, "t_decode_ms": 22.115588999994884, "kv_cache_mb": 20.758528, "alloc_mb": 16775.200768, "peak_alloc_mb": 16775.542272, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 80, "t_total_ms": 22.002310000004854, "t_decode_ms": 22.002310000004854, "kv_cache_mb": 20.815872, "alloc_mb": 16775.315456, "peak_alloc_mb": 16775.654912, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 81, "t_total_ms": 22.00594599999306, "t_decode_ms": 22.00594599999306, "kv_cache_mb": 20.873215999999992, "alloc_mb": 16775.430144, "peak_alloc_mb": 16775.767552, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 82, "t_total_ms": 22.03828399998997, "t_decode_ms": 22.03828399998997, "kv_cache_mb": 20.930560000000007, "alloc_mb": 16775.544832, "peak_alloc_mb": 16775.880192, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 83, "t_total_ms": 21.984184999993772, "t_decode_ms": 21.984184999993772, "kv_cache_mb": 20.987904, "alloc_mb": 16775.65952, "peak_alloc_mb": 16775.992832, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 84, "t_total_ms": 22.046970000005217, "t_decode_ms": 22.046970000005217, "kv_cache_mb": 21.045247999999994, "alloc_mb": 16775.774208, "peak_alloc_mb": 16776.105472, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 85, "t_total_ms": 21.968556999993893, "t_decode_ms": 21.968556999993893, "kv_cache_mb": 21.10259200000001, "alloc_mb": 16775.888896, "peak_alloc_mb": 16776.218112, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 86, "t_total_ms": 22.03003399999659, "t_decode_ms": 22.03003399999659, "kv_cache_mb": 21.159936000000002, "alloc_mb": 16776.003584, "peak_alloc_mb": 16776.330752, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 87, "t_total_ms": 22.037628000006748, "t_decode_ms": 22.037628000006748, "kv_cache_mb": 21.217280000000002, "alloc_mb": 16776.118272, "peak_alloc_mb": 16776.443392, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 88, "t_total_ms": 22.127874999995356, "t_decode_ms": 22.127874999995356, "kv_cache_mb": 21.274623999999992, "alloc_mb": 16776.23296, "peak_alloc_mb": 16776.556032, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 89, "t_total_ms": 22.003458000000364, "t_decode_ms": 22.003458000000364, "kv_cache_mb": 21.33196800000001, "alloc_mb": 16776.347648, "peak_alloc_mb": 16776.668672, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 90, "t_total_ms": 22.049576999989995, "t_decode_ms": 22.049576999989995, "kv_cache_mb": 21.389312, "alloc_mb": 16776.462336, "peak_alloc_mb": 16776.781312, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 91, "t_total_ms": 21.98166100001231, "t_decode_ms": 21.98166100001231, "kv_cache_mb": 21.446655999999994, "alloc_mb": 16776.577024, "peak_alloc_mb": 16776.893952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 92, "t_total_ms": 22.043436000004135, "t_decode_ms": 22.043436000004135, "kv_cache_mb": 21.50400000000001, "alloc_mb": 16776.691712, "peak_alloc_mb": 16777.006592, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 93, "t_total_ms": 21.918187000011358, "t_decode_ms": 21.918187000011358, "kv_cache_mb": 21.561343999999988, "alloc_mb": 16776.8064, "peak_alloc_mb": 16777.119232, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 94, "t_total_ms": 22.085903000004237, "t_decode_ms": 22.085903000004237, "kv_cache_mb": 21.618688000000006, "alloc_mb": 16776.921088, "peak_alloc_mb": 16777.232384, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 95, "t_total_ms": 21.899493000006487, "t_decode_ms": 21.899493000006487, "kv_cache_mb": 21.676031999999996, "alloc_mb": 16777.035776, "peak_alloc_mb": 16777.347072, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 96, "t_total_ms": 21.998089000007326, "t_decode_ms": 21.998089000007326, "kv_cache_mb": 21.733376000000014, "alloc_mb": 16777.150464, "peak_alloc_mb": 16777.46176, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 97, "t_total_ms": 22.03853199999628, "t_decode_ms": 22.03853199999628, "kv_cache_mb": 21.790720000000004, "alloc_mb": 16777.265152, "peak_alloc_mb": 16777.576448, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 98, "t_total_ms": 22.0516119999985, "t_decode_ms": 22.0516119999985, "kv_cache_mb": 21.848063999999994, "alloc_mb": 16777.37984, "peak_alloc_mb": 16777.691136, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 99, "t_total_ms": 21.952368000000888, "t_decode_ms": 21.952368000000888, "kv_cache_mb": 21.905408000000012, "alloc_mb": 16777.494528, "peak_alloc_mb": 16777.805824, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 100, "t_total_ms": 22.05868500000463, "t_decode_ms": 22.05868500000463, "kv_cache_mb": 21.96275199999999, "alloc_mb": 16777.609216, "peak_alloc_mb": 16777.920512, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 101, "t_total_ms": 22.06788399999482, "t_decode_ms": 22.06788399999482, "kv_cache_mb": 22.020096000000006, "alloc_mb": 16777.723904, "peak_alloc_mb": 16778.0352, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 102, "t_total_ms": 21.98072900000625, "t_decode_ms": 21.98072900000625, "kv_cache_mb": 22.07744, "alloc_mb": 16777.838592, "peak_alloc_mb": 16778.149888, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 103, "t_total_ms": 22.002623999995308, "t_decode_ms": 22.002623999995308, "kv_cache_mb": 22.13478399999999, "alloc_mb": 16777.95328, "peak_alloc_mb": 16778.264576, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 104, "t_total_ms": 22.014276999996696, "t_decode_ms": 22.014276999996696, "kv_cache_mb": 22.192128000000007, "alloc_mb": 16778.067968, "peak_alloc_mb": 16778.379264, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 105, "t_total_ms": 22.01066400000684, "t_decode_ms": 22.01066400000684, "kv_cache_mb": 22.249471999999997, "alloc_mb": 16778.182656, "peak_alloc_mb": 16778.493952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 106, "t_total_ms": 22.05479200000582, "t_decode_ms": 22.05479200000582, "kv_cache_mb": 22.306816000000016, "alloc_mb": 16778.297344, "peak_alloc_mb": 16778.60864, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 107, "t_total_ms": 22.029514999999833, "t_decode_ms": 22.029514999999833, "kv_cache_mb": 22.36415999999999, "alloc_mb": 16778.412032, "peak_alloc_mb": 16778.723328, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 108, "t_total_ms": 22.05163099999652, "t_decode_ms": 22.05163099999652, "kv_cache_mb": 22.42150400000001, "alloc_mb": 16778.52672, "peak_alloc_mb": 16778.838016, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 109, "t_total_ms": 21.99407899999528, "t_decode_ms": 21.99407899999528, "kv_cache_mb": 22.478848, "alloc_mb": 16778.641408, "peak_alloc_mb": 16778.952704, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 110, "t_total_ms": 22.001557000010052, "t_decode_ms": 22.001557000010052, "kv_cache_mb": 22.53619199999999, "alloc_mb": 16778.756096, "peak_alloc_mb": 16779.067392, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 111, "t_total_ms": 22.030850999996687, "t_decode_ms": 22.030850999996687, "kv_cache_mb": 22.593536000000007, "alloc_mb": 16778.870784, "peak_alloc_mb": 16779.18208, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 112, "t_total_ms": 22.07471600000588, "t_decode_ms": 22.07471600000588, "kv_cache_mb": 22.65088, "alloc_mb": 16778.985472, "peak_alloc_mb": 16779.296768, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 113, "t_total_ms": 22.021589000004838, "t_decode_ms": 22.021589000004838, "kv_cache_mb": 22.708224, "alloc_mb": 16779.10016, "peak_alloc_mb": 16779.411456, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 114, "t_total_ms": 22.355653000005304, "t_decode_ms": 22.355653000005304, "kv_cache_mb": 22.76556799999999, "alloc_mb": 16779.214848, "peak_alloc_mb": 16779.526144, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 115, "t_total_ms": 22.049398999996583, "t_decode_ms": 22.049398999996583, "kv_cache_mb": 22.822912000000013, "alloc_mb": 16779.329536, "peak_alloc_mb": 16779.640832, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 116, "t_total_ms": 22.067667000001734, "t_decode_ms": 22.067667000001734, "kv_cache_mb": 22.880256, "alloc_mb": 16779.444224, "peak_alloc_mb": 16779.75552, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 117, "t_total_ms": 22.024963999996316, "t_decode_ms": 22.024963999996316, "kv_cache_mb": 22.937599999999993, "alloc_mb": 16779.558912, "peak_alloc_mb": 16779.870208, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 118, "t_total_ms": 22.058176000001595, "t_decode_ms": 22.058176000001595, "kv_cache_mb": 22.99494400000001, "alloc_mb": 16779.6736, "peak_alloc_mb": 16779.984896, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 119, "t_total_ms": 22.1132329999989, "t_decode_ms": 22.1132329999989, "kv_cache_mb": 23.052287999999987, "alloc_mb": 16779.788288, "peak_alloc_mb": 16780.099584, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 120, "t_total_ms": 22.056534000000738, "t_decode_ms": 22.056534000000738, "kv_cache_mb": 23.109632000000005, "alloc_mb": 16779.902976, "peak_alloc_mb": 16780.214272, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 121, "t_total_ms": 22.12005399999839, "t_decode_ms": 22.12005399999839, "kv_cache_mb": 23.166975999999995, "alloc_mb": 16780.017664, "peak_alloc_mb": 16780.32896, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 122, "t_total_ms": 21.996255000004794, "t_decode_ms": 21.996255000004794, "kv_cache_mb": 23.224319999999985, "alloc_mb": 16780.132352, "peak_alloc_mb": 16780.443648, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 123, "t_total_ms": 22.063774999992347, "t_decode_ms": 22.063774999992347, "kv_cache_mb": 23.281664000000003, "alloc_mb": 16780.24704, "peak_alloc_mb": 16780.558336, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 124, "t_total_ms": 22.14991399999633, "t_decode_ms": 22.14991399999633, "kv_cache_mb": 23.339007999999996, "alloc_mb": 16780.361728, "peak_alloc_mb": 16780.673024, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 125, "t_total_ms": 22.11637700000324, "t_decode_ms": 22.11637700000324, "kv_cache_mb": 23.396352000000014, "alloc_mb": 16780.476416, "peak_alloc_mb": 16780.787712, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 126, "t_total_ms": 22.080616000010878, "t_decode_ms": 22.080616000010878, "kv_cache_mb": 23.453695999999987, "alloc_mb": 16780.591104, "peak_alloc_mb": 16780.9024, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 127, "t_total_ms": 22.797549000003414, "t_decode_ms": 22.797549000003414, "kv_cache_mb": 23.511040000000005, "alloc_mb": 16780.705792, "peak_alloc_mb": 16781.017088, "reserved_mb": 17045.651456, "miss_10hz": false, "miss_30hz": false}, {"step": 128, "t_total_ms": 22.76874999999734, "t_decode_ms": 22.76874999999734, "kv_cache_mb": 23.568384, "alloc_mb": 16780.82048, "peak_alloc_mb": 16781.131776, "reserved_mb": 17049.84576, "miss_10hz": false, "miss_30hz": false}, {"step": 129, "t_total_ms": 22.245875999999498, "t_decode_ms": 22.245875999999498, "kv_cache_mb": 23.625727999999985, "alloc_mb": 16780.935168, "peak_alloc_mb": 16781.246464, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 130, "t_total_ms": 22.152589000000944, "t_decode_ms": 22.152589000000944, "kv_cache_mb": 23.683072000000006, "alloc_mb": 16781.049856, "peak_alloc_mb": 16781.361152, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 131, "t_total_ms": 22.19448599998941, "t_decode_ms": 22.19448599998941, "kv_cache_mb": 23.740415999999993, "alloc_mb": 16781.164544, "peak_alloc_mb": 16781.47584, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 132, "t_total_ms": 22.213295000000244, "t_decode_ms": 22.213295000000244, "kv_cache_mb": 23.797760000000014, "alloc_mb": 16781.279232, "peak_alloc_mb": 16781.590528, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 133, "t_total_ms": 22.196304999994254, "t_decode_ms": 22.196304999994254, "kv_cache_mb": 23.85510399999999, "alloc_mb": 16781.39392, "peak_alloc_mb": 16781.705216, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 134, "t_total_ms": 22.310294000007502, "t_decode_ms": 22.310294000007502, "kv_cache_mb": 23.91244800000001, "alloc_mb": 16781.508608, "peak_alloc_mb": 16781.819904, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 135, "t_total_ms": 22.211573999996403, "t_decode_ms": 22.211573999996403, "kv_cache_mb": 23.969792, "alloc_mb": 16781.623296, "peak_alloc_mb": 16781.934592, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 136, "t_total_ms": 22.180407999996987, "t_decode_ms": 22.180407999996987, "kv_cache_mb": 24.027135999999988, "alloc_mb": 16781.737984, "peak_alloc_mb": 16782.04928, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 137, "t_total_ms": 22.16830999999786, "t_decode_ms": 22.16830999999786, "kv_cache_mb": 24.08448000000001, "alloc_mb": 16781.852672, "peak_alloc_mb": 16782.163968, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 138, "t_total_ms": 22.203230999991774, "t_decode_ms": 22.203230999991774, "kv_cache_mb": 24.141823999999996, "alloc_mb": 16781.96736, "peak_alloc_mb": 16782.278656, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 139, "t_total_ms": 22.160399000000552, "t_decode_ms": 22.160399000000552, "kv_cache_mb": 24.199168000000004, "alloc_mb": 16782.082048, "peak_alloc_mb": 16782.393344, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 140, "t_total_ms": 22.181424000009997, "t_decode_ms": 22.181424000009997, "kv_cache_mb": 24.25651199999999, "alloc_mb": 16782.196736, "peak_alloc_mb": 16782.508032, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 141, "t_total_ms": 22.1857760000006, "t_decode_ms": 22.1857760000006, "kv_cache_mb": 24.313856000000012, "alloc_mb": 16782.311424, "peak_alloc_mb": 16782.62272, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 142, "t_total_ms": 22.23207999999488, "t_decode_ms": 22.23207999999488, "kv_cache_mb": 24.371199999999998, "alloc_mb": 16782.426112, "peak_alloc_mb": 16782.737408, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 143, "t_total_ms": 22.18122200000039, "t_decode_ms": 22.18122200000039, "kv_cache_mb": 24.42854399999999, "alloc_mb": 16782.5408, "peak_alloc_mb": 16782.852096, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 144, "t_total_ms": 22.165439999994874, "t_decode_ms": 22.165439999994874, "kv_cache_mb": 24.48588800000001, "alloc_mb": 16782.655488, "peak_alloc_mb": 16782.966784, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 145, "t_total_ms": 22.118808000001877, "t_decode_ms": 22.118808000001877, "kv_cache_mb": 24.543231999999986, "alloc_mb": 16782.770176, "peak_alloc_mb": 16783.081472, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 146, "t_total_ms": 22.200018000006594, "t_decode_ms": 22.200018000006594, "kv_cache_mb": 24.600576000000007, "alloc_mb": 16782.884864, "peak_alloc_mb": 16783.19616, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 147, "t_total_ms": 22.18137500000239, "t_decode_ms": 22.18137500000239, "kv_cache_mb": 24.657919999999994, "alloc_mb": 16782.999552, "peak_alloc_mb": 16783.310848, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 148, "t_total_ms": 22.203727999993816, "t_decode_ms": 22.203727999993816, "kv_cache_mb": 24.715264000000015, "alloc_mb": 16783.11424, "peak_alloc_mb": 16783.425536, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 149, "t_total_ms": 22.1943140000036, "t_decode_ms": 22.1943140000036, "kv_cache_mb": 24.772608, "alloc_mb": 16783.228928, "peak_alloc_mb": 16783.540224, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 150, "t_total_ms": 22.211228000003302, "t_decode_ms": 22.211228000003302, "kv_cache_mb": 24.829951999999995, "alloc_mb": 16783.343616, "peak_alloc_mb": 16783.654912, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 151, "t_total_ms": 22.23172099999715, "t_decode_ms": 22.23172099999715, "kv_cache_mb": 24.887296000000013, "alloc_mb": 16783.458304, "peak_alloc_mb": 16783.7696, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 152, "t_total_ms": 22.144801999999686, "t_decode_ms": 22.144801999999686, "kv_cache_mb": 24.944639999999985, "alloc_mb": 16783.572992, "peak_alloc_mb": 16783.884288, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 153, "t_total_ms": 22.192407999995112, "t_decode_ms": 22.192407999995112, "kv_cache_mb": 25.00198400000001, "alloc_mb": 16783.68768, "peak_alloc_mb": 16783.998976, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 154, "t_total_ms": 22.162511999994194, "t_decode_ms": 22.162511999994194, "kv_cache_mb": 25.059327999999997, "alloc_mb": 16783.802368, "peak_alloc_mb": 16784.113664, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 155, "t_total_ms": 22.303688000008037, "t_decode_ms": 22.303688000008037, "kv_cache_mb": 25.116672000000015, "alloc_mb": 16783.917056, "peak_alloc_mb": 16784.228352, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 156, "t_total_ms": 22.110064999992574, "t_decode_ms": 22.110064999992574, "kv_cache_mb": 25.174016000000005, "alloc_mb": 16784.031744, "peak_alloc_mb": 16784.34304, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 157, "t_total_ms": 22.18353900001091, "t_decode_ms": 22.18353900001091, "kv_cache_mb": 25.23135999999999, "alloc_mb": 16784.146432, "peak_alloc_mb": 16784.457728, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 158, "t_total_ms": 22.16825499999686, "t_decode_ms": 22.16825499999686, "kv_cache_mb": 25.288704000000017, "alloc_mb": 16784.26112, "peak_alloc_mb": 16784.572416, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 159, "t_total_ms": 22.187469000002125, "t_decode_ms": 22.187469000002125, "kv_cache_mb": 25.34604799999999, "alloc_mb": 16784.375808, "peak_alloc_mb": 16784.687104, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 160, "t_total_ms": 22.240041999992854, "t_decode_ms": 22.240041999992854, "kv_cache_mb": 25.40339200000001, "alloc_mb": 16784.490496, "peak_alloc_mb": 16784.801792, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 161, "t_total_ms": 22.208263999999645, "t_decode_ms": 22.208263999999645, "kv_cache_mb": 25.460736, "alloc_mb": 16784.605184, "peak_alloc_mb": 16784.91648, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 162, "t_total_ms": 22.598945000012804, "t_decode_ms": 22.598945000012804, "kv_cache_mb": 25.518079999999983, "alloc_mb": 16784.719872, "peak_alloc_mb": 16785.031168, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 163, "t_total_ms": 22.196403999998893, "t_decode_ms": 22.196403999998893, "kv_cache_mb": 25.57542400000001, "alloc_mb": 16784.83456, "peak_alloc_mb": 16785.145856, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 164, "t_total_ms": 22.249482999995962, "t_decode_ms": 22.249482999995962, "kv_cache_mb": 25.632767999999995, "alloc_mb": 16784.949248, "peak_alloc_mb": 16785.260544, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 165, "t_total_ms": 22.2104139999999, "t_decode_ms": 22.2104139999999, "kv_cache_mb": 25.690112000000003, "alloc_mb": 16785.063936, "peak_alloc_mb": 16785.375232, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 166, "t_total_ms": 22.24475700000994, "t_decode_ms": 22.24475700000994, "kv_cache_mb": 25.747455999999993, "alloc_mb": 16785.178624, "peak_alloc_mb": 16785.48992, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 167, "t_total_ms": 22.15162900000678, "t_decode_ms": 22.15162900000678, "kv_cache_mb": 25.804800000000014, "alloc_mb": 16785.293312, "peak_alloc_mb": 16785.604608, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 168, "t_total_ms": 22.222956000007343, "t_decode_ms": 22.222956000007343, "kv_cache_mb": 25.862144, "alloc_mb": 16785.408, "peak_alloc_mb": 16785.719296, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 169, "t_total_ms": 22.2181440000071, "t_decode_ms": 22.2181440000071, "kv_cache_mb": 25.919487999999987, "alloc_mb": 16785.522688, "peak_alloc_mb": 16785.833984, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 170, "t_total_ms": 22.21654299999898, "t_decode_ms": 22.21654299999898, "kv_cache_mb": 25.97683200000001, "alloc_mb": 16785.637376, "peak_alloc_mb": 16785.948672, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 171, "t_total_ms": 22.129410999994548, "t_decode_ms": 22.129410999994548, "kv_cache_mb": 26.03417599999998, "alloc_mb": 16785.752064, "peak_alloc_mb": 16786.06336, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 172, "t_total_ms": 22.10640100000205, "t_decode_ms": 22.10640100000205, "kv_cache_mb": 26.091520000000006, "alloc_mb": 16785.866752, "peak_alloc_mb": 16786.178048, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 173, "t_total_ms": 22.189581999995767, "t_decode_ms": 22.189581999995767, "kv_cache_mb": 26.148863999999993, "alloc_mb": 16785.98144, "peak_alloc_mb": 16786.292736, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 174, "t_total_ms": 22.250245999998697, "t_decode_ms": 22.250245999998697, "kv_cache_mb": 26.206208000000018, "alloc_mb": 16786.096128, "peak_alloc_mb": 16786.407424, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 175, "t_total_ms": 22.621317999991675, "t_decode_ms": 22.621317999991675, "kv_cache_mb": 26.263552, "alloc_mb": 16786.210816, "peak_alloc_mb": 16786.522112, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 176, "t_total_ms": 22.21464099999082, "t_decode_ms": 22.21464099999082, "kv_cache_mb": 26.32089599999999, "alloc_mb": 16786.325504, "peak_alloc_mb": 16786.6368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 177, "t_total_ms": 22.13583500000027, "t_decode_ms": 22.13583500000027, "kv_cache_mb": 26.378240000000012, "alloc_mb": 16786.440192, "peak_alloc_mb": 16786.751488, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 178, "t_total_ms": 22.119338999999627, "t_decode_ms": 22.119338999999627, "kv_cache_mb": 26.435583999999984, "alloc_mb": 16786.55488, "peak_alloc_mb": 16786.866176, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 179, "t_total_ms": 22.050604000000362, "t_decode_ms": 22.050604000000362, "kv_cache_mb": 26.49292800000001, "alloc_mb": 16786.669568, "peak_alloc_mb": 16786.980864, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 180, "t_total_ms": 22.082941999997274, "t_decode_ms": 22.082941999997274, "kv_cache_mb": 26.550271999999996, "alloc_mb": 16786.784256, "peak_alloc_mb": 16787.095552, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 181, "t_total_ms": 22.064548000003015, "t_decode_ms": 22.064548000003015, "kv_cache_mb": 26.60761599999998, "alloc_mb": 16786.898944, "peak_alloc_mb": 16787.21024, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 182, "t_total_ms": 22.1140869999914, "t_decode_ms": 22.1140869999914, "kv_cache_mb": 26.664960000000004, "alloc_mb": 16787.013632, "peak_alloc_mb": 16787.324928, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 183, "t_total_ms": 22.005202000002555, "t_decode_ms": 22.005202000002555, "kv_cache_mb": 26.72230399999999, "alloc_mb": 16787.12832, "peak_alloc_mb": 16787.439616, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 184, "t_total_ms": 22.08039699999631, "t_decode_ms": 22.08039699999631, "kv_cache_mb": 26.779648000000016, "alloc_mb": 16787.243008, "peak_alloc_mb": 16787.554304, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 185, "t_total_ms": 22.034945999990896, "t_decode_ms": 22.034945999990896, "kv_cache_mb": 26.836991999999988, "alloc_mb": 16787.357696, "peak_alloc_mb": 16787.668992, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 186, "t_total_ms": 22.024735000002238, "t_decode_ms": 22.024735000002238, "kv_cache_mb": 26.89433600000001, "alloc_mb": 16787.472384, "peak_alloc_mb": 16787.78368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 187, "t_total_ms": 22.00786200000948, "t_decode_ms": 22.00786200000948, "kv_cache_mb": 26.95168, "alloc_mb": 16787.587072, "peak_alloc_mb": 16787.898368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 188, "t_total_ms": 22.04451999999435, "t_decode_ms": 22.04451999999435, "kv_cache_mb": 27.009023999999982, "alloc_mb": 16787.70176, "peak_alloc_mb": 16788.013056, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 189, "t_total_ms": 22.037776999994207, "t_decode_ms": 22.037776999994207, "kv_cache_mb": 27.066368000000008, "alloc_mb": 16787.816448, "peak_alloc_mb": 16788.127744, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 190, "t_total_ms": 22.06627400001082, "t_decode_ms": 22.06627400001082, "kv_cache_mb": 27.12371199999999, "alloc_mb": 16787.931136, "peak_alloc_mb": 16788.242432, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 191, "t_total_ms": 22.12307599999974, "t_decode_ms": 22.12307599999974, "kv_cache_mb": 27.181056000000005, "alloc_mb": 16788.045824, "peak_alloc_mb": 16788.35712, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 192, "t_total_ms": 22.206272000005356, "t_decode_ms": 22.206272000005356, "kv_cache_mb": 27.23839999999999, "alloc_mb": 16788.160512, "peak_alloc_mb": 16788.471808, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 193, "t_total_ms": 22.177751000000967, "t_decode_ms": 22.177751000000967, "kv_cache_mb": 27.295744000000013, "alloc_mb": 16788.2752, "peak_alloc_mb": 16788.586496, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 194, "t_total_ms": 22.448163999996495, "t_decode_ms": 22.448163999996495, "kv_cache_mb": 27.353088, "alloc_mb": 16788.389888, "peak_alloc_mb": 16788.701184, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 195, "t_total_ms": 22.35973199999819, "t_decode_ms": 22.35973199999819, "kv_cache_mb": 27.410431999999986, "alloc_mb": 16788.504576, "peak_alloc_mb": 16788.815872, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 196, "t_total_ms": 22.352728999990745, "t_decode_ms": 22.352728999990745, "kv_cache_mb": 27.467776000000008, "alloc_mb": 16788.619264, "peak_alloc_mb": 16788.93056, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 197, "t_total_ms": 22.23710900000242, "t_decode_ms": 22.23710900000242, "kv_cache_mb": 27.525119999999994, "alloc_mb": 16788.733952, "peak_alloc_mb": 16789.045248, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 198, "t_total_ms": 22.159451999996804, "t_decode_ms": 22.159451999996804, "kv_cache_mb": 27.58246400000001, "alloc_mb": 16788.84864, "peak_alloc_mb": 16789.159936, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 199, "t_total_ms": 22.121925000007536, "t_decode_ms": 22.121925000007536, "kv_cache_mb": 27.63980799999999, "alloc_mb": 16788.963328, "peak_alloc_mb": 16789.274624, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 200, "t_total_ms": 22.048314000002733, "t_decode_ms": 22.048314000002733, "kv_cache_mb": 27.697152000000017, "alloc_mb": 16789.078016, "peak_alloc_mb": 16789.389312, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}]}

==> scripts/modal_validate/v8/results/v8_c2_h100_cosmos_reason1_7b.json <==
{"workload": "cosmos_reason1_ar", "gpu_name": "H100", "model_id": "nvidia/Cosmos-Reason1-7B", "vram_gb": 85.017624576, "load_time_s": 98.83408260345459, "load_failed": false, "n_params": 8292166656, "weight_mem_mb": 16636.220928, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "hidden_size": 3584}, "t_prefill_ms": 1497.341567999996, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_total_ms": 40.705341999995426, "t_decode_ms": 40.705341999995426, "kv_cache_mb": 16.285696000000012, "alloc_mb": 16775.061504, "peak_alloc_mb": 16777.08544, "reserved_mb": 17045.651456, "miss_10hz": false, "miss_30hz": true}, {"step": 2, "t_total_ms": 61.27241699999786, "t_decode_ms": 61.27241699999786, "kv_cache_mb": 16.34303999999999, "alloc_mb": 16791.404544, "peak_alloc_mb": 16791.903744, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": true}, {"step": 3, "t_total_ms": 20.384339000003138, "t_decode_ms": 20.384339000003138, "kv_cache_mb": 16.400383999999992, "alloc_mb": 16791.519232, "peak_alloc_mb": 16792.016384, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 4, "t_total_ms": 20.467717000002494, "t_decode_ms": 20.467717000002494, "kv_cache_mb": 16.457728, "alloc_mb": 16791.63392, "peak_alloc_mb": 16792.129024, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 5, "t_total_ms": 19.864140999999336, "t_decode_ms": 19.864140999999336, "kv_cache_mb": 16.515072, "alloc_mb": 16791.748608, "peak_alloc_mb": 16792.241664, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 6, "t_total_ms": 19.68855799999858, "t_decode_ms": 19.68855799999858, "kv_cache_mb": 16.572416000000008, "alloc_mb": 16791.863296, "peak_alloc_mb": 16792.354304, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 7, "t_total_ms": 20.35140399999591, "t_decode_ms": 20.35140399999591, "kv_cache_mb": 16.629760000000008, "alloc_mb": 16791.977984, "peak_alloc_mb": 16792.466944, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 8, "t_total_ms": 20.378747999998836, "t_decode_ms": 20.378747999998836, "kv_cache_mb": 16.68710399999999, "alloc_mb": 16792.092672, "peak_alloc_mb": 16792.579584, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 9, "t_total_ms": 20.119083999986742, "t_decode_ms": 20.119083999986742, "kv_cache_mb": 16.744447999999995, "alloc_mb": 16792.20736, "peak_alloc_mb": 16792.692224, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 10, "t_total_ms": 19.832812000004196, "t_decode_ms": 19.832812000004196, "kv_cache_mb": 16.801791999999995, "alloc_mb": 16792.322048, "peak_alloc_mb": 16792.804864, "reserved_mb": 17062.428672, "miss_10hz": false, "miss_30hz": false}, {"step": 11, "t_total_ms": 37.785416999994936, "t_decode_ms": 37.785416999994936, "kv_cache_mb": 16.859136, "alloc_mb": 16792.436736, "peak_alloc_mb": 16792.917504, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": true}, {"step": 12, "t_total_ms": 20.164539000006698, "t_decode_ms": 20.164539000006698, "kv_cache_mb": 16.916480000000004, "alloc_mb": 16792.551424, "peak_alloc_mb": 16793.030144, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 13, "t_total_ms": 19.712912999992227, "t_decode_ms": 19.712912999992227, "kv_cache_mb": 16.973824000000004, "alloc_mb": 16792.666112, "peak_alloc_mb": 16793.142784, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 14, "t_total_ms": 19.703293999995708, "t_decode_ms": 19.703293999995708, "kv_cache_mb": 17.03116800000001, "alloc_mb": 16792.7808, "peak_alloc_mb": 16793.255424, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 15, "t_total_ms": 19.670267999998714, "t_decode_ms": 19.670267999998714, "kv_cache_mb": 17.08851199999999, "alloc_mb": 16792.895488, "peak_alloc_mb": 16793.368064, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 16, "t_total_ms": 19.694204999993303, "t_decode_ms": 19.694204999993303, "kv_cache_mb": 17.145855999999995, "alloc_mb": 16793.010176, "peak_alloc_mb": 16793.480704, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 17, "t_total_ms": 20.189750000000117, "t_decode_ms": 20.189750000000117, "kv_cache_mb": 17.2032, "alloc_mb": 16793.124864, "peak_alloc_mb": 16793.593344, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 18, "t_total_ms": 20.788635000002387, "t_decode_ms": 20.788635000002387, "kv_cache_mb": 17.260543999999996, "alloc_mb": 16793.239552, "peak_alloc_mb": 16793.705984, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 19, "t_total_ms": 20.215298000010762, "t_decode_ms": 20.215298000010762, "kv_cache_mb": 17.317888000000007, "alloc_mb": 16793.35424, "peak_alloc_mb": 16793.818624, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 20, "t_total_ms": 20.210175999991975, "t_decode_ms": 20.210175999991975, "kv_cache_mb": 17.375232000000004, "alloc_mb": 16793.468928, "peak_alloc_mb": 16793.931264, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 21, "t_total_ms": 20.18162499999221, "t_decode_ms": 20.18162499999221, "kv_cache_mb": 17.432576000000015, "alloc_mb": 16793.583616, "peak_alloc_mb": 16794.043904, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 22, "t_total_ms": 20.066294000002927, "t_decode_ms": 20.066294000002927, "kv_cache_mb": 17.489919999999994, "alloc_mb": 16793.698304, "peak_alloc_mb": 16794.156544, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 23, "t_total_ms": 20.557070999998928, "t_decode_ms": 20.557070999998928, "kv_cache_mb": 17.547264, "alloc_mb": 16793.812992, "peak_alloc_mb": 16794.269184, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 24, "t_total_ms": 20.621558000001983, "t_decode_ms": 20.621558000001983, "kv_cache_mb": 17.604608, "alloc_mb": 16793.92768, "peak_alloc_mb": 16794.381824, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 25, "t_total_ms": 20.381314999994515, "t_decode_ms": 20.381314999994515, "kv_cache_mb": 17.661952, "alloc_mb": 16794.042368, "peak_alloc_mb": 16794.494464, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 26, "t_total_ms": 20.81193499999756, "t_decode_ms": 20.81193499999756, "kv_cache_mb": 17.719296000000003, "alloc_mb": 16794.157056, "peak_alloc_mb": 16794.607104, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 27, "t_total_ms": 20.52269799999351, "t_decode_ms": 20.52269799999351, "kv_cache_mb": 17.776640000000008, "alloc_mb": 16794.271744, "peak_alloc_mb": 16794.719744, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 28, "t_total_ms": 20.4425130000061, "t_decode_ms": 20.4425130000061, "kv_cache_mb": 17.833983999999994, "alloc_mb": 16794.386432, "peak_alloc_mb": 16794.832384, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 29, "t_total_ms": 20.17964600000255, "t_decode_ms": 20.17964600000255, "kv_cache_mb": 17.89132799999999, "alloc_mb": 16794.50112, "peak_alloc_mb": 16794.945024, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 30, "t_total_ms": 20.029296999993562, "t_decode_ms": 20.029296999993562, "kv_cache_mb": 17.948672000000002, "alloc_mb": 16794.615808, "peak_alloc_mb": 16795.057664, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 31, "t_total_ms": 19.85999499999025, "t_decode_ms": 19.85999499999025, "kv_cache_mb": 18.006016, "alloc_mb": 16794.730496, "peak_alloc_mb": 16795.170304, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 32, "t_total_ms": 20.265860000009184, "t_decode_ms": 20.265860000009184, "kv_cache_mb": 18.06336, "alloc_mb": 16794.845184, "peak_alloc_mb": 16795.282944, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 33, "t_total_ms": 20.056997000011734, "t_decode_ms": 20.056997000011734, "kv_cache_mb": 18.120704000000007, "alloc_mb": 16794.959872, "peak_alloc_mb": 16795.395584, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 34, "t_total_ms": 20.08980399999416, "t_decode_ms": 20.08980399999416, "kv_cache_mb": 18.178047999999986, "alloc_mb": 16795.07456, "peak_alloc_mb": 16795.508224, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 35, "t_total_ms": 20.357786000005262, "t_decode_ms": 20.357786000005262, "kv_cache_mb": 18.235391999999997, "alloc_mb": 16795.189248, "peak_alloc_mb": 16795.620864, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 36, "t_total_ms": 20.048578000000816, "t_decode_ms": 20.048578000000816, "kv_cache_mb": 18.292735999999994, "alloc_mb": 16795.303936, "peak_alloc_mb": 16795.733504, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 37, "t_total_ms": 20.085098999999218, "t_decode_ms": 20.085098999999218, "kv_cache_mb": 18.350080000000005, "alloc_mb": 16795.418624, "peak_alloc_mb": 16795.846144, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 38, "t_total_ms": 20.070504000003098, "t_decode_ms": 20.070504000003098, "kv_cache_mb": 18.407424000000002, "alloc_mb": 16795.533312, "peak_alloc_mb": 16795.958784, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 39, "t_total_ms": 20.08487000000514, "t_decode_ms": 20.08487000000514, "kv_cache_mb": 18.464768000000003, "alloc_mb": 16795.648, "peak_alloc_mb": 16796.071424, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 40, "t_total_ms": 20.296798000003946, "t_decode_ms": 20.296798000003946, "kv_cache_mb": 18.52211200000001, "alloc_mb": 16795.762688, "peak_alloc_mb": 16796.184064, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 41, "t_total_ms": 19.57349500000305, "t_decode_ms": 19.57349500000305, "kv_cache_mb": 18.57945599999999, "alloc_mb": 16795.877376, "peak_alloc_mb": 16796.296704, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 42, "t_total_ms": 19.82522600000891, "t_decode_ms": 19.82522600000891, "kv_cache_mb": 18.636799999999997, "alloc_mb": 16795.992064, "peak_alloc_mb": 16796.409344, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 43, "t_total_ms": 19.744082999991974, "t_decode_ms": 19.744082999991974, "kv_cache_mb": 18.694143999999998, "alloc_mb": 16796.106752, "peak_alloc_mb": 16796.521984, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 44, "t_total_ms": 19.441808000010496, "t_decode_ms": 19.441808000010496, "kv_cache_mb": 18.75148799999999, "alloc_mb": 16796.22144, "peak_alloc_mb": 16796.634624, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 45, "t_total_ms": 19.940441000002807, "t_decode_ms": 19.940441000002807, "kv_cache_mb": 18.808832000000006, "alloc_mb": 16796.336128, "peak_alloc_mb": 16796.747264, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 46, "t_total_ms": 20.068186999992577, "t_decode_ms": 20.068186999992577, "kv_cache_mb": 18.866176, "alloc_mb": 16796.450816, "peak_alloc_mb": 16796.859904, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 47, "t_total_ms": 19.673011000008955, "t_decode_ms": 19.673011000008955, "kv_cache_mb": 18.923520000000014, "alloc_mb": 16796.565504, "peak_alloc_mb": 16796.972544, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 48, "t_total_ms": 20.13264499998968, "t_decode_ms": 20.13264499998968, "kv_cache_mb": 18.980863999999993, "alloc_mb": 16796.680192, "peak_alloc_mb": 16797.085184, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 49, "t_total_ms": 20.237393999991582, "t_decode_ms": 20.237393999991582, "kv_cache_mb": 19.038208, "alloc_mb": 16796.79488, "peak_alloc_mb": 16797.197824, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 50, "t_total_ms": 20.12539599999741, "t_decode_ms": 20.12539599999741, "kv_cache_mb": 19.095552, "alloc_mb": 16796.909568, "peak_alloc_mb": 16797.310464, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 51, "t_total_ms": 21.025426999997876, "t_decode_ms": 21.025426999997876, "kv_cache_mb": 19.152895999999995, "alloc_mb": 16797.024256, "peak_alloc_mb": 16797.423104, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 52, "t_total_ms": 21.14415600000541, "t_decode_ms": 21.14415600000541, "kv_cache_mb": 19.21024000000001, "alloc_mb": 16797.138944, "peak_alloc_mb": 16797.535744, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 53, "t_total_ms": 20.97075199999665, "t_decode_ms": 20.97075199999665, "kv_cache_mb": 19.267584000000003, "alloc_mb": 16797.253632, "peak_alloc_mb": 16797.648384, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 54, "t_total_ms": 20.790258000005224, "t_decode_ms": 20.790258000005224, "kv_cache_mb": 19.324927999999996, "alloc_mb": 16797.36832, "peak_alloc_mb": 16797.761024, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 55, "t_total_ms": 20.61901899999441, "t_decode_ms": 20.61901899999441, "kv_cache_mb": 19.38227199999999, "alloc_mb": 16797.483008, "peak_alloc_mb": 16797.873664, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 56, "t_total_ms": 20.20020599999839, "t_decode_ms": 20.20020599999839, "kv_cache_mb": 19.439616000000004, "alloc_mb": 16797.597696, "peak_alloc_mb": 16797.986304, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 57, "t_total_ms": 20.35261700000035, "t_decode_ms": 20.35261700000035, "kv_cache_mb": 19.49696, "alloc_mb": 16797.712384, "peak_alloc_mb": 16798.098944, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 58, "t_total_ms": 20.729653000003623, "t_decode_ms": 20.729653000003623, "kv_cache_mb": 19.554304, "alloc_mb": 16797.827072, "peak_alloc_mb": 16798.211584, "reserved_mb": 17066.622976, "miss_10hz": false, "miss_30hz": false}, {"step": 59, "t_total_ms": 63.88688699999534, "t_decode_ms": 63.88688699999534, "kv_cache_mb": 19.611648000000006, "alloc_mb": 16797.94176, "peak_alloc_mb": 16798.324224, "reserved_mb": 17070.81728, "miss_10hz": false, "miss_30hz": true}, {"step": 60, "t_total_ms": 23.851855000003752, "t_decode_ms": 23.851855000003752, "kv_cache_mb": 19.668991999999985, "alloc_mb": 16798.056448, "peak_alloc_mb": 16798.436864, "reserved_mb": 17072.914432, "miss_10hz": false, "miss_30hz": false}, {"step": 61, "t_total_ms": 20.3481780000061, "t_decode_ms": 20.3481780000061, "kv_cache_mb": 19.726336, "alloc_mb": 16798.171136, "peak_alloc_mb": 16798.549504, "reserved_mb": 17072.914432, "miss_10hz": false, "miss_30hz": false}, {"step": 62, "t_total_ms": 20.316097000005584, "t_decode_ms": 20.316097000005584, "kv_cache_mb": 19.783679999999993, "alloc_mb": 16798.285824, "peak_alloc_mb": 16798.662144, "reserved_mb": 17072.914432, "miss_10hz": false, "miss_30hz": false}, {"step": 63, "t_total_ms": 20.075469999994766, "t_decode_ms": 20.075469999994766, "kv_cache_mb": 19.841024000000008, "alloc_mb": 16798.400512, "peak_alloc_mb": 16798.774784, "reserved_mb": 17072.914432, "miss_10hz": false, "miss_30hz": false}, {"step": 64, "t_total_ms": 20.17397899999196, "t_decode_ms": 20.17397899999196, "kv_cache_mb": 19.898368, "alloc_mb": 16798.5152, "peak_alloc_mb": 16798.887424, "reserved_mb": 17072.914432, "miss_10hz": false, "miss_30hz": false}, {"step": 65, "t_total_ms": 20.086519000003022, "t_decode_ms": 20.086519000003022, "kv_cache_mb": 19.955712, "alloc_mb": 16798.629888, "peak_alloc_mb": 16799.000064, "reserved_mb": 17072.914432, "miss_10hz": false, "miss_30hz": false}, {"step": 66, "t_total_ms": 21.47842700000524, "t_decode_ms": 21.47842700000524, "kv_cache_mb": 20.01305600000001, "alloc_mb": 16798.744576, "peak_alloc_mb": 16799.112704, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 67, "t_total_ms": 20.64896100000624, "t_decode_ms": 20.64896100000624, "kv_cache_mb": 20.07039999999999, "alloc_mb": 16798.859264, "peak_alloc_mb": 16799.225344, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 68, "t_total_ms": 20.800527000005786, "t_decode_ms": 20.800527000005786, "kv_cache_mb": 20.127744000000003, "alloc_mb": 16798.973952, "peak_alloc_mb": 16799.337984, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 69, "t_total_ms": 20.532666999997673, "t_decode_ms": 20.532666999997673, "kv_cache_mb": 20.185087999999997, "alloc_mb": 16799.08864, "peak_alloc_mb": 16799.450624, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 70, "t_total_ms": 20.63006700001324, "t_decode_ms": 20.63006700001324, "kv_cache_mb": 20.242431999999994, "alloc_mb": 16799.203328, "peak_alloc_mb": 16799.563264, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 71, "t_total_ms": 20.679998999995064, "t_decode_ms": 20.679998999995064, "kv_cache_mb": 20.299776000000005, "alloc_mb": 16799.318016, "peak_alloc_mb": 16799.675904, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 72, "t_total_ms": 20.87889599999926, "t_decode_ms": 20.87889599999926, "kv_cache_mb": 20.35712, "alloc_mb": 16799.432704, "peak_alloc_mb": 16799.788544, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 73, "t_total_ms": 20.307462000005216, "t_decode_ms": 20.307462000005216, "kv_cache_mb": 20.414464000000013, "alloc_mb": 16799.547392, "peak_alloc_mb": 16799.901184, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 74, "t_total_ms": 20.660530000000676, "t_decode_ms": 20.660530000000676, "kv_cache_mb": 20.471807999999992, "alloc_mb": 16799.66208, "peak_alloc_mb": 16800.013824, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 75, "t_total_ms": 20.908859000002167, "t_decode_ms": 20.908859000002167, "kv_cache_mb": 20.529152000000003, "alloc_mb": 16799.776768, "peak_alloc_mb": 16800.126464, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 76, "t_total_ms": 20.817470999986654, "t_decode_ms": 20.817470999986654, "kv_cache_mb": 20.586496, "alloc_mb": 16799.891456, "peak_alloc_mb": 16800.239104, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 77, "t_total_ms": 20.579781000009234, "t_decode_ms": 20.579781000009234, "kv_cache_mb": 20.64383999999999, "alloc_mb": 16800.006144, "peak_alloc_mb": 16800.351744, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 78, "t_total_ms": 20.088719999989735, "t_decode_ms": 20.088719999989735, "kv_cache_mb": 20.70118400000001, "alloc_mb": 16800.120832, "peak_alloc_mb": 16800.464384, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 79, "t_total_ms": 20.50384900000779, "t_decode_ms": 20.50384900000779, "kv_cache_mb": 20.758528, "alloc_mb": 16800.23552, "peak_alloc_mb": 16800.577024, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 80, "t_total_ms": 20.50264199999674, "t_decode_ms": 20.50264199999674, "kv_cache_mb": 20.815872, "alloc_mb": 16800.350208, "peak_alloc_mb": 16800.689664, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 81, "t_total_ms": 20.58250800000394, "t_decode_ms": 20.58250800000394, "kv_cache_mb": 20.873215999999992, "alloc_mb": 16800.464896, "peak_alloc_mb": 16800.802304, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 82, "t_total_ms": 20.626780000000622, "t_decode_ms": 20.626780000000622, "kv_cache_mb": 20.930560000000007, "alloc_mb": 16800.579584, "peak_alloc_mb": 16800.914944, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 83, "t_total_ms": 20.684709000008183, "t_decode_ms": 20.684709000008183, "kv_cache_mb": 20.987904, "alloc_mb": 16800.694272, "peak_alloc_mb": 16801.027584, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 84, "t_total_ms": 20.854828000011594, "t_decode_ms": 20.854828000011594, "kv_cache_mb": 21.045247999999994, "alloc_mb": 16800.80896, "peak_alloc_mb": 16801.140224, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 85, "t_total_ms": 20.365928999993343, "t_decode_ms": 20.365928999993343, "kv_cache_mb": 21.10259200000001, "alloc_mb": 16800.923648, "peak_alloc_mb": 16801.252864, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 86, "t_total_ms": 20.748867000008886, "t_decode_ms": 20.748867000008886, "kv_cache_mb": 21.159936000000002, "alloc_mb": 16801.038336, "peak_alloc_mb": 16801.365504, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 87, "t_total_ms": 20.52662100000191, "t_decode_ms": 20.52662100000191, "kv_cache_mb": 21.217280000000002, "alloc_mb": 16801.153024, "peak_alloc_mb": 16801.478144, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 88, "t_total_ms": 20.9585829999952, "t_decode_ms": 20.9585829999952, "kv_cache_mb": 21.274623999999992, "alloc_mb": 16801.267712, "peak_alloc_mb": 16801.590784, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 89, "t_total_ms": 20.45136200000286, "t_decode_ms": 20.45136200000286, "kv_cache_mb": 21.33196800000001, "alloc_mb": 16801.3824, "peak_alloc_mb": 16801.703424, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 90, "t_total_ms": 20.655977999993524, "t_decode_ms": 20.655977999993524, "kv_cache_mb": 21.389312, "alloc_mb": 16801.497088, "peak_alloc_mb": 16801.816064, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 91, "t_total_ms": 20.522108999998068, "t_decode_ms": 20.522108999998068, "kv_cache_mb": 21.446655999999994, "alloc_mb": 16801.611776, "peak_alloc_mb": 16801.928704, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 92, "t_total_ms": 20.377031000009538, "t_decode_ms": 20.377031000009538, "kv_cache_mb": 21.50400000000001, "alloc_mb": 16801.726464, "peak_alloc_mb": 16802.041344, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 93, "t_total_ms": 20.15239499999666, "t_decode_ms": 20.15239499999666, "kv_cache_mb": 21.561343999999988, "alloc_mb": 16801.841152, "peak_alloc_mb": 16802.153984, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 94, "t_total_ms": 20.520203999993214, "t_decode_ms": 20.520203999993214, "kv_cache_mb": 21.618688000000006, "alloc_mb": 16801.95584, "peak_alloc_mb": 16802.267136, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 95, "t_total_ms": 20.41993599999614, "t_decode_ms": 20.41993599999614, "kv_cache_mb": 21.676031999999996, "alloc_mb": 16802.070528, "peak_alloc_mb": 16802.381824, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 96, "t_total_ms": 20.535417999994365, "t_decode_ms": 20.535417999994365, "kv_cache_mb": 21.733376000000014, "alloc_mb": 16802.185216, "peak_alloc_mb": 16802.496512, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 97, "t_total_ms": 20.66186400000447, "t_decode_ms": 20.66186400000447, "kv_cache_mb": 21.790720000000004, "alloc_mb": 16802.299904, "peak_alloc_mb": 16802.6112, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 98, "t_total_ms": 20.62679499999831, "t_decode_ms": 20.62679499999831, "kv_cache_mb": 21.848063999999994, "alloc_mb": 16802.414592, "peak_alloc_mb": 16802.725888, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 99, "t_total_ms": 20.567826000004175, "t_decode_ms": 20.567826000004175, "kv_cache_mb": 21.905408000000012, "alloc_mb": 16802.52928, "peak_alloc_mb": 16802.840576, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 100, "t_total_ms": 20.726113999998574, "t_decode_ms": 20.726113999998574, "kv_cache_mb": 21.96275199999999, "alloc_mb": 16802.643968, "peak_alloc_mb": 16802.955264, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 101, "t_total_ms": 20.999610000004054, "t_decode_ms": 20.999610000004054, "kv_cache_mb": 22.020096000000006, "alloc_mb": 16802.758656, "peak_alloc_mb": 16803.069952, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 102, "t_total_ms": 20.71400299999482, "t_decode_ms": 20.71400299999482, "kv_cache_mb": 22.07744, "alloc_mb": 16802.873344, "peak_alloc_mb": 16803.18464, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 103, "t_total_ms": 20.701293000001897, "t_decode_ms": 20.701293000001897, "kv_cache_mb": 22.13478399999999, "alloc_mb": 16802.988032, "peak_alloc_mb": 16803.299328, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 104, "t_total_ms": 20.719263000003707, "t_decode_ms": 20.719263000003707, "kv_cache_mb": 22.192128000000007, "alloc_mb": 16803.10272, "peak_alloc_mb": 16803.414016, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 105, "t_total_ms": 20.91647299999977, "t_decode_ms": 20.91647299999977, "kv_cache_mb": 22.249471999999997, "alloc_mb": 16803.217408, "peak_alloc_mb": 16803.528704, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 106, "t_total_ms": 20.60633600000017, "t_decode_ms": 20.60633600000017, "kv_cache_mb": 22.306816000000016, "alloc_mb": 16803.332096, "peak_alloc_mb": 16803.643392, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 107, "t_total_ms": 20.67208699999412, "t_decode_ms": 20.67208699999412, "kv_cache_mb": 22.36415999999999, "alloc_mb": 16803.446784, "peak_alloc_mb": 16803.75808, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 108, "t_total_ms": 20.77517700000442, "t_decode_ms": 20.77517700000442, "kv_cache_mb": 22.42150400000001, "alloc_mb": 16803.561472, "peak_alloc_mb": 16803.872768, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 109, "t_total_ms": 20.417327000004093, "t_decode_ms": 20.417327000004093, "kv_cache_mb": 22.478848, "alloc_mb": 16803.67616, "peak_alloc_mb": 16803.987456, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 110, "t_total_ms": 20.555389999998397, "t_decode_ms": 20.555389999998397, "kv_cache_mb": 22.53619199999999, "alloc_mb": 16803.790848, "peak_alloc_mb": 16804.102144, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 111, "t_total_ms": 20.393287000004534, "t_decode_ms": 20.393287000004534, "kv_cache_mb": 22.593536000000007, "alloc_mb": 16803.905536, "peak_alloc_mb": 16804.216832, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 112, "t_total_ms": 20.122473000000696, "t_decode_ms": 20.122473000000696, "kv_cache_mb": 22.65088, "alloc_mb": 16804.020224, "peak_alloc_mb": 16804.33152, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 113, "t_total_ms": 20.6217239999944, "t_decode_ms": 20.6217239999944, "kv_cache_mb": 22.708224, "alloc_mb": 16804.134912, "peak_alloc_mb": 16804.446208, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 114, "t_total_ms": 20.947264999989557, "t_decode_ms": 20.947264999989557, "kv_cache_mb": 22.76556799999999, "alloc_mb": 16804.2496, "peak_alloc_mb": 16804.560896, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 115, "t_total_ms": 20.663227000000006, "t_decode_ms": 20.663227000000006, "kv_cache_mb": 22.822912000000013, "alloc_mb": 16804.364288, "peak_alloc_mb": 16804.675584, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 116, "t_total_ms": 20.776069999996594, "t_decode_ms": 20.776069999996594, "kv_cache_mb": 22.880256, "alloc_mb": 16804.478976, "peak_alloc_mb": 16804.790272, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 117, "t_total_ms": 20.890093999994974, "t_decode_ms": 20.890093999994974, "kv_cache_mb": 22.937599999999993, "alloc_mb": 16804.593664, "peak_alloc_mb": 16804.90496, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 118, "t_total_ms": 20.733329999998773, "t_decode_ms": 20.733329999998773, "kv_cache_mb": 22.99494400000001, "alloc_mb": 16804.708352, "peak_alloc_mb": 16805.019648, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 119, "t_total_ms": 20.882678999996074, "t_decode_ms": 20.882678999996074, "kv_cache_mb": 23.052287999999987, "alloc_mb": 16804.82304, "peak_alloc_mb": 16805.134336, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 120, "t_total_ms": 20.76018900000065, "t_decode_ms": 20.76018900000065, "kv_cache_mb": 23.109632000000005, "alloc_mb": 16804.937728, "peak_alloc_mb": 16805.249024, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 121, "t_total_ms": 20.997162999989882, "t_decode_ms": 20.997162999989882, "kv_cache_mb": 23.166975999999995, "alloc_mb": 16805.052416, "peak_alloc_mb": 16805.363712, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 122, "t_total_ms": 20.980941000004805, "t_decode_ms": 20.980941000004805, "kv_cache_mb": 23.224319999999985, "alloc_mb": 16805.167104, "peak_alloc_mb": 16805.4784, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 123, "t_total_ms": 20.68942600000412, "t_decode_ms": 20.68942600000412, "kv_cache_mb": 23.281664000000003, "alloc_mb": 16805.281792, "peak_alloc_mb": 16805.593088, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 124, "t_total_ms": 20.865251999993006, "t_decode_ms": 20.865251999993006, "kv_cache_mb": 23.339007999999996, "alloc_mb": 16805.39648, "peak_alloc_mb": 16805.707776, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 125, "t_total_ms": 20.924146999988125, "t_decode_ms": 20.924146999988125, "kv_cache_mb": 23.396352000000014, "alloc_mb": 16805.511168, "peak_alloc_mb": 16805.822464, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 126, "t_total_ms": 20.995217000006505, "t_decode_ms": 20.995217000006505, "kv_cache_mb": 23.453695999999987, "alloc_mb": 16805.625856, "peak_alloc_mb": 16805.937152, "reserved_mb": 17075.011584, "miss_10hz": false, "miss_30hz": false}, {"step": 127, "t_total_ms": 23.115988000000698, "t_decode_ms": 23.115988000000698, "kv_cache_mb": 23.511040000000005, "alloc_mb": 16805.740544, "peak_alloc_mb": 16806.05184, "reserved_mb": 17079.205888, "miss_10hz": false, "miss_30hz": false}, {"step": 128, "t_total_ms": 21.71842799999979, "t_decode_ms": 21.71842799999979, "kv_cache_mb": 23.568384, "alloc_mb": 16805.855232, "peak_alloc_mb": 16806.166528, "reserved_mb": 17083.400192, "miss_10hz": false, "miss_30hz": false}, {"step": 129, "t_total_ms": 21.23150199999202, "t_decode_ms": 21.23150199999202, "kv_cache_mb": 23.625727999999985, "alloc_mb": 16805.96992, "peak_alloc_mb": 16806.281216, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 130, "t_total_ms": 19.999218999998902, "t_decode_ms": 19.999218999998902, "kv_cache_mb": 23.683072000000006, "alloc_mb": 16806.084608, "peak_alloc_mb": 16806.395904, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 131, "t_total_ms": 20.62301099999786, "t_decode_ms": 20.62301099999786, "kv_cache_mb": 23.740415999999993, "alloc_mb": 16806.199296, "peak_alloc_mb": 16806.510592, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 132, "t_total_ms": 20.364688000000797, "t_decode_ms": 20.364688000000797, "kv_cache_mb": 23.797760000000014, "alloc_mb": 16806.313984, "peak_alloc_mb": 16806.62528, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 133, "t_total_ms": 20.492775000008123, "t_decode_ms": 20.492775000008123, "kv_cache_mb": 23.85510399999999, "alloc_mb": 16806.428672, "peak_alloc_mb": 16806.739968, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 134, "t_total_ms": 20.544460000010645, "t_decode_ms": 20.544460000010645, "kv_cache_mb": 23.91244800000001, "alloc_mb": 16806.54336, "peak_alloc_mb": 16806.854656, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 135, "t_total_ms": 20.500550999997813, "t_decode_ms": 20.500550999997813, "kv_cache_mb": 23.969792, "alloc_mb": 16806.658048, "peak_alloc_mb": 16806.969344, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 136, "t_total_ms": 20.741716999992832, "t_decode_ms": 20.741716999992832, "kv_cache_mb": 24.027135999999988, "alloc_mb": 16806.772736, "peak_alloc_mb": 16807.084032, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 137, "t_total_ms": 20.69327099999896, "t_decode_ms": 20.69327099999896, "kv_cache_mb": 24.08448000000001, "alloc_mb": 16806.887424, "peak_alloc_mb": 16807.19872, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 138, "t_total_ms": 20.89961099999016, "t_decode_ms": 20.89961099999016, "kv_cache_mb": 24.141823999999996, "alloc_mb": 16807.002112, "peak_alloc_mb": 16807.313408, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 139, "t_total_ms": 20.86513400000456, "t_decode_ms": 20.86513400000456, "kv_cache_mb": 24.199168000000004, "alloc_mb": 16807.1168, "peak_alloc_mb": 16807.428096, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 140, "t_total_ms": 20.89356799999109, "t_decode_ms": 20.89356799999109, "kv_cache_mb": 24.25651199999999, "alloc_mb": 16807.231488, "peak_alloc_mb": 16807.542784, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 141, "t_total_ms": 20.60317299999781, "t_decode_ms": 20.60317299999781, "kv_cache_mb": 24.313856000000012, "alloc_mb": 16807.346176, "peak_alloc_mb": 16807.657472, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 142, "t_total_ms": 20.710191999995686, "t_decode_ms": 20.710191999995686, "kv_cache_mb": 24.371199999999998, "alloc_mb": 16807.460864, "peak_alloc_mb": 16807.77216, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 143, "t_total_ms": 20.519022000001996, "t_decode_ms": 20.519022000001996, "kv_cache_mb": 24.42854399999999, "alloc_mb": 16807.575552, "peak_alloc_mb": 16807.886848, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 144, "t_total_ms": 20.399015999998937, "t_decode_ms": 20.399015999998937, "kv_cache_mb": 24.48588800000001, "alloc_mb": 16807.69024, "peak_alloc_mb": 16808.001536, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 145, "t_total_ms": 20.61387500000933, "t_decode_ms": 20.61387500000933, "kv_cache_mb": 24.543231999999986, "alloc_mb": 16807.804928, "peak_alloc_mb": 16808.116224, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 146, "t_total_ms": 20.528722999998195, "t_decode_ms": 20.528722999998195, "kv_cache_mb": 24.600576000000007, "alloc_mb": 16807.919616, "peak_alloc_mb": 16808.230912, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 147, "t_total_ms": 20.109660000002805, "t_decode_ms": 20.109660000002805, "kv_cache_mb": 24.657919999999994, "alloc_mb": 16808.034304, "peak_alloc_mb": 16808.3456, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 148, "t_total_ms": 20.52781899999445, "t_decode_ms": 20.52781899999445, "kv_cache_mb": 24.715264000000015, "alloc_mb": 16808.148992, "peak_alloc_mb": 16808.460288, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 149, "t_total_ms": 20.584624999997914, "t_decode_ms": 20.584624999997914, "kv_cache_mb": 24.772608, "alloc_mb": 16808.26368, "peak_alloc_mb": 16808.574976, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 150, "t_total_ms": 20.668584999995687, "t_decode_ms": 20.668584999995687, "kv_cache_mb": 24.829951999999995, "alloc_mb": 16808.378368, "peak_alloc_mb": 16808.689664, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 151, "t_total_ms": 20.665065999992294, "t_decode_ms": 20.665065999992294, "kv_cache_mb": 24.887296000000013, "alloc_mb": 16808.493056, "peak_alloc_mb": 16808.804352, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 152, "t_total_ms": 20.265784000002895, "t_decode_ms": 20.265784000002895, "kv_cache_mb": 24.944639999999985, "alloc_mb": 16808.607744, "peak_alloc_mb": 16808.91904, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 153, "t_total_ms": 20.394629999998415, "t_decode_ms": 20.394629999998415, "kv_cache_mb": 25.00198400000001, "alloc_mb": 16808.722432, "peak_alloc_mb": 16809.033728, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 154, "t_total_ms": 20.6361469999905, "t_decode_ms": 20.6361469999905, "kv_cache_mb": 25.059327999999997, "alloc_mb": 16808.83712, "peak_alloc_mb": 16809.148416, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 155, "t_total_ms": 20.518166000002225, "t_decode_ms": 20.518166000002225, "kv_cache_mb": 25.116672000000015, "alloc_mb": 16808.951808, "peak_alloc_mb": 16809.263104, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 156, "t_total_ms": 20.677617000004034, "t_decode_ms": 20.677617000004034, "kv_cache_mb": 25.174016000000005, "alloc_mb": 16809.066496, "peak_alloc_mb": 16809.377792, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 157, "t_total_ms": 20.45416200000716, "t_decode_ms": 20.45416200000716, "kv_cache_mb": 25.23135999999999, "alloc_mb": 16809.181184, "peak_alloc_mb": 16809.49248, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 158, "t_total_ms": 20.515351000000237, "t_decode_ms": 20.515351000000237, "kv_cache_mb": 25.288704000000017, "alloc_mb": 16809.295872, "peak_alloc_mb": 16809.607168, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 159, "t_total_ms": 20.323824999991302, "t_decode_ms": 20.323824999991302, "kv_cache_mb": 25.34604799999999, "alloc_mb": 16809.41056, "peak_alloc_mb": 16809.721856, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 160, "t_total_ms": 20.54085299999997, "t_decode_ms": 20.54085299999997, "kv_cache_mb": 25.40339200000001, "alloc_mb": 16809.525248, "peak_alloc_mb": 16809.836544, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 161, "t_total_ms": 20.533888000002776, "t_decode_ms": 20.533888000002776, "kv_cache_mb": 25.460736, "alloc_mb": 16809.639936, "peak_alloc_mb": 16809.951232, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 162, "t_total_ms": 21.073560999994356, "t_decode_ms": 21.073560999994356, "kv_cache_mb": 25.518079999999983, "alloc_mb": 16809.754624, "peak_alloc_mb": 16810.06592, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 163, "t_total_ms": 20.409318000005783, "t_decode_ms": 20.409318000005783, "kv_cache_mb": 25.57542400000001, "alloc_mb": 16809.869312, "peak_alloc_mb": 16810.180608, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 164, "t_total_ms": 20.5286190000038, "t_decode_ms": 20.5286190000038, "kv_cache_mb": 25.632767999999995, "alloc_mb": 16809.984, "peak_alloc_mb": 16810.295296, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 165, "t_total_ms": 20.387055000000487, "t_decode_ms": 20.387055000000487, "kv_cache_mb": 25.690112000000003, "alloc_mb": 16810.098688, "peak_alloc_mb": 16810.409984, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 166, "t_total_ms": 20.42802100000074, "t_decode_ms": 20.42802100000074, "kv_cache_mb": 25.747455999999993, "alloc_mb": 16810.213376, "peak_alloc_mb": 16810.524672, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 167, "t_total_ms": 20.346814999996354, "t_decode_ms": 20.346814999996354, "kv_cache_mb": 25.804800000000014, "alloc_mb": 16810.328064, "peak_alloc_mb": 16810.63936, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 168, "t_total_ms": 20.63371299999517, "t_decode_ms": 20.63371299999517, "kv_cache_mb": 25.862144, "alloc_mb": 16810.442752, "peak_alloc_mb": 16810.754048, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 169, "t_total_ms": 20.60537699999543, "t_decode_ms": 20.60537699999543, "kv_cache_mb": 25.919487999999987, "alloc_mb": 16810.55744, "peak_alloc_mb": 16810.868736, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 170, "t_total_ms": 20.62600399999326, "t_decode_ms": 20.62600399999326, "kv_cache_mb": 25.97683200000001, "alloc_mb": 16810.672128, "peak_alloc_mb": 16810.983424, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 171, "t_total_ms": 20.623227999990945, "t_decode_ms": 20.623227999990945, "kv_cache_mb": 26.03417599999998, "alloc_mb": 16810.786816, "peak_alloc_mb": 16811.098112, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 172, "t_total_ms": 20.591228000000683, "t_decode_ms": 20.591228000000683, "kv_cache_mb": 26.091520000000006, "alloc_mb": 16810.901504, "peak_alloc_mb": 16811.2128, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 173, "t_total_ms": 20.38273300000526, "t_decode_ms": 20.38273300000526, "kv_cache_mb": 26.148863999999993, "alloc_mb": 16811.016192, "peak_alloc_mb": 16811.327488, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 174, "t_total_ms": 20.33819000000392, "t_decode_ms": 20.33819000000392, "kv_cache_mb": 26.206208000000018, "alloc_mb": 16811.13088, "peak_alloc_mb": 16811.442176, "reserved_mb": 17085.497344, "miss_10hz": false, "miss_30hz": false}, {"step": 175, "t_total_ms": 21.191999000009787, "t_decode_ms": 21.191999000009787, "kv_cache_mb": 26.263552, "alloc_mb": 16811.245568, "peak_alloc_mb": 16811.556864, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 176, "t_total_ms": 20.644325999995772, "t_decode_ms": 20.644325999995772, "kv_cache_mb": 26.32089599999999, "alloc_mb": 16811.360256, "peak_alloc_mb": 16811.671552, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 177, "t_total_ms": 20.677242999994405, "t_decode_ms": 20.677242999994405, "kv_cache_mb": 26.378240000000012, "alloc_mb": 16811.474944, "peak_alloc_mb": 16811.78624, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 178, "t_total_ms": 20.52203100001293, "t_decode_ms": 20.52203100001293, "kv_cache_mb": 26.435583999999984, "alloc_mb": 16811.589632, "peak_alloc_mb": 16811.900928, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 179, "t_total_ms": 20.375524000002088, "t_decode_ms": 20.375524000002088, "kv_cache_mb": 26.49292800000001, "alloc_mb": 16811.70432, "peak_alloc_mb": 16812.015616, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 180, "t_total_ms": 20.42141600000491, "t_decode_ms": 20.42141600000491, "kv_cache_mb": 26.550271999999996, "alloc_mb": 16811.819008, "peak_alloc_mb": 16812.130304, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 181, "t_total_ms": 20.452817000006007, "t_decode_ms": 20.452817000006007, "kv_cache_mb": 26.60761599999998, "alloc_mb": 16811.933696, "peak_alloc_mb": 16812.244992, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 182, "t_total_ms": 20.47997500000065, "t_decode_ms": 20.47997500000065, "kv_cache_mb": 26.664960000000004, "alloc_mb": 16812.048384, "peak_alloc_mb": 16812.35968, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 183, "t_total_ms": 20.38869099999374, "t_decode_ms": 20.38869099999374, "kv_cache_mb": 26.72230399999999, "alloc_mb": 16812.163072, "peak_alloc_mb": 16812.474368, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 184, "t_total_ms": 20.37075500000185, "t_decode_ms": 20.37075500000185, "kv_cache_mb": 26.779648000000016, "alloc_mb": 16812.27776, "peak_alloc_mb": 16812.589056, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 185, "t_total_ms": 20.54011199999195, "t_decode_ms": 20.54011199999195, "kv_cache_mb": 26.836991999999988, "alloc_mb": 16812.392448, "peak_alloc_mb": 16812.703744, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 186, "t_total_ms": 20.350023999995415, "t_decode_ms": 20.350023999995415, "kv_cache_mb": 26.89433600000001, "alloc_mb": 16812.507136, "peak_alloc_mb": 16812.818432, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 187, "t_total_ms": 20.51031100000955, "t_decode_ms": 20.51031100000955, "kv_cache_mb": 26.95168, "alloc_mb": 16812.621824, "peak_alloc_mb": 16812.93312, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 188, "t_total_ms": 20.47460800000067, "t_decode_ms": 20.47460800000067, "kv_cache_mb": 27.009023999999982, "alloc_mb": 16812.736512, "peak_alloc_mb": 16813.047808, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 189, "t_total_ms": 20.53186999999923, "t_decode_ms": 20.53186999999923, "kv_cache_mb": 27.066368000000008, "alloc_mb": 16812.8512, "peak_alloc_mb": 16813.162496, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 190, "t_total_ms": 20.643071999998597, "t_decode_ms": 20.643071999998597, "kv_cache_mb": 27.12371199999999, "alloc_mb": 16812.965888, "peak_alloc_mb": 16813.277184, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 191, "t_total_ms": 20.60872599999186, "t_decode_ms": 20.60872599999186, "kv_cache_mb": 27.181056000000005, "alloc_mb": 16813.080576, "peak_alloc_mb": 16813.391872, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 192, "t_total_ms": 20.512179999997215, "t_decode_ms": 20.512179999997215, "kv_cache_mb": 27.23839999999999, "alloc_mb": 16813.195264, "peak_alloc_mb": 16813.50656, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 193, "t_total_ms": 20.310374999993996, "t_decode_ms": 20.310374999993996, "kv_cache_mb": 27.295744000000013, "alloc_mb": 16813.309952, "peak_alloc_mb": 16813.621248, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 194, "t_total_ms": 20.566829000003395, "t_decode_ms": 20.566829000003395, "kv_cache_mb": 27.353088, "alloc_mb": 16813.42464, "peak_alloc_mb": 16813.735936, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 195, "t_total_ms": 20.070864999993887, "t_decode_ms": 20.070864999993887, "kv_cache_mb": 27.410431999999986, "alloc_mb": 16813.539328, "peak_alloc_mb": 16813.850624, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 196, "t_total_ms": 20.565134999998236, "t_decode_ms": 20.565134999998236, "kv_cache_mb": 27.467776000000008, "alloc_mb": 16813.654016, "peak_alloc_mb": 16813.965312, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 197, "t_total_ms": 20.48874199999773, "t_decode_ms": 20.48874199999773, "kv_cache_mb": 27.525119999999994, "alloc_mb": 16813.768704, "peak_alloc_mb": 16814.08, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 198, "t_total_ms": 20.267846999999506, "t_decode_ms": 20.267846999999506, "kv_cache_mb": 27.58246400000001, "alloc_mb": 16813.883392, "peak_alloc_mb": 16814.194688, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 199, "t_total_ms": 20.45431900000949, "t_decode_ms": 20.45431900000949, "kv_cache_mb": 27.63980799999999, "alloc_mb": 16813.99808, "peak_alloc_mb": 16814.309376, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}, {"step": 200, "t_total_ms": 20.56728099999816, "t_decode_ms": 20.56728099999816, "kv_cache_mb": 27.697152000000017, "alloc_mb": 16814.112768, "peak_alloc_mb": 16814.424064, "reserved_mb": 17087.594496, "miss_10hz": false, "miss_30hz": false}]}

==> scripts/modal_validate/v8/results/v8_c2_l40s_cosmos_reason1_7b.json <==
{"workload": "cosmos_reason1_ar", "gpu_name": "L40S", "model_id": "nvidia/Cosmos-Reason1-7B", "vram_gb": 47.665709056, "load_time_s": 84.34227204322815, "load_failed": false, "n_params": 8292166656, "weight_mem_mb": 16636.220928, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "hidden_size": 3584}, "t_prefill_ms": 1145.157716, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_total_ms": 51.37097600000118, "t_decode_ms": 51.37097600000118, "kv_cache_mb": 16.285696000000012, "alloc_mb": 16750.026752, "peak_alloc_mb": 16752.050688, "reserved_mb": 17012.097024, "miss_10hz": false, "miss_30hz": true}, {"step": 2, "t_total_ms": 23.329082999993034, "t_decode_ms": 23.329082999993034, "kv_cache_mb": 16.34303999999999, "alloc_mb": 16766.369792, "peak_alloc_mb": 16766.868992, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 3, "t_total_ms": 22.88500500000623, "t_decode_ms": 22.88500500000623, "kv_cache_mb": 16.400383999999992, "alloc_mb": 16766.48448, "peak_alloc_mb": 16766.981632, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 4, "t_total_ms": 22.858146000004353, "t_decode_ms": 22.858146000004353, "kv_cache_mb": 16.457728, "alloc_mb": 16766.599168, "peak_alloc_mb": 16767.094272, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 5, "t_total_ms": 22.811687000000802, "t_decode_ms": 22.811687000000802, "kv_cache_mb": 16.515072, "alloc_mb": 16766.713856, "peak_alloc_mb": 16767.206912, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 6, "t_total_ms": 22.81191999999521, "t_decode_ms": 22.81191999999521, "kv_cache_mb": 16.572416000000008, "alloc_mb": 16766.828544, "peak_alloc_mb": 16767.319552, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 7, "t_total_ms": 22.82329399999128, "t_decode_ms": 22.82329399999128, "kv_cache_mb": 16.629760000000008, "alloc_mb": 16766.943232, "peak_alloc_mb": 16767.432192, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 8, "t_total_ms": 22.799410999994052, "t_decode_ms": 22.799410999994052, "kv_cache_mb": 16.68710399999999, "alloc_mb": 16767.05792, "peak_alloc_mb": 16767.544832, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 9, "t_total_ms": 22.771421000001624, "t_decode_ms": 22.771421000001624, "kv_cache_mb": 16.744447999999995, "alloc_mb": 16767.172608, "peak_alloc_mb": 16767.657472, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 10, "t_total_ms": 22.802443000003336, "t_decode_ms": 22.802443000003336, "kv_cache_mb": 16.801791999999995, "alloc_mb": 16767.287296, "peak_alloc_mb": 16767.770112, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": false}, {"step": 11, "t_total_ms": 22.905880999999795, "t_decode_ms": 22.905880999999795, "kv_cache_mb": 16.859136, "alloc_mb": 16767.401984, "peak_alloc_mb": 16767.882752, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 12, "t_total_ms": 22.829977000000667, "t_decode_ms": 22.829977000000667, "kv_cache_mb": 16.916480000000004, "alloc_mb": 16767.516672, "peak_alloc_mb": 16767.995392, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 13, "t_total_ms": 22.85613200000114, "t_decode_ms": 22.85613200000114, "kv_cache_mb": 16.973824000000004, "alloc_mb": 16767.63136, "peak_alloc_mb": 16768.108032, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 14, "t_total_ms": 22.805355999992116, "t_decode_ms": 22.805355999992116, "kv_cache_mb": 17.03116800000001, "alloc_mb": 16767.746048, "peak_alloc_mb": 16768.220672, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 15, "t_total_ms": 22.77422800000295, "t_decode_ms": 22.77422800000295, "kv_cache_mb": 17.08851199999999, "alloc_mb": 16767.860736, "peak_alloc_mb": 16768.333312, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 16, "t_total_ms": 22.761387000002742, "t_decode_ms": 22.761387000002742, "kv_cache_mb": 17.145855999999995, "alloc_mb": 16767.975424, "peak_alloc_mb": 16768.445952, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 17, "t_total_ms": 22.756830000005834, "t_decode_ms": 22.756830000005834, "kv_cache_mb": 17.2032, "alloc_mb": 16768.090112, "peak_alloc_mb": 16768.558592, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 18, "t_total_ms": 22.751209000006156, "t_decode_ms": 22.751209000006156, "kv_cache_mb": 17.260543999999996, "alloc_mb": 16768.2048, "peak_alloc_mb": 16768.671232, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 19, "t_total_ms": 22.751944999996, "t_decode_ms": 22.751944999996, "kv_cache_mb": 17.317888000000007, "alloc_mb": 16768.319488, "peak_alloc_mb": 16768.783872, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 20, "t_total_ms": 22.7833889999971, "t_decode_ms": 22.7833889999971, "kv_cache_mb": 17.375232000000004, "alloc_mb": 16768.434176, "peak_alloc_mb": 16768.896512, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 21, "t_total_ms": 22.855593000002727, "t_decode_ms": 22.855593000002727, "kv_cache_mb": 17.432576000000015, "alloc_mb": 16768.548864, "peak_alloc_mb": 16769.009152, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 22, "t_total_ms": 22.810187999994014, "t_decode_ms": 22.810187999994014, "kv_cache_mb": 17.489919999999994, "alloc_mb": 16768.663552, "peak_alloc_mb": 16769.121792, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 23, "t_total_ms": 22.776792000001933, "t_decode_ms": 22.776792000001933, "kv_cache_mb": 17.547264, "alloc_mb": 16768.77824, "peak_alloc_mb": 16769.234432, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 24, "t_total_ms": 22.776971999988405, "t_decode_ms": 22.776971999988405, "kv_cache_mb": 17.604608, "alloc_mb": 16768.892928, "peak_alloc_mb": 16769.347072, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 25, "t_total_ms": 22.804591999999957, "t_decode_ms": 22.804591999999957, "kv_cache_mb": 17.661952, "alloc_mb": 16769.007616, "peak_alloc_mb": 16769.459712, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 26, "t_total_ms": 22.795802000004528, "t_decode_ms": 22.795802000004528, "kv_cache_mb": 17.719296000000003, "alloc_mb": 16769.122304, "peak_alloc_mb": 16769.572352, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 27, "t_total_ms": 22.77648999999826, "t_decode_ms": 22.77648999999826, "kv_cache_mb": 17.776640000000008, "alloc_mb": 16769.236992, "peak_alloc_mb": 16769.684992, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 28, "t_total_ms": 22.730417999994756, "t_decode_ms": 22.730417999994756, "kv_cache_mb": 17.833983999999994, "alloc_mb": 16769.35168, "peak_alloc_mb": 16769.797632, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 29, "t_total_ms": 22.762677000002896, "t_decode_ms": 22.762677000002896, "kv_cache_mb": 17.89132799999999, "alloc_mb": 16769.466368, "peak_alloc_mb": 16769.910272, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 30, "t_total_ms": 22.76330800000892, "t_decode_ms": 22.76330800000892, "kv_cache_mb": 17.948672000000002, "alloc_mb": 16769.581056, "peak_alloc_mb": 16770.022912, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 31, "t_total_ms": 22.767380999994202, "t_decode_ms": 22.767380999994202, "kv_cache_mb": 18.006016, "alloc_mb": 16769.695744, "peak_alloc_mb": 16770.135552, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 32, "t_total_ms": 22.84605100000192, "t_decode_ms": 22.84605100000192, "kv_cache_mb": 18.06336, "alloc_mb": 16769.810432, "peak_alloc_mb": 16770.248192, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 33, "t_total_ms": 22.80160100001183, "t_decode_ms": 22.80160100001183, "kv_cache_mb": 18.120704000000007, "alloc_mb": 16769.92512, "peak_alloc_mb": 16770.360832, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 34, "t_total_ms": 22.779256999996278, "t_decode_ms": 22.779256999996278, "kv_cache_mb": 18.178047999999986, "alloc_mb": 16770.039808, "peak_alloc_mb": 16770.473472, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 35, "t_total_ms": 22.76898499999902, "t_decode_ms": 22.76898499999902, "kv_cache_mb": 18.235391999999997, "alloc_mb": 16770.154496, "peak_alloc_mb": 16770.586112, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 36, "t_total_ms": 22.779429999999934, "t_decode_ms": 22.779429999999934, "kv_cache_mb": 18.292735999999994, "alloc_mb": 16770.269184, "peak_alloc_mb": 16770.698752, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 37, "t_total_ms": 22.741320999998038, "t_decode_ms": 22.741320999998038, "kv_cache_mb": 18.350080000000005, "alloc_mb": 16770.383872, "peak_alloc_mb": 16770.811392, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 38, "t_total_ms": 22.760101999992344, "t_decode_ms": 22.760101999992344, "kv_cache_mb": 18.407424000000002, "alloc_mb": 16770.49856, "peak_alloc_mb": 16770.924032, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 39, "t_total_ms": 22.808288000007337, "t_decode_ms": 22.808288000007337, "kv_cache_mb": 18.464768000000003, "alloc_mb": 16770.613248, "peak_alloc_mb": 16771.036672, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 40, "t_total_ms": 22.778854999998543, "t_decode_ms": 22.778854999998543, "kv_cache_mb": 18.52211200000001, "alloc_mb": 16770.727936, "peak_alloc_mb": 16771.149312, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 41, "t_total_ms": 22.76397100000338, "t_decode_ms": 22.76397100000338, "kv_cache_mb": 18.57945599999999, "alloc_mb": 16770.842624, "peak_alloc_mb": 16771.261952, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 42, "t_total_ms": 22.763552000000686, "t_decode_ms": 22.763552000000686, "kv_cache_mb": 18.636799999999997, "alloc_mb": 16770.957312, "peak_alloc_mb": 16771.374592, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 43, "t_total_ms": 22.755871000001093, "t_decode_ms": 22.755871000001093, "kv_cache_mb": 18.694143999999998, "alloc_mb": 16771.072, "peak_alloc_mb": 16771.487232, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 44, "t_total_ms": 22.751704000000927, "t_decode_ms": 22.751704000000927, "kv_cache_mb": 18.75148799999999, "alloc_mb": 16771.186688, "peak_alloc_mb": 16771.599872, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 45, "t_total_ms": 22.737896999998952, "t_decode_ms": 22.737896999998952, "kv_cache_mb": 18.808832000000006, "alloc_mb": 16771.301376, "peak_alloc_mb": 16771.712512, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 46, "t_total_ms": 22.82938899999465, "t_decode_ms": 22.82938899999465, "kv_cache_mb": 18.866176, "alloc_mb": 16771.416064, "peak_alloc_mb": 16771.825152, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 47, "t_total_ms": 22.765034000002515, "t_decode_ms": 22.765034000002515, "kv_cache_mb": 18.923520000000014, "alloc_mb": 16771.530752, "peak_alloc_mb": 16771.937792, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 48, "t_total_ms": 22.761032999994768, "t_decode_ms": 22.761032999994768, "kv_cache_mb": 18.980863999999993, "alloc_mb": 16771.64544, "peak_alloc_mb": 16772.050432, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 49, "t_total_ms": 22.75525500000697, "t_decode_ms": 22.75525500000697, "kv_cache_mb": 19.038208, "alloc_mb": 16771.760128, "peak_alloc_mb": 16772.163072, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 50, "t_total_ms": 22.744141000003992, "t_decode_ms": 22.744141000003992, "kv_cache_mb": 19.095552, "alloc_mb": 16771.874816, "peak_alloc_mb": 16772.275712, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 51, "t_total_ms": 22.797870000005105, "t_decode_ms": 22.797870000005105, "kv_cache_mb": 19.152895999999995, "alloc_mb": 16771.989504, "peak_alloc_mb": 16772.388352, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 52, "t_total_ms": 22.76707100000408, "t_decode_ms": 22.76707100000408, "kv_cache_mb": 19.21024000000001, "alloc_mb": 16772.104192, "peak_alloc_mb": 16772.500992, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 53, "t_total_ms": 22.810399999997344, "t_decode_ms": 22.810399999997344, "kv_cache_mb": 19.267584000000003, "alloc_mb": 16772.21888, "peak_alloc_mb": 16772.613632, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 54, "t_total_ms": 22.766069000013545, "t_decode_ms": 22.766069000013545, "kv_cache_mb": 19.324927999999996, "alloc_mb": 16772.333568, "peak_alloc_mb": 16772.726272, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 55, "t_total_ms": 22.755244999999036, "t_decode_ms": 22.755244999999036, "kv_cache_mb": 19.38227199999999, "alloc_mb": 16772.448256, "peak_alloc_mb": 16772.838912, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 56, "t_total_ms": 22.748043999996526, "t_decode_ms": 22.748043999996526, "kv_cache_mb": 19.439616000000004, "alloc_mb": 16772.562944, "peak_alloc_mb": 16772.951552, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 57, "t_total_ms": 22.751528000000576, "t_decode_ms": 22.751528000000576, "kv_cache_mb": 19.49696, "alloc_mb": 16772.677632, "peak_alloc_mb": 16773.064192, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 58, "t_total_ms": 22.7607369999987, "t_decode_ms": 22.7607369999987, "kv_cache_mb": 19.554304, "alloc_mb": 16772.79232, "peak_alloc_mb": 16773.176832, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": false}, {"step": 59, "t_total_ms": 22.773194000009767, "t_decode_ms": 22.773194000009767, "kv_cache_mb": 19.611648000000006, "alloc_mb": 16772.907008, "peak_alloc_mb": 16773.289472, "reserved_mb": 17037.262848, "miss_10hz": false, "miss_30hz": false}, {"step": 60, "t_total_ms": 22.85446499999466, "t_decode_ms": 22.85446499999466, "kv_cache_mb": 19.668991999999985, "alloc_mb": 16773.021696, "peak_alloc_mb": 16773.402112, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 61, "t_total_ms": 22.76916099999937, "t_decode_ms": 22.76916099999937, "kv_cache_mb": 19.726336, "alloc_mb": 16773.136384, "peak_alloc_mb": 16773.514752, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 62, "t_total_ms": 22.77082599999858, "t_decode_ms": 22.77082599999858, "kv_cache_mb": 19.783679999999993, "alloc_mb": 16773.251072, "peak_alloc_mb": 16773.627392, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 63, "t_total_ms": 22.780552000000398, "t_decode_ms": 22.780552000000398, "kv_cache_mb": 19.841024000000008, "alloc_mb": 16773.36576, "peak_alloc_mb": 16773.740032, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 64, "t_total_ms": 22.76511699999162, "t_decode_ms": 22.76511699999162, "kv_cache_mb": 19.898368, "alloc_mb": 16773.480448, "peak_alloc_mb": 16773.852672, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 65, "t_total_ms": 22.777086999994367, "t_decode_ms": 22.777086999994367, "kv_cache_mb": 19.955712, "alloc_mb": 16773.595136, "peak_alloc_mb": 16773.965312, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": false}, {"step": 66, "t_total_ms": 22.77304599999752, "t_decode_ms": 22.77304599999752, "kv_cache_mb": 20.01305600000001, "alloc_mb": 16773.709824, "peak_alloc_mb": 16774.077952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 67, "t_total_ms": 22.770047999998155, "t_decode_ms": 22.770047999998155, "kv_cache_mb": 20.07039999999999, "alloc_mb": 16773.824512, "peak_alloc_mb": 16774.190592, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 68, "t_total_ms": 22.794863000001442, "t_decode_ms": 22.794863000001442, "kv_cache_mb": 20.127744000000003, "alloc_mb": 16773.9392, "peak_alloc_mb": 16774.303232, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 69, "t_total_ms": 22.780689000001075, "t_decode_ms": 22.780689000001075, "kv_cache_mb": 20.185087999999997, "alloc_mb": 16774.053888, "peak_alloc_mb": 16774.415872, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 70, "t_total_ms": 22.752964000005704, "t_decode_ms": 22.752964000005704, "kv_cache_mb": 20.242431999999994, "alloc_mb": 16774.168576, "peak_alloc_mb": 16774.528512, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 71, "t_total_ms": 22.76870400000064, "t_decode_ms": 22.76870400000064, "kv_cache_mb": 20.299776000000005, "alloc_mb": 16774.283264, "peak_alloc_mb": 16774.641152, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 72, "t_total_ms": 22.750862999998844, "t_decode_ms": 22.750862999998844, "kv_cache_mb": 20.35712, "alloc_mb": 16774.397952, "peak_alloc_mb": 16774.753792, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 73, "t_total_ms": 22.80084300001306, "t_decode_ms": 22.80084300001306, "kv_cache_mb": 20.414464000000013, "alloc_mb": 16774.51264, "peak_alloc_mb": 16774.866432, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 74, "t_total_ms": 22.78790999999103, "t_decode_ms": 22.78790999999103, "kv_cache_mb": 20.471807999999992, "alloc_mb": 16774.627328, "peak_alloc_mb": 16774.979072, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 75, "t_total_ms": 22.77412100001186, "t_decode_ms": 22.77412100001186, "kv_cache_mb": 20.529152000000003, "alloc_mb": 16774.742016, "peak_alloc_mb": 16775.091712, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 76, "t_total_ms": 22.780553000004033, "t_decode_ms": 22.780553000004033, "kv_cache_mb": 20.586496, "alloc_mb": 16774.856704, "peak_alloc_mb": 16775.204352, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 77, "t_total_ms": 22.776012999997874, "t_decode_ms": 22.776012999997874, "kv_cache_mb": 20.64383999999999, "alloc_mb": 16774.971392, "peak_alloc_mb": 16775.316992, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 78, "t_total_ms": 22.79865999999231, "t_decode_ms": 22.79865999999231, "kv_cache_mb": 20.70118400000001, "alloc_mb": 16775.08608, "peak_alloc_mb": 16775.429632, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 79, "t_total_ms": 22.77284699999882, "t_decode_ms": 22.77284699999882, "kv_cache_mb": 20.758528, "alloc_mb": 16775.200768, "peak_alloc_mb": 16775.542272, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 80, "t_total_ms": 22.807303999996975, "t_decode_ms": 22.807303999996975, "kv_cache_mb": 20.815872, "alloc_mb": 16775.315456, "peak_alloc_mb": 16775.654912, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 81, "t_total_ms": 22.78784099999598, "t_decode_ms": 22.78784099999598, "kv_cache_mb": 20.873215999999992, "alloc_mb": 16775.430144, "peak_alloc_mb": 16775.767552, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 82, "t_total_ms": 22.762479999997254, "t_decode_ms": 22.762479999997254, "kv_cache_mb": 20.930560000000007, "alloc_mb": 16775.544832, "peak_alloc_mb": 16775.880192, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 83, "t_total_ms": 22.765578999994318, "t_decode_ms": 22.765578999994318, "kv_cache_mb": 20.987904, "alloc_mb": 16775.65952, "peak_alloc_mb": 16775.992832, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 84, "t_total_ms": 22.757667000007586, "t_decode_ms": 22.757667000007586, "kv_cache_mb": 21.045247999999994, "alloc_mb": 16775.774208, "peak_alloc_mb": 16776.105472, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 85, "t_total_ms": 22.7696820000034, "t_decode_ms": 22.7696820000034, "kv_cache_mb": 21.10259200000001, "alloc_mb": 16775.888896, "peak_alloc_mb": 16776.218112, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 86, "t_total_ms": 22.777712000007, "t_decode_ms": 22.777712000007, "kv_cache_mb": 21.159936000000002, "alloc_mb": 16776.003584, "peak_alloc_mb": 16776.330752, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 87, "t_total_ms": 22.825627000003124, "t_decode_ms": 22.825627000003124, "kv_cache_mb": 21.217280000000002, "alloc_mb": 16776.118272, "peak_alloc_mb": 16776.443392, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 88, "t_total_ms": 22.788407999996707, "t_decode_ms": 22.788407999996707, "kv_cache_mb": 21.274623999999992, "alloc_mb": 16776.23296, "peak_alloc_mb": 16776.556032, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 89, "t_total_ms": 22.78906000000802, "t_decode_ms": 22.78906000000802, "kv_cache_mb": 21.33196800000001, "alloc_mb": 16776.347648, "peak_alloc_mb": 16776.668672, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 90, "t_total_ms": 22.761475000010023, "t_decode_ms": 22.761475000010023, "kv_cache_mb": 21.389312, "alloc_mb": 16776.462336, "peak_alloc_mb": 16776.781312, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 91, "t_total_ms": 22.760791999999697, "t_decode_ms": 22.760791999999697, "kv_cache_mb": 21.446655999999994, "alloc_mb": 16776.577024, "peak_alloc_mb": 16776.893952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 92, "t_total_ms": 22.74432200000831, "t_decode_ms": 22.74432200000831, "kv_cache_mb": 21.50400000000001, "alloc_mb": 16776.691712, "peak_alloc_mb": 16777.006592, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 93, "t_total_ms": 22.777044999997997, "t_decode_ms": 22.777044999997997, "kv_cache_mb": 21.561343999999988, "alloc_mb": 16776.8064, "peak_alloc_mb": 16777.119232, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 94, "t_total_ms": 22.790861999993695, "t_decode_ms": 22.790861999993695, "kv_cache_mb": 21.618688000000006, "alloc_mb": 16776.921088, "peak_alloc_mb": 16777.232384, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 95, "t_total_ms": 22.78966899999091, "t_decode_ms": 22.78966899999091, "kv_cache_mb": 21.676031999999996, "alloc_mb": 16777.035776, "peak_alloc_mb": 16777.347072, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 96, "t_total_ms": 22.774706999996397, "t_decode_ms": 22.774706999996397, "kv_cache_mb": 21.733376000000014, "alloc_mb": 16777.150464, "peak_alloc_mb": 16777.46176, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 97, "t_total_ms": 22.808009000002016, "t_decode_ms": 22.808009000002016, "kv_cache_mb": 21.790720000000004, "alloc_mb": 16777.265152, "peak_alloc_mb": 16777.576448, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 98, "t_total_ms": 22.759446999998545, "t_decode_ms": 22.759446999998545, "kv_cache_mb": 21.848063999999994, "alloc_mb": 16777.37984, "peak_alloc_mb": 16777.691136, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 99, "t_total_ms": 22.766716999996106, "t_decode_ms": 22.766716999996106, "kv_cache_mb": 21.905408000000012, "alloc_mb": 16777.494528, "peak_alloc_mb": 16777.805824, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 100, "t_total_ms": 22.761290000005374, "t_decode_ms": 22.761290000005374, "kv_cache_mb": 21.96275199999999, "alloc_mb": 16777.609216, "peak_alloc_mb": 16777.920512, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 101, "t_total_ms": 22.822429999990845, "t_decode_ms": 22.822429999990845, "kv_cache_mb": 22.020096000000006, "alloc_mb": 16777.723904, "peak_alloc_mb": 16778.0352, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 102, "t_total_ms": 22.79262800000481, "t_decode_ms": 22.79262800000481, "kv_cache_mb": 22.07744, "alloc_mb": 16777.838592, "peak_alloc_mb": 16778.149888, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 103, "t_total_ms": 22.836411000000112, "t_decode_ms": 22.836411000000112, "kv_cache_mb": 22.13478399999999, "alloc_mb": 16777.95328, "peak_alloc_mb": 16778.264576, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 104, "t_total_ms": 22.803340999999477, "t_decode_ms": 22.803340999999477, "kv_cache_mb": 22.192128000000007, "alloc_mb": 16778.067968, "peak_alloc_mb": 16778.379264, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 105, "t_total_ms": 22.851145999993605, "t_decode_ms": 22.851145999993605, "kv_cache_mb": 22.249471999999997, "alloc_mb": 16778.182656, "peak_alloc_mb": 16778.493952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 106, "t_total_ms": 22.79655899999966, "t_decode_ms": 22.79655899999966, "kv_cache_mb": 22.306816000000016, "alloc_mb": 16778.297344, "peak_alloc_mb": 16778.60864, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 107, "t_total_ms": 22.77157700000032, "t_decode_ms": 22.77157700000032, "kv_cache_mb": 22.36415999999999, "alloc_mb": 16778.412032, "peak_alloc_mb": 16778.723328, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 108, "t_total_ms": 22.814791000001833, "t_decode_ms": 22.814791000001833, "kv_cache_mb": 22.42150400000001, "alloc_mb": 16778.52672, "peak_alloc_mb": 16778.838016, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 109, "t_total_ms": 22.777704999995763, "t_decode_ms": 22.777704999995763, "kv_cache_mb": 22.478848, "alloc_mb": 16778.641408, "peak_alloc_mb": 16778.952704, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 110, "t_total_ms": 22.767910999988317, "t_decode_ms": 22.767910999988317, "kv_cache_mb": 22.53619199999999, "alloc_mb": 16778.756096, "peak_alloc_mb": 16779.067392, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 111, "t_total_ms": 22.759215999997195, "t_decode_ms": 22.759215999997195, "kv_cache_mb": 22.593536000000007, "alloc_mb": 16778.870784, "peak_alloc_mb": 16779.18208, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 112, "t_total_ms": 22.788534000000027, "t_decode_ms": 22.788534000000027, "kv_cache_mb": 22.65088, "alloc_mb": 16778.985472, "peak_alloc_mb": 16779.296768, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 113, "t_total_ms": 22.80663999999888, "t_decode_ms": 22.80663999999888, "kv_cache_mb": 22.708224, "alloc_mb": 16779.10016, "peak_alloc_mb": 16779.411456, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 114, "t_total_ms": 22.77605400000482, "t_decode_ms": 22.77605400000482, "kv_cache_mb": 22.76556799999999, "alloc_mb": 16779.214848, "peak_alloc_mb": 16779.526144, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 115, "t_total_ms": 22.793168000006858, "t_decode_ms": 22.793168000006858, "kv_cache_mb": 22.822912000000013, "alloc_mb": 16779.329536, "peak_alloc_mb": 16779.640832, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 116, "t_total_ms": 22.793145000008508, "t_decode_ms": 22.793145000008508, "kv_cache_mb": 22.880256, "alloc_mb": 16779.444224, "peak_alloc_mb": 16779.75552, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 117, "t_total_ms": 22.74924600000361, "t_decode_ms": 22.74924600000361, "kv_cache_mb": 22.937599999999993, "alloc_mb": 16779.558912, "peak_alloc_mb": 16779.870208, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 118, "t_total_ms": 22.74688699999672, "t_decode_ms": 22.74688699999672, "kv_cache_mb": 22.99494400000001, "alloc_mb": 16779.6736, "peak_alloc_mb": 16779.984896, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 119, "t_total_ms": 22.774218000009228, "t_decode_ms": 22.774218000009228, "kv_cache_mb": 23.052287999999987, "alloc_mb": 16779.788288, "peak_alloc_mb": 16780.099584, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 120, "t_total_ms": 22.76924099999178, "t_decode_ms": 22.76924099999178, "kv_cache_mb": 23.109632000000005, "alloc_mb": 16779.902976, "peak_alloc_mb": 16780.214272, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 121, "t_total_ms": 22.827288000002, "t_decode_ms": 22.827288000002, "kv_cache_mb": 23.166975999999995, "alloc_mb": 16780.017664, "peak_alloc_mb": 16780.32896, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 122, "t_total_ms": 22.81014499999401, "t_decode_ms": 22.81014499999401, "kv_cache_mb": 23.224319999999985, "alloc_mb": 16780.132352, "peak_alloc_mb": 16780.443648, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 123, "t_total_ms": 22.793118000009827, "t_decode_ms": 22.793118000009827, "kv_cache_mb": 23.281664000000003, "alloc_mb": 16780.24704, "peak_alloc_mb": 16780.558336, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 124, "t_total_ms": 22.780670000003056, "t_decode_ms": 22.780670000003056, "kv_cache_mb": 23.339007999999996, "alloc_mb": 16780.361728, "peak_alloc_mb": 16780.673024, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 125, "t_total_ms": 22.7762279999979, "t_decode_ms": 22.7762279999979, "kv_cache_mb": 23.396352000000014, "alloc_mb": 16780.476416, "peak_alloc_mb": 16780.787712, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 126, "t_total_ms": 22.762827999997626, "t_decode_ms": 22.762827999997626, "kv_cache_mb": 23.453695999999987, "alloc_mb": 16780.591104, "peak_alloc_mb": 16780.9024, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": false}, {"step": 127, "t_total_ms": 22.78478899999925, "t_decode_ms": 22.78478899999925, "kv_cache_mb": 23.511040000000005, "alloc_mb": 16780.705792, "peak_alloc_mb": 16781.017088, "reserved_mb": 17045.651456, "miss_10hz": false, "miss_30hz": false}, {"step": 128, "t_total_ms": 22.860815000001367, "t_decode_ms": 22.860815000001367, "kv_cache_mb": 23.568384, "alloc_mb": 16780.82048, "peak_alloc_mb": 16781.131776, "reserved_mb": 17049.84576, "miss_10hz": false, "miss_30hz": false}, {"step": 129, "t_total_ms": 22.842717000003177, "t_decode_ms": 22.842717000003177, "kv_cache_mb": 23.625727999999985, "alloc_mb": 16780.935168, "peak_alloc_mb": 16781.246464, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 130, "t_total_ms": 23.041904999999474, "t_decode_ms": 23.041904999999474, "kv_cache_mb": 23.683072000000006, "alloc_mb": 16781.049856, "peak_alloc_mb": 16781.361152, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 131, "t_total_ms": 22.85316799999748, "t_decode_ms": 22.85316799999748, "kv_cache_mb": 23.740415999999993, "alloc_mb": 16781.164544, "peak_alloc_mb": 16781.47584, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 132, "t_total_ms": 22.858686999995825, "t_decode_ms": 22.858686999995825, "kv_cache_mb": 23.797760000000014, "alloc_mb": 16781.279232, "peak_alloc_mb": 16781.590528, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 133, "t_total_ms": 22.84903800000393, "t_decode_ms": 22.84903800000393, "kv_cache_mb": 23.85510399999999, "alloc_mb": 16781.39392, "peak_alloc_mb": 16781.705216, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 134, "t_total_ms": 22.82927499999232, "t_decode_ms": 22.82927499999232, "kv_cache_mb": 23.91244800000001, "alloc_mb": 16781.508608, "peak_alloc_mb": 16781.819904, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 135, "t_total_ms": 22.835671999999363, "t_decode_ms": 22.835671999999363, "kv_cache_mb": 23.969792, "alloc_mb": 16781.623296, "peak_alloc_mb": 16781.934592, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 136, "t_total_ms": 22.808543000010673, "t_decode_ms": 22.808543000010673, "kv_cache_mb": 24.027135999999988, "alloc_mb": 16781.737984, "peak_alloc_mb": 16782.04928, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 137, "t_total_ms": 22.862473000003547, "t_decode_ms": 22.862473000003547, "kv_cache_mb": 24.08448000000001, "alloc_mb": 16781.852672, "peak_alloc_mb": 16782.163968, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 138, "t_total_ms": 22.79194199999779, "t_decode_ms": 22.79194199999779, "kv_cache_mb": 24.141823999999996, "alloc_mb": 16781.96736, "peak_alloc_mb": 16782.278656, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 139, "t_total_ms": 22.798987000001603, "t_decode_ms": 22.798987000001603, "kv_cache_mb": 24.199168000000004, "alloc_mb": 16782.082048, "peak_alloc_mb": 16782.393344, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 140, "t_total_ms": 22.800997000004486, "t_decode_ms": 22.800997000004486, "kv_cache_mb": 24.25651199999999, "alloc_mb": 16782.196736, "peak_alloc_mb": 16782.508032, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 141, "t_total_ms": 22.78387799999848, "t_decode_ms": 22.78387799999848, "kv_cache_mb": 24.313856000000012, "alloc_mb": 16782.311424, "peak_alloc_mb": 16782.62272, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 142, "t_total_ms": 22.813063000000966, "t_decode_ms": 22.813063000000966, "kv_cache_mb": 24.371199999999998, "alloc_mb": 16782.426112, "peak_alloc_mb": 16782.737408, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 143, "t_total_ms": 22.780173000001014, "t_decode_ms": 22.780173000001014, "kv_cache_mb": 24.42854399999999, "alloc_mb": 16782.5408, "peak_alloc_mb": 16782.852096, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 144, "t_total_ms": 22.779185999993956, "t_decode_ms": 22.779185999993956, "kv_cache_mb": 24.48588800000001, "alloc_mb": 16782.655488, "peak_alloc_mb": 16782.966784, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 145, "t_total_ms": 22.7797749999894, "t_decode_ms": 22.7797749999894, "kv_cache_mb": 24.543231999999986, "alloc_mb": 16782.770176, "peak_alloc_mb": 16783.081472, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 146, "t_total_ms": 22.7729900000071, "t_decode_ms": 22.7729900000071, "kv_cache_mb": 24.600576000000007, "alloc_mb": 16782.884864, "peak_alloc_mb": 16783.19616, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 147, "t_total_ms": 22.78920300000209, "t_decode_ms": 22.78920300000209, "kv_cache_mb": 24.657919999999994, "alloc_mb": 16782.999552, "peak_alloc_mb": 16783.310848, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 148, "t_total_ms": 22.83686900000248, "t_decode_ms": 22.83686900000248, "kv_cache_mb": 24.715264000000015, "alloc_mb": 16783.11424, "peak_alloc_mb": 16783.425536, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 149, "t_total_ms": 22.860692999998378, "t_decode_ms": 22.860692999998378, "kv_cache_mb": 24.772608, "alloc_mb": 16783.228928, "peak_alloc_mb": 16783.540224, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 150, "t_total_ms": 23.30742400000929, "t_decode_ms": 23.30742400000929, "kv_cache_mb": 24.829951999999995, "alloc_mb": 16783.343616, "peak_alloc_mb": 16783.654912, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 151, "t_total_ms": 22.8918409999892, "t_decode_ms": 22.8918409999892, "kv_cache_mb": 24.887296000000013, "alloc_mb": 16783.458304, "peak_alloc_mb": 16783.7696, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 152, "t_total_ms": 22.85811100000501, "t_decode_ms": 22.85811100000501, "kv_cache_mb": 24.944639999999985, "alloc_mb": 16783.572992, "peak_alloc_mb": 16783.884288, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 153, "t_total_ms": 22.804636000003597, "t_decode_ms": 22.804636000003597, "kv_cache_mb": 25.00198400000001, "alloc_mb": 16783.68768, "peak_alloc_mb": 16783.998976, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 154, "t_total_ms": 22.774998999992135, "t_decode_ms": 22.774998999992135, "kv_cache_mb": 25.059327999999997, "alloc_mb": 16783.802368, "peak_alloc_mb": 16784.113664, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 155, "t_total_ms": 22.79058400000622, "t_decode_ms": 22.79058400000622, "kv_cache_mb": 25.116672000000015, "alloc_mb": 16783.917056, "peak_alloc_mb": 16784.228352, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 156, "t_total_ms": 22.92641900000092, "t_decode_ms": 22.92641900000092, "kv_cache_mb": 25.174016000000005, "alloc_mb": 16784.031744, "peak_alloc_mb": 16784.34304, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 157, "t_total_ms": 22.92023799999754, "t_decode_ms": 22.92023799999754, "kv_cache_mb": 25.23135999999999, "alloc_mb": 16784.146432, "peak_alloc_mb": 16784.457728, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 158, "t_total_ms": 23.023503000004553, "t_decode_ms": 23.023503000004553, "kv_cache_mb": 25.288704000000017, "alloc_mb": 16784.26112, "peak_alloc_mb": 16784.572416, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 159, "t_total_ms": 22.85031599998888, "t_decode_ms": 22.85031599998888, "kv_cache_mb": 25.34604799999999, "alloc_mb": 16784.375808, "peak_alloc_mb": 16784.687104, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 160, "t_total_ms": 22.87049199999558, "t_decode_ms": 22.87049199999558, "kv_cache_mb": 25.40339200000001, "alloc_mb": 16784.490496, "peak_alloc_mb": 16784.801792, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 161, "t_total_ms": 22.79837700000087, "t_decode_ms": 22.79837700000087, "kv_cache_mb": 25.460736, "alloc_mb": 16784.605184, "peak_alloc_mb": 16784.91648, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 162, "t_total_ms": 22.761602999992192, "t_decode_ms": 22.761602999992192, "kv_cache_mb": 25.518079999999983, "alloc_mb": 16784.719872, "peak_alloc_mb": 16785.031168, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 163, "t_total_ms": 22.763264999994703, "t_decode_ms": 22.763264999994703, "kv_cache_mb": 25.57542400000001, "alloc_mb": 16784.83456, "peak_alloc_mb": 16785.145856, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 164, "t_total_ms": 22.77338400000417, "t_decode_ms": 22.77338400000417, "kv_cache_mb": 25.632767999999995, "alloc_mb": 16784.949248, "peak_alloc_mb": 16785.260544, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 165, "t_total_ms": 22.775885000001495, "t_decode_ms": 22.775885000001495, "kv_cache_mb": 25.690112000000003, "alloc_mb": 16785.063936, "peak_alloc_mb": 16785.375232, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 166, "t_total_ms": 22.92951699999435, "t_decode_ms": 22.92951699999435, "kv_cache_mb": 25.747455999999993, "alloc_mb": 16785.178624, "peak_alloc_mb": 16785.48992, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 167, "t_total_ms": 22.78650200000243, "t_decode_ms": 22.78650200000243, "kv_cache_mb": 25.804800000000014, "alloc_mb": 16785.293312, "peak_alloc_mb": 16785.604608, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 168, "t_total_ms": 22.791935000000763, "t_decode_ms": 22.791935000000763, "kv_cache_mb": 25.862144, "alloc_mb": 16785.408, "peak_alloc_mb": 16785.719296, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 169, "t_total_ms": 22.81331599999703, "t_decode_ms": 22.81331599999703, "kv_cache_mb": 25.919487999999987, "alloc_mb": 16785.522688, "peak_alloc_mb": 16785.833984, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 170, "t_total_ms": 22.760996000002365, "t_decode_ms": 22.760996000002365, "kv_cache_mb": 25.97683200000001, "alloc_mb": 16785.637376, "peak_alloc_mb": 16785.948672, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 171, "t_total_ms": 22.766035000003626, "t_decode_ms": 22.766035000003626, "kv_cache_mb": 26.03417599999998, "alloc_mb": 16785.752064, "peak_alloc_mb": 16786.06336, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 172, "t_total_ms": 22.747710000004417, "t_decode_ms": 22.747710000004417, "kv_cache_mb": 26.091520000000006, "alloc_mb": 16785.866752, "peak_alloc_mb": 16786.178048, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 173, "t_total_ms": 22.77737000000002, "t_decode_ms": 22.77737000000002, "kv_cache_mb": 26.148863999999993, "alloc_mb": 16785.98144, "peak_alloc_mb": 16786.292736, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 174, "t_total_ms": 22.775452000004748, "t_decode_ms": 22.775452000004748, "kv_cache_mb": 26.206208000000018, "alloc_mb": 16786.096128, "peak_alloc_mb": 16786.407424, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": false}, {"step": 175, "t_total_ms": 22.838789999994447, "t_decode_ms": 22.838789999994447, "kv_cache_mb": 26.263552, "alloc_mb": 16786.210816, "peak_alloc_mb": 16786.522112, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 176, "t_total_ms": 22.962566999993328, "t_decode_ms": 22.962566999993328, "kv_cache_mb": 26.32089599999999, "alloc_mb": 16786.325504, "peak_alloc_mb": 16786.6368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 177, "t_total_ms": 22.83277000000794, "t_decode_ms": 22.83277000000794, "kv_cache_mb": 26.378240000000012, "alloc_mb": 16786.440192, "peak_alloc_mb": 16786.751488, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 178, "t_total_ms": 22.84403000000168, "t_decode_ms": 22.84403000000168, "kv_cache_mb": 26.435583999999984, "alloc_mb": 16786.55488, "peak_alloc_mb": 16786.866176, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 179, "t_total_ms": 22.815602999997964, "t_decode_ms": 22.815602999997964, "kv_cache_mb": 26.49292800000001, "alloc_mb": 16786.669568, "peak_alloc_mb": 16786.980864, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 180, "t_total_ms": 22.77758399999641, "t_decode_ms": 22.77758399999641, "kv_cache_mb": 26.550271999999996, "alloc_mb": 16786.784256, "peak_alloc_mb": 16787.095552, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 181, "t_total_ms": 22.786624999994842, "t_decode_ms": 22.786624999994842, "kv_cache_mb": 26.60761599999998, "alloc_mb": 16786.898944, "peak_alloc_mb": 16787.21024, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 182, "t_total_ms": 22.770951999987687, "t_decode_ms": 22.770951999987687, "kv_cache_mb": 26.664960000000004, "alloc_mb": 16787.013632, "peak_alloc_mb": 16787.324928, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 183, "t_total_ms": 22.811157000006688, "t_decode_ms": 22.811157000006688, "kv_cache_mb": 26.72230399999999, "alloc_mb": 16787.12832, "peak_alloc_mb": 16787.439616, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 184, "t_total_ms": 22.77340099999492, "t_decode_ms": 22.77340099999492, "kv_cache_mb": 26.779648000000016, "alloc_mb": 16787.243008, "peak_alloc_mb": 16787.554304, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 185, "t_total_ms": 22.94993399999612, "t_decode_ms": 22.94993399999612, "kv_cache_mb": 26.836991999999988, "alloc_mb": 16787.357696, "peak_alloc_mb": 16787.668992, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 186, "t_total_ms": 22.857231999992678, "t_decode_ms": 22.857231999992678, "kv_cache_mb": 26.89433600000001, "alloc_mb": 16787.472384, "peak_alloc_mb": 16787.78368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 187, "t_total_ms": 22.841683999999418, "t_decode_ms": 22.841683999999418, "kv_cache_mb": 26.95168, "alloc_mb": 16787.587072, "peak_alloc_mb": 16787.898368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 188, "t_total_ms": 22.777120999990075, "t_decode_ms": 22.777120999990075, "kv_cache_mb": 27.009023999999982, "alloc_mb": 16787.70176, "peak_alloc_mb": 16788.013056, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 189, "t_total_ms": 22.761156000001392, "t_decode_ms": 22.761156000001392, "kv_cache_mb": 27.066368000000008, "alloc_mb": 16787.816448, "peak_alloc_mb": 16788.127744, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 190, "t_total_ms": 22.783947999997167, "t_decode_ms": 22.783947999997167, "kv_cache_mb": 27.12371199999999, "alloc_mb": 16787.931136, "peak_alloc_mb": 16788.242432, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 191, "t_total_ms": 22.78783900000292, "t_decode_ms": 22.78783900000292, "kv_cache_mb": 27.181056000000005, "alloc_mb": 16788.045824, "peak_alloc_mb": 16788.35712, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 192, "t_total_ms": 22.775940999991917, "t_decode_ms": 22.775940999991917, "kv_cache_mb": 27.23839999999999, "alloc_mb": 16788.160512, "peak_alloc_mb": 16788.471808, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 193, "t_total_ms": 22.763091000001623, "t_decode_ms": 22.763091000001623, "kv_cache_mb": 27.295744000000013, "alloc_mb": 16788.2752, "peak_alloc_mb": 16788.586496, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 194, "t_total_ms": 22.776534000001902, "t_decode_ms": 22.776534000001902, "kv_cache_mb": 27.353088, "alloc_mb": 16788.389888, "peak_alloc_mb": 16788.701184, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 195, "t_total_ms": 22.760824000002344, "t_decode_ms": 22.760824000002344, "kv_cache_mb": 27.410431999999986, "alloc_mb": 16788.504576, "peak_alloc_mb": 16788.815872, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 196, "t_total_ms": 22.788746000003357, "t_decode_ms": 22.788746000003357, "kv_cache_mb": 27.467776000000008, "alloc_mb": 16788.619264, "peak_alloc_mb": 16788.93056, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 197, "t_total_ms": 22.810823999989793, "t_decode_ms": 22.810823999989793, "kv_cache_mb": 27.525119999999994, "alloc_mb": 16788.733952, "peak_alloc_mb": 16789.045248, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 198, "t_total_ms": 22.910394999996697, "t_decode_ms": 22.910394999996697, "kv_cache_mb": 27.58246400000001, "alloc_mb": 16788.84864, "peak_alloc_mb": 16789.159936, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 199, "t_total_ms": 22.773732999993967, "t_decode_ms": 22.773732999993967, "kv_cache_mb": 27.63980799999999, "alloc_mb": 16788.963328, "peak_alloc_mb": 16789.274624, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}, {"step": 200, "t_total_ms": 22.782527000003938, "t_decode_ms": 22.782527000003938, "kv_cache_mb": 27.697152000000017, "alloc_mb": 16789.078016, "peak_alloc_mb": 16789.389312, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": false}]}

==> scripts/modal_validate/v8/results/v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-12B.json <==
{"workload": "cosmos_ar", "gpu_name": "L4", "model_id": "nvidia/Cosmos-1.0-Autoregressive-12B", "vram_gb": 23.65915136, "load_time_s": 0.3251018524169922, "load_failed": true, "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-31a4f1005d66ed7f3194a64f;44cfd579-2e94-4f91-b875-b4a1a854638f)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-12B/resolve/60a739b3d336130fe1ee48188eab93dde99453ad/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-12B is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call last):\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_http.py\", line 403, in hf_raise_for_status\n    response.raise_for_status()\n  File \"/usr/local/lib/python3.11/site-packages/requests/models.py\", line 1167, in raise_for_status\n    raise HTTPError(http_error_msg, response=self)\nrequests.exceptions.HTTPError: 401 Client Error: Unauthorized for url: https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-12B/resolve/60a739b3d336130fe1ee48188eab93dde99453ad/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json\n\nThe above exception was the direct cause of the following exception:\n\nTraceback (most recent call last):\n  File \"/root/sweep_v8_worldmodels.py\", line 383, in _measure_cosmos_ar\n    snapshot_path = snapshot_download(\n                    ^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_validators.py\", line 114, in _inner_fn\n    return fn(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/_snapshot_download.py\", line 332, in snapshot_download\n    thread_map(\n  File \"/usr/local/lib/python3.11/site-packages/tqdm/contrib/concurrent.py\", line 69, in thread_map\n    return _executor_map(ThreadPoolExecutor, fn, *iterables, **tqdm_kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-pa", "horizon_requested": 200, "horizon_completed": 0, "oom": "load", "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": null, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [], "notes": "Cosmos models are gated on HuggingFace. Probe-download (config-only) failed; full inference requires an HF token with accepted gating form AND the nvidia/Cosmos github runtime engine (not stock transformers)."}

==> scripts/modal_validate/v8/results/v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-13B-Video2World.json <==
{"workload": "cosmos_ar", "gpu_name": "L4", "model_id": "nvidia/Cosmos-1.0-Autoregressive-13B-Video2World", "vram_gb": 23.65915136, "load_time_s": 0.06815099716186523, "load_failed": true, "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-345b27b05f37aac656106c96;94f13493-d346-4b18-aec7-9bcf698fe764)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-13B-Video2World/resolve/a3a3dbdd0bed8b55ff9ac36c73c6e2a460f73378/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-13B-Video2World is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call last):\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_http.py\", line 403, in hf_raise_for_status\n    response.raise_for_status()\n  File \"/usr/local/lib/python3.11/site-packages/requests/models.py\", line 1167, in raise_for_status\n    raise HTTPError(http_error_msg, response=self)\nrequests.exceptions.HTTPError: 401 Client Error: Unauthorized for url: https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-13B-Video2World/resolve/a3a3dbdd0bed8b55ff9ac36c73c6e2a460f73378/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json\n\nThe above exception was the direct cause of the following exception:\n\nTraceback (most recent call last):\n  File \"/root/sweep_v8_worldmodels.py\", line 383, in _measure_cosmos_ar\n    snapshot_path = snapshot_download(\n                    ^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_validators.py\", line 114, in _inner_fn\n    return fn(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/_snapshot_download.py\", line 332, in snapshot_download\n    thread_map(\n  File \"/usr/local/lib/python3.11/site-packages/tqdm/contrib/concurrent.py\", line 69, in thread_map\n    return _executor_map(ThreadPoolExecutor, fn, *iterables, **tqdm_kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python", "horizon_requested": 200, "horizon_completed": 0, "oom": "load", "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": null, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [], "notes": "Cosmos models are gated on HuggingFace. Probe-download (config-only) failed; full inference requires an HF token with accepted gating form AND the nvidia/Cosmos github runtime engine (not stock transformers)."}

==> scripts/modal_validate/v8/results/v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-4B.json <==
{"workload": "cosmos_ar", "gpu_name": "L4", "model_id": "nvidia/Cosmos-1.0-Autoregressive-4B", "vram_gb": 23.65915136, "load_time_s": 0.3234846591949463, "load_failed": true, "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-6c84599d3868eb71682fc766;5ff7bd5a-8a2a-467a-89fe-dd3572e9dce4)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-4B/resolve/0b168630ad2400affefe460f2743c071de1fb257/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-4B is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call last):\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_http.py\", line 403, in hf_raise_for_status\n    response.raise_for_status()\n  File \"/usr/local/lib/python3.11/site-packages/requests/models.py\", line 1167, in raise_for_status\n    raise HTTPError(http_error_msg, response=self)\nrequests.exceptions.HTTPError: 401 Client Error: Unauthorized for url: https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-4B/resolve/0b168630ad2400affefe460f2743c071de1fb257/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json\n\nThe above exception was the direct cause of the following exception:\n\nTraceback (most recent call last):\n  File \"/root/sweep_v8_worldmodels.py\", line 383, in _measure_cosmos_ar\n    snapshot_path = snapshot_download(\n                    ^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_validators.py\", line 114, in _inner_fn\n    return fn(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/_snapshot_download.py\", line 332, in snapshot_download\n    thread_map(\n  File \"/usr/local/lib/python3.11/site-packages/tqdm/contrib/concurrent.py\", line 69, in thread_map\n    return _executor_map(ThreadPoolExecutor, fn, *iterables, **tqdm_kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-pac", "horizon_requested": 200, "horizon_completed": 0, "oom": "load", "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": null, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [], "notes": "Cosmos models are gated on HuggingFace. Probe-download (config-only) failed; full inference requires an HF token with accepted gating form AND the nvidia/Cosmos github runtime engine (not stock transformers)."}

==> scripts/modal_validate/v8/results/v8_c2_l4_cosmos_Cosmos-1.0-Autoregressive-5B-Video2World.json <==
{"workload": "cosmos_ar", "gpu_name": "L4", "model_id": "nvidia/Cosmos-1.0-Autoregressive-5B-Video2World", "vram_gb": 23.65915136, "load_time_s": 0.07034087181091309, "load_failed": true, "load_error": "GatedRepoError: 401 Client Error. (Request ID: Root=1-6a17618b-16ac8cb73c95d95b70878882;c3fdc230-0040-4964-9eb7-afcfa12f0f6b)\n\nCannot access gated repo for url https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-5B-Video2World/resolve/f01be8aaaa18704d1fec4e917992aec1074c94a3/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json.\nAccess to model nvidia/Cosmos-1.0-Autoregressive-5B-Video2World is restricted. You must have access to it and be authenticated to access it. Please log in.\nTraceback (most recent call last):\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_http.py\", line 403, in hf_raise_for_status\n    response.raise_for_status()\n  File \"/usr/local/lib/python3.11/site-packages/requests/models.py\", line 1167, in raise_for_status\n    raise HTTPError(http_error_msg, response=self)\nrequests.exceptions.HTTPError: 401 Client Error: Unauthorized for url: https://huggingface.co/nvidia/Cosmos-1.0-Autoregressive-5B-Video2World/resolve/f01be8aaaa18704d1fec4e917992aec1074c94a3/Cosmos-1.0-Guardrail/aegis/models--meta-llama--LlamaGuard-7b/.no_exist/dfcfa3409b9994a4722d44e05f82e81ea73c5106/adapter_config.json\n\nThe above exception was the direct cause of the following exception:\n\nTraceback (most recent call last):\n  File \"/root/sweep_v8_worldmodels.py\", line 383, in _measure_cosmos_ar\n    snapshot_path = snapshot_download(\n                    ^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/utils/_validators.py\", line 114, in _inner_fn\n    return fn(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3.11/site-packages/huggingface_hub/_snapshot_download.py\", line 332, in snapshot_download\n    thread_map(\n  File \"/usr/local/lib/python3.11/site-packages/tqdm/contrib/concurrent.py\", line 69, in thread_map\n    return _executor_map(ThreadPoolExecutor, fn, *iterables, **tqdm_kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/usr/local/lib/python3", "horizon_requested": 200, "horizon_completed": 0, "oom": "load", "first_deadline_miss_10hz": null, "first_deadline_miss_30hz": null, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [], "notes": "Cosmos models are gated on HuggingFace. Probe-download (config-only) failed; full inference requires an HF token with accepted gating form AND the nvidia/Cosmos github runtime engine (not stock transformers)."}

==> scripts/modal_validate/v8/results/v8_c2_l4_cosmos_reason1_7b.json <==
{"workload": "cosmos_reason1_ar", "gpu_name": "L4", "model_id": "nvidia/Cosmos-Reason1-7B", "vram_gb": 23.65915136, "load_time_s": 117.20494818687439, "load_failed": false, "n_params": 8292166656, "weight_mem_mb": 16636.220928, "arch": {"n_layers": 28, "n_heads": 28, "n_kv_heads": 4, "hidden_size": 3584}, "t_prefill_ms": 1485.347457000003, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_total_ms": 100.67290799997863, "t_decode_ms": 100.67290799997863, "kv_cache_mb": 16.285696000000012, "alloc_mb": 16750.026752, "peak_alloc_mb": 16752.050688, "reserved_mb": 17012.097024, "miss_10hz": true, "miss_30hz": true}, {"step": 2, "t_total_ms": 59.283184999998184, "t_decode_ms": 59.283184999998184, "kv_cache_mb": 16.34303999999999, "alloc_mb": 16766.369792, "peak_alloc_mb": 16766.868992, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 3, "t_total_ms": 59.1693320000104, "t_decode_ms": 59.1693320000104, "kv_cache_mb": 16.400383999999992, "alloc_mb": 16766.48448, "peak_alloc_mb": 16766.981632, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 4, "t_total_ms": 59.35114600001157, "t_decode_ms": 59.35114600001157, "kv_cache_mb": 16.457728, "alloc_mb": 16766.599168, "peak_alloc_mb": 16767.094272, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 5, "t_total_ms": 59.13675200000057, "t_decode_ms": 59.13675200000057, "kv_cache_mb": 16.515072, "alloc_mb": 16766.713856, "peak_alloc_mb": 16767.206912, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 6, "t_total_ms": 59.22271299999693, "t_decode_ms": 59.22271299999693, "kv_cache_mb": 16.572416000000008, "alloc_mb": 16766.828544, "peak_alloc_mb": 16767.319552, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 7, "t_total_ms": 59.3140849999827, "t_decode_ms": 59.3140849999827, "kv_cache_mb": 16.629760000000008, "alloc_mb": 16766.943232, "peak_alloc_mb": 16767.432192, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 8, "t_total_ms": 59.47150800000145, "t_decode_ms": 59.47150800000145, "kv_cache_mb": 16.68710399999999, "alloc_mb": 16767.05792, "peak_alloc_mb": 16767.544832, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 9, "t_total_ms": 59.33694500001252, "t_decode_ms": 59.33694500001252, "kv_cache_mb": 16.744447999999995, "alloc_mb": 16767.172608, "peak_alloc_mb": 16767.657472, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 10, "t_total_ms": 59.28443500002345, "t_decode_ms": 59.28443500002345, "kv_cache_mb": 16.801791999999995, "alloc_mb": 16767.287296, "peak_alloc_mb": 16767.770112, "reserved_mb": 17028.87424, "miss_10hz": false, "miss_30hz": true}, {"step": 11, "t_total_ms": 59.38317700000084, "t_decode_ms": 59.38317700000084, "kv_cache_mb": 16.859136, "alloc_mb": 16767.401984, "peak_alloc_mb": 16767.882752, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 12, "t_total_ms": 59.421306999979606, "t_decode_ms": 59.421306999979606, "kv_cache_mb": 16.916480000000004, "alloc_mb": 16767.516672, "peak_alloc_mb": 16767.995392, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 13, "t_total_ms": 59.42723699999419, "t_decode_ms": 59.42723699999419, "kv_cache_mb": 16.973824000000004, "alloc_mb": 16767.63136, "peak_alloc_mb": 16768.108032, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 14, "t_total_ms": 59.43872800000349, "t_decode_ms": 59.43872800000349, "kv_cache_mb": 17.03116800000001, "alloc_mb": 16767.746048, "peak_alloc_mb": 16768.220672, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 15, "t_total_ms": 59.332804999996824, "t_decode_ms": 59.332804999996824, "kv_cache_mb": 17.08851199999999, "alloc_mb": 16767.860736, "peak_alloc_mb": 16768.333312, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 16, "t_total_ms": 59.68199200000868, "t_decode_ms": 59.68199200000868, "kv_cache_mb": 17.145855999999995, "alloc_mb": 16767.975424, "peak_alloc_mb": 16768.445952, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 17, "t_total_ms": 59.79174400002307, "t_decode_ms": 59.79174400002307, "kv_cache_mb": 17.2032, "alloc_mb": 16768.090112, "peak_alloc_mb": 16768.558592, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 18, "t_total_ms": 59.75062300001355, "t_decode_ms": 59.75062300001355, "kv_cache_mb": 17.260543999999996, "alloc_mb": 16768.2048, "peak_alloc_mb": 16768.671232, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 19, "t_total_ms": 59.8104340000134, "t_decode_ms": 59.8104340000134, "kv_cache_mb": 17.317888000000007, "alloc_mb": 16768.319488, "peak_alloc_mb": 16768.783872, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 20, "t_total_ms": 59.76840400001038, "t_decode_ms": 59.76840400001038, "kv_cache_mb": 17.375232000000004, "alloc_mb": 16768.434176, "peak_alloc_mb": 16768.896512, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 21, "t_total_ms": 59.65207099998793, "t_decode_ms": 59.65207099998793, "kv_cache_mb": 17.432576000000015, "alloc_mb": 16768.548864, "peak_alloc_mb": 16769.009152, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 22, "t_total_ms": 59.440797000007706, "t_decode_ms": 59.440797000007706, "kv_cache_mb": 17.489919999999994, "alloc_mb": 16768.663552, "peak_alloc_mb": 16769.121792, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 23, "t_total_ms": 59.33493500000964, "t_decode_ms": 59.33493500000964, "kv_cache_mb": 17.547264, "alloc_mb": 16768.77824, "peak_alloc_mb": 16769.234432, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 24, "t_total_ms": 59.43245700001398, "t_decode_ms": 59.43245700001398, "kv_cache_mb": 17.604608, "alloc_mb": 16768.892928, "peak_alloc_mb": 16769.347072, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 25, "t_total_ms": 59.29623500000503, "t_decode_ms": 59.29623500000503, "kv_cache_mb": 17.661952, "alloc_mb": 16769.007616, "peak_alloc_mb": 16769.459712, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 26, "t_total_ms": 59.32910499998911, "t_decode_ms": 59.32910499998911, "kv_cache_mb": 17.719296000000003, "alloc_mb": 16769.122304, "peak_alloc_mb": 16769.572352, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 27, "t_total_ms": 59.17938300001424, "t_decode_ms": 59.17938300001424, "kv_cache_mb": 17.776640000000008, "alloc_mb": 16769.236992, "peak_alloc_mb": 16769.684992, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 28, "t_total_ms": 59.163381000018944, "t_decode_ms": 59.163381000018944, "kv_cache_mb": 17.833983999999994, "alloc_mb": 16769.35168, "peak_alloc_mb": 16769.797632, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 29, "t_total_ms": 59.3010849999871, "t_decode_ms": 59.3010849999871, "kv_cache_mb": 17.89132799999999, "alloc_mb": 16769.466368, "peak_alloc_mb": 16769.910272, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 30, "t_total_ms": 59.23169299998676, "t_decode_ms": 59.23169299998676, "kv_cache_mb": 17.948672000000002, "alloc_mb": 16769.581056, "peak_alloc_mb": 16770.022912, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 31, "t_total_ms": 59.27539400002502, "t_decode_ms": 59.27539400002502, "kv_cache_mb": 18.006016, "alloc_mb": 16769.695744, "peak_alloc_mb": 16770.135552, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 32, "t_total_ms": 59.33819400001994, "t_decode_ms": 59.33819400001994, "kv_cache_mb": 18.06336, "alloc_mb": 16769.810432, "peak_alloc_mb": 16770.248192, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 33, "t_total_ms": 59.539548000003606, "t_decode_ms": 59.539548000003606, "kv_cache_mb": 18.120704000000007, "alloc_mb": 16769.92512, "peak_alloc_mb": 16770.360832, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 34, "t_total_ms": 59.64782099999866, "t_decode_ms": 59.64782099999866, "kv_cache_mb": 18.178047999999986, "alloc_mb": 16770.039808, "peak_alloc_mb": 16770.473472, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 35, "t_total_ms": 59.568659000007074, "t_decode_ms": 59.568659000007074, "kv_cache_mb": 18.235391999999997, "alloc_mb": 16770.154496, "peak_alloc_mb": 16770.586112, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 36, "t_total_ms": 59.579439999993156, "t_decode_ms": 59.579439999993156, "kv_cache_mb": 18.292735999999994, "alloc_mb": 16770.269184, "peak_alloc_mb": 16770.698752, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 37, "t_total_ms": 59.46370699999193, "t_decode_ms": 59.46370699999193, "kv_cache_mb": 18.350080000000005, "alloc_mb": 16770.383872, "peak_alloc_mb": 16770.811392, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 38, "t_total_ms": 59.60927999998944, "t_decode_ms": 59.60927999998944, "kv_cache_mb": 18.407424000000002, "alloc_mb": 16770.49856, "peak_alloc_mb": 16770.924032, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 39, "t_total_ms": 59.451056000000335, "t_decode_ms": 59.451056000000335, "kv_cache_mb": 18.464768000000003, "alloc_mb": 16770.613248, "peak_alloc_mb": 16771.036672, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 40, "t_total_ms": 59.28929300000618, "t_decode_ms": 59.28929300000618, "kv_cache_mb": 18.52211200000001, "alloc_mb": 16770.727936, "peak_alloc_mb": 16771.149312, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 41, "t_total_ms": 59.31340399999385, "t_decode_ms": 59.31340399999385, "kv_cache_mb": 18.57945599999999, "alloc_mb": 16770.842624, "peak_alloc_mb": 16771.261952, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 42, "t_total_ms": 59.413675999991256, "t_decode_ms": 59.413675999991256, "kv_cache_mb": 18.636799999999997, "alloc_mb": 16770.957312, "peak_alloc_mb": 16771.374592, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 43, "t_total_ms": 59.55361899998479, "t_decode_ms": 59.55361899998479, "kv_cache_mb": 18.694143999999998, "alloc_mb": 16771.072, "peak_alloc_mb": 16771.487232, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 44, "t_total_ms": 59.39877599999477, "t_decode_ms": 59.39877599999477, "kv_cache_mb": 18.75148799999999, "alloc_mb": 16771.186688, "peak_alloc_mb": 16771.599872, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 45, "t_total_ms": 59.26175299998704, "t_decode_ms": 59.26175299998704, "kv_cache_mb": 18.808832000000006, "alloc_mb": 16771.301376, "peak_alloc_mb": 16771.712512, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 46, "t_total_ms": 59.31455399999663, "t_decode_ms": 59.31455399999663, "kv_cache_mb": 18.866176, "alloc_mb": 16771.416064, "peak_alloc_mb": 16771.825152, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 47, "t_total_ms": 59.395805000008295, "t_decode_ms": 59.395805000008295, "kv_cache_mb": 18.923520000000014, "alloc_mb": 16771.530752, "peak_alloc_mb": 16771.937792, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 48, "t_total_ms": 59.56627899999489, "t_decode_ms": 59.56627899999489, "kv_cache_mb": 18.980863999999993, "alloc_mb": 16771.64544, "peak_alloc_mb": 16772.050432, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 49, "t_total_ms": 59.52571800000328, "t_decode_ms": 59.52571800000328, "kv_cache_mb": 19.038208, "alloc_mb": 16771.760128, "peak_alloc_mb": 16772.163072, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 50, "t_total_ms": 59.56731000000559, "t_decode_ms": 59.56731000000559, "kv_cache_mb": 19.095552, "alloc_mb": 16771.874816, "peak_alloc_mb": 16772.275712, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 51, "t_total_ms": 59.654882000018006, "t_decode_ms": 59.654882000018006, "kv_cache_mb": 19.152895999999995, "alloc_mb": 16771.989504, "peak_alloc_mb": 16772.388352, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 52, "t_total_ms": 59.29604499999641, "t_decode_ms": 59.29604499999641, "kv_cache_mb": 19.21024000000001, "alloc_mb": 16772.104192, "peak_alloc_mb": 16772.500992, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 53, "t_total_ms": 59.53037899999458, "t_decode_ms": 59.53037899999458, "kv_cache_mb": 19.267584000000003, "alloc_mb": 16772.21888, "peak_alloc_mb": 16772.613632, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 54, "t_total_ms": 59.604039999982206, "t_decode_ms": 59.604039999982206, "kv_cache_mb": 19.324927999999996, "alloc_mb": 16772.333568, "peak_alloc_mb": 16772.726272, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 55, "t_total_ms": 59.27950399998849, "t_decode_ms": 59.27950399998849, "kv_cache_mb": 19.38227199999999, "alloc_mb": 16772.448256, "peak_alloc_mb": 16772.838912, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 56, "t_total_ms": 59.240773999988505, "t_decode_ms": 59.240773999988505, "kv_cache_mb": 19.439616000000004, "alloc_mb": 16772.562944, "peak_alloc_mb": 16772.951552, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 57, "t_total_ms": 59.20539200002395, "t_decode_ms": 59.20539200002395, "kv_cache_mb": 19.49696, "alloc_mb": 16772.677632, "peak_alloc_mb": 16773.064192, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 58, "t_total_ms": 59.29915400000141, "t_decode_ms": 59.29915400000141, "kv_cache_mb": 19.554304, "alloc_mb": 16772.79232, "peak_alloc_mb": 16773.176832, "reserved_mb": 17033.068544, "miss_10hz": false, "miss_30hz": true}, {"step": 59, "t_total_ms": 59.39188600001444, "t_decode_ms": 59.39188600001444, "kv_cache_mb": 19.611648000000006, "alloc_mb": 16772.907008, "peak_alloc_mb": 16773.289472, "reserved_mb": 17037.262848, "miss_10hz": false, "miss_30hz": true}, {"step": 60, "t_total_ms": 59.147120999995195, "t_decode_ms": 59.147120999995195, "kv_cache_mb": 19.668991999999985, "alloc_mb": 16773.021696, "peak_alloc_mb": 16773.402112, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": true}, {"step": 61, "t_total_ms": 59.27257400000485, "t_decode_ms": 59.27257400000485, "kv_cache_mb": 19.726336, "alloc_mb": 16773.136384, "peak_alloc_mb": 16773.514752, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": true}, {"step": 62, "t_total_ms": 59.23226300001261, "t_decode_ms": 59.23226300001261, "kv_cache_mb": 19.783679999999993, "alloc_mb": 16773.251072, "peak_alloc_mb": 16773.627392, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": true}, {"step": 63, "t_total_ms": 59.227112999991505, "t_decode_ms": 59.227112999991505, "kv_cache_mb": 19.841024000000008, "alloc_mb": 16773.36576, "peak_alloc_mb": 16773.740032, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": true}, {"step": 64, "t_total_ms": 59.550169999994296, "t_decode_ms": 59.550169999994296, "kv_cache_mb": 19.898368, "alloc_mb": 16773.480448, "peak_alloc_mb": 16773.852672, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": true}, {"step": 65, "t_total_ms": 59.20960299999933, "t_decode_ms": 59.20960299999933, "kv_cache_mb": 19.955712, "alloc_mb": 16773.595136, "peak_alloc_mb": 16773.965312, "reserved_mb": 17039.36, "miss_10hz": false, "miss_30hz": true}, {"step": 66, "t_total_ms": 59.40427699999873, "t_decode_ms": 59.40427699999873, "kv_cache_mb": 20.01305600000001, "alloc_mb": 16773.709824, "peak_alloc_mb": 16774.077952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 67, "t_total_ms": 59.5386299999916, "t_decode_ms": 59.5386299999916, "kv_cache_mb": 20.07039999999999, "alloc_mb": 16773.824512, "peak_alloc_mb": 16774.190592, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 68, "t_total_ms": 59.38111599999729, "t_decode_ms": 59.38111599999729, "kv_cache_mb": 20.127744000000003, "alloc_mb": 16773.9392, "peak_alloc_mb": 16774.303232, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 69, "t_total_ms": 59.42250699999363, "t_decode_ms": 59.42250699999363, "kv_cache_mb": 20.185087999999997, "alloc_mb": 16774.053888, "peak_alloc_mb": 16774.415872, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 70, "t_total_ms": 59.431286999995336, "t_decode_ms": 59.431286999995336, "kv_cache_mb": 20.242431999999994, "alloc_mb": 16774.168576, "peak_alloc_mb": 16774.528512, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 71, "t_total_ms": 59.42535700000917, "t_decode_ms": 59.42535700000917, "kv_cache_mb": 20.299776000000005, "alloc_mb": 16774.283264, "peak_alloc_mb": 16774.641152, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 72, "t_total_ms": 59.30790499999716, "t_decode_ms": 59.30790499999716, "kv_cache_mb": 20.35712, "alloc_mb": 16774.397952, "peak_alloc_mb": 16774.753792, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 73, "t_total_ms": 59.45065800000293, "t_decode_ms": 59.45065800000293, "kv_cache_mb": 20.414464000000013, "alloc_mb": 16774.51264, "peak_alloc_mb": 16774.866432, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 74, "t_total_ms": 59.176522999990766, "t_decode_ms": 59.176522999990766, "kv_cache_mb": 20.471807999999992, "alloc_mb": 16774.627328, "peak_alloc_mb": 16774.979072, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 75, "t_total_ms": 59.178772999985085, "t_decode_ms": 59.178772999985085, "kv_cache_mb": 20.529152000000003, "alloc_mb": 16774.742016, "peak_alloc_mb": 16775.091712, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 76, "t_total_ms": 59.12570099999925, "t_decode_ms": 59.12570099999925, "kv_cache_mb": 20.586496, "alloc_mb": 16774.856704, "peak_alloc_mb": 16775.204352, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 77, "t_total_ms": 59.09051100002216, "t_decode_ms": 59.09051100002216, "kv_cache_mb": 20.64383999999999, "alloc_mb": 16774.971392, "peak_alloc_mb": 16775.316992, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 78, "t_total_ms": 59.16143199999624, "t_decode_ms": 59.16143199999624, "kv_cache_mb": 20.70118400000001, "alloc_mb": 16775.08608, "peak_alloc_mb": 16775.429632, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 79, "t_total_ms": 59.163322000017615, "t_decode_ms": 59.163322000017615, "kv_cache_mb": 20.758528, "alloc_mb": 16775.200768, "peak_alloc_mb": 16775.542272, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 80, "t_total_ms": 59.41440699999134, "t_decode_ms": 59.41440699999134, "kv_cache_mb": 20.815872, "alloc_mb": 16775.315456, "peak_alloc_mb": 16775.654912, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 81, "t_total_ms": 59.41282800000636, "t_decode_ms": 59.41282800000636, "kv_cache_mb": 20.873215999999992, "alloc_mb": 16775.430144, "peak_alloc_mb": 16775.767552, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 82, "t_total_ms": 59.32162499999549, "t_decode_ms": 59.32162499999549, "kv_cache_mb": 20.930560000000007, "alloc_mb": 16775.544832, "peak_alloc_mb": 16775.880192, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 83, "t_total_ms": 59.36396499998864, "t_decode_ms": 59.36396499998864, "kv_cache_mb": 20.987904, "alloc_mb": 16775.65952, "peak_alloc_mb": 16775.992832, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 84, "t_total_ms": 59.42563600001449, "t_decode_ms": 59.42563600001449, "kv_cache_mb": 21.045247999999994, "alloc_mb": 16775.774208, "peak_alloc_mb": 16776.105472, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 85, "t_total_ms": 59.44848600000796, "t_decode_ms": 59.44848600000796, "kv_cache_mb": 21.10259200000001, "alloc_mb": 16775.888896, "peak_alloc_mb": 16776.218112, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 86, "t_total_ms": 59.581409000003305, "t_decode_ms": 59.581409000003305, "kv_cache_mb": 21.159936000000002, "alloc_mb": 16776.003584, "peak_alloc_mb": 16776.330752, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 87, "t_total_ms": 59.47805700000686, "t_decode_ms": 59.47805700000686, "kv_cache_mb": 21.217280000000002, "alloc_mb": 16776.118272, "peak_alloc_mb": 16776.443392, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 88, "t_total_ms": 59.55926799998679, "t_decode_ms": 59.55926799998679, "kv_cache_mb": 21.274623999999992, "alloc_mb": 16776.23296, "peak_alloc_mb": 16776.556032, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 89, "t_total_ms": 59.5227379999983, "t_decode_ms": 59.5227379999983, "kv_cache_mb": 21.33196800000001, "alloc_mb": 16776.347648, "peak_alloc_mb": 16776.668672, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 90, "t_total_ms": 59.34195500000783, "t_decode_ms": 59.34195500000783, "kv_cache_mb": 21.389312, "alloc_mb": 16776.462336, "peak_alloc_mb": 16776.781312, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 91, "t_total_ms": 59.402585999976054, "t_decode_ms": 59.402585999976054, "kv_cache_mb": 21.446655999999994, "alloc_mb": 16776.577024, "peak_alloc_mb": 16776.893952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 92, "t_total_ms": 59.157610999989174, "t_decode_ms": 59.157610999989174, "kv_cache_mb": 21.50400000000001, "alloc_mb": 16776.691712, "peak_alloc_mb": 16777.006592, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 93, "t_total_ms": 59.144490999983645, "t_decode_ms": 59.144490999983645, "kv_cache_mb": 21.561343999999988, "alloc_mb": 16776.8064, "peak_alloc_mb": 16777.119232, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 94, "t_total_ms": 59.253153000014436, "t_decode_ms": 59.253153000014436, "kv_cache_mb": 21.618688000000006, "alloc_mb": 16776.921088, "peak_alloc_mb": 16777.232384, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 95, "t_total_ms": 59.148400999987416, "t_decode_ms": 59.148400999987416, "kv_cache_mb": 21.676031999999996, "alloc_mb": 16777.035776, "peak_alloc_mb": 16777.347072, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 96, "t_total_ms": 59.25575300000219, "t_decode_ms": 59.25575300000219, "kv_cache_mb": 21.733376000000014, "alloc_mb": 16777.150464, "peak_alloc_mb": 16777.46176, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 97, "t_total_ms": 59.21769200000426, "t_decode_ms": 59.21769200000426, "kv_cache_mb": 21.790720000000004, "alloc_mb": 16777.265152, "peak_alloc_mb": 16777.576448, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 98, "t_total_ms": 59.297484000012446, "t_decode_ms": 59.297484000012446, "kv_cache_mb": 21.848063999999994, "alloc_mb": 16777.37984, "peak_alloc_mb": 16777.691136, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 99, "t_total_ms": 59.361064999990276, "t_decode_ms": 59.361064999990276, "kv_cache_mb": 21.905408000000012, "alloc_mb": 16777.494528, "peak_alloc_mb": 16777.805824, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 100, "t_total_ms": 59.36814499997922, "t_decode_ms": 59.36814499997922, "kv_cache_mb": 21.96275199999999, "alloc_mb": 16777.609216, "peak_alloc_mb": 16777.920512, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 101, "t_total_ms": 59.75801399998204, "t_decode_ms": 59.75801399998204, "kv_cache_mb": 22.020096000000006, "alloc_mb": 16777.723904, "peak_alloc_mb": 16778.0352, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 102, "t_total_ms": 59.51126899998371, "t_decode_ms": 59.51126899998371, "kv_cache_mb": 22.07744, "alloc_mb": 16777.838592, "peak_alloc_mb": 16778.149888, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 103, "t_total_ms": 59.53911000000289, "t_decode_ms": 59.53911000000289, "kv_cache_mb": 22.13478399999999, "alloc_mb": 16777.95328, "peak_alloc_mb": 16778.264576, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 104, "t_total_ms": 59.47693799998888, "t_decode_ms": 59.47693799998888, "kv_cache_mb": 22.192128000000007, "alloc_mb": 16778.067968, "peak_alloc_mb": 16778.379264, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 105, "t_total_ms": 59.51011899998093, "t_decode_ms": 59.51011899998093, "kv_cache_mb": 22.249471999999997, "alloc_mb": 16778.182656, "peak_alloc_mb": 16778.493952, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 106, "t_total_ms": 59.42535700000917, "t_decode_ms": 59.42535700000917, "kv_cache_mb": 22.306816000000016, "alloc_mb": 16778.297344, "peak_alloc_mb": 16778.60864, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 107, "t_total_ms": 59.55537900001673, "t_decode_ms": 59.55537900001673, "kv_cache_mb": 22.36415999999999, "alloc_mb": 16778.412032, "peak_alloc_mb": 16778.723328, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 108, "t_total_ms": 59.34394600001269, "t_decode_ms": 59.34394600001269, "kv_cache_mb": 22.42150400000001, "alloc_mb": 16778.52672, "peak_alloc_mb": 16778.838016, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 109, "t_total_ms": 59.3176650000089, "t_decode_ms": 59.3176650000089, "kv_cache_mb": 22.478848, "alloc_mb": 16778.641408, "peak_alloc_mb": 16778.952704, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 110, "t_total_ms": 59.26816400000234, "t_decode_ms": 59.26816400000234, "kv_cache_mb": 22.53619199999999, "alloc_mb": 16778.756096, "peak_alloc_mb": 16779.067392, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 111, "t_total_ms": 59.330724999995255, "t_decode_ms": 59.330724999995255, "kv_cache_mb": 22.593536000000007, "alloc_mb": 16778.870784, "peak_alloc_mb": 16779.18208, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 112, "t_total_ms": 59.30282500000317, "t_decode_ms": 59.30282500000317, "kv_cache_mb": 22.65088, "alloc_mb": 16778.985472, "peak_alloc_mb": 16779.296768, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 113, "t_total_ms": 59.4836280000095, "t_decode_ms": 59.4836280000095, "kv_cache_mb": 22.708224, "alloc_mb": 16779.10016, "peak_alloc_mb": 16779.411456, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 114, "t_total_ms": 59.36429599998405, "t_decode_ms": 59.36429599998405, "kv_cache_mb": 22.76556799999999, "alloc_mb": 16779.214848, "peak_alloc_mb": 16779.526144, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 115, "t_total_ms": 59.37190500000611, "t_decode_ms": 59.37190500000611, "kv_cache_mb": 22.822912000000013, "alloc_mb": 16779.329536, "peak_alloc_mb": 16779.640832, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 116, "t_total_ms": 59.492027000004555, "t_decode_ms": 59.492027000004555, "kv_cache_mb": 22.880256, "alloc_mb": 16779.444224, "peak_alloc_mb": 16779.75552, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 117, "t_total_ms": 59.500968000008925, "t_decode_ms": 59.500968000008925, "kv_cache_mb": 22.937599999999993, "alloc_mb": 16779.558912, "peak_alloc_mb": 16779.870208, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 118, "t_total_ms": 59.521277999976974, "t_decode_ms": 59.521277999976974, "kv_cache_mb": 22.99494400000001, "alloc_mb": 16779.6736, "peak_alloc_mb": 16779.984896, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 119, "t_total_ms": 59.5068279999964, "t_decode_ms": 59.5068279999964, "kv_cache_mb": 23.052287999999987, "alloc_mb": 16779.788288, "peak_alloc_mb": 16780.099584, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 120, "t_total_ms": 59.61909999999193, "t_decode_ms": 59.61909999999193, "kv_cache_mb": 23.109632000000005, "alloc_mb": 16779.902976, "peak_alloc_mb": 16780.214272, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 121, "t_total_ms": 59.9239569999952, "t_decode_ms": 59.9239569999952, "kv_cache_mb": 23.166975999999995, "alloc_mb": 16780.017664, "peak_alloc_mb": 16780.32896, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 122, "t_total_ms": 59.51448899998013, "t_decode_ms": 59.51448899998013, "kv_cache_mb": 23.224319999999985, "alloc_mb": 16780.132352, "peak_alloc_mb": 16780.443648, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 123, "t_total_ms": 59.41337699999849, "t_decode_ms": 59.41337699999849, "kv_cache_mb": 23.281664000000003, "alloc_mb": 16780.24704, "peak_alloc_mb": 16780.558336, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 124, "t_total_ms": 59.438016000001426, "t_decode_ms": 59.438016000001426, "kv_cache_mb": 23.339007999999996, "alloc_mb": 16780.361728, "peak_alloc_mb": 16780.673024, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 125, "t_total_ms": 59.34782500000324, "t_decode_ms": 59.34782500000324, "kv_cache_mb": 23.396352000000014, "alloc_mb": 16780.476416, "peak_alloc_mb": 16780.787712, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 126, "t_total_ms": 59.36359599999719, "t_decode_ms": 59.36359599999719, "kv_cache_mb": 23.453695999999987, "alloc_mb": 16780.591104, "peak_alloc_mb": 16780.9024, "reserved_mb": 17041.457152, "miss_10hz": false, "miss_30hz": true}, {"step": 127, "t_total_ms": 59.38292600001205, "t_decode_ms": 59.38292600001205, "kv_cache_mb": 23.511040000000005, "alloc_mb": 16780.705792, "peak_alloc_mb": 16781.017088, "reserved_mb": 17045.651456, "miss_10hz": false, "miss_30hz": true}, {"step": 128, "t_total_ms": 59.45725699999116, "t_decode_ms": 59.45725699999116, "kv_cache_mb": 23.568384, "alloc_mb": 16780.82048, "peak_alloc_mb": 16781.131776, "reserved_mb": 17049.84576, "miss_10hz": false, "miss_30hz": true}, {"step": 129, "t_total_ms": 59.32538499999396, "t_decode_ms": 59.32538499999396, "kv_cache_mb": 23.625727999999985, "alloc_mb": 16780.935168, "peak_alloc_mb": 16781.246464, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 130, "t_total_ms": 59.35151500000302, "t_decode_ms": 59.35151500000302, "kv_cache_mb": 23.683072000000006, "alloc_mb": 16781.049856, "peak_alloc_mb": 16781.361152, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 131, "t_total_ms": 59.69147199999725, "t_decode_ms": 59.69147199999725, "kv_cache_mb": 23.740415999999993, "alloc_mb": 16781.164544, "peak_alloc_mb": 16781.47584, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 132, "t_total_ms": 59.48887799999625, "t_decode_ms": 59.48887799999625, "kv_cache_mb": 23.797760000000014, "alloc_mb": 16781.279232, "peak_alloc_mb": 16781.590528, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 133, "t_total_ms": 59.853865000008, "t_decode_ms": 59.853865000008, "kv_cache_mb": 23.85510399999999, "alloc_mb": 16781.39392, "peak_alloc_mb": 16781.705216, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 134, "t_total_ms": 59.85555600000225, "t_decode_ms": 59.85555600000225, "kv_cache_mb": 23.91244800000001, "alloc_mb": 16781.508608, "peak_alloc_mb": 16781.819904, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 135, "t_total_ms": 59.46332799999254, "t_decode_ms": 59.46332799999254, "kv_cache_mb": 23.969792, "alloc_mb": 16781.623296, "peak_alloc_mb": 16781.934592, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 136, "t_total_ms": 59.687001999975564, "t_decode_ms": 59.687001999975564, "kv_cache_mb": 24.027135999999988, "alloc_mb": 16781.737984, "peak_alloc_mb": 16782.04928, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 137, "t_total_ms": 59.72180300000218, "t_decode_ms": 59.72180300000218, "kv_cache_mb": 24.08448000000001, "alloc_mb": 16781.852672, "peak_alloc_mb": 16782.163968, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 138, "t_total_ms": 59.538690000010774, "t_decode_ms": 59.538690000010774, "kv_cache_mb": 24.141823999999996, "alloc_mb": 16781.96736, "peak_alloc_mb": 16782.278656, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 139, "t_total_ms": 59.68214199998556, "t_decode_ms": 59.68214199998556, "kv_cache_mb": 24.199168000000004, "alloc_mb": 16782.082048, "peak_alloc_mb": 16782.393344, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 140, "t_total_ms": 59.66717199999039, "t_decode_ms": 59.66717199999039, "kv_cache_mb": 24.25651199999999, "alloc_mb": 16782.196736, "peak_alloc_mb": 16782.508032, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 141, "t_total_ms": 59.50858899998934, "t_decode_ms": 59.50858899998934, "kv_cache_mb": 24.313856000000012, "alloc_mb": 16782.311424, "peak_alloc_mb": 16782.62272, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 142, "t_total_ms": 59.493878000012046, "t_decode_ms": 59.493878000012046, "kv_cache_mb": 24.371199999999998, "alloc_mb": 16782.426112, "peak_alloc_mb": 16782.737408, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 143, "t_total_ms": 59.44083800000044, "t_decode_ms": 59.44083800000044, "kv_cache_mb": 24.42854399999999, "alloc_mb": 16782.5408, "peak_alloc_mb": 16782.852096, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 144, "t_total_ms": 59.559089999993375, "t_decode_ms": 59.559089999993375, "kv_cache_mb": 24.48588800000001, "alloc_mb": 16782.655488, "peak_alloc_mb": 16782.966784, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 145, "t_total_ms": 59.50723799998059, "t_decode_ms": 59.50723799998059, "kv_cache_mb": 24.543231999999986, "alloc_mb": 16782.770176, "peak_alloc_mb": 16783.081472, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 146, "t_total_ms": 59.41337699999849, "t_decode_ms": 59.41337699999849, "kv_cache_mb": 24.600576000000007, "alloc_mb": 16782.884864, "peak_alloc_mb": 16783.19616, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 147, "t_total_ms": 59.38670599999796, "t_decode_ms": 59.38670599999796, "kv_cache_mb": 24.657919999999994, "alloc_mb": 16782.999552, "peak_alloc_mb": 16783.310848, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 148, "t_total_ms": 59.558920000000626, "t_decode_ms": 59.558920000000626, "kv_cache_mb": 24.715264000000015, "alloc_mb": 16783.11424, "peak_alloc_mb": 16783.425536, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 149, "t_total_ms": 59.80391400001395, "t_decode_ms": 59.80391400001395, "kv_cache_mb": 24.772608, "alloc_mb": 16783.228928, "peak_alloc_mb": 16783.540224, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 150, "t_total_ms": 59.74206300001583, "t_decode_ms": 59.74206300001583, "kv_cache_mb": 24.829951999999995, "alloc_mb": 16783.343616, "peak_alloc_mb": 16783.654912, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 151, "t_total_ms": 59.6038710000073, "t_decode_ms": 59.6038710000073, "kv_cache_mb": 24.887296000000013, "alloc_mb": 16783.458304, "peak_alloc_mb": 16783.7696, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 152, "t_total_ms": 59.538969000016095, "t_decode_ms": 59.538969000016095, "kv_cache_mb": 24.944639999999985, "alloc_mb": 16783.572992, "peak_alloc_mb": 16783.884288, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 153, "t_total_ms": 59.510107999983575, "t_decode_ms": 59.510107999983575, "kv_cache_mb": 25.00198400000001, "alloc_mb": 16783.68768, "peak_alloc_mb": 16783.998976, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 154, "t_total_ms": 59.45497799999089, "t_decode_ms": 59.45497799999089, "kv_cache_mb": 25.059327999999997, "alloc_mb": 16783.802368, "peak_alloc_mb": 16784.113664, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 155, "t_total_ms": 59.69554200001426, "t_decode_ms": 59.69554200001426, "kv_cache_mb": 25.116672000000015, "alloc_mb": 16783.917056, "peak_alloc_mb": 16784.228352, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 156, "t_total_ms": 59.45926699999404, "t_decode_ms": 59.45926699999404, "kv_cache_mb": 25.174016000000005, "alloc_mb": 16784.031744, "peak_alloc_mb": 16784.34304, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 157, "t_total_ms": 59.39725599998269, "t_decode_ms": 59.39725599998269, "kv_cache_mb": 25.23135999999999, "alloc_mb": 16784.146432, "peak_alloc_mb": 16784.457728, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 158, "t_total_ms": 59.35761599999978, "t_decode_ms": 59.35761599999978, "kv_cache_mb": 25.288704000000017, "alloc_mb": 16784.26112, "peak_alloc_mb": 16784.572416, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 159, "t_total_ms": 59.35594499999297, "t_decode_ms": 59.35594499999297, "kv_cache_mb": 25.34604799999999, "alloc_mb": 16784.375808, "peak_alloc_mb": 16784.687104, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 160, "t_total_ms": 59.29340500000535, "t_decode_ms": 59.29340500000535, "kv_cache_mb": 25.40339200000001, "alloc_mb": 16784.490496, "peak_alloc_mb": 16784.801792, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 161, "t_total_ms": 59.29567399999769, "t_decode_ms": 59.29567399999769, "kv_cache_mb": 25.460736, "alloc_mb": 16784.605184, "peak_alloc_mb": 16784.91648, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 162, "t_total_ms": 59.31901499999981, "t_decode_ms": 59.31901499999981, "kv_cache_mb": 25.518079999999983, "alloc_mb": 16784.719872, "peak_alloc_mb": 16785.031168, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 163, "t_total_ms": 59.37744599998496, "t_decode_ms": 59.37744599998496, "kv_cache_mb": 25.57542400000001, "alloc_mb": 16784.83456, "peak_alloc_mb": 16785.145856, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 164, "t_total_ms": 59.36211600001684, "t_decode_ms": 59.36211600001684, "kv_cache_mb": 25.632767999999995, "alloc_mb": 16784.949248, "peak_alloc_mb": 16785.260544, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 165, "t_total_ms": 59.40529700001207, "t_decode_ms": 59.40529700001207, "kv_cache_mb": 25.690112000000003, "alloc_mb": 16785.063936, "peak_alloc_mb": 16785.375232, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 166, "t_total_ms": 59.49167700001112, "t_decode_ms": 59.49167700001112, "kv_cache_mb": 25.747455999999993, "alloc_mb": 16785.178624, "peak_alloc_mb": 16785.48992, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 167, "t_total_ms": 59.53970900000627, "t_decode_ms": 59.53970900000627, "kv_cache_mb": 25.804800000000014, "alloc_mb": 16785.293312, "peak_alloc_mb": 16785.604608, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 168, "t_total_ms": 59.581359000020484, "t_decode_ms": 59.581359000020484, "kv_cache_mb": 25.862144, "alloc_mb": 16785.408, "peak_alloc_mb": 16785.719296, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 169, "t_total_ms": 59.626670000000104, "t_decode_ms": 59.626670000000104, "kv_cache_mb": 25.919487999999987, "alloc_mb": 16785.522688, "peak_alloc_mb": 16785.833984, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 170, "t_total_ms": 59.59840900001723, "t_decode_ms": 59.59840900001723, "kv_cache_mb": 25.97683200000001, "alloc_mb": 16785.637376, "peak_alloc_mb": 16785.948672, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 171, "t_total_ms": 59.49318699998685, "t_decode_ms": 59.49318699998685, "kv_cache_mb": 26.03417599999998, "alloc_mb": 16785.752064, "peak_alloc_mb": 16786.06336, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 172, "t_total_ms": 59.53394799999501, "t_decode_ms": 59.53394799999501, "kv_cache_mb": 26.091520000000006, "alloc_mb": 16785.866752, "peak_alloc_mb": 16786.178048, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 173, "t_total_ms": 59.52881800001819, "t_decode_ms": 59.52881800001819, "kv_cache_mb": 26.148863999999993, "alloc_mb": 16785.98144, "peak_alloc_mb": 16786.292736, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 174, "t_total_ms": 59.4307560000118, "t_decode_ms": 59.4307560000118, "kv_cache_mb": 26.206208000000018, "alloc_mb": 16786.096128, "peak_alloc_mb": 16786.407424, "reserved_mb": 17051.942912, "miss_10hz": false, "miss_30hz": true}, {"step": 175, "t_total_ms": 59.412315999992416, "t_decode_ms": 59.412315999992416, "kv_cache_mb": 26.263552, "alloc_mb": 16786.210816, "peak_alloc_mb": 16786.522112, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 176, "t_total_ms": 59.597679000006565, "t_decode_ms": 59.597679000006565, "kv_cache_mb": 26.32089599999999, "alloc_mb": 16786.325504, "peak_alloc_mb": 16786.6368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 177, "t_total_ms": 59.55803899999523, "t_decode_ms": 59.55803899999523, "kv_cache_mb": 26.378240000000012, "alloc_mb": 16786.440192, "peak_alloc_mb": 16786.751488, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 178, "t_total_ms": 59.50046800001019, "t_decode_ms": 59.50046800001019, "kv_cache_mb": 26.435583999999984, "alloc_mb": 16786.55488, "peak_alloc_mb": 16786.866176, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 179, "t_total_ms": 59.554009000009955, "t_decode_ms": 59.554009000009955, "kv_cache_mb": 26.49292800000001, "alloc_mb": 16786.669568, "peak_alloc_mb": 16786.980864, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 180, "t_total_ms": 59.39831599999934, "t_decode_ms": 59.39831599999934, "kv_cache_mb": 26.550271999999996, "alloc_mb": 16786.784256, "peak_alloc_mb": 16787.095552, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 181, "t_total_ms": 59.45606700001349, "t_decode_ms": 59.45606700001349, "kv_cache_mb": 26.60761599999998, "alloc_mb": 16786.898944, "peak_alloc_mb": 16787.21024, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 182, "t_total_ms": 59.57952899998986, "t_decode_ms": 59.57952899998986, "kv_cache_mb": 26.664960000000004, "alloc_mb": 16787.013632, "peak_alloc_mb": 16787.324928, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 183, "t_total_ms": 59.5896410000023, "t_decode_ms": 59.5896410000023, "kv_cache_mb": 26.72230399999999, "alloc_mb": 16787.12832, "peak_alloc_mb": 16787.439616, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 184, "t_total_ms": 59.58581100000515, "t_decode_ms": 59.58581100000515, "kv_cache_mb": 26.779648000000016, "alloc_mb": 16787.243008, "peak_alloc_mb": 16787.554304, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 185, "t_total_ms": 59.8670059999904, "t_decode_ms": 59.8670059999904, "kv_cache_mb": 26.836991999999988, "alloc_mb": 16787.357696, "peak_alloc_mb": 16787.668992, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 186, "t_total_ms": 59.603890999994746, "t_decode_ms": 59.603890999994746, "kv_cache_mb": 26.89433600000001, "alloc_mb": 16787.472384, "peak_alloc_mb": 16787.78368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 187, "t_total_ms": 59.62097200000471, "t_decode_ms": 59.62097200000471, "kv_cache_mb": 26.95168, "alloc_mb": 16787.587072, "peak_alloc_mb": 16787.898368, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 188, "t_total_ms": 59.75357400001258, "t_decode_ms": 59.75357400001258, "kv_cache_mb": 27.009023999999982, "alloc_mb": 16787.70176, "peak_alloc_mb": 16788.013056, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 189, "t_total_ms": 59.621001000010665, "t_decode_ms": 59.621001000010665, "kv_cache_mb": 27.066368000000008, "alloc_mb": 16787.816448, "peak_alloc_mb": 16788.127744, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 190, "t_total_ms": 59.650932000010926, "t_decode_ms": 59.650932000010926, "kv_cache_mb": 27.12371199999999, "alloc_mb": 16787.931136, "peak_alloc_mb": 16788.242432, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 191, "t_total_ms": 59.41376799998466, "t_decode_ms": 59.41376799998466, "kv_cache_mb": 27.181056000000005, "alloc_mb": 16788.045824, "peak_alloc_mb": 16788.35712, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 192, "t_total_ms": 59.40125699999044, "t_decode_ms": 59.40125699999044, "kv_cache_mb": 27.23839999999999, "alloc_mb": 16788.160512, "peak_alloc_mb": 16788.471808, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 193, "t_total_ms": 59.407928000013044, "t_decode_ms": 59.407928000013044, "kv_cache_mb": 27.295744000000013, "alloc_mb": 16788.2752, "peak_alloc_mb": 16788.586496, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 194, "t_total_ms": 59.45991900000536, "t_decode_ms": 59.45991900000536, "kv_cache_mb": 27.353088, "alloc_mb": 16788.389888, "peak_alloc_mb": 16788.701184, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 195, "t_total_ms": 59.363756000010426, "t_decode_ms": 59.363756000010426, "kv_cache_mb": 27.410431999999986, "alloc_mb": 16788.504576, "peak_alloc_mb": 16788.815872, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 196, "t_total_ms": 59.30951499999537, "t_decode_ms": 59.30951499999537, "kv_cache_mb": 27.467776000000008, "alloc_mb": 16788.619264, "peak_alloc_mb": 16788.93056, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 197, "t_total_ms": 59.40000699999359, "t_decode_ms": 59.40000699999359, "kv_cache_mb": 27.525119999999994, "alloc_mb": 16788.733952, "peak_alloc_mb": 16789.045248, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 198, "t_total_ms": 59.38784699998223, "t_decode_ms": 59.38784699998223, "kv_cache_mb": 27.58246400000001, "alloc_mb": 16788.84864, "peak_alloc_mb": 16789.159936, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 199, "t_total_ms": 59.371606000013344, "t_decode_ms": 59.371606000013344, "kv_cache_mb": 27.63980799999999, "alloc_mb": 16788.963328, "peak_alloc_mb": 16789.274624, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}, {"step": 200, "t_total_ms": 59.47854800001551, "t_decode_ms": 59.47854800001551, "kv_cache_mb": 27.697152000000017, "alloc_mb": 16789.078016, "peak_alloc_mb": 16789.389312, "reserved_mb": 17054.040064, "miss_10hz": false, "miss_30hz": true}]}

==> scripts/modal_validate/v8/results/v8_c5_h100_vjepa2_vitg_384.json <==
{"workload": "vjepa2", "gpu_name": "H100", "model_id": "facebook/vjepa2-vitg-fpc64-384", "n_frames": 64, "resolution": 384, "vram_gb": 85.017624576, "load_time_s": 23.791339874267578, "load_failed": false, "n_params": 1034555264, "weight_mem_mb": 2079.586816, "arch": {"n_layers_enc": 40, "n_layers_pred": 12, "hidden_size_enc": 1408, "pred_hidden_size": 384, "n_frames": 64, "resolution": 384}, "horizon_requested": 200, "horizon_completed": 200, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 379.8653999999999, "t_predict_ms": 141.52880999999695, "t_total_ms": 521.5203429999988, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 2, "t_encode_ms": 380.81867199999664, "t_predict_ms": 140.99261299999455, "t_total_ms": 521.8938490000014, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 3, "t_encode_ms": 381.0539790000007, "t_predict_ms": 140.67428899999612, "t_total_ms": 521.8012750000014, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 4, "t_encode_ms": 381.38607700000193, "t_predict_ms": 141.55176100000233, "t_total_ms": 523.0068640000027, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 5, "t_encode_ms": 380.971418999998, "t_predict_ms": 141.73882900000478, "t_total_ms": 522.7881829999958, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 6, "t_encode_ms": 381.70153000000084, "t_predict_ms": 141.35038199999883, "t_total_ms": 523.1201679999983, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 7, "t_encode_ms": 381.52812799999936, "t_predict_ms": 140.88523899999927, "t_total_ms": 522.481968000001, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 8, "t_encode_ms": 382.23525700000494, "t_predict_ms": 142.51390100000094, "t_total_ms": 524.8228270000013, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 9, "t_encode_ms": 382.1987749999991, "t_predict_ms": 141.8902320000015, "t_total_ms": 524.1568309999991, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 10, "t_encode_ms": 381.4287209999989, "t_predict_ms": 141.5781789999997, "t_total_ms": 523.075428999995, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 11, "t_encode_ms": 383.51633500000304, "t_predict_ms": 140.94294600000268, "t_total_ms": 524.5251290000042, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 12, "t_encode_ms": 382.05048900000094, "t_predict_ms": 142.30441200000143, "t_total_ms": 524.4207140000015, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 13, "t_encode_ms": 382.4574440000035, "t_predict_ms": 141.8846929999944, "t_total_ms": 524.4087190000002, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 14, "t_encode_ms": 380.5844250000021, "t_predict_ms": 141.65879300000483, "t_total_ms": 522.3154070000007, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 15, "t_encode_ms": 381.42005899999987, "t_predict_ms": 142.19348100000673, "t_total_ms": 523.6820429999938, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 16, "t_encode_ms": 381.51577399999326, "t_predict_ms": 141.71656199999916, "t_total_ms": 523.2962089999944, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 17, "t_encode_ms": 382.3406260000013, "t_predict_ms": 141.9357870000013, "t_total_ms": 524.3453779999995, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 18, "t_encode_ms": 381.80064899999877, "t_predict_ms": 141.4627990000028, "t_total_ms": 523.3301860000026, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 19, "t_encode_ms": 382.1471580000022, "t_predict_ms": 141.1940030000025, "t_total_ms": 523.4090730000034, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 20, "t_encode_ms": 382.8959010000048, "t_predict_ms": 142.4495369999974, "t_total_ms": 525.4240159999952, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 21, "t_encode_ms": 382.19939799999736, "t_predict_ms": 141.71480899999978, "t_total_ms": 523.9991050000015, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 22, "t_encode_ms": 381.31530300000094, "t_predict_ms": 141.65862600000168, "t_total_ms": 523.0618319999962, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 23, "t_encode_ms": 382.7411749999996, "t_predict_ms": 141.50285299999865, "t_total_ms": 524.3341910000013, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 24, "t_encode_ms": 381.85040799999825, "t_predict_ms": 142.15890399999864, "t_total_ms": 524.085035000006, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 25, "t_encode_ms": 381.72169400000655, "t_predict_ms": 141.59975799999813, "t_total_ms": 523.4097969999993, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 26, "t_encode_ms": 382.26822600000077, "t_predict_ms": 142.16508899999525, "t_total_ms": 524.5043769999995, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 27, "t_encode_ms": 381.8349820000009, "t_predict_ms": 141.63742900000642, "t_total_ms": 523.5572659999974, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 28, "t_encode_ms": 382.54371099999673, "t_predict_ms": 142.24297300000188, "t_total_ms": 524.8701489999945, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 29, "t_encode_ms": 382.7689459999988, "t_predict_ms": 141.8488360000012, "t_total_ms": 524.694193000002, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 30, "t_encode_ms": 381.2528890000024, "t_predict_ms": 141.61223900000408, "t_total_ms": 522.9357030000017, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 31, "t_encode_ms": 382.137010000001, "t_predict_ms": 141.79962300000426, "t_total_ms": 524.0063290000023, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 32, "t_encode_ms": 382.5764079999985, "t_predict_ms": 141.15044700000112, "t_total_ms": 523.801456000001, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 33, "t_encode_ms": 383.5880540000005, "t_predict_ms": 142.1827019999995, "t_total_ms": 525.8462290000025, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 34, "t_encode_ms": 382.8704390000013, "t_predict_ms": 141.6795829999984, "t_total_ms": 524.6279419999951, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 35, "t_encode_ms": 382.3683330000023, "t_predict_ms": 141.7287770000044, "t_total_ms": 524.1733850000046, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 36, "t_encode_ms": 383.9990630000045, "t_predict_ms": 142.78136400000108, "t_total_ms": 526.8543850000001, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 37, "t_encode_ms": 383.28174999999476, "t_predict_ms": 141.77485300000114, "t_total_ms": 525.1349269999963, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 38, "t_encode_ms": 382.49847799999515, "t_predict_ms": 142.07019399999865, "t_total_ms": 524.6525899999951, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 39, "t_encode_ms": 383.5358189999951, "t_predict_ms": 141.4449240000053, "t_total_ms": 525.057406000002, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 40, "t_encode_ms": 382.79342399999905, "t_predict_ms": 142.09752800000075, "t_total_ms": 524.9675649999972, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 41, "t_encode_ms": 382.45699400000177, "t_predict_ms": 141.76781799999816, "t_total_ms": 524.3028909999978, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 42, "t_encode_ms": 381.9569329999979, "t_predict_ms": 142.59295299999764, "t_total_ms": 524.6252570000038, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 43, "t_encode_ms": 383.3544290000006, "t_predict_ms": 141.93412899999913, "t_total_ms": 525.3624110000032, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 44, "t_encode_ms": 384.44908399999633, "t_predict_ms": 142.63000399999726, "t_total_ms": 527.1669110000018, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 45, "t_encode_ms": 382.5227600000005, "t_predict_ms": 142.50382099999825, "t_total_ms": 525.1202060000039, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 46, "t_encode_ms": 383.57651799999815, "t_predict_ms": 141.53527099999508, "t_total_ms": 525.1854620000031, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 47, "t_encode_ms": 383.15518699999984, "t_predict_ms": 141.824794999998, "t_total_ms": 525.0560909999962, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 48, "t_encode_ms": 384.9792510000043, "t_predict_ms": 143.3310759999955, "t_total_ms": 528.3905499999975, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 49, "t_encode_ms": 383.2309659999993, "t_predict_ms": 141.92292299999565, "t_total_ms": 525.2423479999991, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 50, "t_encode_ms": 383.7489089999977, "t_predict_ms": 142.22411099999732, "t_total_ms": 526.0596020000037, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 51, "t_encode_ms": 383.2705899999951, "t_predict_ms": 141.14983599999675, "t_total_ms": 524.496898999999, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 52, "t_encode_ms": 384.6367489999949, "t_predict_ms": 142.64523700000353, "t_total_ms": 527.3560460000012, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 53, "t_encode_ms": 382.6500539999955, "t_predict_ms": 142.11088999999788, "t_total_ms": 524.8399020000036, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 54, "t_encode_ms": 384.4552309999969, "t_predict_ms": 141.47729700000156, "t_total_ms": 526.0249279999982, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 55, "t_encode_ms": 384.03633400000103, "t_predict_ms": 141.90847799999773, "t_total_ms": 526.0168639999989, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 56, "t_encode_ms": 384.19482700000174, "t_predict_ms": 142.63903199999817, "t_total_ms": 526.9173149999986, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 57, "t_encode_ms": 384.4412580000025, "t_predict_ms": 141.67766399999948, "t_total_ms": 526.1999230000001, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 58, "t_encode_ms": 383.4184339999993, "t_predict_ms": 141.6299890000019, "t_total_ms": 525.1250970000001, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 59, "t_encode_ms": 385.678029999994, "t_predict_ms": 142.9354659999973, "t_total_ms": 528.6964610000027, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 60, "t_encode_ms": 384.065262, "t_predict_ms": 141.92828999999563, "t_total_ms": 526.0800220000092, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 61, "t_encode_ms": 384.6285789999939, "t_predict_ms": 141.884730000001, "t_total_ms": 526.5866770000116, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 62, "t_encode_ms": 383.2867539999967, "t_predict_ms": 141.88068299999657, "t_total_ms": 525.2435990000066, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 63, "t_encode_ms": 384.934212999994, "t_predict_ms": 142.35654899999872, "t_total_ms": 527.3681590000052, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 64, "t_encode_ms": 384.1798400000016, "t_predict_ms": 141.77570600000422, "t_total_ms": 526.0357880000015, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 65, "t_encode_ms": 383.30089699999803, "t_predict_ms": 141.98494099998982, "t_total_ms": 525.3665320000067, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 66, "t_encode_ms": 384.6358309999971, "t_predict_ms": 142.16693999999563, "t_total_ms": 526.8934629999933, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 67, "t_encode_ms": 384.9267769999898, "t_predict_ms": 142.811578000007, "t_total_ms": 527.8274690000018, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 68, "t_encode_ms": 383.2719189999949, "t_predict_ms": 141.6112360000028, "t_total_ms": 524.9604130000023, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 69, "t_encode_ms": 384.02908800000546, "t_predict_ms": 142.46949500000028, "t_total_ms": 526.5884650000032, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 70, "t_encode_ms": 383.99794400000076, "t_predict_ms": 141.46913300000108, "t_total_ms": 525.5574870000004, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 71, "t_encode_ms": 385.81674899999996, "t_predict_ms": 142.21027899999683, "t_total_ms": 528.1224670000029, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 72, "t_encode_ms": 383.7485760000021, "t_predict_ms": 142.02347299999474, "t_total_ms": 525.859834000002, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 73, "t_encode_ms": 385.4454850000053, "t_predict_ms": 142.4219029999989, "t_total_ms": 527.9476040000048, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 74, "t_encode_ms": 383.2857080000025, "t_predict_ms": 141.77568499999893, "t_total_ms": 525.1420670000044, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 75, "t_encode_ms": 383.0729750000046, "t_predict_ms": 142.06161699999598, "t_total_ms": 525.2108580000083, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 76, "t_encode_ms": 382.9478480000006, "t_predict_ms": 141.88915699999427, "t_total_ms": 524.9170470000024, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 77, "t_encode_ms": 383.5270419999972, "t_predict_ms": 141.74063699999806, "t_total_ms": 525.3459580000026, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 78, "t_encode_ms": 385.2162089999922, "t_predict_ms": 143.7010770000029, "t_total_ms": 528.9925999999952, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 79, "t_encode_ms": 382.93829800001333, "t_predict_ms": 142.23891400000355, "t_total_ms": 525.3401550000092, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 80, "t_encode_ms": 383.51733300000035, "t_predict_ms": 142.23496900000043, "t_total_ms": 525.8397180000003, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 81, "t_encode_ms": 383.7495949999976, "t_predict_ms": 142.90432299999623, "t_total_ms": 526.7437600000022, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 82, "t_encode_ms": 385.0221710000028, "t_predict_ms": 143.4481420000111, "t_total_ms": 528.5535529999947, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 83, "t_encode_ms": 383.50043399999834, "t_predict_ms": 141.95471600000076, "t_total_ms": 525.5514489999911, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 84, "t_encode_ms": 383.6747689999953, "t_predict_ms": 142.0525500000025, "t_total_ms": 525.816041000013, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 85, "t_encode_ms": 384.77632199999334, "t_predict_ms": 142.7634380000029, "t_total_ms": 527.6426009999966, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 86, "t_encode_ms": 383.4776869999956, "t_predict_ms": 142.19924100000014, "t_total_ms": 525.7678890000079, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 87, "t_encode_ms": 382.4006930000081, "t_predict_ms": 142.70290999999702, "t_total_ms": 525.204402, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 88, "t_encode_ms": 385.9796229999972, "t_predict_ms": 142.56573900000546, "t_total_ms": 528.6345779999948, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 89, "t_encode_ms": 384.299385999995, "t_predict_ms": 142.47767199999828, "t_total_ms": 526.8732310000104, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 90, "t_encode_ms": 383.78913700000794, "t_predict_ms": 142.40142500000275, "t_total_ms": 526.2974800000109, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 91, "t_encode_ms": 383.0422999999996, "t_predict_ms": 142.37399099999948, "t_total_ms": 525.5103139999875, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 92, "t_encode_ms": 384.9321259999954, "t_predict_ms": 142.39761500000725, "t_total_ms": 527.4252349999955, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 93, "t_encode_ms": 384.72477799999183, "t_predict_ms": 142.1836260000049, "t_total_ms": 526.9866439999902, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 94, "t_encode_ms": 383.1346149999888, "t_predict_ms": 141.88017700000444, "t_total_ms": 525.1103020000016, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 95, "t_encode_ms": 384.81143799999984, "t_predict_ms": 142.69007699999747, "t_total_ms": 527.6160149999924, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 96, "t_encode_ms": 384.89699699999846, "t_predict_ms": 142.3749250000128, "t_total_ms": 527.376836000002, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 97, "t_encode_ms": 383.59709800000985, "t_predict_ms": 142.42148499999985, "t_total_ms": 526.1398270000086, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 98, "t_encode_ms": 383.2173230000109, "t_predict_ms": 142.77672699999755, "t_total_ms": 526.0882609999982, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 99, "t_encode_ms": 384.8329770000021, "t_predict_ms": 142.5193680000092, "t_total_ms": 527.4605809999997, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 100, "t_encode_ms": 384.4364650000074, "t_predict_ms": 142.25411699999313, "t_total_ms": 526.7844090000011, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 101, "t_encode_ms": 383.1850079999981, "t_predict_ms": 142.3948629999927, "t_total_ms": 525.6883050000027, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 102, "t_encode_ms": 383.7583769999924, "t_predict_ms": 142.50436799999022, "t_total_ms": 526.3829590000029, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 103, "t_encode_ms": 385.39790299999765, "t_predict_ms": 141.90547599999093, "t_total_ms": 527.4098440000046, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 104, "t_encode_ms": 383.9122249999889, "t_predict_ms": 142.67299000000833, "t_total_ms": 526.711419999998, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 105, "t_encode_ms": 383.88165800000706, "t_predict_ms": 142.1723680000042, "t_total_ms": 526.1523490000002, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 106, "t_encode_ms": 384.4061140000008, "t_predict_ms": 142.64689399999497, "t_total_ms": 527.1650629999982, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 107, "t_encode_ms": 384.0112120000043, "t_predict_ms": 141.8901060000053, "t_total_ms": 525.9874739999901, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 108, "t_encode_ms": 384.9008730000065, "t_predict_ms": 142.79050900000811, "t_total_ms": 527.7823790000014, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 109, "t_encode_ms": 383.49423100000024, "t_predict_ms": 142.3407240000074, "t_total_ms": 525.931491999998, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 110, "t_encode_ms": 384.77117799999405, "t_predict_ms": 142.24633899999617, "t_total_ms": 527.1713889999887, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 111, "t_encode_ms": 383.98902299999804, "t_predict_ms": 142.0317439999934, "t_total_ms": 526.1071660000027, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 112, "t_encode_ms": 383.099042000012, "t_predict_ms": 142.80809800000327, "t_total_ms": 526.0120859999944, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 113, "t_encode_ms": 385.3673840000056, "t_predict_ms": 142.75958899999353, "t_total_ms": 528.2128679999971, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 114, "t_encode_ms": 385.2701880000069, "t_predict_ms": 141.91827499999476, "t_total_ms": 527.3422200000084, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 115, "t_encode_ms": 385.2631679999945, "t_predict_ms": 142.28594499999758, "t_total_ms": 527.6311460000045, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 116, "t_encode_ms": 382.99467199999526, "t_predict_ms": 142.09717399999988, "t_total_ms": 525.1602750000046, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 117, "t_encode_ms": 384.4334879999991, "t_predict_ms": 142.50780300000088, "t_total_ms": 527.0074510000029, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 118, "t_encode_ms": 384.24496900000804, "t_predict_ms": 141.83023100000014, "t_total_ms": 526.1549309999936, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 119, "t_encode_ms": 384.4468159999934, "t_predict_ms": 142.6293439999995, "t_total_ms": 527.1547840000039, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 120, "t_encode_ms": 384.1171290000034, "t_predict_ms": 141.94642299999316, "t_total_ms": 526.1493269999988, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 121, "t_encode_ms": 384.21082899999703, "t_predict_ms": 142.10806100000184, "t_total_ms": 526.3987939999879, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 122, "t_encode_ms": 383.8959840000058, "t_predict_ms": 142.70425999998793, "t_total_ms": 526.6907059999966, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 123, "t_encode_ms": 383.0193940000015, "t_predict_ms": 142.4692260000029, "t_total_ms": 525.5663249999998, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 124, "t_encode_ms": 382.69883799999604, "t_predict_ms": 142.41787299999942, "t_total_ms": 525.184904999989, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 125, "t_encode_ms": 384.4530129999981, "t_predict_ms": 141.85491199999944, "t_total_ms": 526.3793820000018, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 126, "t_encode_ms": 384.22470799999076, "t_predict_ms": 142.6476169999944, "t_total_ms": 526.941395999998, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 127, "t_encode_ms": 384.8617310000009, "t_predict_ms": 142.38091600000757, "t_total_ms": 527.3203640000048, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 128, "t_encode_ms": 383.0333509999946, "t_predict_ms": 142.16682600000752, "t_total_ms": 525.3010460000098, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 129, "t_encode_ms": 384.9716400000034, "t_predict_ms": 142.65707699999552, "t_total_ms": 527.7053410000008, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 130, "t_encode_ms": 386.12489900000924, "t_predict_ms": 143.38212200000555, "t_total_ms": 529.6368120000068, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 131, "t_encode_ms": 384.3272020000086, "t_predict_ms": 141.83814899999447, "t_total_ms": 526.2891010000033, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 132, "t_encode_ms": 384.97029299999497, "t_predict_ms": 142.2808900000092, "t_total_ms": 527.348884999995, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 133, "t_encode_ms": 384.9316980000026, "t_predict_ms": 142.2960320000044, "t_total_ms": 527.3142180000008, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 134, "t_encode_ms": 384.49650600000496, "t_predict_ms": 142.47184199999197, "t_total_ms": 527.0676649999899, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 135, "t_encode_ms": 383.94507499999975, "t_predict_ms": 141.82292099999927, "t_total_ms": 525.8652989999888, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 136, "t_encode_ms": 385.49238500000627, "t_predict_ms": 141.78431499999533, "t_total_ms": 527.3584870000008, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 137, "t_encode_ms": 383.7345019999958, "t_predict_ms": 142.70071299999643, "t_total_ms": 526.5241290000091, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 138, "t_encode_ms": 384.3868800000081, "t_predict_ms": 142.70620300000303, "t_total_ms": 527.1786340000091, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 139, "t_encode_ms": 383.7758359999981, "t_predict_ms": 141.64166799999123, "t_total_ms": 525.514862999998, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 140, "t_encode_ms": 384.5289949999966, "t_predict_ms": 141.96626599999718, "t_total_ms": 526.5853030000045, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 141, "t_encode_ms": 384.6286729999946, "t_predict_ms": 142.75410900000907, "t_total_ms": 527.4773440000047, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 142, "t_encode_ms": 384.01284700000815, "t_predict_ms": 141.89269999999965, "t_total_ms": 526.107567000011, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 143, "t_encode_ms": 383.6176679999994, "t_predict_ms": 142.15813300000946, "t_total_ms": 525.8535719999884, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 144, "t_encode_ms": 384.4995770000139, "t_predict_ms": 142.64704200000722, "t_total_ms": 527.2233029999995, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 145, "t_encode_ms": 384.42464199999904, "t_predict_ms": 142.37838899998678, "t_total_ms": 526.8820259999956, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 146, "t_encode_ms": 383.9265139999952, "t_predict_ms": 141.89723199999094, "t_total_ms": 525.909458000001, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 147, "t_encode_ms": 384.10512299999766, "t_predict_ms": 141.66135700000382, "t_total_ms": 525.8394779999946, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 148, "t_encode_ms": 385.4023539999929, "t_predict_ms": 142.3962490000008, "t_total_ms": 527.8770500000007, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 149, "t_encode_ms": 383.5168970000069, "t_predict_ms": 141.99873700000865, "t_total_ms": 525.5979910000121, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 150, "t_encode_ms": 384.1925700000104, "t_predict_ms": 142.08217399999512, "t_total_ms": 526.3538680000011, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 151, "t_encode_ms": 384.1619429999952, "t_predict_ms": 142.65353199999709, "t_total_ms": 526.8912520000129, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 152, "t_encode_ms": 385.9205469999978, "t_predict_ms": 143.2724169999915, "t_total_ms": 529.2775799999987, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 153, "t_encode_ms": 384.07394799999395, "t_predict_ms": 141.98504200000173, "t_total_ms": 526.1928880000113, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 154, "t_encode_ms": 383.26080800000284, "t_predict_ms": 142.41558500000906, "t_total_ms": 525.7579929999991, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 155, "t_encode_ms": 384.8313559999923, "t_predict_ms": 142.86104900000396, "t_total_ms": 527.7690719999981, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 156, "t_encode_ms": 384.0338199999991, "t_predict_ms": 142.00534199999026, "t_total_ms": 526.1081440000055, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 157, "t_encode_ms": 383.12798500000156, "t_predict_ms": 141.9305350000002, "t_total_ms": 525.1295930000026, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 158, "t_encode_ms": 383.4381079999929, "t_predict_ms": 142.0020989999955, "t_total_ms": 525.5299570000034, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 159, "t_encode_ms": 386.2189270000016, "t_predict_ms": 143.19130299999472, "t_total_ms": 529.5095210000085, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 160, "t_encode_ms": 383.6755209999865, "t_predict_ms": 142.24954299999126, "t_total_ms": 526.0054419999989, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 161, "t_encode_ms": 383.1930870000093, "t_predict_ms": 142.14497700000095, "t_total_ms": 525.4188019999901, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 162, "t_encode_ms": 384.8448119999972, "t_predict_ms": 142.8566800000084, "t_total_ms": 527.7724719999952, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 163, "t_encode_ms": 385.2946270000075, "t_predict_ms": 142.7833230000033, "t_total_ms": 528.1482110000013, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 164, "t_encode_ms": 383.217578, "t_predict_ms": 141.88734999999042, "t_total_ms": 525.1742880000023, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 165, "t_encode_ms": 384.9537340000069, "t_predict_ms": 142.4966579999989, "t_total_ms": 527.5248479999988, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 166, "t_encode_ms": 384.38284900000497, "t_predict_ms": 142.82229199999108, "t_total_ms": 527.279949000004, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 167, "t_encode_ms": 383.4136570000055, "t_predict_ms": 141.72854299999926, "t_total_ms": 525.220922999992, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 168, "t_encode_ms": 383.03635200000485, "t_predict_ms": 142.6709609999932, "t_total_ms": 525.8057989999969, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 169, "t_encode_ms": 384.8987029999904, "t_predict_ms": 142.17065900000136, "t_total_ms": 527.1663169999954, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 170, "t_encode_ms": 384.99944499999117, "t_predict_ms": 143.38654099999815, "t_total_ms": 528.4679380000057, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 171, "t_encode_ms": 383.4065810000027, "t_predict_ms": 142.49031900000375, "t_total_ms": 525.9911379999949, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 172, "t_encode_ms": 383.793955999991, "t_predict_ms": 142.1850979999988, "t_total_ms": 526.0595069999994, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 173, "t_encode_ms": 385.22697300000175, "t_predict_ms": 142.04077499999812, "t_total_ms": 527.3423990000055, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 174, "t_encode_ms": 385.91675699998973, "t_predict_ms": 142.785657999994, "t_total_ms": 528.7723510000006, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 175, "t_encode_ms": 383.93440099999054, "t_predict_ms": 142.0576390000008, "t_total_ms": 526.0847019999915, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 176, "t_encode_ms": 384.04048999998963, "t_predict_ms": 142.26115600000355, "t_total_ms": 526.3752360000069, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 177, "t_encode_ms": 384.4038670000032, "t_predict_ms": 142.85665500000277, "t_total_ms": 527.3638149999869, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 178, "t_encode_ms": 384.46041999999636, "t_predict_ms": 141.8590420000072, "t_total_ms": 526.3948529999993, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 179, "t_encode_ms": 383.25563600000123, "t_predict_ms": 142.56313100000284, "t_total_ms": 525.8962339999869, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 180, "t_encode_ms": 384.5500890000011, "t_predict_ms": 141.97309499999733, "t_total_ms": 526.6121780000077, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 181, "t_encode_ms": 383.8048439999824, "t_predict_ms": 142.40400299999578, "t_total_ms": 526.3158529999998, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 182, "t_encode_ms": 384.1173250000054, "t_predict_ms": 142.5244389999989, "t_total_ms": 526.7170279999789, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 183, "t_encode_ms": 383.6565420000113, "t_predict_ms": 142.16945900000155, "t_total_ms": 525.9012850000033, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 184, "t_encode_ms": 385.1504650000095, "t_predict_ms": 141.78707499999632, "t_total_ms": 527.0145989999833, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 185, "t_encode_ms": 384.1314640000064, "t_predict_ms": 142.22318199998085, "t_total_ms": 526.4265030000104, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 186, "t_encode_ms": 383.17469599999754, "t_predict_ms": 142.0784180000112, "t_total_ms": 525.3222039999912, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 187, "t_encode_ms": 383.69988200000194, "t_predict_ms": 141.8943939999906, "t_total_ms": 525.6596779999825, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 188, "t_encode_ms": 383.87902300001997, "t_predict_ms": 141.90452099998652, "t_total_ms": 525.8515490000093, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 189, "t_encode_ms": 384.4201279999879, "t_predict_ms": 142.88631700000565, "t_total_ms": 527.3763680000059, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 190, "t_encode_ms": 383.3569349999948, "t_predict_ms": 141.62822100001904, "t_total_ms": 525.056257000017, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 191, "t_encode_ms": 384.2180409999969, "t_predict_ms": 141.72523499999556, "t_total_ms": 526.010781000025, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 192, "t_encode_ms": 384.38884999999345, "t_predict_ms": 142.74983999999336, "t_total_ms": 527.203261000011, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 193, "t_encode_ms": 383.6409410000101, "t_predict_ms": 141.8169849999913, "t_total_ms": 525.5260280000016, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 194, "t_encode_ms": 383.86332100000686, "t_predict_ms": 142.48982699999146, "t_total_ms": 526.4258159999997, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 195, "t_encode_ms": 384.0524599999924, "t_predict_ms": 142.0981599999891, "t_total_ms": 526.2240689999942, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 196, "t_encode_ms": 384.546849000003, "t_predict_ms": 142.22083100000305, "t_total_ms": 526.8553660000066, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 197, "t_encode_ms": 383.512775000014, "t_predict_ms": 141.92762400000447, "t_total_ms": 525.5169510000144, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 198, "t_encode_ms": 384.2003300000272, "t_predict_ms": 143.238384, "t_total_ms": 527.515741000002, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 199, "t_encode_ms": 385.31085799999687, "t_predict_ms": 141.52815299999588, "t_total_ms": 526.9095060000097, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}, {"step": 200, "t_encode_ms": 385.6776009999976, "t_predict_ms": 142.24847799999907, "t_total_ms": 528.0006389999983, "alloc_mb": 2483.0592, "peak_alloc_mb": 3039.558144, "reserved_mb": 3456.106496, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 18432}]}

==> scripts/modal_validate/v8/results/v8_smoke_l4_vjepa2_vitl.json <==
{"workload": "vjepa2", "gpu_name": "L4", "model_id": "facebook/vjepa2-vitl-fpc64-256", "n_frames": 64, "resolution": 256, "vram_gb": 23.65915136, "load_time_s": 9.580382585525513, "load_failed": false, "n_params": 325971328, "weight_mem_mb": 653.937152, "arch": {"n_layers_enc": 24, "n_layers_pred": 12, "hidden_size_enc": 1024, "pred_hidden_size": 384, "n_frames": 64, "resolution": 256}, "horizon_requested": 20, "horizon_completed": 20, "oom": false, "first_deadline_miss_10hz": 1, "first_deadline_miss_30hz": 1, "deadline_ms_10hz": 100.0, "deadline_ms_30hz": 33.333333333333336, "results": [{"step": 1, "t_encode_ms": 261.34878699999933, "t_predict_ms": 140.38791399999795, "t_total_ms": 401.93608500000266, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 2, "t_encode_ms": 264.47984099999996, "t_predict_ms": 144.4486569999981, "t_total_ms": 409.15313300000025, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 3, "t_encode_ms": 270.0216389999994, "t_predict_ms": 141.06762799999828, "t_total_ms": 411.2635000000005, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 4, "t_encode_ms": 267.3622119999983, "t_predict_ms": 140.61601599999918, "t_total_ms": 408.1215010000001, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 5, "t_encode_ms": 273.3313889999991, "t_predict_ms": 141.67687999999856, "t_total_ms": 415.20099400000277, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 6, "t_encode_ms": 268.28225400000247, "t_predict_ms": 141.41507500000117, "t_total_ms": 409.9708150000012, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 7, "t_encode_ms": 267.8250840000018, "t_predict_ms": 143.5635650000009, "t_total_ms": 411.5924330000027, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 8, "t_encode_ms": 269.7975890000031, "t_predict_ms": 141.79589500000134, "t_total_ms": 411.8447889999999, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 9, "t_encode_ms": 268.40151800000103, "t_predict_ms": 141.89671699999806, "t_total_ms": 410.52342000000056, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 10, "t_encode_ms": 272.3145480000006, "t_predict_ms": 141.81081499999948, "t_total_ms": 414.30173699999887, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 11, "t_encode_ms": 269.183690000002, "t_predict_ms": 140.31370300000034, "t_total_ms": 409.6355860000003, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 12, "t_encode_ms": 270.63353500000176, "t_predict_ms": 141.02191899999994, "t_total_ms": 411.7870069999974, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 13, "t_encode_ms": 268.43914300000193, "t_predict_ms": 141.7797820000004, "t_total_ms": 410.3516680000006, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 14, "t_encode_ms": 270.0268819999998, "t_predict_ms": 142.2862639999991, "t_total_ms": 412.45920999999794, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 15, "t_encode_ms": 268.96821800000123, "t_predict_ms": 141.66175900000155, "t_total_ms": 410.79618099999846, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 16, "t_encode_ms": 269.5639480000018, "t_predict_ms": 142.08911300000082, "t_total_ms": 411.86300599999726, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 17, "t_encode_ms": 270.0717290000014, "t_predict_ms": 141.5165199999997, "t_total_ms": 411.70602200000064, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 18, "t_encode_ms": 269.6388479999996, "t_predict_ms": 142.2575049999999, "t_total_ms": 412.0284759999997, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 19, "t_encode_ms": 272.4113800000012, "t_predict_ms": 141.02011700000006, "t_total_ms": 413.5820819999978, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}, {"step": 20, "t_encode_ms": 269.48544300000066, "t_predict_ms": 141.4488150000004, "t_total_ms": 411.07674200000235, "alloc_mb": 788.417024, "peak_alloc_mb": 956.058112, "reserved_mb": 1048.576, "miss_10hz": true, "miss_30hz": true, "n_tokens_seq": 8192}]}
